Why Prototypes Collapse: Diagnosing and Preventing Partial Collapse in Prototypical Self-Supervised Learning

Prototypical self-supervised learning methods consistently suffer from partial prototype collapse, where multiple prototypes converge to nearly identical representations. This undermines their central purpose -- providing diverse and informative targets to guide encoders toward rich representations -- and has led practitioners to over-parameterize prototype sets or add ad-hoc regularizers, which mitigate symptoms rather than address the root cause. We empirically trace the collapse to the joint optimization of encoders and prototypes, which encourages a type of shortcut learning: early in training prototypes drift toward redundant representations that minimize loss without necessarily enhancing representation diversity. To break the joint optimization, we introduce a fully decoupled training strategy that learns prototypes and encoders under separate objectives. Concretely, we model prototypes as a Gaussian mixture updated with an online EM-style procedure, independent of the encoder's loss. This simple yet principled decoupling eliminates prototype collapse without explicit regularization and yields consistently diverse prototypes and stronger downstream performance.

==> csv_files/carp_w_decoupling_gaussian_kde.csv <==
x_grid,y_grid,prob
-1.1,-1.1,1.7520861567298331e-06
-1.077777777777778,-1.1,3.5164397499401346e-06
-1.0555555555555556,-1.1,6.871512062856851e-06
-1.0333333333333334,-1.1,1.3079946997685528e-05
-1.0111111111111113,-1.1,2.4264517417873053e-05
-0.9888888888888889,-1.1,4.388940642466001e-05
-0.9666666666666668,-1.1,7.744295526081443e-05
-0.9444444444444445,-1.1,0.00013336750801589867
-0.9222222222222223,-1.1,0.00022427170265452675
-0.9000000000000001,-1.1,0.0003684370866594389
-0.8777777777777779,-1.1,0.0005915913686396806
-0.8555555555555556,-1.1,0.0009288643921531298
-0.8333333333333335,-1.1,0.0014267734726122836
-0.8111111111111111,-1.1,0.0021450109064700025
-0.788888888888889,-1.1,0.003157742852195574
-0.7666666666666667,-1.1,0.004554094261220549
-0.7444444444444445,-1.1,0.006437508207743084
-0.7222222222222223,-1.1,0.008923742872280226
-0.7000000000000001,-1.1,0.01213740555217468
-0.6777777777777778,-1.1,0.016207102511315283
-0.6555555555555557,-1.1,0.021259471233571744
-0.6333333333333334,-1.1,0.02741251389777533
-0.6111111111111112,-1.1,0.034768729627227185
-0.5888888888888889,-1.1,0.04340853166842723
-0.5666666666666668,-1.1,0.053384347914993406
-0.5444444444444445,-1.1,0.06471567966021284
-0.5222222222222223,-1.1,0.07738528486560887
-0.5000000000000001,-1.1,0.09133659706446227
-0.47777777777777786,-1.1,0.10647249852539362
-0.4555555555555556,-1.1,0.12265561378650855
-0.43333333333333335,-1.1,0.13971033481599243
-0.4111111111111112,-1.1,0.15742678929931428
-0.38888888888888895,-1.1,0.17556689168451134
-0.3666666666666667,-1.1,0.1938724665643352
-0.34444444444444455,-1.1,0.21207521892777315
-0.3222222222222223,-1.1,0.22990807478987058
-0.30000000000000004,-1.1,0.24711717103561168
-0.2777777777777778,-1.1,0.26347358474840504
-0.25555555555555565,-1.1,0.2787838024722242
-0.2333333333333334,-1.1,0.29289795453818096
-0.21111111111111114,-1.1,0.30571495778134744
-0.188888888888889,-1.1,0.31718387977114204
-0.16666666666666674,-1.1,0.3273010362084827
-0.1444444444444445,-1.1,0.3361025933062993
-0.12222222222222223,-1.1,0.3436528523529251
-0.10000000000000009,-1.1,0.35002901410751786
-0.07777777777777772,-1.1,0.355304017541182
-0.05555555555555558,-1.1,0.35952981673285317
-0.03333333333333344,-1.1,0.3627238766293949
-0.011111111111111072,-1.1,0.36486143801926685
0.011111111111111072,-1.1,0.3658751423840282
0.033333333333333215,-1.1,0.36566214694851795
0.05555555555555558,-1.1,0.3640973692492426
0.07777777777777772,-1.1,0.36105047127474627
0.09999999999999987,-1.1,0.3564038926578274
0.12222222222222223,-1.1,0.3500695876833968
0.14444444444444438,-1.1,0.3420027611740041
0.16666666666666652,-1.1,0.33221145426236315
0.18888888888888888,-1.1,0.3207611380022431
0.21111111111111103,-1.1,0.3077736677989986
0.2333333333333334,-1.1,0.2934203457266177
0.25555555555555554,-1.1,0.2779096566207135
0.2777777777777777,-1.1,0.2614714096139948
0.30000000000000004,-1.1,0.24434011989428617
0.3222222222222222,-1.1,0.22674095568401995
0.34444444444444433,-1.1,0.2088810658378196
0.3666666666666667,-1.1,0.19094761119937598
0.38888888888888884,-1.1,0.17311180831148484
0.411111111111111,-1.1,0.15553647468939807
0.43333333333333335,-1.1,0.13838360192174076
0.4555555555555555,-1.1,0.12181869938079407
0.47777777777777786,-1.1,0.10600991284987978
0.5,-1.1,0.09112172217717766
0.5222222222222221,-1.1,0.07730471258886178
0.5444444444444445,-1.1,0.06468396748482526
0.5666666666666667,-1.1,0.05334881343485893
0.5888888888888888,-1.1,0.043346055071632784
0.6111111111111112,-1.1,0.03467779248132281
0.6333333333333333,-1.1,0.027303807563083766
0.6555555555555554,-1.1,0.021147648864774205
0.6777777777777778,-1.1,0.016105086341029855
0.7,-1.1,0.012053538361288283
0.7222222222222221,-1.1,0.008861280179921823
0.7444444444444445,-1.1,0.006395582787990329
0.7666666666666666,-1.1,0.004529285629653556
0.788888888888889,-1.1,0.0031456071249193187
0.8111111111111111,-1.1,0.002141219589650684
0.8333333333333333,-1.1,0.001427764045030586
0.8555555555555556,-1.1,0.0009320696444359446
0.8777777777777778,-1.1,0.0005953854267684221
0.8999999999999999,-1.1,0.00037193854869414507
0.922222222222222,-1.1,0.0002271105268024943
0.9444444444444446,-1.1,0.000135478840558632
0.9666666666666668,-1.1,7.89140453185378e-05
0.9888888888888889,-1.1,4.486130865833047e-05
1.011111111111111,-1.1,2.4878051984813553e-05
1.0333333333333332,-1.1,1.3451959596217896e-05
1.0555555555555554,-1.1,7.08897455541997e-06
1.077777777777778,-1.1,3.6393165570362516e-06
1.1,-1.1,1.8193259263423766e-06

-1.1,-1.077777777777778,3.520242672365419e-06
-1.077777777777778,-1.077777777777778,6.975063704049363e-06
-1.0555555555555556,-1.077777777777778,1.3453749639817032e-05
-1.0333333333333334,-1.077777777777778,2.5273387868072543e-05
-1.0111111111111113,-1.077777777777778,4.6261512602188875e-05
-0.9888888888888889,-1.077777777777778,8.255212692345183e-05
-0.9666666666666668,-1.077777777777778,0.0001436837376259507
-0.9444444444444445,-1.077777777777778,0.00024404962345049108
-0.9222222222222223,-1.077777777777778,0.00040472497383737806
-0.9000000000000001,-1.077777777777778,0.0006556497881924007
-0.8777777777777779,-1.077777777777778,0.0010380785300909507
-0.8555555555555556,-1.077777777777778,0.001607119835298511
-0.8333333333333335,-1.077777777777778,0.0024340907724890726
-0.8111111111111111,-1.077777777777778,0.003608316581128079
-0.788888888888889,-1.077777777777778,0.005237941961525539
-0.7666666666666667,-1.077777777777778,0.007449311234767282
-0.7444444444444445,-1.077777777777778,0.010384546528788481
-0.7222222222222223,-1.077777777777778,0.014197117730199885
-0.7000000000000001,-1.077777777777778,0.019045445384488918
-0.6777777777777778,-1.077777777777778,0.025084870608206144
-0.6555555555555557,-1.077777777777778,0.032458602862777755
-0.6333333333333334,-1.077777777777778,0.04128844633328889
-0.6111111111111112,-1.077777777777778,0.051666152334430226
-0.5888888888888889,-1.077777777777778,0.06364613094346619
-0.5666666666666668,-1.077777777777778,0.07724001368047433
-0.5444444444444445,-1.077777777777778,0.09241326798343859
-0.5222222222222223,-1.077777777777778,0.10908381635283115
-0.5000000000000001,-1.077777777777778,0.12712247914204045
-0.47777777777777786,-1.077777777777778,0.14635505995563178
-0.4555555555555556,-1.077777777777778,0.16656599023892177
-0.43333333333333335,-1.077777777777778,0.18750357263038225
-0.4111111111111112,-1.077777777777778,0.20888693606457678
-0.38888888888888895,-1.077777777777778,0.23041479024366707
-0.3666666666666667,-1.077777777777778,0.25177593098775286
-0.34444444444444455,-1.077777777777778,0.27266122214199306
-0.3222222222222223,-1.077777777777778,0.292776507675229
-0.30000000000000004,-1.077777777777778,0.311855646078174
-0.2777777777777778,-1.077777777777778,0.32967266830476094
-0.25555555555555565,-1.077777777777778,0.3460519876948591
-0.2333333333333334,-1.077777777777778,0.36087564962243945
-0.21111111111111114,-1.077777777777778,0.3740867709563878
-0.188888888888889,-1.077777777777778,0.3856885314006068
-0.16666666666666674,-1.077777777777778,0.3957383092644412
-0.1444444444444445,-1.077777777777778,0.4043368381615316
-0.12222222222222223,-1.077777777777778,0.41161269574135206
-0.10000000000000009,-1.077777777777778,0.41770310694768625
-0.07777777777777772,-1.077777777777778,0.42273291698745247
-0.05555555555555558,-1.077777777777778,0.42679443742880935
-0.03333333333333344,-1.077777777777778,0.4299313248173075
-0.011111111111111072,-1.077777777777778,0.4321293775668205
0.011111111111111072,-1.077777777777778,0.43331603813771125
0.033333333333333215,-1.077777777777778,0.43336872382608566
0.05555555555555558,-1.077777777777778,0.43213041657420453
0.07777777777777772,-1.077777777777778,0.4294297780733421
0.09999999999999987,-1.077777777777778,0.42510271624868534
0.12222222222222223,-1.077777777777778,0.41901270631539006
0.14444444444444438,-1.077777777777778,0.4110678573428365
0.16666666666666652,-1.077777777777778,0.40123329001311314
0.18888888888888888,-1.077777777777778,0.38953769298595187
0.21111111111111103,-1.077777777777778,0.3760731479348189
0.2333333333333334,-1.077777777777778,0.36098783939033663
0.25555555555555554,-1.077777777777778,0.3444723495274059
0.2777777777777777,-1.077777777777778,0.3267417480672609
0.30000000000000004,-1.077777777777778,0.3080170832837847
0.3222222222222222,-1.077777777777778,0.2885104601842219
0.34444444444444433,-1.077777777777778,0.26841717556643935
0.3666666666666667,-1.077777777777778,0.24791640615369487
0.38888888888888884,-1.077777777777778,0.22717931941708805
0.411111111111111,-1.077777777777778,0.20638112669991213
0.43333333333333335,-1.077777777777778,0.1857123797477599
0.4555555555555555,-1.077777777777778,0.16538514264634877
0.47777777777777786,-1.077777777777778,0.145631376752661
0.5,-1.077777777777778,0.12669329585272004
0.5222222222222221,-1.077777777777778,0.1088077336319007
0.5444444444444445,-1.077777777777778,0.09218801732524282
0.5666666666666667,-1.077777777777778,0.07700714442646989
0.5888888888888888,-1.077777777777778,0.06338532670652201
0.6111111111111112,-1.077777777777778,0.051383614525353845
0.6333333333333333,-1.077777777777778,0.04100385393198974
0.6555555555555554,-1.077777777777778,0.032194066716319227
0.6777777777777778,-1.077777777777778,0.02485767962313751
0.7,-1.077777777777778,0.018864857162716218
0.7222222222222221,-1.077777777777778,0.014064374521676547
0.7444444444444445,-1.077777777777778,0.010294827191983099
0.7666666666666666,-1.077777777777778,0.007394369649281596
0.788888888888889,-1.077777777777778,0.005208526128423468
0.8111111111111111,-1.077777777777778,0.003595896123186637
0.8333333333333333,-1.077777777777778,0.0024317898753498917
0.8555555555555556,-1.077777777777778,0.0016099866650212964
0.8777777777777778,-1.077777777777778,0.001042918696954972
0.8999999999999999,-1.077777777777778,0.0006606477182525769
0.922222222222222,-1.077777777777778,0.0004090208331980888
0.9444444444444446,-1.077777777777778,0.00024737016841730767
0.9666666666666668,-1.077777777777778,0.00014606696668783395
0.9888888888888889,-1.077777777777778,8.416703741718919e-05
1.011111111111111,-1.077777777777778,4.730491375929058e-05
1.0333333333333332,-1.077777777777778,2.5920287784593627e-05
1.0555555555555554,-1.077777777777778,1.384025809007587e-05
1.077777777777778,-1.077777777777778,7.19825127477582e-06
1.1,-1.077777777777778,3.645036769888332e-06

-1.1,-1.0555555555555556,6.886298666263174e-06
-1.077777777777778,-1.0555555555555556,1.3469773892708278e-05
-1.0555555555555556,-1.0555555555555556,2.5642991584157147e-05
-1.0333333333333334,-1.0555555555555556,4.753541041617136e-05
-1.0111111111111113,-1.0555555555555556,8.584592722916215e-05
-0.9888888888888889,-1.0555555555555556,0.00015111096485915978
-0.9666666666666668,-1.0555555555555556,0.0002594004920321779
-0.9444444444444445,-1.0555555555555556,0.00043448218073232107
-0.9222222222222223,-1.0555555555555556,0.000710442221099452
-0.9000000000000001,-1.0555555555555556,0.0011346718322639907
-0.8777777777777779,-1.0555555555555556,0.001771022437758887
-0.8555555555555556,-1.0555555555555556,0.0027028080334021657
-0.8333333333333335,-1.0555555555555556,0.004035207612109977
-0.8111111111111111,-1.0555555555555556,0.005896520201368337
-0.788888888888889,-1.0555555555555556,0.008437683985495166
-0.7666666666666667,-1.0555555555555556,0.011829524370209281
-0.7444444444444445,-1.0555555555555556,0.016257370225093878
-0.7222222222222223,-1.0555555555555556,0.021912977784328675
-0.7000000000000001,-1.0555555555555556,0.028984099079784338
-0.6777777777777778,-1.0555555555555556,0.03764245909318993
-0.6555555555555557,-1.0555555555555556,0.048031265617112365
-0.6333333333333334,-1.0555555555555556,0.06025356474929767
-0.6111111111111112,-1.0555555555555556,0.07436269944133495
-0.5888888888888889,-1.0555555555555556,0.0903558191826897
-0.5666666666666668,-1.0555555555555556,0.10817089643581546
-0.5444444444444445,-1.0555555555555556,0.1276871653528792
-0.5222222222222223,-1.0555555555555556,0.14872846501281659
-0.5000000000000001,-1.0555555555555556,0.17106875724331705
-0.47777777777777786,-1.0555555555555556,0.19443912758461496
-0.4555555555555556,-1.0555555555555556,0.21853580401940678
-0.43333333333333335,-1.0555555555555556,0.24302901857780812
-0.4111111111111112,-1.0555555555555556,0.26757276334365404
-0.38888888888888895,-1.0555555555555556,0.29181556912001944
-0.3666666666666667,-1.0555555555555556,0.3154123401183139
-0.34444444444444455,-1.0555555555555556,0.3380370454214553
-0.3222222222222223,-1.0555555555555556,0.3593957653070309
-0.30000000000000004,-1.0555555555555556,0.37923929793422256
-0.2777777777777778,-1.0555555555555556,0.3973743250453474
-0.25555555555555565,-1.0555555555555556,0.4136720674005472
-0.2333333333333334,-1.0555555555555556,0.42807344288496546
-0.21111111111111114,-1.0555555555555556,0.44058993430016263
-0.188888888888889,-1.0555555555555556,0.4512996144543163
-0.16666666666666674,-1.0555555555555556,0.4603380234832191
-0.1444444444444445,-1.0555555555555556,0.46788388302002865
-0.12222222222222223,-1.0555555555555556,0.4741400726504049
-0.10000000000000009,-1.0555555555555556,0.479310987632652
-0.07777777777777772,-1.0555555555555556,0.4835783136922133
-0.05555555555555558,-1.0555555555555556,0.48707815490618883
-0.03333333333333344,-1.0555555555555556,0.4898829338909032
-0.011111111111111072,-1.0555555555555556,0.49199117845218043
0.011111111111111072,-1.0555555555555556,0.49332710812992764
0.033333333333333215,-1.0555555555555556,0.49375012118258865
0.05555555555555558,-1.0555555555555556,0.49307244308814313
0.07777777777777772,-1.0555555555555556,0.49108193781432335
0.09999999999999987,-1.0555555555555556,0.48756671499601667
0.12222222222222223,-1.0555555555555556,0.4823385589543026
0.14444444444444438,-1.0555555555555556,0.475252907478384
0.16666666666666652,-1.0555555555555556,0.46622366815256916
0.18888888888888888,-1.0555555555555556,0.45523143754342943
0.21111111111111103,-1.0555555555555556,0.44232394230543814
0.2333333333333334,-1.0555555555555556,0.427608203208406
0.25555555555555554,-1.0555555555555556,0.4112353064462676
0.2777777777777777,-1.0555555555555556,0.3933805511965964
0.30000000000000004,-1.0555555555555556,0.3742234437617482
0.3222222222222222,-1.0555555555555556,0.35393266462746986
0.34444444444444433,-1.0555555555555556,0.3326601685699562
0.3666666666666667,-1.0555555555555556,0.3105460568861272
0.38888888888888884,-1.0555555555555556,0.28773254629371553
0.411111111111111,-1.0555555555555556,0.2643824114689595
0.43333333333333335,-1.0555555555555556,0.24069576419529087
0.4555555555555555,-1.0555555555555556,0.21691947618015622
0.47777777777777786,-1.0555555555555556,0.19334574064376583
0.5,-1.0555555555555556,0.17029937504190848
0.5222222222222221,-1.0555555555555556,0.1481164264071852
0.5444444444444445,-1.0555555555555556,0.1271185659079288
0.5666666666666667,-1.0555555555555556,0.10758824028533863
0.5888888888888888,-1.0555555555555556,0.08974871322544727
0.6111111111111112,-1.0555555555555556,0.07375149231723964
0.6333333333333333,-1.0555555555555556,0.059671829361617586
0.6555555555555554,-1.0555555555555556,0.047511510420512874
0.6777777777777778,-1.0555555555555556,0.03720726697286134
0.7,-1.0555555555555556,0.02864283603467761
0.7222222222222221,-1.0555555555555556,0.02166281064896686
0.7444444444444445,-1.0555555555555556,0.016086747699357057
0.7666666666666666,-1.0555555555555556,0.011722378312661142
0.788888888888889,-1.0555555555555556,0.008377114955273799
0.8111111111111111,-1.0555555555555556,0.005867349303358053
0.8333333333333333,-1.0555555555555556,0.004025296029785098
0.8555555555555556,-1.0555555555555556,0.0027033701338290673
0.8777777777777778,-1.0555555555555556,0.0017762871076492314
0.8999999999999999,-1.0555555555555556,0.0011412332840792334
0.922222222222222,-1.0555555555555556,0.0007165540107873989
0.9444444444444446,-1.0555555555555556,0.00043944304603581733
0.9666666666666668,-1.0555555555555556,0.0002630921413714544
0.9888888888888889,-1.0555555555555556,0.00015368938578956857
1.011111111111111,-1.0555555555555556,8.755811465684907e-05
1.0333333333333332,-1.0555555555555556,4.8624811694411595e-05
1.0555555555555554,-1.0555555555555556,2.631040334986294e-05
1.077777777777778,-1.0555555555555556,1.3864702412316728e-05
1.1,-1.0555555555555556,7.112441083485187e-06

-1.1,-1.0333333333333334,1.3120252085625223e-05
-1.077777777777778,-1.0333333333333334,2.5333060292473525e-05
-1.0555555555555556,-1.0333333333333334,4.759689995563246e-05
-1.0333333333333334,-1.0333333333333334,8.706046293214021e-05
-1.0111111111111113,-1.0333333333333334,0.000155106235934655
-0.9888888888888889,-1.0333333333333334,0.00026929364698563817
-0.9666666666666668,-1.0333333333333334,0.0004558696315653377
-0.9444444444444445,-1.0333333333333334,0.0007528475594776965
-0.9222222222222223,-1.0333333333333334,0.0012135638530664091
-0.9000000000000001,-1.0333333333333334,0.0019104964962752568
-0.8777777777777779,-1.0333333333333334,0.00293897906899623
-0.8555555555555556,-1.0333333333333334,0.004420285937671452
-0.8333333333333335,-1.0333333333333334,0.006503427605320395
-0.8111111111111111,-1.0333333333333334,0.009364918276698862
-0.788888888888889,-1.0333333333333334,0.013205803503548172
-0.7666666666666667,-1.0333333333333334,0.01824540311045213
-0.7444444444444445,-1.0333333333333334,0.024711554496969684
-0.7222222222222223,-1.0333333333333334,0.0328276215053006
-0.7000000000000001,-1.0333333333333334,0.042797105800620766
-0.6777777777777778,-1.0333333333333334,0.05478725417429366
-0.6555555555555557,-1.0333333333333334,0.0689134567166622
-0.6333333333333334,-1.0333333333333334,0.08522634138886748
-0.6111111111111112,-1.0333333333333334,0.103703207325618
-0.5888888888888889,-1.0333333333333334,0.12424481746893365
-0.5666666666666668,-1.0333333333333334,0.1466777210590685
-0.5444444444444445,-1.0333333333333334,0.17076141544345438
-0.5222222222222223,-1.0333333333333334,0.1961990190128893
-0.5000000000000001,-1.0333333333333334,0.22264987756311078
-0.47777777777777786,-1.0333333333333334,0.24974269607682995
-0.4555555555555556,-1.0333333333333334,0.2770882653036241
-0.43333333333333335,-1.0333333333333334,0.3042914349056541
-0.4111111111111112,-1.0333333333333334,0.3309624637760849
-0.38888888888888895,-1.0333333333333334,0.3567281151360593
-0.3666666666666667,-1.0333333333333334,0.38124282504853413
-0.34444444444444455,-1.0333333333333334,0.4042000147669034
-0.3222222222222223,-1.0333333333333334,0.4253432474846507
-0.30000000000000004,-1.0333333333333334,0.444476566619583
-0.2777777777777778,-1.0333333333333334,0.4614730954873025
-0.25555555555555565,-1.0333333333333334,0.47628088820618913
-0.2333333333333334,-1.0333333333333334,0.48892510565765773
-0.21111111111111114,-1.0333333333333334,0.4995057985143945
-0.188888888888889,-1.0333333333333334,0.5081908332016333
-0.16666666666666674,-1.0333333333333334,0.5152037465759309
-0.1444444444444445,-1.0333333333333334,0.5208065950394031
-0.12222222222222223,-1.0333333333333334,0.5252782903182167
-0.10000000000000009,-1.0333333333333334,0.5288896016227052
-0.07777777777777772,-1.0333333333333334,0.5318769311975986
-0.05555555555555558,-1.0333333333333334,0.5344178924885603
-0.03333333333333344,-1.0333333333333334,0.5366122183131352
-0.011111111111111072,-1.0333333333333334,0.5384712075997047
0.011111111111111072,-1.0333333333333334,0.5399176668378931
0.033333333333333215,-1.0333333333333334,0.5407964123679293
0.05555555555555558,-1.0333333333333334,0.5408934858750717
0.07777777777777772,-1.0333333333333334,0.5399609293510935
0.09999999999999987,-1.0333333333333334,0.5377435826443797
0.12222222222222223,-1.0333333333333334,0.5340047538086221
0.14444444444444438,-1.0333333333333334,0.5285482891751048
0.16666666666666652,-1.0333333333333334,0.5212350787701299
0.18888888888888888,-1.0333333333333334,0.5119922687185672
0.21111111111111103,-1.0333333333333334,0.5008137422787655
0.2333333333333334,-1.0333333333333334,0.487751288613137
0.25555555555555554,-1.0333333333333334,0.47289758198370624
0.2777777777777777,-1.0333333333333334,0.45636436430023297
0.30000000000000004,-1.0333333333333334,0.4382612273802536
0.3222222222222222,-1.0333333333333334,0.4186811063144334
0.34444444444444433,-1.0333333333333334,0.3976973525828659
0.3666666666666667,-1.0333333333333334,0.3753741536388782
0.38888888888888884,-1.0333333333333334,0.35178802553802385
0.411111111111111,-1.0333333333333334,0.327054520733278
0.43333333333333335,-1.0333333333333334,0.30135244737874706
0.4555555555555555,-1.0333333333333334,0.27493842665562723
0.47777777777777786,-1.0333333333333334,0.24814727308651607
0.5,-1.0333333333333334,0.2213774839715477
0.5222222222222221,-1.0333333333333334,0.19506478214420386
0.5444444444444445,-1.0333333333333334,0.16964909539150244
0.5666666666666667,-1.0333333333333334,0.1455410685329102
0.5888888888888888,-1.0333333333333334,0.1230933305556685
0.6111111111111112,-1.0333333333333334,0.1025798836488277
0.6333333333333333,-1.0333333333333334,0.08418489175368796
0.6555555555555554,-1.0333333333333334,0.06800042009457753
0.6777777777777778,-1.0333333333333334,0.05403160238117501
0.7,-1.0333333333333334,0.042207276499815816
0.7222222222222221,-1.0333333333333334,0.03239413873790953
0.7444444444444445,-1.0333333333333334,0.024412691179308
0.7666666666666666,-1.0333333333333334,0.018053532582418184
0.788888888888889,-1.0333333333333334,0.013092801799499683
0.8111111111111111,-1.0333333333333334,0.009305827788499399
0.8333333333333333,-1.0333333333333334,0.006478299189115198
0.8555555555555556,-1.0333333333333334,0.004414553892787002
0.8777777777777778,-1.0333333333333334,0.002942892180303444
0.8999999999999999,-1.0333333333333334,0.0019181019532042841
0.922222222222222,-1.0333333333333334,0.0012216127894291492
0.9444444444444446,-1.0333333333333334,0.0007598391003395434
0.9666666666666668,-1.0333333333333334,0.00046132243858099407
0.9888888888888889,-1.0333333333333334,0.00027324875700964136
1.011111111111111,-1.0333333333333334,0.00015782121028772153
1.0333333333333332,-1.0333333333333334,8.884151615474417e-05
1.0555555555555554,-1.0333333333333334,4.87199276128634e-05
1.077777777777778,-1.0333333333333334,2.6016007022603385e-05
1.1,-1.0333333333333334,1.3521584633395646e-05

-1.1,-1.0111111111111113,2.4355388577961298e-05
-1.077777777777778,-1.0111111111111113,4.641772868825189e-05
-1.0555555555555556,-1.0111111111111113,8.606531078681677e-05
-1.0333333333333334,-1.0111111111111113,0.0001553216010969401
-1.0111111111111113,-1.0111111111111113,0.0002729664450389776
-0.9888888888888889,-1.0111111111111113,0.00046739495948716766
-0.9666666666666668,-1.0111111111111113,0.0007801680298478432
-0.9444444444444445,-1.0111111111111113,0.001270166238555387
-0.9222222222222223,-1.0111111111111113,0.00201811275027319
-0.9000000000000001,-1.0111111111111113,0.0031310518773078424
-0.8777777777777779,-1.0111111111111113,0.004746178738265678
-0.8555555555555556,-1.0111111111111113,0.007033243443297189
-0.8333333333333335,-1.0111111111111113,0.0101946427278701
-0.8111111111111111,-1.0111111111111113,0.014462310998912022
-0.788888888888889,-1.0111111111111113,0.020090677549302067
-0.7666666666666667,-1.0111111111111113,0.027345299711876537
-0.7444444444444445,-1.0111111111111113,0.03648731632061683
-0.7222222222222223,-1.0111111111111113,0.04775455002290231
-0.7000000000000001,-1.0111111111111113,0.06134082229541209
-0.6777777777777778,-1.0111111111111113,0.07737567945665783
-0.6555555555555557,-1.0111111111111113,0.09590708117018279
-0.6333333333333334,-1.0111111111111113,0.11688951553565498
-0.6111111111111112,-1.0111111111111113,0.14017940177550325
-0.5888888888888889,-1.0111111111111113,0.16553858532286664
-0.5666666666666668,-1.0111111111111113,0.19264543499963685
-0.5444444444444445,-1.0111111111111113,0.22111183801989023
-0.5222222222222223,-1.0111111111111113,0.2505035814544303
-0.5000000000000001,-1.0111111111111113,0.2803614208167247
-0.47777777777777786,-1.0111111111111113,0.3102205820385266
-0.4555555555555556,-1.0111111111111113,0.3396273325442894
-0.43333333333333335,-1.0111111111111113,0.3681522746164851
-0.4111111111111112,-1.0111111111111113,0.3954008434725856
-0.38888888888888895,-1.0111111111111113,0.4210219287321593
-0.3666666666666667,-1.0111111111111113,0.44471553803066205
-0.34444444444444455,-1.0111111111111113,0.4662400817186054
-0.3222222222222223,-1.0111111111111113,0.485419348070676
-0.30000000000000004,-1.0111111111111113,0.5021487350300355
-0.2777777777777778,-1.0111111111111113,0.5163999424555574
-0.25555555555555565,-1.0111111111111113,0.5282231794473785
-0.2333333333333334,-1.0111111111111113,0.5377460033949486
-0.21111111111111114,-1.0111111111111113,0.5451681150032868
-0.188888888888889,-1.0111111111111113,0.5507516915853642
-0.16666666666666674,-1.0111111111111113,0.5548070874484594
-0.1444444444444445,-1.0111111111111113,0.5576739938473241
-0.12222222222222223,-1.0111111111111113,0.5596985508503555
-0.10000000000000009,-1.0111111111111113,0.5612075625544614
-0.07777777777777772,-1.0111111111111113,0.5624818738777517
-0.05555555555555558,-1.0111111111111113,0.5637318817717688
-0.03333333333333344,-1.0111111111111113,0.5650786548497986
-0.011111111111111072,-1.0111111111111113,0.5665438233644653
0.011111111111111072,-1.0111111111111113,0.5680501542547601
0.033333333333333215,-1.0111111111111113,0.569432839793135
0.05555555555555558,-1.0111111111111113,0.5704596203519531
0.07777777777777772,-1.0111111111111113,0.57085656234985
0.09999999999999987,-1.0111111111111113,0.5703359258133827
0.12222222222222223,-1.0111111111111113,0.5686229122428421
0.14444444444444438,-1.0111111111111113,0.565478693280525
0.16666666666666652,-1.0111111111111113,0.5607175436309382
0.18888888888888888,-1.0111111111111113,0.5542160825318327
0.21111111111111103,-1.0111111111111113,0.5459129596409406
0.2333333333333334,-1.0111111111111113,0.5357983647096461
0.25555555555555554,-1.0111111111111113,0.5238947654281169
0.2777777777777777,-1.0111111111111113,0.5102329203562684
0.30000000000000004,-1.0111111111111113,0.49482949855356345
0.3222222222222222,-1.0111111111111113,0.47767339695928945
0.34444444444444433,-1.0111111111111113,0.4587263290245495
0.3666666666666667,-1.0111111111111113,0.43793959251188475
0.38888888888888884,-1.0111111111111113,0.4152841788024024
0.411111111111111,-1.0111111111111113,0.3907871701303555
0.43333333333333335,-1.0111111111111113,0.36456517063841903
0.4555555555555555,-1.0111111111111113,0.3368460795063125
0.47777777777777786,-1.0111111111111113,0.30797356846824325
0.5,-1.0111111111111113,0.27839304435675244
0.5222222222222221,-1.0111111111111113,0.2486221770497314
0.5444444444444445,-1.0111111111111113,0.21921200633943422
0.5666666666666667,-1.0111111111111113,0.1907056124484024
0.5888888888888888,-1.0111111111111113,0.16360049612224267
0.6111111111111112,-1.0111111111111113,0.13831885104675798
0.6333333333333333,-1.0111111111111113,0.11518766978215414
0.6555555555555554,-1.0111111111111113,0.09442876798595917
0.6777777777777778,-1.0111111111111113,0.07615764416203859
0.7,-1.0111111111111113,0.06038957537828498
0.7222222222222221,-1.0111111111111113,0.04705125123676855
0.7444444444444445,-1.0111111111111113,0.035996316411257466
0.7666666666666666,-1.0111111111111113,0.027023269008200793
0.788888888888889,-1.0111111111111113,0.019894213097806805
0.8111111111111111,-1.0111111111111113,0.014353036305340893
0.8333333333333333,-1.0111111111111113,0.010141742341637222
0.8555555555555556,-1.0111111111111113,0.007013946636338332
0.8777777777777778,-1.0111111111111113,0.004744923568996168
0.8999999999999999,-1.0111111111111113,0.0031380193628624937
0.922222222222222,-1.0111111111111113,0.002027643967485923
0.9444444444444446,-1.0111111111111113,0.0012793665564103218
0.9666666666666668,-1.0111111111111113,0.0007878265017666032
0.9888888888888889,-1.0111111111111113,0.0004732287220139688
1.011111111111111,-1.0111111111111113,0.000277138313766773
1.0333333333333332,-1.0111111111111113,0.0001581591465033734
1.0555555555555554,-1.0111111111111113,8.791412636084362e-05
1.077777777777778,-1.0111111111111113,4.757631141327937e-05
1.1,-1.0111111111111113,2.5055226389266813e-05

-1.1,-0.9888888888888889,4.406621925945578e-05
-1.077777777777778,-0.9888888888888889,8.289141876014371e-05
-1.0555555555555556,-0.9888888888888889,0.0001516623930597662
-1.0333333333333334,-0.9888888888888889,0.0002700299953097621
-1.0111111111111113,-0.9888888888888889,0.0004680845702117087
-0.9888888888888889,-0.9888888888888889,0.0007903838997377558
-0.9666666666666668,-0.9888888888888889,0.001300728075159783
-0.9444444444444445,-0.9888888888888889,0.002087428755951284
-0.9222222222222223,-0.9888888888888889,0.003268608282631121
-0.9000000000000001,-0.9888888888888889,0.00499683493114044
-0.8777777777777779,-0.9888888888888889,0.0074621916774989085
-0.8555555555555556,-0.9888888888888889,0.010892735274534045
-0.8333333333333335,-0.9888888888888889,0.015551283167699282
-0.8111111111111111,-0.9888888888888889,0.021727617406218352
-0.788888888888889,-0.9888888888888889,0.029725553244354407
-0.7666666666666667,-0.9888888888888889,0.03984489561644106
-0.7444444444444445,-0.9888888888888889,0.05235906921516314
-0.7222222222222223,-0.9888888888888889,0.0674900745673389
-0.7000000000000001,-0.9888888888888889,0.08538325103296472
-0.6777777777777778,-0.9888888888888889,0.10608492626445469
-0.6555555555555557,-0.9888888888888889,0.12952619358716708
-0.6333333333333334,-0.9888888888888889,0.1555156228658868
-0.6111111111111112,-0.9888888888888889,0.18374263472215963
-0.5888888888888889,-0.9888888888888889,0.2137916871806636
-0.5666666666666668,-0.9888888888888889,0.24516565556874675
-0.5444444444444445,-0.9888888888888889,0.2773152631641826
-0.5222222222222223,-0.9888888888888889,0.3096705552588564
-0.5000000000000001,-0.9888888888888889,0.3416704455923264
-0.47777777777777786,-0.9888888888888889,0.3727872707213521
-0.4555555555555556,-0.9888888888888889,0.4025447624719478
-0.43333333333333335,-0.9888888888888889,0.43052943021227413
-0.4111111111111112,-0.9888888888888889,0.45639658779113773
-0.38888888888888895,-0.9888888888888889,0.4798728882693793
-0.3666666666666667,-0.9888888888888889,0.5007572025992915
-0.34444444444444455,-0.9888888888888889,0.518921156206192
-0.3222222222222223,-0.9888888888888889,0.5343098806729326
-0.30000000000000004,-0.9888888888888889,0.5469428026386516
-0.2777777777777778,-0.9888888888888889,0.5569137610550083
-0.25555555555555565,-0.9888888888888889,0.5643894991123528
-0.2333333333333334,-0.9888888888888889,0.5696056027213483
-0.21111111111111114,-0.9888888888888889,0.5728591632169264
-0.188888888888889,-0.9888888888888889,0.5744977100412734
-0.16666666666666674,-0.9888888888888889,0.5749042110067314
-0.1444444444444445,-0.9888888888888889,0.5744781920000647
-0.12222222222222223,-0.9888888888888889,0.5736134004511018
-0.10000000000000009,-0.9888888888888889,0.5726730542024006
-0.07777777777777772,-0.9888888888888889,0.5719645785338411
-0.05555555555555558,-0.9888888888888889,0.5717166140402389
-0.03333333333333344,-0.9888888888888889,0.5720615702975834
-0.011111111111111072,-0.9888888888888889,0.5730267142142342
0.011111111111111072,-0.9888888888888889,0.5745355951316267
0.033333333333333215,-0.9888888888888889,0.57641980523071
0.05555555555555558,-0.9888888888888889,0.5784392486825702
0.07777777777777772,-0.9888888888888889,0.5803078493701196
0.09999999999999987,-0.9888888888888889,0.5817212450490455
0.12222222222222223,-0.9888888888888889,0.5823833151398894
0.14444444444444438,-0.9888888888888889,0.5820288935872894
0.16666666666666652,-0.9888888888888889,0.5804403268130678
0.18888888888888888,-0.9888888888888889,0.5774556535370763
0.21111111111111103,-0.9888888888888889,0.5729665590540165
0.2333333333333334,-0.9888888888888889,0.5669054822005711
0.25555555555555554,-0.9888888888888889,0.5592235755503857
0.2777777777777777,-0.9888888888888889,0.549864192747361
0.30000000000000004,-0.9888888888888889,0.5387391045913573
0.3222222222222222,-0.9888888888888889,0.525715441255029
0.34444444444444433,-0.9888888888888889,0.5106196046356197
0.3666666666666667,-0.9888888888888889,0.4932602461434353
0.38888888888888884,-0.9888888888888889,0.47346704776185805
0.411111111111111,-0.9888888888888889,0.45113726309908403
0.43333333333333335,-0.9888888888888889,0.42627942416726977
0.4555555555555555,-0.9888888888888889,0.3990441421392058
0.47777777777777786,-0.9888888888888889,0.3697352434917491
0.5,-0.9888888888888889,0.33879935089865815
0.5222222222222221,-0.9888888888888889,0.30679680446613117
0.5444444444444445,-0.9888888888888889,0.2743601429020522
0.5666666666666667,-0.9888888888888889,0.24214756840668003
0.5888888888888888,-0.9888888888888889,0.21079807347237925
0.6111111111111112,-0.9888888888888889,0.18089296719746942
0.6333333333333333,-0.9888888888888889,0.15292632101805936
0.6555555555555554,-0.9888888888888889,0.1272850563739143
0.6777777777777778,-0.9888888888888889,0.10423830610317539
0.7,-0.9888888888888889,0.08393520643283246
0.7222222222222221,-0.9888888888888889,0.06641012954012682
0.7444444444444445,-0.9888888888888889,0.051594266902597774
0.7666666666666666,-0.9888888888888889,0.039332276648107935
0.788888888888889,-0.9888888888888889,0.02940242827474813
0.8111111111111111,-0.9888888888888889,0.021538429835373515
0.8333333333333333,-0.9888888888888889,0.015451034154194845
0.8555555555555556,-0.9888888888888889,0.010847666986142292
0.8777777777777778,-0.9888888888888889,0.007448697272112915
0.8999999999999999,-0.9888888888888889,0.004999506168958087
0.922222222222222,-0.9888888888888889,0.003278100419214585
0.9444444444444446,-0.9888888888888889,0.002098550148101017
0.9666666666666668,-0.9888888888888889,0.001310931574720446
0.9888888888888889,-0.9888888888888889,0.0007986818471134599
1.011111111111111,-0.9888888888888889,0.00047432718542941003
1.0333333333333332,-0.9888888888888889,0.0002744589880837319
1.0555555555555554,-0.9888888888888889,0.00015465510202098505
1.077777777777778,-0.9888888888888889,8.482767451983204e-05
1.1,-0.9888888888888889,4.5269258720418126e-05

-1.1,-0.9666666666666668,7.774001653362184e-05
-1.077777777777778,-0.9666666666666668,0.00014432234405861567
-1.0555555555555556,-0.9666666666666668,0.00026055302394212043
-1.0333333333333334,-0.9666666666666668,0.0004576461870054596
-1.0111111111111113,-0.9666666666666668,0.0007824278210186009
-0.9888888888888889,-0.9666666666666668,0.0013027492001410441
-0.9666666666666668,-0.9666666666666668,0.0021135487205335033
-0.9444444444444445,-0.9666666666666668,0.003343043627541263
-0.9222222222222223,-0.9666666666666668,0.005158256265327643
-0.9000000000000001,-0.9666666666666668,0.007768825077208157
-0.8777777777777779,-0.9666666666666668,0.0114278776354216
-0.8555555555555556,-0.9666666666666668,0.01642871351488913
-0.8333333333333335,-0.9666666666666668,0.023096212352183166
-0.8111111111111111,-0.9666666666666668,0.03177228052659277
-0.788888888888889,-0.9666666666666668,0.042795282544449885
-0.7666666666666667,-0.9666666666666668,0.056474236892269776
-0.7444444444444445,-0.9666666666666668,0.07305951296746886
-0.7222222222222223,-0.9666666666666668,0.09271271816949307
-0.7000000000000001,-0.9666666666666668,0.11547923599840618
-0.6777777777777778,-0.9666666666666668,0.14126725766747808
-0.6555555555555557,-0.9666666666666668,0.1698369387917861
-0.6333333333333334,-0.9666666666666668,0.20080237929875172
-0.6111111111111112,-0.9666666666666668,0.23364748857532597
-0.5888888888888889,-0.9666666666666668,0.26775468413657266
-0.5666666666666668,-0.9666666666666668,0.302443205875636
-0.5444444444444445,-0.9666666666666668,0.3370121428220732
-0.5222222222222223,-0.9666666666666668,0.37078254247005743
-0.5000000000000001,-0.9666666666666668,0.4031334442102765
-0.47777777777777786,-0.9666666666666668,0.4335282369184842
-0.4555555555555556,-0.9666666666666668,0.4615299404665508
-0.43333333333333335,-0.9666666666666668,0.4868062251870396
-0.4111111111111112,-0.9666666666666668,0.5091266313548187
-0.38888888888888895,-0.9666666666666668,0.5283551939934852
-0.3666666666666667,-0.9666666666666668,0.5444415014710594
-0.34444444444444455,-0.9666666666666668,0.5574123725584327
-0.3222222222222223,-0.9666666666666668,0.5673652055311769
-0.30000000000000004,-0.9666666666666668,0.5744629913767059
-0.2777777777777778,-0.9666666666666668,0.5789302287899598
-0.25555555555555565,-0.9666666666666668,0.5810486202743461
-0.2333333333333334,-0.9666666666666668,0.5811514252215153
-0.21111111111111114,-0.9666666666666668,0.5796155710552898
-0.188888888888889,-0.9666666666666668,0.5768509279029586
-0.16666666666666674,-0.9666666666666668,0.5732864350398896
-0.1444444444444445,-0.9666666666666668,0.5693530326833093
-0.12222222222222223,-0.9666666666666668,0.5654637077899128
-0.10000000000000009,-0.9666666666666668,0.5619915332780459
-0.07777777777777772,-0.9666666666666668,0.5592473766582576
-0.05555555555555558,-0.9666666666666668,0.5574597754894031
-0.03333333333333344,-0.9666666666666668,0.5567599476342106
-0.011111111111111072,-0.9666666666666668,0.5571746580297428
0.011111111111111072,-0.9666666666666668,0.558628582623917
0.033333333333333215,-0.9666666666666668,0.5609561556384758
0.05555555555555558,-0.9666666666666668,0.5639212085663552
0.07777777777777772,-0.9666666666666668,0.5672415610119271
0.09999999999999987,-0.9666666666666668,0.57061535023628
0.12222222222222223,-0.9666666666666668,0.5737461052811695
0.14444444444444438,-0.9666666666666668,0.5763639397679742
0.16666666666666652,-0.9666666666666668,0.578240412620676
0.18888888888888888,-0.9666666666666668,0.5791946544635227
0.21111111111111103,-0.9666666666666668,0.5790887744401342
0.2333333333333334,-0.9666666666666668,0.5778119472151629
0.25555555555555554,-0.9666666666666668,0.575255146497834
0.2777777777777777,-0.9666666666666668,0.5712817245673489
0.30000000000000004,-0.9666666666666668,0.5657017525344163
0.3222222222222222,-0.9666666666666668,0.5582588677678854
0.34444444444444433,-0.9666666666666668,0.5486364634993585
0.3666666666666667,-0.9666666666666668,0.5364855704045505
0.38888888888888884,-0.9666666666666668,0.5214709831723066
0.411111111111111,-0.9666666666666668,0.5033269761035649
0.43333333333333335,-0.9666666666666668,0.48191109703848856
0.4555555555555555,-0.9666666666666668,0.45724493985224635
0.47777777777777786,-0.9666666666666668,0.4295341879591088
0.5,-0.9666666666666668,0.39916529389968897
0.5222222222222221,-0.9666666666666668,0.3666811838509001
0.5444444444444445,-0.9666666666666668,0.3327418964192219
0.5666666666666667,-0.9666666666666668,0.29807740305468416
0.5888888888888888,-0.9666666666666668,0.2634392157838428
0.6111111111111112,-0.9666666666666668,0.22955558121710468
0.6333333333333333,-0.9666666666666668,0.19709305094344098
0.6555555555555554,-0.9666666666666668,0.16662570388055933
0.6777777777777778,-0.9666666666666668,0.138612509083929
0.7,-0.9666666666666668,0.11338308240966266
0.7222222222222221,-0.9666666666666668,0.09113203818941604
0.7444444444444445,-0.9666666666666668,0.07192194052889943
0.7666666666666666,-0.9666666666666668,0.05569437834516054
0.788888888888889,-0.9666666666666668,0.04228799084312494
0.8111111111111111,-0.9666666666666668,0.03146155318344964
0.8333333333333333,-0.9666666666666668,0.022919713677564613
0.8555555555555556,-0.9666666666666668,0.016338804157735438
0.8777777777777778,-0.9666666666666668,0.011390365462938201
0.8999999999999999,-0.9666666666666668,0.007760577723481661
0.922222222222222,-0.9666666666666668,0.005164528752701629
0.9444444444444446,-0.9666666666666668,0.003355037774441619
0.9666666666666668,-0.9666666666666668,0.002126436802225865
0.9888888888888889,-0.9666666666666668,0.0013142030639723182
1.011111111111111,-0.9666666666666668,0.0007915931922573334
1.0333333333333332,-0.9666666666666668,0.00046446573503879947
1.0555555555555554,-0.9666666666666668,0.0002653428682050336
1.077777777777778,-0.9666666666666668,0.00014752332102580887
1.1,-0.9666666666666668,7.978441265732009e-05

-1.1,-0.9444444444444445,0.00013378019069844397
-1.077777777777778,-0.9444444444444445,0.0002450948894836909
-1.0555555555555556,-0.9444444444444445,0.00043657587416638384
-1.0333333333333334,-0.9444444444444445,0.0007564176437889612
-1.0111111111111113,-0.9444444444444445,0.001275398021745702
-0.9888888888888889,-0.9444444444444445,0.002093776631379729
-0.9666666666666668,-0.9444444444444445,0.003348469943626476
-0.9444444444444445,-0.9444444444444445,0.0052195968772311046
-0.9222222222222223,-0.9444444444444445,0.007935171405400161
-0.9000000000000001,-0.9444444444444445,0.011772498605414544
-0.8777777777777779,-0.9444444444444445,0.01705478787097588
-0.8555555555555556,-0.9444444444444445,0.024141696345120988
-0.8333333333333335,-0.9444444444444445,0.03341298934793251
-0.8111111111111111,-0.9444444444444445,0.04524524141157153
-0.788888888888889,-0.9444444444444445,0.05998244428447712
-0.7666666666666667,-0.9444444444444445,0.07790243860189311
-0.7444444444444445,-0.9444444444444445,0.09918211193656126
-0.7222222222222223,-0.9444444444444445,0.12386514864011827
-0.7000000000000001,-0.9444444444444445,0.15183659706803584
-0.6777777777777778,-0.9444444444444445,0.18280845378493246
-0.6555555555555557,-0.9444444444444445,0.21631969986756092
-0.6333333333333334,-0.9444444444444445,0.2517527008293016
-0.6111111111111112,-0.9444444444444445,0.28836570161706815
-0.5888888888888889,-0.9444444444444445,0.32533862641713895
-0.5666666666666668,-0.9444444444444445,0.36182703986128967
-0.5444444444444445,-0.9444444444444445,0.39701753752521385
-0.5222222222222223,-0.9444444444444445,0.4301775035826208
-0.5000000000000001,-0.9444444444444445,0.46069329569136513
-0.47777777777777786,-0.9444444444444445,0.4880932674017518
-0.4555555555555556,-0.9444444444444445,0.5120550117310712
-0.43333333333333335,-0.9444444444444445,0.5323990161664393
-0.4111111111111112,-0.9444444444444445,0.5490728607131192
-0.38888888888888895,-0.9444444444444445,0.56213079327608
-0.3666666666666667,-0.9444444444444445,0.5717130214694427
-0.34444444444444455,-0.9444444444444445,0.5780277418554436
-0.3222222222222223,-0.9444444444444445,0.5813373066654534
-0.30000000000000004,-0.9444444444444445,0.5819484725471605
-0.2777777777777778,-0.9444444444444445,0.5802056776694372
-0.25555555555555565,-0.9444444444444445,0.5764858381276703
-0.2333333333333334,-0.9444444444444445,0.5711931607689814
-0.21111111111111114,-0.9444444444444445,0.5647527609532487
-0.188888888888889,-0.9444444444444445,0.5576022596200847
-0.16666666666666674,-0.9444444444444445,0.5501808861682408
-0.1444444444444445,-0.9444444444444445,0.5429159186120046
-0.12222222222222223,-0.9444444444444445,0.5362066457861633
-0.10000000000000009,-0.9444444444444445,0.5304065606634076
-0.07777777777777772,-0.9444444444444445,0.5258052114834602
-0.05555555555555558,-0.9444444444444445,0.5226118791944439
-0.03333333333333344,-0.9444444444444445,0.5209436840991737
-0.011111111111111072,-0.9444444444444445,0.5208205233960842
0.011111111111111072,-0.9444444444444445,0.5221682958440568
0.033333333333333215,-0.9444444444444445,0.5248304106662595
0.05555555555555558,-0.9444444444444445,0.5285860925299001
0.07777777777777772,-0.9444444444444445,0.533172967751619
0.09999999999999987,-0.9444444444444445,0.5383110531304001
0.12222222222222223,-0.9444444444444445,0.5437253908043326
0.14444444444444438,-0.9444444444444445,0.5491647868942124
0.16666666666666652,-0.9444444444444445,0.5544141462200112
0.18888888888888888,-0.9444444444444445,0.5592978756852641
0.21111111111111103,-0.9444444444444445,0.5636722759477584
0.2333333333333334,-0.9444444444444445,0.5674063419120948
0.25555555555555554,-0.9444444444444445,0.570353121709056
0.2777777777777777,-0.9444444444444445,0.5723171776664194
0.30000000000000004,-0.9444444444444445,0.5730265235645238
0.3222222222222222,-0.9444444444444445,0.5721182841849658
0.34444444444444433,-0.9444444444444445,0.5691453621649774
0.3666666666666667,-0.9444444444444445,0.5636067770682243
0.38888888888888884,-0.9444444444444445,0.554998347966234
0.411111111111111,-0.9444444444444445,0.5428749611806731
0.43333333333333335,-0.9444444444444445,0.5269126065217921
0.4555555555555555,-0.9444444444444445,0.5069586175676785
0.47777777777777786,-0.9444444444444445,0.4830618331068262
0.5,-0.9444444444444445,0.45547938824626455
0.5222222222222221,-0.9444444444444445,0.4246617922295295
0.5444444444444445,-0.9444444444444445,0.3912213966446787
0.5666666666666667,-0.9444444444444445,0.35589065121421376
0.5888888888888888,-0.9444444444444445,0.3194759425844884
0.6111111111111112,-0.9444444444444445,0.2828111853405904
0.6333333333333333,-0.9444444444444445,0.24671367242799272
0.6555555555555554,-0.9444444444444445,0.21194366336112036
0.6777777777777778,-0.9444444444444445,0.17916894572135353
0.7,-0.9444444444444445,0.14893586079189688
0.7222222222222221,-0.9444444444444445,0.12164855822168101
0.7444444444444445,-0.9444444444444445,0.0975581332031781
0.7666666666666666,-0.9444444444444445,0.07676263934625534
0.788888888888889,-0.9444444444444445,0.059217861457899604
0.8111111111111111,-0.9444444444444445,0.04475745212662277
0.8333333333333333,-0.9444444444444445,0.03311990942719018
0.8555555555555556,-0.9444444444444445,0.023979160525602124
0.8777777777777778,-0.9444444444444445,0.016975348824609916
0.8999999999999999,-0.9444444444444445,0.011742790420308203
0.922222222222222,-0.9444444444444445,0.007932843890980854
0.9444444444444446,-0.9444444444444445,0.005230433592696982
0.9666666666666668,-0.9444444444444445,0.003363974914865381
0.9888888888888889,-0.9444444444444445,0.0021092974569791377
1.011111111111111,-0.9444444444444445,0.001288739388680623
1.0333333333333332,-0.9444444444444445,0.0007668579102713185
1.0555555555555554,-0.9444444444444445,0.0004441968728270042
1.077777777777778,-0.9444444444444445,0.00025034729417261557
1.1,-0.9444444444444445,0.00013722104633522126

-1.1,-0.9222222222222223,0.00022466647865669554
-1.077777777777778,-0.9222222222222223,0.00040616316590268636
-1.0555555555555556,-0.9222222222222223,0.0007137658875828577
-1.0333333333333334,-0.9222222222222223,0.0012198123792100926
-1.0111111111111113,-0.9222222222222223,0.002028213444568977
-0.9888888888888889,-0.9222222222222223,0.003282706442231943
-0.9666666666666668,-0.9222222222222223,0.00517459031081655
-0.9444444444444445,-0.9222222222222223,0.007948524779968229
-0.9222222222222223,-0.9222222222222223,0.011904679677305744
-0.9000000000000001,-0.9222222222222223,0.01739544064540979
-0.8777777777777779,-0.9222222222222223,0.024815105304661217
-0.8555555555555556,-0.9222222222222223,0.03458158166569373
-0.8333333333333335,-0.9222222222222223,0.04711000356750241
-0.8111111111111111,-0.9222222222222223,0.06277931078473689
-0.788888888888889,-0.9222222222222223,0.08189405455196122
-0.7666666666666667,-0.9222222222222223,0.10464480719314453
-0.7444444444444445,-0.9222222222222223,0.13107140512061435
-0.7222222222222223,-0.9222222222222223,0.16103368696084286
-0.7000000000000001,-0.9222222222222223,0.19419427912060977
-0.6777777777777778,-0.9222222222222223,0.23001723505736432
-0.6555555555555557,-0.9222222222222223,0.26778490266061483
-0.6333333333333334,-0.9222222222222223,0.3066333144224383
-0.6111111111111112,-0.9222222222222223,0.34560385119314563
-0.5888888888888889,-0.9222222222222223,0.38370629390962085
-0.5666666666666668,-0.9222222222222223,0.41998618746880373
-0.5444444444444445,-0.9222222222222223,0.45358828794066713
-0.5222222222222223,-0.9222222222222223,0.48380819776764566
-0.5000000000000001,-0.9222222222222223,0.5101262174762842
-0.47777777777777786,-0.9222222222222223,0.5322206040138654
-0.4555555555555556,-0.9222222222222223,0.5499610740851347
-0.43333333333333335,-0.9222222222222223,0.5633866072011223
-0.4111111111111112,-0.9222222222222223,0.572673616104323
-0.38888888888888895,-0.9222222222222223,0.5781009967566919
-0.3666666666666667,-0.9222222222222223,0.580017576129115
-0.34444444444444455,-0.9222222222222223,0.5788155593551281
-0.3222222222222223,-0.9222222222222223,0.5749114040910855
-0.30000000000000004,-0.9222222222222223,0.5687336931167513
-0.2777777777777778,-0.9222222222222223,0.5607163692709115
-0.25555555555555565,-0.9222222222222223,0.5512952050933194
-0.2333333333333334,-0.9222222222222223,0.5409054650157795
-0.21111111111111114,-0.9222222222222223,0.5299791412473708
-0.188888888888889,-0.9222222222222223,0.5189406661592761
-0.16666666666666674,-0.9222222222222223,0.5082004659203129
-0.1444444444444445,-0.9222222222222223,0.4981460913532089
-0.12222222222222223,-0.9222222222222223,0.48913102652167617
-0.10000000000000009,-0.9222222222222223,0.4814617527157206
-0.07777777777777772,-0.9222222222222223,0.4753842715342893
-0.05555555555555558,-0.9222222222222223,0.4710719338425489
-0.03333333333333344,-0.9222222222222223,0.4686168034659378
-0.011111111111111072,-0.9222222222222223,0.4680266244579971
0.011111111111111072,-0.9222222222222223,0.4692286631010422
0.033333333333333215,-0.9222222222222223,0.47208045542339244
0.05555555555555558,-0.9222222222222223,0.47638622153796567
0.07777777777777772,-0.9222222222222223,0.48191681579990175
0.09999999999999987,-0.9222222222222223,0.48843072710131363
0.12222222222222223,-0.9222222222222223,0.49569366189058817
0.14444444444444438,-0.9222222222222223,0.5034943005204804
0.16666666666666652,-0.9222222222222223,0.511653716925275
0.18888888888888888,-0.9222222222222223,0.5200258672636541
0.21111111111111103,-0.9222222222222223,0.5284870106286682
0.2333333333333334,-0.9222222222222223,0.5369134797322425
0.25555555555555554,-0.9222222222222223,0.5451500058004235
0.2777777777777777,-0.9222222222222223,0.5529742350462438
0.30000000000000004,-0.9222222222222223,0.5600659334976783
0.3222222222222222,-0.9222222222222223,0.5659902903338704
0.34444444444444433,-0.9222222222222223,0.5702028410438216
0.3666666666666667,-0.9222222222222223,0.5720790082355216
0.38888888888888884,-0.9222222222222223,0.5709653542454645
0.411111111111111,-0.9222222222222223,0.5662442497752701
0.43333333333333335,-0.9222222222222223,0.5574005554017042
0.4555555555555555,-0.9222222222222223,0.5440790060983993
0.47777777777777786,-0.9222222222222223,0.526124002639716
0.5,-0.9222222222222223,0.5035981508649475
0.5222222222222221,-0.9222222222222223,0.476780440698697
0.5444444444444445,-0.9222222222222223,0.4461480250253072
0.5666666666666667,-0.9222222222222223,0.4123465697281238
0.5888888888888888,-0.9222222222222223,0.37615343656532496
0.6111111111111112,-0.9222222222222223,0.33843646017893564
0.6333333333333333,-0.9222222222222223,0.30010979696781626
0.6555555555555554,-0.9222222222222223,0.2620878916119119
0.6777777777777778,-0.9222222222222223,0.22523909327839914
0.7,-0.9222222222222223,0.19034144834328978
0.7222222222222221,-0.9222222222222223,0.15804408802249298
0.7444444444444445,-0.9222222222222223,0.12883789857621222
0.7666666666666666,-0.9222222222222223,0.10303857165475654
0.788888888888889,-0.9222222222222223,0.08078376661306498
0.8111111111111111,-0.9222222222222223,0.06204429823132352
0.8333333333333333,-0.9222222222222223,0.046647417563423735
0.8555555555555556,-0.9222222222222223,0.03430877562542051
0.8777777777777778,-0.9222222222222223,0.02466882052877961
0.8999999999999999,-0.9222222222222223,0.017329281831110634
0.922222222222222,-0.9222222222222223,0.011885978545776806
0.9444444444444446,-0.9222222222222223,0.007955257751746714
0.9666666666666668,-0.9222222222222223,0.005192668157007071
0.9888888888888889,-0.9222222222222223,0.0033037335737689825
1.011111111111111,-0.9222222222222223,0.0020477057069754495
1.0333333333333332,-0.9222222222222223,0.0012358240926700183
1.0555555555555554,-0.9222222222222223,0.0007258706840793767
1.077777777777778,-0.9222222222222223,0.00041473476281489766
1.1,-0.9222222222222223,0.00023040579318308214

-1.1,-0.9000000000000001,0.00036837158181419674
-1.077777777777778,-0.9000000000000001,0.0006571017901486601
-1.0555555555555556,-0.9000000000000001,0.001139154178477743
-1.0333333333333334,-0.9000000000000001,0.0019200845267498578
-1.0111111111111113,-0.9000000000000001,0.003148059726229512
-0.9888888888888889,-0.9000000000000001,0.005022965722426558
-0.9666666666666668,-0.9000000000000001,0.007803613287748906
-0.9444444444444445,-0.9000000000000001,0.01181101853837743
-0.9222222222222223,-0.9000000000000001,0.017425571536398163
-0.9000000000000001,-0.9000000000000001,0.025076126602927094
-0.8777777777777779,-0.9000000000000001,0.03521972718505888
-0.8555555555555556,-0.9000000000000001,0.04831179506236071
-0.8333333333333335,-0.9000000000000001,0.06476803635942674
-0.8111111111111111,-0.9000000000000001,0.08492082165223398
-0.788888888888889,-0.9000000000000001,0.10897411926444854
-0.7666666666666667,-0.9000000000000001,0.1369619569744218
-0.7444444444444445,-0.9000000000000001,0.16871569093475985
-0.7222222222222223,-0.9000000000000001,0.2038450027398308
-0.7000000000000001,-0.9000000000000001,0.24173654193149086
-0.6777777777777778,-0.9000000000000001,0.28157254943510496
-0.6555555555555557,-0.9000000000000001,0.3223697344451346
-0.6333333333333334,-0.9000000000000001,0.36303627093289226
-0.6111111111111112,-0.9000000000000001,0.4024422536857592
-0.5888888888888889,-0.9000000000000001,0.43949666162103956
-0.5666666666666668,-0.9000000000000001,0.47322229506338426
-0.5444444444444445,-0.9000000000000001,0.502819784558074
-0.5222222222222223,-0.9000000000000001,0.5277129544310434
-0.5000000000000001,-0.9000000000000001,0.5475705549958734
-0.47777777777777786,-0.9000000000000001,0.5623031886048948
-0.4555555555555556,-0.9000000000000001,0.5720383000465998
-0.43333333333333335,-0.9000000000000001,0.5770794025510225
-0.4111111111111112,-0.9000000000000001,0.5778574901879355
-0.38888888888888895,-0.9000000000000001,0.5748825392904666
-0.3666666666666667,-0.9000000000000001,0.5687013690332513
-0.34444444444444455,-0.9000000000000001,0.5598655699203023
-0.3222222222222223,-0.9000000000000001,0.5489105113144144
-0.30000000000000004,-0.9000000000000001,0.5363442583975531
-0.2777777777777778,-0.9000000000000001,0.5226439130571972
-0.25555555555555565,-0.9000000000000001,0.5082564663258569
-0.2333333333333334,-0.9000000000000001,0.49360150322414104
-0.21111111111111114,-0.9000000000000001,0.47907372445138824
-0.188888888888889,-0.9000000000000001,0.46504395366697193
-0.16666666666666674,-0.9000000000000001,0.45185789873417426
-0.1444444444444445,-0.9000000000000001,0.4398323859639073
-0.12222222222222223,-0.9000000000000001,0.42924916441939004
-0.10000000000000009,-0.9000000000000001,0.4203468010647803
-0.07777777777777772,-0.9000000000000001,0.41331170895835045
-0.05555555555555558,-0.9000000000000001,0.40826987818855026
-0.03333333333333344,-0.9000000000000001,0.4052811927602
-0.011111111111111072,-0.9000000000000001,0.40433808670258997
0.011111111111111072,-0.9000000000000001,0.4053696390530373
0.033333333333333215,-0.9000000000000001,0.40825118765804
0.05555555555555558,-0.9000000000000001,0.4128184913299026
0.07777777777777772,-0.9000000000000001,0.41888471340439976
0.09999999999999987,-0.9000000000000001,0.42625815486254653
0.12222222222222223,-0.9000000000000001,0.4347585847601819
0.14444444444444438,-0.9000000000000001,0.4442299305871895
0.16666666666666652,-0.9000000000000001,0.45454687283685963
0.18888888888888888,-0.9000000000000001,0.4656127455728227
0.21111111111111103,-0.9000000000000001,0.4773465869180398
0.2333333333333334,-0.9000000000000001,0.4896587181059032
0.25555555555555554,-0.9000000000000001,0.5024169544824191
0.2777777777777777,-0.9000000000000001,0.5154088905546785
0.30000000000000004,-0.9000000000000001,0.5283084912391126
0.3222222222222222,-0.9000000000000001,0.5406561674906782
0.34444444444444433,-0.9000000000000001,0.5518598098952505
0.3666666666666667,-0.9000000000000001,0.5612200532225536
0.38888888888888884,-0.9000000000000001,0.5679775229533444
0.411111111111111,-0.9000000000000001,0.5713747460400209
0.43333333333333335,-0.9000000000000001,0.5707224465970869
0.4555555555555555,-0.9000000000000001,0.5654599398636073
0.47777777777777786,-0.9000000000000001,0.5552019966615743
0.5,-0.9000000000000001,0.5397686315242336
0.5222222222222221,-0.9000000000000001,0.5191981565327097
0.5444444444444445,-0.9000000000000001,0.49374625758878815
0.5666666666666667,-0.9000000000000001,0.46387432820025204
0.5888888888888888,-0.9000000000000001,0.43022926746607865
0.6111111111111112,-0.9000000000000001,0.3936154073752633
0.6333333333333333,-0.9000000000000001,0.3549582131752916
0.6555555555555554,-0.9000000000000001,0.3152595181067319
0.6777777777777778,-0.9000000000000001,0.27554531744011035
0.7,-0.9000000000000001,0.23680904705306788
0.7222222222222221,-0.9000000000000001,0.19995506535064764
0.7444444444444445,-0.9000000000000001,0.1657480784074817
0.7666666666666666,-0.9000000000000001,0.13477412314418927
0.788888888888889,-0.9000000000000001,0.10741743983590858
0.8111111111111111,-0.9000000000000001,0.08385541846444909
0.8333333333333333,-0.9000000000000001,0.06407127362904104
0.8555555555555556,-0.9000000000000001,0.04788171608909639
0.8777777777777778,-0.9000000000000001,0.03497509525808037
0.8999999999999999,-0.9000000000000001,0.02495457184658735
0.922222222222222,-0.9000000000000001,0.017380922015976265
0.9444444444444446,-0.9000000000000001,0.011810450863986657
0.9666666666666668,-0.9000000000000001,0.007824929241837397
0.9888888888888889,-0.9000000000000001,0.005052117689735539
1.011111111111111,-0.9000000000000001,0.0031769742630594643
1.0333333333333332,-0.9000000000000001,0.001944815004491002
1.0555555555555554,-0.9000000000000001,0.0011583860354034935
1.077777777777778,-0.9000000000000001,0.0006710170449855743
1.1,-0.9000000000000001,0.00037785263194133794

-1.1,-0.8777777777777779,0.0005899954999909645
-1.077777777777778,-0.8777777777777779,0.0010383472491590226
-1.0555555555555556,-0.8777777777777779,0.0017756202980410347
-1.0333333333333334,-0.8777777777777779,0.0029515612187234566
-1.0111111111111113,-0.8777777777777779,0.004771335875769261
-0.9888888888888889,-0.8777777777777779,0.007504465630696021
-0.9666666666666668,-0.8777777777777779,0.011489736023706131
-0.9444444444444445,-0.8777777777777779,0.017133430545543154
-0.9222222222222223,-0.8777777777777779,0.02489838397007428
-0.9000000000000001,-0.8777777777777779,0.035282079197689865
-0.8777777777777779,-0.8777777777777779,0.048783343398235014
-0.8555555555555556,-0.8777777777777779,0.06585898865266103
-0.8333333333333335,-0.8777777777777779,0.08687369145670812
-0.8111111111111111,-0.8777777777777779,0.11204812448187036
-0.788888888888889,-0.8777777777777779,0.14141146244385894
-0.7666666666666667,-0.8777777777777779,0.17476461838941243
-0.7444444444444445,-0.8777777777777779,0.2116598524733647
-0.7222222222222223,-0.8777777777777779,0.2514008523753066
-0.7000000000000001,-0.8777777777777779,0.29306526712788633
-0.6777777777777778,-0.8777777777777779,0.33554927749803404
-0.6555555555555557,-0.8777777777777779,0.3776313587728867
-0.6333333333333334,-0.8777777777777779,0.4180501259664046
-0.6111111111111112,-0.8777777777777779,0.4555892176844528
-0.5888888888888889,-0.8777777777777779,0.48916079458878986
-0.5666666666666668,-0.8777777777777779,0.5178787062462421
-0.5444444444444445,-0.8777777777777779,0.5411130446551043
-0.5222222222222223,-0.8777777777777779,0.5585198535229395
-0.5000000000000001,-0.8777777777777779,0.5700430905113789
-0.47777777777777786,-0.8777777777777779,0.5758900289941338
-0.4555555555555556,-0.8777777777777779,0.5764852832196534
-0.43333333333333335,-0.8777777777777779,0.5724116023526378
-0.4111111111111112,-0.8777777777777779,0.5643467996850504
-0.38888888888888895,-0.8777777777777779,0.5530054579506632
-0.3666666666666667,-0.8777777777777779,0.5390917398900794
-0.34444444444444455,-0.8777777777777779,0.5232665012857504
-0.3222222222222223,-0.8777777777777779,0.5061288255013049
-0.30000000000000004,-0.8777777777777779,0.4882097603150927
-0.2777777777777778,-0.8777777777777779,0.4699747674006096
-0.25555555555555565,-0.8777777777777779,0.4518311553127466
-0.2333333333333334,-0.8777777777777779,0.4341372720783438
-0.21111111111111114,-0.8777777777777779,0.4172111061278671
-0.188888888888889,-0.8777777777777779,0.4013368519413532
-0.16666666666666674,-0.8777777777777779,0.3867687357227698
-0.1444444444444445,-0.8777777777777779,0.37373191749675283
-0.12222222222222223,-0.8777777777777779,0.36242066425667224
-0.10000000000000009,-0.8777777777777779,0.3529943452657227
-0.07777777777777772,-0.8777777777777779,0.34557220422539253
-0.05555555555555558,-0.8777777777777779,0.34022826197506106
-0.03333333333333344,-0.8777777777777779,0.33698793481508876
-0.011111111111111072,-0.8777777777777779,0.3358278393244876
0.011111111111111072,-0.8777777777777779,0.3366797300406369
0.033333333333333215,-0.8777777777777779,0.33943870279877925
0.05555555555555558,-0.8777777777777779,0.3439749530977883
0.07777777777777772,-0.8777777777777779,0.3501477518524612
0.09999999999999987,-0.8777777777777779,0.3578199694269591
0.12222222222222223,-0.8777777777777779,0.3668713160547117
0.14444444444444438,-0.8777777777777779,0.3772082652409882
0.16666666666666652,-0.8777777777777779,0.3887683176285088
0.18888888888888888,-0.8777777777777779,0.4015160716868324
0.21111111111111103,-0.8777777777777779,0.4154289669757366
0.2333333333333334,-0.8777777777777779,0.43047200452113665
0.25555555555555554,-0.8777777777777779,0.4465632939420287
0.2777777777777777,-0.8777777777777779,0.4635353889582033
0.30000000000000004,-0.8777777777777779,0.48109999154554256
0.3222222222222222,-0.8777777777777779,0.4988245580687519
0.34444444444444433,-0.8777777777777779,0.5161279005484083
0.3666666666666667,-0.8777777777777779,0.5322981825292562
0.38888888888888884,-0.8777777777777779,0.54653182027826
0.411111111111111,-0.8777777777777779,0.5579873121615444
0.43333333333333335,-0.8777777777777779,0.5658454095528999
0.4555555555555555,-0.8777777777777779,0.5693670450689966
0.47777777777777786,-0.8777777777777779,0.5679427415717868
0.5,-0.8777777777777779,0.561130664630804
0.5222222222222221,-0.8777777777777779,0.5486835645397569
0.5444444444444445,-0.8777777777777779,0.530566440243362
0.5666666666666667,-0.8777777777777779,0.5069665066293748
0.5888888888888888,-0.8777777777777779,0.4782954775758669
0.6111111111111112,-0.8777777777777779,0.44518234290039677
0.6333333333333333,-0.8777777777777779,0.4084537906335416
0.6555555555555554,-0.8777777777777779,0.3690998497686664
0.6777777777777778,-0.8777777777777779,0.32822421246931466
0.7,-0.8777777777777779,0.28698149277473034
0.7222222222222221,-0.8777777777777779,0.2465065550619753
0.7444444444444445,-0.8777777777777779,0.20784318119729595
0.7666666666666666,-0.8777777777777779,0.17188017271480227
0.788888888888889,-0.8777777777777779,0.13930229821568665
0.8111111111111111,-0.8777777777777779,0.11056145322681231
0.8333333333333333,-0.8777777777777779,0.08587044183128777
0.8555555555555556,-0.8777777777777779,0.06521852342947745
0.8777777777777778,-0.8777777777777779,0.04840492751612524
0.8999999999999999,-0.8777777777777779,0.03508444945484552
0.922222222222222,-0.8777777777777779,0.024818311460911777
0.9444444444444446,-0.8777777777777779,0.01712374897341175
0.9666666666666668,-0.8777777777777779,0.011517054801047186
0.9888888888888889,-0.8777777777777779,0.007546697298239756
1.011111111111111,-0.8777777777777779,0.0048151756260225945
1.0333333333333332,-0.8777777777777779,0.0029900845062115263
1.0555555555555554,-0.8777777777777779,0.0018061625118730924
1.077777777777778,-0.8777777777777779,0.001060785201095903
1.1,-0.8777777777777779,0.0006054799707009708

-1.1,-0.8555555555555556,0.0009235289594674773
-1.077777777777778,-0.8555555555555556,0.0016034461283594113
-1.0555555555555556,-0.8555555555555556,0.002704464299650911
-1.0333333333333334,-0.8555555555555556,0.004433107999784205
-1.0111111111111113,-0.8555555555555556,0.00706518748472262
-0.9888888888888889,-0.8555555555555556,0.010952866819946297
-0.9666666666666668,-0.8555555555555556,0.016524738504125024
-0.9444444444444445,-0.8555555555555556,0.02427574795767106
-0.9222222222222223,-0.8555555555555556,0.034744489338051375
-0.9000000000000001,-0.8555555555555556,0.048476872219764405
-0.8777777777777779,-0.8555555555555556,0.06597732439853665
-0.8555555555555556,-0.8555555555555556,0.0876512084983187
-0.8333333333333335,-0.8555555555555556,0.11374447005825997
-0.8111111111111111,-0.8555555555555556,0.14428813140452817
-0.788888888888889,-0.8555555555555556,0.17905564402098234
-0.7666666666666667,-0.8555555555555556,0.21754012330947398
-0.7444444444444445,-0.8555555555555556,0.2589562601537817
-0.7222222222222223,-0.8555555555555556,0.30226867122668855
-0.7000000000000001,-0.8555555555555556,0.3462451980091457
-0.6777777777777778,-0.8555555555555556,0.38953073658798265
-0.6555555555555557,-0.8555555555555556,0.4307349348825221
-0.6333333333333334,-0.8555555555555556,0.4685256621082179
-0.6111111111111112,-0.8555555555555556,0.5017195113624556
-0.5888888888888889,-0.8555555555555556,0.5293606893819135
-0.5666666666666668,-0.8555555555555556,0.5507805058114644
-0.5444444444444445,-0.8555555555555556,0.5656314052869105
-0.5222222222222223,-0.8555555555555556,0.5738921586391135
-0.5000000000000001,-0.8555555555555556,0.5758443036512306
-0.47777777777777786,-0.8555555555555556,0.5720237367049392
-0.4555555555555556,-0.8555555555555556,0.5631547599987761
-0.43333333333333335,-0.8555555555555556,0.5500760769749234
-0.4111111111111112,-0.8555555555555556,0.5336686330384361
-0.38888888888888895,-0.8555555555555556,0.5147937329569887
-0.3666666666666667,-0.8555555555555556,0.49424697897765146
-0.34444444444444455,-0.8555555555555556,0.4727300831769695
-0.3222222222222223,-0.8555555555555556,0.45083940065151384
-0.30000000000000004,-0.8555555555555556,0.42906776788174045
-0.2777777777777778,-0.8555555555555556,0.40781518466873046
-0.25555555555555565,-0.8555555555555556,0.38740393857396527
-0.2333333333333334,-0.8555555555555556,0.3680945805302018
-0.21111111111111114,-0.8555555555555556,0.3501002898098705
-0.188888888888889,-0.8555555555555556,0.333598257976792
-0.16666666666666674,-0.8555555555555556,0.3187375676301326
-0.1444444444444445,-0.8555555555555556,0.30564359966775045
-0.12222222222222223,-0.8555555555555556,0.29441935329802293
-0.10000000000000009,-0.8555555555555556,0.28514433321172006
-0.07777777777777772,-0.8555555555555556,0.2778719334043947
-0.05555555555555558,-0.8555555555555556,0.27262651126091025
-0.03333333333333344,-0.8555555555555556,0.2694014875255899
-0.011111111111111072,-0.8555555555555556,0.2681596961939337
0.011111111111111072,-0.8555555555555556,0.2688367926935647
0.033333333333333215,-0.8555555555555556,0.27134789685889116
0.05555555555555558,-0.8555555555555556,0.27559698909575
0.07777777777777772,-0.8555555555555556,0.2814880701211298
0.09999999999999987,-0.8555555555555556,0.28893678350332536
0.12222222222222223,-0.8555555555555556,0.2978809799627608
0.14444444444444438,-0.8555555555555556,0.3082884204497426
0.16666666666666652,-0.8555555555555556,0.32015944815933567
0.18888888888888888,-0.8555555555555556,0.3335222324093067
0.21111111111111103,-0.8555555555555556,0.3484185204698248
0.2333333333333334,-0.8555555555555556,0.3648791100744343
0.25555555555555554,-0.8555555555555556,0.38289051893196363
0.2777777777777777,-0.8555555555555556,0.4023570974727085
0.30000000000000004,-0.8555555555555556,0.42306518222003797
0.3222222222222222,-0.8555555555555556,0.4446568044078974
0.34444444444444433,-0.8555555555555556,0.46661932605508305
0.3666666666666667,-0.8555555555555556,0.4882943011203358
0.38888888888888884,-0.8555555555555556,0.5089047749046337
0.411111111111111,-0.8555555555555556,0.5275965218279488
0.43333333333333335,-0.8555555555555556,0.5434866430589981
0.4555555555555555,-0.8555555555555556,0.5557130950275301
0.47777777777777786,-0.8555555555555556,0.5634807647773092
0.5,-0.8555555555555556,0.5661025530825865
0.5222222222222221,-0.8555555555555556,0.5630362202357602
0.5444444444444445,-0.8555555555555556,0.5539184894581131
0.5666666666666667,-0.8555555555555556,0.5385968502878239
0.5888888888888888,-0.8555555555555556,0.5171572357711758
0.6111111111111112,-0.8555555555555556,0.4899433518699978
0.6333333333333333,-0.8555555555555556,0.4575620338537722
0.6555555555555554,-0.8555555555555556,0.420869309135264
0.6777777777777778,-0.8555555555555556,0.38093395869537783
0.7,-0.8555555555555556,0.3389788111850634
0.7222222222222221,-0.8555555555555556,0.29630393330183014
0.7444444444444445,-0.8555555555555556,0.25419936514672753
0.7666666666666666,-0.8555555555555556,0.213857302633811
0.788888888888889,-0.8555555555555556,0.17629416337882348
0.8111111111111111,-0.8555555555555556,0.1422916749268276
0.8333333333333333,-0.8555555555555556,0.11236325901751908
0.8555555555555556,-0.8555555555555556,0.08674813063517237
0.8777777777777778,-0.8555555555555556,0.06543145100675893
0.8999999999999999,-0.8555555555555556,0.04818535138560404
0.922222222222222,-0.8555555555555556,0.03462330073869105
0.9444444444444446,-0.8555555555555556,0.024259450854683062
0.9666666666666668,-0.8555555555555556,0.01656523291893676
0.9888888888888889,-0.8555555555555556,0.011017267899561532
1.011111111111111,-0.8555555555555556,0.0071330655787074
1.0333333333333332,-0.8555555555555556,0.004493460236467214
1.0555555555555554,-0.8555555555555556,0.002752799024446175
1.077777777777778,-0.8555555555555556,0.0016392813188352588
1.1,-0.8555555555555556,0.00094847099500058

-1.1,-0.8333333333333335,0.001413600977491804
-1.077777777777778,-0.8333333333333335,0.002421049310164541
-1.0555555555555556,-0.8333333333333335,0.004027274893475714
-1.0333333333333334,-0.8333333333333335,0.006509146756501421
-1.0111111111111113,-0.8333333333333335,0.010226488810785151
-0.9888888888888889,-0.8333333333333335,0.015624813788775654
-0.9666666666666668,-0.8333333333333335,0.023227263767868
-0.9444444444444445,-0.8333333333333335,0.03361240074050066
-0.9222222222222223,-0.8333333333333335,0.04737597717786885
-0.9000000000000001,-0.8333333333333335,0.06507727289185122
-0.8777777777777779,-0.8333333333333335,0.08717368698609684
-0.8555555555555556,-0.8333333333333335,0.11395041171031065
-0.8333333333333335,-0.8333333333333335,0.1454544146160063
-0.8111111111111111,-0.8333333333333335,0.18144289345814432
-0.788888888888889,-0.8333333333333335,0.22135541237583242
-0.7666666666666667,-0.8333333333333335,0.26431611055865434
-0.7444444444444445,-0.8333333333333335,0.3091682230857172
-0.7222222222222223,-0.8333333333333335,0.35453854744477137
-0.7000000000000001,-0.8333333333333335,0.3989253900704724
-0.6777777777777778,-0.8333333333333335,0.4408006842531693
-0.6555555555555557,-0.8333333333333335,0.47871572029598497
-0.6333333333333334,-0.8333333333333335,0.5114001672589555
-0.6111111111111112,-0.8333333333333335,0.5378453952644036
-0.5888888888888889,-0.8333333333333335,0.5573650727379291
-0.5666666666666668,-0.8333333333333335,0.5696283041951594
-0.5444444444444445,-0.8333333333333335,0.5746630936580831
-0.5222222222222223,-0.8333333333333335,0.5728306860962897
-0.5000000000000001,-0.8333333333333335,0.5647743023030221
-0.47777777777777786,-0.8333333333333335,0.55134866132018
-0.4555555555555556,-0.8333333333333335,0.5335389605474489
-0.43333333333333335,-0.8333333333333335,0.5123790654279174
-0.4111111111111112,-0.8333333333333335,0.48887814771962634
-0.38888888888888895,-0.8333333333333335,0.46396291588943933
-0.3666666666666667,-0.8333333333333335,0.43843937973823127
-0.34444444444444455,-0.8333333333333335,0.41297457327869447
-0.3222222222222223,-0.8333333333333335,0.3880956457564681
-0.30000000000000004,-0.8333333333333335,0.36420179874579856
-0.2777777777777778,-0.8333333333333335,0.3415838861598005
-0.25555555555555565,-0.8333333333333335,0.32044692296596744
-0.2333333333333334,-0.8333333333333335,0.3009318601449136
-0.21111111111111114,-0.8333333333333335,0.28313432424556784
-0.188888888888889,-0.8333333333333335,0.2671192315461296
-0.16666666666666674,-0.8333333333333335,0.25293107673745907
-0.1444444444444445,-0.8333333333333335,0.2406002383133791
-0.12222222222222223,-0.8333333333333335,0.23014592960474578
-0.10000000000000009,-0.8333333333333335,0.22157658978970843
-0.07777777777777772,-0.8333333333333335,0.21488865163943943
-0.05555555555555558,-0.8333333333333335,0.21006475530171084
-0.03333333333333344,-0.8333333333333335,0.2070725315202644
-0.011111111111111072,-0.8333333333333335,0.2058649606774664
0.011111111111111072,-0.8333333333333335,0.20638298689398807
0.033333333333333215,-0.8333333333333335,0.208560588077548
0.05555555555555558,-0.8333333333333335,0.2123320041705341
0.07777777777777772,-0.8333333333333335,0.21764042481327367
0.09999999999999987,-0.8333333333333335,0.2244471558430323
0.12222222222222223,-0.8333333333333335,0.23274003541927396
0.14444444444444438,-0.8333333333333335,0.24253954770038227
0.16666666666666652,-0.8333333333333335,0.2539006923080055
0.18888888888888888,-0.8333333333333335,0.26690841969585816
0.21111111111111103,-0.8333333333333335,0.28166469488642903
0.2333333333333334,-0.8333333333333335,0.29826631995314357
0.25555555555555554,-0.8333333333333335,0.31677455556181555
0.2777777777777777,-0.8333333333333335,0.33717992561565774
0.30000000000000004,-0.8333333333333335,0.35936759452449224
0.3222222222222222,-0.8333333333333335,0.38308953378173527
0.34444444444444433,-0.8333333333333335,0.407948833290678
0.3666666666666667,-0.8333333333333335,0.433399083877454
0.38888888888888884,-0.8333333333333335,0.45875854289435103
0.411111111111111,-0.8333333333333335,0.48323595105779876
0.43333333333333335,-0.8333333333333335,0.5059634334147857
0.4555555555555555,-0.8333333333333335,0.5260323397193785
0.47777777777777786,-0.8333333333333335,0.5425298029444161
0.5,-0.8333333333333335,0.5545762059942736
0.5222222222222221,-0.8333333333333335,0.5613654256610062
0.5444444444444445,-0.8333333333333335,0.5622097789124827
0.5666666666666667,-0.8333333333333335,0.5565898437385516
0.5888888888888888,-0.8333333333333335,0.5442063387089593
0.6111111111111112,-0.8333333333333335,0.525028096266849
0.6333333333333333,-0.8333333333333335,0.499328003346449
0.6555555555555554,-0.8333333333333335,0.4676984364374881
0.6777777777777778,-0.8333333333333335,0.4310394679494666
0.7,-0.8333333333333335,0.39051668342754975
0.7222222222222221,-0.8333333333333335,0.3474901102138332
0.7444444444444445,-0.8333333333333335,0.30342057140739975
0.7666666666666666,-0.8333333333333335,0.2597637714640302
0.788888888888889,-0.8333333333333335,0.2178647758088868
0.8111111111111111,-0.8333333333333335,0.17886576374763344
0.8333333333333333,-0.8333333333333335,0.14363793292132745
0.8555555555555556,-0.8333333333333335,0.11274459451938533
0.8777777777777778,-0.8333333333333335,0.08643759128168868
0.8999999999999999,-0.8333333333333335,0.06468418185080514
0.922222222222222,-0.8333333333333335,0.04721743214725158
0.9444444444444446,-0.8333333333333335,0.03360065172588394
0.9666666666666668,-0.8333333333333335,0.02329581619948371
0.9888888888888889,-0.8333333333333335,0.01572708597800354
1.011111111111111,-0.8333333333333335,0.010332967183392298
1.0333333333333332,-0.8333333333333335,0.006603673596503361
1.0555555555555554,-0.8333333333333335,0.0041031550682613166
1.077777777777778,-0.8333333333333335,0.0024775392617252872
1.1,-0.8333333333333335,0.001453122221125698

-1.1,-0.8111111111111111,0.002117011194157394
-1.077777777777778,-0.8111111111111111,0.0035763294163560447
-1.0555555555555556,-0.8111111111111111,0.005866620028913941
-1.0333333333333334,-0.8111111111111111,0.00934860089073759
-1.0111111111111113,-0.8111111111111111,0.014477551205457346
-0.9888888888888889,-0.8111111111111111,0.02179846160506968
-0.9666666666666668,-0.8111111111111111,0.03192592258729841
-0.9444444444444445,-0.8111111111111111,0.04550574951500915
-0.9222222222222223,-0.8111111111111111,0.06315791289731254
-0.9000000000000001,-0.8111111111111111,0.08540393747871647
-0.8777777777777779,-0.8111111111111111,0.11258592667928409
-0.8555555555555556,-0.8111111111111111,0.1447878252503429
-0.8333333333333335,-0.8111111111111111,0.18177143556182415
-0.8111111111111111,-0.8111111111111111,0.22293926836415684
-0.788888888888889,-0.8111111111111111,0.2673332868307362
-0.7666666666666667,-0.8111111111111111,0.3136734355607612
-0.7444444444444445,-0.8111111111111111,0.360433603227657
-0.7222222222222223,-0.8111111111111111,0.4059467512044651
-0.7000000000000001,-0.8111111111111111,0.4485266602035422
-0.6777777777777778,-0.8111111111111111,0.4865919190568614
-0.6555555555555557,-0.8111111111111111,0.5187785100221665
-0.6333333333333334,-0.8111111111111111,0.5440300758913799
-0.6111111111111112,-0.8111111111111111,0.561658745272811
-0.5888888888888889,-0.8111111111111111,0.5713733023903746
-0.5666666666666668,-0.8111111111111111,0.5732748874783568
-0.5444444444444445,-0.8111111111111111,0.5678231021225466
-0.5222222222222223,-0.8111111111111111,0.5557774895297121
-0.5000000000000001,-0.8111111111111111,0.5381210562874629
-0.47777777777777786,-0.8111111111111111,0.5159738359964331
-0.4555555555555556,-0.8111111111111111,0.4905052599018909
-0.43333333333333335,-0.8111111111111111,0.46285395180565975
-0.4111111111111112,-0.8111111111111111,0.43406225124569864
-0.38888888888888895,-0.8111111111111111,0.40503033949104406
-0.3666666666666667,-0.8111111111111111,0.3764917166742089
-0.34444444444444455,-0.8111111111111111,0.3490086267353195
-0.3222222222222223,-0.8111111111111111,0.3229835318534094
-0.30000000000000004,-0.8111111111111111,0.2986813526614917
-0.2777777777777778,-0.8111111111111111,0.2762570118308446
-0.25555555555555565,-0.8111111111111111,0.25578361384885007
-0.2333333333333334,-0.8111111111111111,0.23727793994783514
-0.21111111111111114,-0.8111111111111111,0.22072139200834004
-0.188888888888889,-0.8111111111111111,0.20607575245695112
-0.16666666666666674,-0.8111111111111111,0.1932939779456111
-0.1444444444444445,-0.8111111111111111,0.18232671200225686
-0.12222222222222223,-0.8111111111111111,0.17312539094704743
-0.10000000000000009,-0.8111111111111111,0.16564286708731368
-0.07777777777777772,-0.8111111111111111,0.15983248929012928
-0.05555555555555558,-0.8111111111111111,0.1556465962814123
-0.03333333333333344,-0.8111111111111111,0.15303535535870166
-0.011111111111111072,-0.8111111111111111,0.15194675549146755
0.011111111111111072,-0.8111111111111111,0.1523283082010328
0.033333333333333215,-0.8111111111111111,0.15413065733595863
0.05555555555555558,-0.8111111111111111,0.15731293344881475
0.07777777777777772,-0.8111111111111111,0.16184938220196865
0.09999999999999987,-0.8111111111111111,0.16773655289662495
0.12222222222222223,-0.8111111111111111,0.17500008462193312
0.14444444444444438,-0.8111111111111111,0.18369980102871458
0.16666666666666652,-0.8111111111111111,0.1939314447394939
0.18888888888888888,-0.8111111111111111,0.20582313035060598
0.21111111111111103,-0.8111111111111111,0.2195247635899272
0.2333333333333334,-0.8111111111111111,0.23518951248403153
0.25555555555555554,-0.8111111111111111,0.2529479386316378
0.2777777777777777,-0.8111111111111111,0.2728772713456636
0.30000000000000004,-0.8111111111111111,0.2949699178394182
0.3222222222222222,-0.8111111111111111,0.31910598524649547
0.34444444444444433,-0.8111111111111111,0.3450339531983128
0.3666666666666667,-0.8111111111111111,0.3723617981734828
0.38888888888888884,-0.8111111111111111,0.40055848374558267
0.411111111111111,-0.8111111111111111,0.4289637373504395
0.43333333333333335,-0.8111111111111111,0.4568032615030758
0.4555555555555555,-0.8111111111111111,0.48320729667215184
0.47777777777777786,-0.8111111111111111,0.5072323993339289
0.5,-0.8111111111111111,0.5278884982765633
0.5222222222222221,-0.8111111111111111,0.5441746448638151
0.5444444444444445,-0.8111111111111111,0.5551265638746106
0.5666666666666667,-0.8111111111111111,0.5598769434861094
0.5888888888888888,-0.8111111111111111,0.5577258649958914
0.6111111111111112,-0.8111111111111111,0.5482148452714001
0.6333333333333333,-0.8111111111111111,0.5311947762374163
0.6555555555555554,-0.8111111111111111,0.5068765355787302
0.6777777777777778,-0.8111111111111111,0.47585373948152365
0.7,-0.8111111111111111,0.4390900480103027
0.7222222222222221,-0.8111111111111111,0.3978681883549105
0.7444444444444445,-0.8111111111111111,0.3537036275036837
0.7666666666666666,-0.8111111111111111,0.3082315574981635
0.788888888888889,-0.8111111111111111,0.2630804405658599
0.8111111111111111,-0.8111111111111111,0.2197478388762895
0.8333333333333333,-0.8111111111111111,0.17949404704845803
0.8555555555555556,-0.8111111111111111,0.14326612992571153
0.8777777777777778,-0.8111111111111111,0.11165991438258734
0.8999999999999999,-0.8111111111111111,0.08492134000606753
0.922222222222222,-0.8111111111111111,0.06298260675034281
0.9444444444444446,-0.8111111111111111,0.04552393393849607
0.9666666666666668,-0.8111111111111111,0.03204924433071655
0.9888888888888889,-0.8111111111111111,0.021963941467492518
1.011111111111111,-0.8111111111111111,0.01464484282542325
1.0333333333333332,-0.8111111111111111,0.009495551075585855
1.0555555555555554,-0.8111111111111111,0.00598421251164623
1.077777777777778,-0.8111111111111111,0.003663924421184714
1.1,-0.8111111111111111,0.0021784645678464267

-1.1,-0.788888888888889,0.0031038063059429413
-1.077777777777778,-0.788888888888889,0.005171469768815643
-1.0555555555555556,-0.788888888888889,0.008365101260524139
-1.0333333333333334,-0.788888888888889,0.013141253957056655
-1.0111111111111113,-0.788888888888889,0.020058118070544303
-0.9888888888888889,-0.788888888888889,0.029759163863105478
-0.9666666666666668,-0.788888888888889,0.04293675591986989
-0.9444444444444445,-0.788888888888889,0.06027391551108023
-0.9222222222222223,-0.788888888888889,0.08236628329577783
-0.9000000000000001,-0.788888888888889,0.10963108439131834
-0.8777777777777779,-0.788888888888889,0.14221451577702104
-0.8555555555555556,-0.788888888888889,0.17991219267549677
-0.8333333333333335,-0.788888888888889,0.22211792634490066
-0.8111111111111111,-0.788888888888889,0.26781348344594136
-0.788888888888889,-0.788888888888889,0.3156062431907897
-0.7666666666666667,-0.788888888888889,0.36381387576465457
-0.7444444444444445,-0.788888888888889,0.41058704552171815
-0.7222222222222223,-0.788888888888889,0.4540546140501855
-0.7000000000000001,-0.788888888888889,0.492472397663387
-0.6777777777777778,-0.788888888888889,0.5243568662277031
-0.6555555555555557,-0.788888888888889,0.5485888634497326
-0.6333333333333334,-0.788888888888889,0.564478251918857
-0.6111111111111112,-0.788888888888889,0.5717867429155294
-0.5888888888888889,-0.788888888888889,0.5707116484729018
-0.5666666666666668,-0.788888888888889,0.5618370674771906
-0.5444444444444445,-0.788888888888889,0.5460609717964999
-0.5222222222222223,-0.788888888888889,0.5245072065860391
-0.5000000000000001,-0.788888888888889,0.49843115801763804
-0.47777777777777786,-0.788888888888889,0.4691272172521411
-0.4555555555555556,-0.788888888888889,0.43784531049609404
-0.43333333333333335,-0.788888888888889,0.40572254055597695
-0.4111111111111112,-0.788888888888889,0.3737342151737585
-0.38888888888888895,-0.788888888888889,0.3426662148753026
-0.3666666666666667,-0.788888888888889,0.31310804788134144
-0.34444444444444455,-0.788888888888889,0.28546352978788636
-0.3222222222222223,-0.788888888888889,0.25997430704594904
-0.30000000000000004,-0.788888888888889,0.23675072808152445
-0.2777777777777778,-0.788888888888889,0.2158048736577397
-0.25555555555555565,-0.788888888888889,0.19708163834762515
-0.2333333333333334,-0.788888888888889,0.18048521036346202
-0.21111111111111114,-0.788888888888889,0.1658997337839692
-0.188888888888889,-0.788888888888889,0.15320407798949018
-0.16666666666666674,-0.788888888888889,0.14228136705840788
-0.1444444444444445,-0.788888888888889,0.13302426334388967
-0.12222222222222223,-0.788888888888889,0.1253370693554857
-0.10000000000000009,-0.788888888888889,0.11913564840008853
-0.07777777777777772,-0.788888888888889,0.11434607258335837
-0.05555555555555558,-0.788888888888889,0.1109028292132216
-0.03333333333333344,-0.788888888888889,0.10874733653397481
-0.011111111111111072,-0.788888888888889,0.10782739423818004
0.011111111111111072,-0.788888888888889,0.10809799777424119
0.033333333333333215,-0.788888888888889,0.10952369488107488
0.05555555555555558,-0.788888888888889,0.11208240608411255
0.07777777777777772,-0.788888888888889,0.11577040717963141
0.09999999999999987,-0.788888888888889,0.12060797368081248
0.12222222222222223,-0.788888888888889,0.1266449619965246
0.14444444444444438,-0.788888888888889,0.13396530231090625
0.16666666666666652,-0.788888888888889,0.1426890343637419
0.18888888888888888,-0.788888888888889,0.15297027826192156
0.21111111111111103,-0.788888888888889,0.16498962589253063
0.2333333333333334,-0.788888888888889,0.1789400526303119
0.25555555555555554,-0.788888888888889,0.19500658902629467
0.2777777777777777,-0.788888888888889,0.2133413993028488
0.30000000000000004,-0.788888888888889,0.23403711537110478
0.3222222222222222,-0.788888888888889,0.257101771308861
0.34444444444444433,-0.788888888888889,0.28243819179172
0.3666666666666667,-0.788888888888889,0.3098293294030388
0.38888888888888884,-0.788888888888889,0.33892935535616114
0.411111111111111,-0.788888888888889,0.36925904269386794
0.43333333333333335,-0.788888888888889,0.4002037900957262
0.4555555555555555,-0.788888888888889,0.43101374449242386
0.47777777777777786,-0.788888888888889,0.46080754605708185
0.5,-0.788888888888889,0.4885834204846795
0.5222222222222221,-0.788888888888889,0.5132426959736384
0.5444444444444445,-0.788888888888889,0.5336305556494852
0.5666666666666667,-0.788888888888889,0.5485966813288575
0.5888888888888888,-0.788888888888889,0.557074720471741
0.6111111111111112,-0.788888888888889,0.5581750044687743
0.6333333333333333,-0.788888888888889,0.5512806847898098
0.6555555555555554,-0.788888888888889,0.5361344354926317
0.6777777777777778,-0.788888888888889,0.5129018808350705
0.7,-0.788888888888889,0.48219938379310695
0.7222222222222221,-0.788888888888889,0.44507778456832275
0.7444444444444445,-0.788888888888889,0.4029596411649059
0.7666666666666666,-0.788888888888889,0.3575345675778282
0.788888888888889,-0.788888888888889,0.3106241122323269
0.8111111111111111,-0.788888888888889,0.2640328831120659
0.8333333333333333,-0.788888888888889,0.21940513471413034
0.8555555555555556,-0.788888888888889,0.17810515179797223
0.8777777777777778,-0.788888888888889,0.14113560845079132
0.8999999999999999,-0.788888888888889,0.10910151621901029
0.922222222222222,-0.788888888888889,0.08221981634391676
0.9444444444444446,-0.788888888888889,0.06036771109084577
0.9666666666666668,-0.788888888888889,0.043157825754275
0.9888888888888889,-0.788888888888889,0.030026040659629546
1.011111111111111,-0.788888888888889,0.020318413716006272
1.0333333333333332,-0.788888888888889,0.013366461869990139
1.0555555555555554,-0.788888888888889,0.008544202085784023
1.077777777777778,-0.788888888888889,0.005304685577883133
1.1,-0.788888888888889,0.0031973950506351575

-1.1,-0.7666666666666667,0.004457643760400857
-1.077777777777778,-0.7666666666666667,0.0073248927998676725
-1.0555555555555556,-0.7666666666666667,0.011682409692232673
-1.0333333333333334,-0.7666666666666667,0.018091239345664388
-1.0111111111111113,-0.7666666666666667,0.02721364321468536
-0.9888888888888889,-0.7666666666666667,0.03978090124956241
-0.9666666666666668,-0.7666666666666667,0.05653661400101463
-0.9444444444444445,-0.7666666666666667,0.07815593399312955
-0.9222222222222223,-0.7666666666666667,0.1051464273356897
-0.9000000000000001,-0.7666666666666667,0.13774196753220286
-0.8777777777777779,-0.7666666666666667,0.17580576932979564
-0.8555555555555556,-0.7666666666666667,0.21876083861988513
-0.8333333333333335,-0.7666666666666667,0.26556456884932256
-0.8111111111111111,-0.7666666666666667,0.31473862200205915
-0.788888888888889,-0.7666666666666667,0.3644563787489803
-0.7666666666666667,-0.7666666666666667,0.41267995876201136
-0.7444444444444445,-0.7666666666666667,0.4573295201568955
-0.7222222222222223,-0.7666666666666667,0.49646154807517623
-0.7000000000000001,-0.7666666666666667,0.5284315957918178
-0.6777777777777778,-0.7666666666666667,0.5520206030993168
-0.6555555555555557,-0.7666666666666667,0.566511318204903
-0.6333333333333334,-0.7666666666666667,0.5717104279528069
-0.6111111111111112,-0.7666666666666667,0.567920502678619
-0.5888888888888889,-0.7666666666666667,0.5558720443349235
-0.5666666666666668,-0.7666666666666667,0.5366290025554805
-0.5444444444444445,-0.7666666666666667,0.511481308850884
-0.5222222222222223,-0.7666666666666667,0.48183618331973316
-0.5000000000000001,-0.7666666666666667,0.4491173035855077
-0.47777777777777786,-0.7666666666666667,0.4146782637329011
-0.4555555555555556,-0.7666666666666667,0.3797344962244584
-0.43333333333333335,-0.7666666666666667,0.345315959247675
-0.4111111111111112,-0.7666666666666667,0.31224118147446195
-0.38888888888888895,-0.7666666666666667,0.28111153968522395
-0.3666666666666667,-0.7666666666666667,0.2523229668481127
-0.34444444444444455,-0.7666666666666667,0.2260908914513751
-0.3222222222222223,-0.7666666666666667,0.20248339272743468
-0.30000000000000004,-0.7666666666666667,0.18145750914451372
-0.2777777777777778,-0.7666666666666667,0.16289433572596568
-0.25555555555555565,-0.7666666666666667,0.1466297637288076
-0.2333333333333334,-0.7666666666666667,0.13247912237859524
-0.21111111111111114,-0.7666666666666667,0.12025526147301957
-0.188888888888889,-0.7666666666666667,0.10978055758418812
-0.16666666666666674,-0.7666666666666667,0.100893866427572
-0.1444444444444445,-0.7666666666666667,0.0934536292993756
-0.12222222222222223,-0.7666666666666667,0.08733828973504713
-0.10000000000000009,-0.7666666666666667,0.08244501685806498
-0.07777777777777772,-0.7666666666666667,0.07868756108903173
-0.05555555555555558,-0.7666666666666667,0.075993928891997
-0.03333333333333344,-0.7666666666666667,0.07430444962594898
-0.011111111111111072,-0.7666666666666667,0.07357068908712507
0.011111111111111072,-0.7666666666666667,0.0737555184435365
0.033333333333333215,-0.7666666666666667,0.07483447763251014
0.05555555555555558,-0.7666666666666667,0.07679840223214575
0.07777777777777772,-0.7666666666666667,0.07965712928988992
0.09999999999999987,-0.7666666666666667,0.08344394763600228
0.12222222222222223,-0.7666666666666667,0.0882202719621596
0.14444444444444438,-0.7666666666666667,0.09407976726344176
0.16666666666666652,-0.7666666666666667,0.1011508608211723
0.18888888888888888,-0.7666666666666667,0.10959636756838267
0.21111111111111103,-0.7666666666666667,0.11960899012369465
0.2333333333333334,-0.7666666666666667,0.13140187203994666
0.25555555555555554,-0.7666666666666667,0.14519417983680236
0.2777777777777777,-0.7666666666666667,0.16119267061631726
0.30000000000000004,-0.7666666666666667,0.17957101890190405
0.3222222222222222,-0.7666666666666667,0.20044896741707416
0.34444444444444433,-0.7666666666666667,0.22387294256276288
0.3666666666666667,-0.7666666666666667,0.24979875671910978
0.38888888888888884,-0.7666666666666667,0.2780758431496228
0.411111111111111,-0.7666666666666667,0.3084317382508415
0.43333333333333335,-0.7666666666666667,0.340455752947845
0.4555555555555555,-0.7666666666666667,0.37358213274863433
0.47777777777777786,-0.7666666666666667,0.4070752021518155
0.5,-0.7666666666666667,0.44002133205292276
0.5222222222222221,-0.7666666666666667,0.471334197081611
0.5444444444444445,-0.7666666666666667,0.49977996564893656
0.5666666666666667,-0.7666666666666667,0.5240274107202815
0.5888888888888888,-0.7666666666666667,0.5427245258951164
0.6111111111111112,-0.7666666666666667,0.5545985831747601
0.6333333333333333,-0.7666666666666667,0.5585714791775336
0.6555555555555554,-0.7666666666666667,0.5538776439182614
0.6777777777777778,-0.7666666666666667,0.5401687057077328
0.7,-0.7666666666666667,0.517588364289511
0.7222222222222221,-0.7666666666666667,0.48680306907799814
0.7444444444444445,-0.7666666666666667,0.4489791904547963
0.7666666666666666,-0.7666666666666667,0.40570484173838467
0.788888888888889,-0.7666666666666667,0.35886315224205584
0.8111111111111111,-0.7666666666666667,0.31047194663560124
0.8333333333333333,-0.7666666666666667,0.26251070027864315
0.8555555555555556,-0.7666666666666667,0.216757927770316
0.8777777777777778,-0.7666666666666667,0.1746602081654787
0.8999999999999999,-0.7666666666666667,0.1372482255523852
0.922222222222222,-0.7666666666666667,0.10510679763204238
0.9444444444444446,-0.7666666666666667,0.0783967501569319
0.9666666666666668,-0.7666666666666667,0.05691862185000591
0.9888888888888889,-0.7666666666666667,0.04020306743235425
1.011111111111111,-0.7666666666666667,0.027611185014043096
1.0333333333333332,-0.7666666666666667,0.018429649652892576
1.0555555555555554,-0.7666666666666667,0.01194957471247962
1.077777777777778,-0.7666666666666667,0.007523149828146554
1.1,-0.7666666666666667,0.004597038586169309

-1.1,-0.7444444444444445,0.0062752047644592125
-1.077777777777778,-0.7444444444444445,0.010168973691107497
-1.0555555555555556,-0.7444444444444445,0.015990201957969352
-1.0333333333333334,-0.7444444444444445,0.024407714336441615
-1.0111111111111113,-0.7444444444444445,0.036180388785096364
-0.9888888888888889,-0.7444444444444445,0.052104795930418356
-0.9666666666666668,-0.7444444444444445,0.07293497049305628
-0.9444444444444445,-0.7444444444444445,0.09927824350432628
-0.9222222222222223,-0.7444444444444445,0.13147761437373048
-0.9000000000000001,-0.7444444444444445,0.16949730791577475
-0.8777777777777779,-0.7444444444444445,0.21283213263860057
-0.8555555555555556,-0.7444444444444445,0.2604613719625711
-0.8333333333333335,-0.7444444444444445,0.31086328166165494
-0.8111111111111111,-0.7444444444444445,0.3620971317721409
-0.788888888888889,-0.7444444444444445,0.4119477693455358
-0.7666666666666667,-0.7444444444444445,0.45811557639747164
-0.7444444444444445,-0.7444444444444445,0.49842545514073966
-0.7222222222222223,-0.7444444444444445,0.5310244928844634
-0.7000000000000001,-0.7444444444444445,0.5545402734520675
-0.6777777777777778,-0.7444444444444445,0.5681797294050044
-0.6555555555555557,-0.7444444444444445,0.5717598058071206
-0.6333333333333334,-0.7444444444444445,0.5656731031431721
-0.6111111111111112,-0.7444444444444445,0.5508013228305996
-0.5888888888888889,-0.7444444444444445,0.5283949571929932
-0.5666666666666668,-0.7444444444444445,0.49993880639317473
-0.5444444444444445,-0.7444444444444445,0.4670203738271015
-0.5222222222222223,-0.7444444444444445,0.43121354087059727
-0.5000000000000001,-0.7444444444444445,0.3939848013685373
-0.47777777777777786,-0.7444444444444445,0.35662496093571616
-0.4555555555555556,-0.7444444444444445,0.3202061128269142
-0.43333333333333335,-0.7444444444444445,0.2855618205800598
-0.4111111111111112,-0.7444444444444445,0.2532873694526839
-0.38888888888888895,-0.7444444444444445,0.22375628342814047
-0.3666666666666667,-0.7444444444444445,0.19714882570792386
-0.34444444444444455,-0.7444444444444445,0.17348791916554074
-0.3222222222222223,-0.7444444444444445,0.15267797372755054
-0.30000000000000004,-0.7444444444444445,0.1345425988912208
-0.2777777777777778,-0.7444444444444445,0.1188580920652363
-0.25555555555555565,-0.7444444444444445,0.10538076718496728
-0.2333333333333334,-0.7444444444444445,0.09386738718060285
-0.21111111111111114,-0.7444444444444445,0.08408896813362943
-0.188888888888889,-0.7444444444444445,0.07583889755006683
-0.16666666666666674,-0.7444444444444445,0.06893662809094867
-0.1444444444444445,-0.7444444444444445,0.06322823468111854
-0.12222222222222223,-0.7444444444444445,0.05858496730912072
-0.10000000000000009,-0.7444444444444445,0.05490070613160662
-0.07777777777777772,-0.7444444444444445,0.052089010926644676
-0.05555555555555558,-0.7444444444444445,0.050080289803305526
-0.03333333333333344,-0.7444444444444445,0.04881948912783718
-0.011111111111111072,-0.7444444444444445,0.04826460457127162
0.011111111111111072,-0.7444444444444445,0.04838621139012198
0.033333333333333215,-0.7444444444444445,0.049168105811377684
0.05555555555555558,-0.7444444444444445,0.05060904634723471
0.07777777777777772,-0.7444444444444445,0.05272548774827178
0.09999999999999987,-0.7444444444444445,0.05555509666853769
0.12222222222222223,-0.7444444444444445,0.05916069776735281
0.14444444444444438,-0.7444444444444445,0.06363410322249596
0.16666666666666652,-0.7444444444444445,0.06909905241594644
0.18888888888888888,-0.7444444444444445,0.07571231555440516
0.21111111111111103,-0.7444444444444445,0.08366201366662063
0.2333333333333334,-0.7444444444444445,0.09316246891984065
0.25555555555555554,-0.7444444444444445,0.10444541549453558
0.2777777777777777,-0.7444444444444445,0.11774802759104254
0.30000000000000004,-0.7444444444444445,0.13329870770171998
0.3222222222222222,-0.7444444444444445,0.15130167320539642
0.34444444444444433,-0.7444444444444445,0.17192096370620602
0.3666666666666667,-0.7444444444444445,0.19526367994319677
0.38888888888888884,-0.7444444444444445,0.22136141071027343
0.411111111111111,-0.7444444444444445,0.25014838708989307
0.43333333333333335,-0.7444444444444445,0.28143533785776914
0.4555555555555555,-0.7444444444444445,0.3148794626724293
0.47777777777777786,-0.7444444444444445,0.3499531843644312
0.5,-0.7444444444444445,0.3859168505898473
0.5222222222222221,-0.7444444444444445,0.4218026115016015
0.5444444444444445,-0.7444444444444445,0.45641761305446854
0.5666666666666667,-0.7444444444444445,0.4883739275232481
0.5888888888888888,-0.7444444444444445,0.5161501109659811
0.6111111111111112,-0.7444444444444445,0.5381850817656241
0.6333333333333333,-0.7444444444444445,0.5529996271895048
0.6555555555555554,-0.7444444444444445,0.559335037132332
0.6777777777777778,-0.7444444444444445,0.5562931594095123
0.7,-0.7444444444444445,0.543458733696686
0.7222222222222221,-0.7444444444444445,0.5209842844726009
0.7444444444444445,-0.7444444444444445,0.4896208587745912
0.7666666666666666,-0.7444444444444445,0.4506845258569687
0.788888888888889,-0.7444444444444445,0.4059579883005375
0.8111111111111111,-0.7444444444444445,0.35753723316579344
0.8333333333333333,-0.7444444444444445,0.3076427042368108
0.8555555555555556,-0.7444444444444445,0.25842083922426895
0.8777777777777778,-0.7444444444444445,0.21176343447492174
0.8999999999999999,-0.7444444444444445,0.1691687030205053
0.922222222222222,-0.7444444444444445,0.13165987302614635
0.9444444444444446,-0.7444444444444445,0.09976659932868
0.9666666666666668,-0.7444444444444445,0.07356375446832654
0.9888888888888889,-0.7444444444444445,0.0527536330689727
1.011111111111111,-0.7444444444444445,0.03677282056700626
1.0333333333333332,-0.7444444444444445,0.024904437934358842
1.0555555555555554,-0.7444444444444445,0.01637959089300452
1.077777777777778,-0.7444444444444445,0.010457273767129422
1.1,-0.7444444444444445,0.006478078376362556

-1.1,-0.7222222222222223,0.008664477076815587
-1.077777777777778,-0.7222222222222223,0.013846119751974117
-1.0555555555555556,-0.7222222222222223,0.021464864006576677
-1.0333333333333334,-0.7222222222222223,0.03229316939076068
-1.0111111111111113,-0.7222222222222223,0.04716843534619728
-0.9888888888888889,-0.7222222222222223,0.06691673399729123
-0.9666666666666668,-0.7222222222222223,0.09224737194899923
-0.9444444444444445,-0.7222222222222223,0.12362699382105956
-0.9222222222222223,-0.7222222222222223,0.16114937070900223
-0.9000000000000001,-0.7222222222222223,0.2044228507333317
-0.8777777777777779,-0.7222222222222223,0.2524996168530073
-0.8555555555555556,-0.7222222222222223,0.3038678772171755
-0.8333333333333335,-0.7222222222222223,0.3565195706901895
-0.8111111111111111,-0.7222222222222223,0.40809332212466415
-0.788888888888889,-0.7222222222222223,0.4560778890646169
-0.7666666666666667,-0.7222222222222223,0.49804867878578535
-0.7444444444444445,-0.7222222222222223,0.5319023783690553
-0.7222222222222223,-0.7222222222222223,0.5560544159152471
-0.7000000000000001,-0.7222222222222223,0.5695710344415681
-0.6777777777777778,-0.7222222222222223,0.5722203909306811
-0.6555555555555557,-0.7222222222222223,0.5644420438525224
-0.6333333333333334,-0.7222222222222223,0.5472478118620532
-0.6111111111111112,-0.7222222222222223,0.5220763193030077
-0.5888888888888889,-0.7222222222222223,0.4906271183216876
-0.5666666666666668,-0.7222222222222223,0.454698329318526
-0.5444444444444445,-0.7222222222222223,0.4160458683417629
-0.5222222222222223,-0.7222222222222223,0.37627476802081267
-0.5000000000000001,-0.7222222222222223,0.3367659373720918
-0.47777777777777786,-0.7222222222222223,0.2986363218976802
-0.4555555555555556,-0.7222222222222223,0.26272728530105954
-0.43333333333333335,-0.7222222222222223,0.22961484952507982
-0.4111111111111112,-0.7222222222222223,0.19963551988916536
-0.38888888888888895,-0.7222222222222223,0.17292209268617664
-0.3666666666666667,-0.7222222222222223,0.1494446329796725
-0.34444444444444455,-0.7222222222222223,0.12905255234735197
-0.3222222222222223,-0.7222222222222223,0.11151444437817933
-0.30000000000000004,-0.7222222222222223,0.09655313994172177
-0.2777777777777778,-0.7222222222222223,0.08387435565341417
-0.25555555555555565,-0.7222222222222223,0.07318826259675147
-0.2333333333333334,-0.7222222222222223,0.06422417095182562
-0.21111111111111114,-0.7222222222222223,0.05673918458286203
-0.188888888888889,-0.7222222222222223,0.05052205796479896
-0.16666666666666674,-0.7222222222222223,0.04539359051747067
-0.1444444444444445,-0.7222222222222223,0.04120478523725176
-0.12222222222222223,-0.7222222222222223,0.037833772637024636
-0.10000000000000009,-0.7222222222222223,0.03518224599348794
-0.07777777777777772,-0.7222222222222223,0.033171930928256974
-0.05555555555555558,-0.7222222222222223,0.03174144701702632
-0.03333333333333344,-0.7222222222222223,0.030843807083431048
-0.011111111111111072,-0.7222222222222223,0.030444721454089104
0.011111111111111072,-0.7222222222222223,0.030521810789044108
0.033333333333333215,-0.7222222222222223,0.03106477311075963
0.05555555555555558,-0.7222222222222223,0.032076497304801645
0.07777777777777772,-0.7222222222222223,0.0335750637393452
0.09999999999999987,-0.7222222222222223,0.0355965095343673
0.12222222222222223,-0.7222222222222223,0.03819814086437567
0.14444444444444438,-0.7222222222222223,0.04146203625319974
0.16666666666666652,-0.7222222222222223,0.045498222094453616
0.18888888888888888,-0.7222222222222223,0.050446872207285914
0.21111111111111103,-0.7222222222222223,0.05647886571330598
0.2333333333333334,-0.7222222222222223,0.06379418893715555
0.25555555555555554,-0.7222222222222223,0.07261797471401339
0.2777777777777777,-0.7222222222222223,0.08319433006217136
0.30000000000000004,-0.7222222222222223,0.09577833460001867
0.3222222222222222,-0.7222222222222223,0.11062652521334516
0.34444444444444433,-0.7222222222222223,0.12798574530401588
0.3666666666666667,-0.7222222222222223,0.14807953031510948
0.38888888888888884,-0.7222222222222223,0.17109050466015502
0.411111111111111,-0.7222222222222223,0.19713695952654936
0.43333333333333335,-0.7222222222222223,0.22624221114729126
0.4555555555555555,-0.7222222222222223,0.2582966717209379
0.47777777777777786,-0.7222222222222223,0.2930147015159142
0.5,-0.7222222222222223,0.3298908885232488
0.5222222222222221,-0.7222222222222223,0.36816287731621017
0.5444444444444445,-0.7222222222222223,0.40678963559279746
0.5666666666666667,-0.7222222222222223,0.44445454889475905
0.5888888888888888,-0.7222222222222223,0.4796015476163662
0.6111111111111112,-0.7222222222222223,0.510509372762521
0.6333333333333333,-0.7222222222222223,0.5354041348589006
0.6555555555555554,-0.7222222222222223,0.5526039449628253
0.6777777777777778,-0.7222222222222223,0.5606824736967975
0.7,-0.7222222222222223,0.5586321193911884
0.7222222222222221,-0.7222222222222223,0.5460035709587469
0.7444444444444445,-0.7222222222222223,0.5229983488027609
0.7666666666666666,-0.7222222222222223,0.4904952462322962
0.788888888888889,-0.7222222222222223,0.45000035713103137
0.8111111111111111,-0.7222222222222223,0.4035222917460695
0.8333333333333333,-0.7222222222222223,0.3533869704796514
0.8555555555555556,-0.7222222222222223,0.3020172488097811
0.8777777777777778,-0.7222222222222223,0.25170898506372247
0.8999999999999999,-0.7222222222222223,0.20443540641575314
0.922222222222222,-0.7222222222222223,0.1617056335679107
0.9444444444444446,-0.7222222222222223,0.1244924387789857
0.9666666666666668,-0.7222222222222223,0.09323135350284016
0.9888888888888889,-0.7222222222222223,0.06788113798296562
1.011111111111111,-0.7222222222222223,0.048026948812114584
1.0333333333333332,-0.7222222222222223,0.033003740650824794
1.0555555555555554,-0.7222222222222223,0.022018572555009604
1.077777777777778,-0.7222222222222223,0.014255407498242946
1.1,-0.7222222222222223,0.008952853465454448

-1.1,-0.7000000000000001,0.011741821995009817
-1.077777777777778,-0.7000000000000001,0.018503272482427734
-1.0555555555555556,-0.7000000000000001,0.028278513081779786
-1.0333333333333334,-0.7000000000000001,0.04193021669964907
-1.0111111111111113,-0.7000000000000001,0.06034416370715499
-0.9888888888888889,-0.7000000000000001,0.08432655698533303
-0.9666666666666668,-0.7000000000000001,0.11447394601553368
-0.9444444444444445,-0.7000000000000001,0.15103038658848517
-0.9222222222222223,-0.7000000000000001,0.19375405253534106
-0.9000000000000001,-0.7000000000000001,0.24181993135865246
-0.8777777777777779,-0.7000000000000001,0.2937843880924658
-0.8555555555555556,-0.7000000000000001,0.34763023735149406
-0.8333333333333335,-0.7000000000000001,0.40089812556992116
-0.8111111111111111,-0.7000000000000001,0.4508938636821736
-0.788888888888889,-0.7000000000000001,0.49494554217934394
-0.7666666666666667,-0.7000000000000001,0.5306728163634867
-0.7444444444444445,-0.7000000000000001,0.5562268128193399
-0.7222222222222223,-0.7000000000000001,0.5704639360389463
-0.7000000000000001,-0.7000000000000001,0.5730293621732393
-0.6777777777777778,-0.7000000000000001,0.5643430626753863
-0.6555555555555557,-0.7000000000000001,0.5454985802081773
-0.6333333333333334,-0.7000000000000001,0.5180984465263488
-0.6111111111111112,-0.7000000000000001,0.48405738764083417
-0.5888888888888889,-0.7000000000000001,0.44540457530708794
-0.5666666666666668,-0.7000000000000001,0.4041103434943977
-0.5444444444444445,-0.7000000000000001,0.361953461335309
-0.5222222222222223,-0.7000000000000001,0.3204350594394653
-0.5000000000000001,-0.7000000000000001,0.2807369558479947
-0.47777777777777786,-0.7000000000000001,0.24371670512925722
-0.4555555555555556,-0.7000000000000001,0.20992937529543004
-0.43333333333333335,-0.7000000000000001,0.1796661934719595
-0.4111111111111112,-0.7000000000000001,0.15300177628954387
-0.38888888888888895,-0.7000000000000001,0.12984371968942068
-0.3666666666666667,-0.7000000000000001,0.10998023155506012
-0.34444444444444455,-0.7000000000000001,0.09312299106945489
-0.3222222222222223,-0.7000000000000001,0.07894352758088403
-0.30000000000000004,-0.7000000000000001,0.06710226090575293
-0.2777777777777778,-0.7000000000000001,0.05727005001898291
-0.25555555555555565,-0.7000000000000001,0.049142698446954
-0.2333333333333334,-0.7000000000000001,0.042449337538181676
-0.21111111111111114,-0.7000000000000001,0.03695590783519389
-0.188888888888889,-0.7000000000000001,0.03246506104596726
-0.16666666666666674,-0.7000000000000001,0.028813729236662616
-0.1444444444444445,-0.7000000000000001,0.025869407951870368
-0.12222222222222223,-0.7000000000000001,0.023525944992531155
-0.10000000000000009,-0.7000000000000001,0.0216993783354597
-0.07777777777777772,-0.7000000000000001,0.020324165092986582
-0.05555555555555558,-0.7000000000000001,0.019350002375065865
-0.03333333333333344,-0.7000000000000001,0.018739353398609705
-0.011111111111111072,-0.7000000000000001,0.018465740840460994
0.011111111111111072,-0.7000000000000001,0.018512837410498202
0.033333333333333215,-0.7000000000000001,0.01887436065263923
0.05555555555555558,-0.7000000000000001,0.01955476030571321
0.07777777777777772,-0.7000000000000001,0.020570666974270457
0.09999999999999987,-0.7000000000000001,0.02195303984474969
0.12222222222222223,-0.7000000000000001,0.023749895064550778
0.14444444444444438,-0.7000000000000001,0.026029408778948274
0.16666666666666652,-0.7000000000000001,0.02888308317050872
0.18888888888888888,-0.7000000000000001,0.03242857772646033
0.21111111111111103,-0.7000000000000001,0.0368117904752204
0.2333333333333334,-0.7000000000000001,0.04220785745327007
0.25555555555555554,-0.7000000000000001,0.04882090751101653
0.2777777777777777,-0.7000000000000001,0.05688258518852812
0.30000000000000004,-0.7000000000000001,0.06664941279279428
0.3222222222222222,-0.7000000000000001,0.0783988855630465
0.34444444444444433,-0.7000000000000001,0.09242373511049161
0.3666666666666667,-0.7000000000000001,0.10902313531253695
0.38888888888888884,-0.7000000000000001,0.12848897376980595
0.411111111111111,-0.7000000000000001,0.15108496790985254
0.43333333333333335,-0.7000000000000001,0.1770166591140089
0.4555555555555555,-0.7000000000000001,0.20639135765161265
0.47777777777777786,-0.7000000000000001,0.2391689491074273
0.5,-0.7000000000000001,0.2751069304087324
0.5222222222222221,-0.7000000000000001,0.3137057738428992
0.5444444444444445,-0.7000000000000001,0.3541632500982719
0.5666666666666667,-0.7000000000000001,0.39534812451845003
0.5888888888888888,-0.7000000000000001,0.435804085399356
0.6111111111111112,-0.7000000000000001,0.47379331600543173
0.6333333333333333,-0.7000000000000001,0.5073853965845654
0.6555555555555554,-0.7000000000000001,0.534591187736274
0.6777777777777778,-0.7000000000000001,0.5535335200241814
0.7,-0.7000000000000001,0.5626380698807356
0.7222222222222221,-0.7000000000000001,0.5608204858500195
0.7444444444444445,-0.7000000000000001,0.5476416427321505
0.7666666666666666,-0.7000000000000001,0.5234035730185669
0.788888888888889,-0.7000000000000001,0.4891650145204401
0.8111111111111111,-0.7000000000000001,0.44666714161403226
0.8333333333333333,-0.7000000000000001,0.3981749627617323
0.8555555555555556,-0.7000000000000001,0.346254964656535
0.8777777777777778,-0.7000000000000001,0.2935213600547048
0.8999999999999999,-0.7000000000000001,0.24238883529256397
0.922222222222222,-0.7000000000000001,0.19486756297745603
0.9444444444444446,-0.7000000000000001,0.1524269827367805
0.9666666666666668,-0.7000000000000001,0.1159408354192137
0.9888888888888889,-0.7000000000000001,0.08571066428891022
1.011111111111111,-0.7000000000000001,0.061552040489755495
1.0333333333333332,-0.7000000000000001,0.04291975294042933
1.0555555555555554,-0.7000000000000001,0.029046169109600485
1.077777777777778,-0.7000000000000001,0.019070314862494463
1.1,-0.7000000000000001,0.012142119020809283

-1.1,-0.6777777777777778,0.015627855843516048
-1.077777777777778,-0.6777777777777778,0.024285078588156664
-1.0555555555555556,-0.6777777777777778,0.03658885284055213
-1.0333333333333334,-0.6777777777777778,0.05346801120056699
-1.0111111111111113,-0.6777777777777778,0.07581403868106526
-0.9888888888888889,-0.6777777777777778,0.10435136255186045
-0.9666666666666668,-0.6777777777777778,0.13948605257388325
-0.9444444444444445,-0.6777777777777778,0.18115422336723216
-0.9222222222222223,-0.6777777777777778,0.22869813768431826
-0.9000000000000001,-0.6777777777777778,0.2807997122651384
-0.8777777777777779,-0.6777777777777778,0.33549606826423767
-0.8555555555555556,-0.6777777777777778,0.3902898071082709
-0.8333333333333335,-0.6777777777777778,0.44234969531343826
-0.8111111111111111,-0.6777777777777778,0.4887790358926208
-0.788888888888889,-0.6777777777777778,0.5269136973800245
-0.7666666666666667,-0.6777777777777778,0.5546036633401247
-0.7444444444444445,-0.6777777777777778,0.5704334676334892
-0.7222222222222223,-0.6777777777777778,0.5738479034111343
-0.7000000000000001,-0.6777777777777778,0.5651673017034514
-0.6777777777777778,-0.6777777777777778,0.5454970568828696
-0.6555555555555557,-0.6777777777777778,0.5165540630173356
-0.6333333333333334,-0.6777777777777778,0.48044440578985353
-0.6111111111111112,-0.6777777777777778,0.43943010214730477
-0.5888888888888889,-0.6777777777777778,0.3957182783441405
-0.5666666666666668,-0.6777777777777778,0.35129620822778285
-0.5444444444444445,-0.6777777777777778,0.3078233481971181
-0.5222222222222223,-0.6777777777777778,0.2665800578035368
-0.5000000000000001,-0.6777777777777778,0.22846430952681673
-0.47777777777777786,-0.6777777777777778,0.19402328127187737
-0.4555555555555556,-0.6777777777777778,0.16350599047628545
-0.43333333333333335,-0.6777777777777778,0.13692498528125907
-0.4111111111111112,-0.6777777777777778,0.11411822658567224
-0.38888888888888895,-0.6777777777777778,0.09480554501058983
-0.3666666666666667,-0.6777777777777778,0.0786367439710477
-0.34444444444444455,-0.6777777777777778,0.06523030144675677
-0.3222222222222223,-0.6777777777777778,0.05420277650481559
-0.30000000000000004,-0.6777777777777778,0.045189670401668554
-0.2777777777777778,-0.6777777777777778,0.037858839030422704
-0.25555555555555565,-0.6777777777777778,0.031917738970709444
-0.2333333333333334,-0.6777777777777778,0.027115868131424428
-0.21111111111111114,-0.6777777777777778,0.023243742627345024
-0.188888888888889,-0.6777777777777778,0.020129635627732727
-0.16666666666666674,-0.6777777777777778,0.017635108308021737
-0.1444444444444445,-0.6777777777777778,0.015650122201585532
-0.12222222222222223,-0.6777777777777778,0.014088277804466483
-0.10000000000000009,-0.6777777777777778,0.012882511778931172
-0.07777777777777772,-0.6777777777777778,0.011981425137374112
-0.05555555555555558,-0.6777777777777778,0.01134631102832965
-0.03333333333333344,-0.6777777777777778,0.010948893865547515
-0.011111111111111072,-0.6777777777777778,0.010769766368945418
0.011111111111111072,-0.6777777777777778,0.010797503501602237
0.033333333333333215,-0.6777777777777778,0.011028432897672021
0.05555555555555558,-0.6777777777777778,0.011467044806022708
0.07777777777777772,-0.6777777777777778,0.012127025864896104
0.09999999999999987,-0.6777777777777778,0.013032892790902069
0.12222222222222223,-0.6777777777777778,0.014222175920137517
0.14444444444444438,-0.6777777777777778,0.01574805528298452
0.16666666666666652,-0.6777777777777778,0.01768229273413419
0.18888888888888888,-0.6777777777777778,0.020118255967269044
0.21111111111111103,-0.6777777777777778,0.023173822877939152
0.2333333333333334,-0.6777777777777778,0.02699400371271222
0.25555555555555554,-0.6777777777777778,0.031753207008794186
0.2777777777777777,-0.6777777777777778,0.03765714485338199
0.30000000000000004,-0.6777777777777778,0.04494433482732112
0.3222222222222222,-0.6777777777777778,0.05388692554095502
0.34444444444444433,-0.6777777777777778,0.06479011484586462
0.3666666666666667,-0.6777777777777778,0.07798879658172043
0.38888888888888884,-0.6777777777777778,0.0938394126360446
0.411111111111111,-0.6777777777777778,0.11270452438609958
0.43333333333333335,-0.6777777777777778,0.13492759334733406
0.4555555555555555,-0.6777777777777778,0.16079607601175233
0.47777777777777786,-0.6777777777777778,0.19049230343691245
0.5,-0.6777777777777778,0.22403372530153204
0.5222222222222221,-0.6777777777777778,0.26120681158667497
0.5444444444444445,-0.6777777777777778,0.301501934839213
0.5666666666666667,-0.6777777777777778,0.3440594427423254
0.5888888888888888,-0.6777777777777778,0.38763923295723407
0.6111111111111112,-0.6777777777777778,0.4306266783443566
0.6333333333333333,-0.6777777777777778,0.47108593493442524
0.6555555555555554,-0.6777777777777778,0.5068669473332402
0.6777777777777778,-0.6777777777777778,0.5357648316110266
0.7,-0.6777777777777778,0.5557205421063297
0.7222222222222221,-0.6777777777777778,0.5650414735947598
0.7444444444444445,-0.6777777777777778,0.562612258008719
0.7666666666666666,-0.6777777777777778,0.548062010686066
0.788888888888889,-0.6777777777777778,0.5218566397435804
0.8111111111111111,-0.6777777777777778,0.48529422478039175
0.8333333333333333,-0.6777777777777778,0.44039676716821574
0.8555555555555556,-0.6777777777777778,0.3897098868474037
0.8777777777777778,-0.6777777777777778,0.33603918085891366
0.8999999999999999,-0.6777777777777778,0.2821637796476944
0.922222222222222,-0.6777777777777778,0.23057112998711843
0.9444444444444446,-0.6777777777777778,0.1832513342762929
0.9666666666666668,-0.6777777777777778,0.14157606862497535
0.9888888888888889,-0.6777777777777778,0.10626972436579911
1.011111111111111,-0.6777777777777778,0.07746334499514282
1.0333333333333332,-0.6777777777777778,0.054809049442631715
1.0555555555555554,-0.6777777777777778,0.037626277983194505
1.077777777777778,-0.6777777777777778,0.025051695731356603
1.1,-0.6777777777777778,0.016170488045835523

-1.1,-0.6555555555555557,0.020442293170226212
-1.077777777777778,-0.6555555555555557,0.03132614110156014
-1.0555555555555556,-0.6555555555555557,0.04652868556497475
-1.0333333333333334,-0.6555555555555557,0.0670096063270809
-1.0111111111111113,-0.6555555555555557,0.09361151586565779
-0.9888888888888889,-0.6555555555555557,0.1269051107655377
-0.9666666666666668,-0.6555555555555557,0.1670232638330331
-0.9444444444444445,-0.6555555555555557,0.21351216001967824
-0.9222222222222223,-0.6555555555555557,0.2652320964836157
-0.9000000000000001,-0.6555555555555557,0.32033819592479656
-0.8777777777777779,-0.6555555555555557,0.3763610290401956
-0.8555555555555556,-0.6555555555555557,0.430390170631992
-0.8333333333333335,-0.6555555555555557,0.47934337197813537
-0.8111111111111111,-0.6555555555555557,0.5202851209206633
-0.788888888888889,-0.6555555555555557,0.550745816795306
-0.7666666666666667,-0.6555555555555557,0.568990184058797
-0.7444444444444445,-0.6555555555555557,0.5741919403910174
-0.7222222222222223,-0.6555555555555557,0.566489256334733
-0.7000000000000001,-0.6555555555555557,0.5469179251889978
-0.6777777777777778,-0.6555555555555557,0.5172409953937476
-0.6555555555555557,-0.6555555555555557,0.4797099319821907
-0.6333333333333334,-0.6555555555555557,0.4367999943643221
-0.6111111111111112,-0.6555555555555557,0.3909607795446124
-0.5888888888888889,-0.6555555555555557,0.34441351866326975
-0.5666666666666668,-0.6555555555555557,0.2990130617715081
-0.5444444444444445,-0.6555555555555557,0.2561783127587694
-0.5222222222222223,-0.6555555555555557,0.21688330953456963
-0.5000000000000001,-0.6555555555555557,0.181693975840322
-0.47777777777777786,-0.6555555555555557,0.15083310193655095
-0.4555555555555556,-0.6555555555555557,0.12425745994215381
-0.43333333333333335,-0.6555555555555557,0.10173462357598353
-0.4111111111111112,-0.6555555555555557,0.08291149813161335
-0.38888888888888895,-0.6555555555555557,0.06737060355831441
-0.3666666666666667,-0.6555555555555557,0.054673163752675266
-0.34444444444444455,-0.6555555555555557,0.0443899090581337
-0.3222222222222223,-0.6555555555555557,0.03612139257336634
-0.30000000000000004,-0.6555555555555557,0.029509876985859364
-0.2777777777777778,-0.6555555555555557,0.024244766123444172
-0.25555555555555565,-0.6555555555555557,0.02006333638827897
-0.2333333333333334,-0.6555555555555557,0.016748268651171974
-0.21111111111111114,-0.6555555555555557,0.014123224022509361
-0.188888888888889,-0.6555555555555557,0.012047451793427604
-0.16666666666666674,-0.6555555555555557,0.010410167743028708
-0.1444444444444445,-0.6555555555555557,0.009125206612834358
-0.12222222222222223,-0.6555555555555557,0.008126249335662696
-0.10000000000000009,-0.6555555555555557,0.007362766737857044
-0.07777777777777772,-0.6555555555555557,0.006796712367573986
-0.05555555555555558,-0.6555555555555557,0.00639993428144379
-0.03333333333333344,-0.6555555555555557,0.006152248867980134
-0.011111111111111072,-0.6555555555555557,0.006040116561874815
0.011111111111111072,-0.6555555555555557,0.006055868691139304
0.033333333333333215,-0.6555555555555557,0.006197449368663392
0.05555555555555558,-0.6555555555555557,0.006468651940325098
0.07777777777777772,-0.6555555555555557,0.006879842459600546
0.09999999999999987,-0.6555555555555557,0.007449168511434089
0.12222222222222223,-0.6555555555555557,0.008204245934577113
0.14444444444444438,-0.6555555555555557,0.009184297526669593
0.16666666666666652,-0.6555555555555557,0.010442692953030987
0.18888888888888888,-0.6555555555555557,0.012049821938727594
0.21111111111111103,-0.6555555555555557,0.01409623948009849
0.2333333333333334,-0.6555555555555557,0.016696058628414102
0.25555555555555554,-0.6555555555555557,0.019990617473368937
0.2777777777777777,-0.6555555555555557,0.024152468292664344
0.30000000000000004,-0.6555555555555557,0.029389663647651214
0.3222222222222222,-0.6555555555555557,0.0359500824529966
0.34444444444444433,-0.6555555555555557,0.04412511511678663
0.3666666666666667,-0.6555555555555557,0.0542514339845088
0.38888888888888884,-0.6555555555555557,0.06670890551976973
0.411111111111111,-0.6555555555555557,0.08191210681624217
0.43333333333333335,-0.6555555555555557,0.10029258126191169
0.4555555555555555,-0.6555555555555557,0.12226910421649421
0.47777777777777786,-0.6555555555555557,0.14820400787558757
0.5,-0.6555555555555557,0.1783451693176832
0.5222222222222221,-0.6555555555555557,0.21275565330387472
0.5444444444444445,-0.6555555555555557,0.25123614479670114
0.5666666666666667,-0.6555555555555557,0.2932489191993023
0.5888888888888888,-0.6555555555555557,0.3378556139980141
0.6111111111111112,-0.6555555555555557,0.3836836186783937
0.6333333333333333,-0.6555555555555557,0.4289364203722553
0.6555555555555554,-0.6555555555555557,0.4714606927514539
0.6777777777777778,-0.6555555555555557,0.5088766513496052
0.7,-0.6555555555555557,0.5387683692210128
0.7222222222222221,-0.6555555555555557,0.5589185862806018
0.7444444444444445,-0.6555555555555557,0.5675603902526556
0.7666666666666666,-0.6555555555555557,0.5636090657796949
0.788888888888889,-0.6555555555555557,0.5468344447837427
0.8111111111111111,-0.6555555555555557,0.5179392855574396
0.8333333333333333,-0.6555555555555557,0.4785227091619617
0.8555555555555556,-0.6555555555555557,0.43092735837078877
0.8777777777777778,-0.6555555555555557,0.3779905220151253
0.8999999999999999,-0.6555555555555557,0.3227378123846469
0.922222222222222,-0.6555555555555557,0.2680684506988776
0.9444444444444446,-0.6555555555555557,0.21648114910636776
0.9666666666666668,-0.6555555555555557,0.16987917367052321
0.9888888888888889,-0.6555555555555557,0.12947541030657914
1.011111111111111,-0.6555555555555557,0.09579790962771473
1.0333333333333332,-0.6555555555555557,0.06877850263450185
1.0555555555555554,-0.6555555555555557,0.047895478168725254
1.077777777777778,-0.6555555555555557,0.03233764515096365
1.1,-0.6555555555555557,0.02116070965702378

-1.1,-0.6333333333333334,0.026297994494290662
-1.077777777777778,-0.6333333333333334,0.03974286665519149
-1.0555555555555556,-0.6333333333333334,0.05819595115417802
-1.0333333333333334,-0.6333333333333334,0.08260148442508967
-1.0111111111111113,-0.6333333333333334,0.11368856946881443
-0.9888888888888889,-0.6333333333333334,0.1517959837297035
-0.9666666666666668,-0.6333333333333334,0.19670152039392727
-0.9444444444444445,-0.6333333333333334,0.2474901277924058
-0.9222222222222223,-0.6333333333333334,0.30249598034117714
-0.9000000000000001,-0.6333333333333334,0.35934592498390794
-0.8777777777777779,-0.6333333333333334,0.4151157427806461
-0.8555555555555556,-0.6333333333333334,0.4665891502469767
-0.8333333333333335,-0.6333333333333334,0.5105873135347728
-0.8111111111111111,-0.6333333333333334,0.5443195214277872
-0.788888888888889,-0.6333333333333334,0.5656983185888828
-0.7666666666666667,-0.6333333333333334,0.5735671783541716
-0.7444444444444445,-0.6333333333333334,0.5678048197260291
-0.7222222222222223,-0.6333333333333334,0.5492936727700107
-0.7000000000000001,-0.6333333333333334,0.5197650534383405
-0.6777777777777778,-0.6333333333333334,0.48155444907662187
-0.6555555555555557,-0.6333333333333334,0.4373125524661613
-0.6333333333333334,-0.6333333333333334,0.38971949097183956
-0.6111111111111112,-0.6333333333333334,0.34124203436798645
-0.5888888888888889,-0.6333333333333334,0.2939595503247238
-0.5666666666666668,-0.6333333333333334,0.24946824127219172
-0.5444444444444445,-0.6333333333333334,0.20885862562771307
-0.5222222222222223,-0.6333333333333334,0.17275100038488772
-0.5000000000000001,-0.6333333333333334,0.1413687888564265
-0.47777777777777786,-0.6333333333333334,0.1146297755894939
-0.4555555555555556,-0.6333333333333334,0.09223879980772003
-0.43333333333333335,-0.6333333333333334,0.07377070962049517
-0.4111111111111112,-0.6333333333333334,0.058737672304815164
-0.38888888888888895,-0.6333333333333334,0.04663923234107812
-0.3666666666666667,-0.6333333333333334,0.03699636490081325
-0.34444444444444455,-0.6333333333333334,0.02937224041344537
-0.3222222222222223,-0.6333333333333334,0.02338283308066777
-0.30000000000000004,-0.6333333333333334,0.01870028903311067
-0.2777777777777778,-0.6333333333333334,0.015051471768465002
-0.25555555555555565,-0.6333333333333334,0.012213553987833954
-0.2333333333333334,-0.6333333333333334,0.01000803753439778
-0.21111111111111114,-0.6333333333333334,0.008294187301782607
-0.188888888888889,-0.6333333333333334,0.00696255241409706
-0.16666666666666674,-0.6333333333333334,0.005929001614087986
-0.1444444444444445,-0.6333333333333334,0.005129507415397697
-0.12222222222222223,-0.6333333333333334,0.004515769356777013
-0.10000000000000009,-0.6333333333333334,0.004051667431601375
-0.07777777777777772,-0.6333333333333334,0.003710477993821529
-0.05555555555555558,-0.6333333333333334,0.003472758859463899
-0.03333333333333344,-0.6333333333333334,0.003324808550116106
-0.011111111111111072,-0.6333333333333334,0.003257617220322982
0.011111111111111072,-0.6333333333333334,0.003266246202714648
0.033333333333333215,-0.6333333333333334,0.0033495944211271887
0.05555555555555558,-0.6333333333333334,0.0035105304333968653
0.07777777777777772,-0.6333333333333334,0.0037563866260421574
0.09999999999999987,-0.6333333333333334,0.004099824958396929
0.12222222222222223,-0.6333333333333334,0.004560089777446657
0.14444444444444438,-0.6333333333333334,0.005164662909885511
0.16666666666666652,-0.6333333333333334,0.005951333979476386
0.18888888888888888,-0.6333333333333334,0.006970703262669517
0.21111111111111103,-0.6333333333333334,0.008289154138309421
0.2333333333333334,-0.6333333333333334,0.00999236890993229
0.25555555555555554,-0.6333333333333334,0.012189501994799233
0.2777777777777777,-0.6333333333333334,0.0150181355509713
0.30000000000000004,-0.6333333333333334,0.018650076504726627
0.3222222222222222,-0.6333333333333334,0.02329785966125554
0.34444444444444433,-0.6333333333333334,0.02922146335536759
0.3666666666666667,-0.6333333333333334,0.0367342191392827
0.38888888888888884,-0.6333333333333334,0.04620624705896376
0.411111111111111,-0.6333333333333334,0.05806306236831021
0.43333333333333335,-0.6333333333333334,0.07277641151183645
0.4555555555555555,-0.6333333333333334,0.09084407762561623
0.47777777777777786,-0.6333333333333334,0.11275555556705945
0.5,-0.6333333333333334,0.13894136242756822
0.5222222222222221,-0.6333333333333334,0.16970553837103602
0.5444444444444445,-0.6333333333333334,0.20514373827048155
0.5666666666666667,-0.6333333333333334,0.2450531578073365
0.5888888888888888,-0.6333333333333334,0.28884500000644026
0.6111111111111112,-0.6333333333333334,0.33547448061869445
0.6333333333333333,-0.6333333333333334,0.3834063065875315
0.6555555555555554,-0.6333333333333334,0.43063373485825873
0.6777777777777778,-0.6333333333333334,0.4747654672873082
0.7,-0.6333333333333334,0.5131861409841303
0.7222222222222221,-0.6333333333333334,0.5432835445663368
0.7444444444444445,-0.6333333333333334,0.5627208586616812
0.7666666666666666,-0.6333333333333334,0.5697184024128018
0.788888888888889,-0.6333333333333334,0.5633004300806466
0.8111111111111111,-0.6333333333333334,0.5434618854737416
0.8333333333333333,-0.6333333333333334,0.5112194394564838
0.8555555555555556,-0.6333333333333334,0.46852976635925486
0.8777777777777778,-0.6333333333333334,0.4180822394977006
0.8999999999999999,-0.6333333333333334,0.362997414126055
0.922222222222222,-0.6333333333333334,0.3064807475913659
0.9444444444444446,-0.6333333333333334,0.25148833943154886
0.9666666666666668,-0.6333333333333334,0.2004563340872945
0.9888888888888889,-0.6333333333333334,0.1551297468037776
1.011111111111111,-0.6333333333333334,0.11650441550448676
1.0333333333333332,-0.6333333333333334,0.08487341827733211
1.0555555555555554,-0.6333333333333334,0.0599519526922882
1.077777777777778,-0.6333333333333334,0.04104563846812444
1.1,-0.6333333333333334,0.027227077755901687

-1.1,-0.6111111111111112,0.03329452101737901
-1.077777777777778,-0.6111111111111112,0.049625449516624565
-1.0555555555555556,-0.6111111111111112,0.07164508541536378
-1.0333333333333334,-0.6111111111111112,0.10022622354564012
-1.0111111111111113,-0.6111111111111112,0.13591273723399383
-0.9888888888888889,-0.6111111111111112,0.1787319008194424
-0.9666666666666668,-0.6111111111111112,0.22803174958692082
-0.9444444444444445,-0.6111111111111112,0.2823823398319965
-0.9222222222222223,-0.6111111111111112,0.3395755420307343
-0.9000000000000001,-0.6111111111111112,0.39674406974398024
-0.8777777777777779,-0.6111111111111112,0.45059874023405994
-0.8555555555555556,-0.6111111111111112,0.4977581141155364
-0.8333333333333335,-0.6111111111111112,0.5351228854612085
-0.8111111111111111,-0.6111111111111112,0.5602346601098873
-0.788888888888889,-0.6111111111111112,0.5715588933669231
-0.7666666666666667,-0.6111111111111112,0.568645159903665
-0.7444444444444445,-0.6111111111111112,0.5521413929626293
-0.7222222222222223,-0.6111111111111112,0.5236664224859781
-0.7000000000000001,-0.6111111111111112,0.485570371764269
-0.6777777777777778,-0.6111111111111112,0.440629628768617
-0.6555555555555557,-0.6111111111111112,0.39172911801969273
-0.6333333333333334,-0.6111111111111112,0.3415794873776593
-0.6111111111111112,-0.6111111111111112,0.2925033120832815
-0.5888888888888889,-0.6111111111111112,0.24630680595658222
-0.5666666666666668,-0.6111111111111112,0.2042363165706665
-0.5444444444444445,-0.6111111111111112,0.16700557841513144
-0.5222222222222223,-0.6111111111111112,0.13487214596633582
-0.5000000000000001,-0.6111111111111112,0.10773971728224196
-0.47777777777777786,-0.6111111111111112,0.08526593924895767
-0.4555555555555556,-0.6111111111111112,0.06696083535511167
-0.43333333333333335,-0.6111111111111112,0.05226728282335547
-0.4111111111111112,-0.6111111111111112,0.040620516870618184
-0.38888888888888895,-0.6111111111111112,0.03148765021853654
-0.3666666666666667,-0.6111111111111112,0.024390487743937816
-0.34444444444444455,-0.6111111111111112,0.018915750036972805
-0.3222222222222223,-0.6111111111111112,0.014716661208336885
-0.30000000000000004,-0.6111111111111112,0.01150917984136545
-0.2777777777777778,-0.6111111111111112,0.009065322892460996
-0.25555555555555565,-0.6111111111111112,0.007205269587509174
-0.2333333333333334,-0.6111111111111112,0.005789327628271689
-0.21111111111111114,-0.6111111111111112,0.004710406167405104
-0.188888888888889,-0.6111111111111112,0.003887339473772873
-0.16666666666666674,-0.6111111111111112,0.003259204780373344
-0.1444444444444445,-0.6111111111111112,0.0027806473253886997
-0.12222222222222223,-0.6111111111111112,0.0024181448938937534
-0.10000000000000009,-0.6111111111111112,0.0021471003539877877
-0.07777777777777772,-0.6111111111111112,0.001949634483632617
-0.05555555555555558,-0.6111111111111112,0.001812954827501876
-0.03333333333333344,-0.6111111111111112,0.001728192105019704
-0.011111111111111072,-0.6111111111111112,0.001689617616915044
0.011111111111111072,-0.6111111111111112,0.001694178701330274
0.033333333333333215,-0.6111111111111112,0.001741311998861071
0.05555555555555558,-0.6111111111111112,0.0018330149390810978
0.07777777777777772,-0.6111111111111112,0.001974173891362595
0.09999999999999987,-0.6111111111111112,0.0021731623130088647
0.12222222222222223,-0.6111111111111112,0.0024427337708786963
0.14444444444444438,-0.6111111111111112,0.002801244033528821
0.16666666666666652,-0.6111111111111112,0.003274246976751976
0.18888888888888888,-0.6111111111111112,0.00389652630524091
0.21111111111111103,-0.6111111111111112,0.004714654099666689
0.2333333333333334,-0.6111111111111112,0.005790207957738511
0.25555555555555554,-0.6111111111111112,0.007203820905503956
0.2777777777777777,-0.6111111111111112,0.00906025899451519
0.30000000000000004,-0.6111111111111112,0.011494685182122549
0.3222222222222222,-0.6111111111111112,0.014680133388552756
0.34444444444444433,-0.6111111111111112,0.018835946079982305
0.3666666666666667,-0.6111111111111112,0.024236499550094204
0.38888888888888884,-0.6111111111111112,0.031218954622007168
0.411111111111111,-0.6111111111111112,0.040188060352120074
0.43333333333333335,-0.6111111111111112,0.051615279288563944
0.4555555555555555,-0.6111111111111112,0.06602882330148187
0.47777777777777786,-0.6111111111111112,0.0839907849759812
0.5,-0.6111111111111112,0.10605769079828173
0.5222222222222221,-0.6111111111111112,0.13272181288025123
0.5444444444444445,-0.6111111111111112,0.16433276923118711
0.5666666666666667,-0.6111111111111112,0.20100250117481475
0.5888888888888888,-0.6111111111111112,0.2425015285554525
0.6111111111111112,-0.6111111111111112,0.2881598798774838
0.6333333333333333,-0.6111111111111112,0.33679116145752513
0.6555555555555554,-0.6111111111111112,0.3866612813224473
0.6777777777777778,-0.6111111111111112,0.4355226218836344
0.7,-0.6111111111111112,0.48072855450754676
0.7222222222222221,-0.6111111111111112,0.5194317015986254
0.7444444444444445,-0.6111111111111112,0.5488534248976112
0.7666666666666666,-0.6111111111111112,0.5665945488720013
0.788888888888889,-0.6111111111111112,0.5709425692753717
0.8111111111111111,-0.6111111111111112,0.5611231326483265
0.8333333333333333,-0.6111111111111112,0.5374468689600046
0.8555555555555556,-0.6111111111111112,0.5013176686205756
0.8777777777777778,-0.6111111111111112,0.45509287668054393
0.8999999999999999,-0.6111111111111112,0.40181427036890355
0.922222222222222,-0.6111111111111112,0.34485409082926455
0.9444444444444446,-0.6111111111111112,0.2875362716822358
0.9666666666666668,-0.6111111111111112,0.23279533419795823
0.9888888888888889,-0.6111111111111112,0.18292400073580012
1.011111111111111,-0.6111111111111112,0.13943901645275233
1.0333333333333332,-0.6111111111111112,0.10306909057892862
1.0555555555555554,-0.6111111111111112,0.07384589061264296
1.077777777777778,-0.6111111111111112,0.05126374254972873
1.1,-0.6111111111111112,0.03446839710708619

-1.1,-0.5888888888888889,0.041511523028677264
-1.077777777777778,-0.5888888888888889,0.061030483700423334
-1.0555555555555556,-0.5888888888888889,0.08688029286609937
-1.0333333333333334,-0.5888888888888889,0.11979882445056775
-1.0111111111111113,-0.5888888888888889,0.16006981013187474
-0.9888888888888889,-0.5888888888888889,0.20733344207603138
-0.9666666666666668,-0.5888888888888889,0.260446738004181
-0.9444444444444445,-0.5888888888888889,0.31743463597201604
-0.9222222222222223,-0.5888888888888889,0.3755622048132294
-0.9000000000000001,-0.5888888888888889,0.43153777544220256
-0.8777777777777779,-0.5888888888888889,0.48183016383083765
-0.8555555555555556,-0.5888888888888889,0.5230569097986403
-0.8333333333333335,-0.5888888888888889,0.5523817090294187
-0.8111111111111111,-0.5888888888888889,0.567853493955656
-0.788888888888889,-0.5888888888888889,0.56862899949435
-0.7666666666666667,-0.5888888888888889,0.5550430118099198
-0.7444444444444445,-0.5888888888888889,0.5285201727099879
-0.7222222222222223,-0.5888888888888889,0.49135176868258396
-0.7000000000000001,-0.5888888888888889,0.4463834354335353
-0.6777777777777778,-0.5888888888888889,0.3966706367876061
-0.6555555555555557,-0.5888888888888889,0.34515702164776335
-0.6333333333333334,-0.5888888888888889,0.29441848382309393
-0.6111111111111112,-0.5888888888888889,0.24649730928792143
-0.5888888888888889,-0.5888888888888889,0.20283124719521
-0.5666666666666668,-0.5888888888888889,0.16426600566141922
-0.5444444444444445,-0.5888888888888889,0.13112920488518437
-0.5222222222222223,-0.5888888888888889,0.10333992461155077
-0.5000000000000001,-0.5888888888888889,0.08052972090624679
-0.47777777777777786,-0.5888888888888889,0.062156431545937516
-0.4555555555555556,-0.5888888888888889,0.04759906265859314
-0.43333333333333335,-0.5888888888888889,0.03622871517903326
-0.4111111111111112,-0.5888888888888889,0.02745569811721269
-0.38888888888888895,-0.5888888888888889,0.020756234757600144
-0.3666666666666667,-0.5888888888888889,0.015683617083762685
-0.34444444444444455,-0.5888888888888889,0.01186875470903214
-0.3222222222222223,-0.5888888888888889,0.009014348177030661
-0.30000000000000004,-0.5888888888888889,0.006885875440293709
-0.2777777777777778,-0.5888888888888889,0.0053015478215476634
-0.25555555555555565,-0.5888888888888889,0.004122542540126836
-0.2333333333333334,-0.5888888888888889,0.0032442043938763353
-0.21111111111111114,-0.5888888888888889,0.002588507478986798
-0.188888888888889,-0.5888888888888889,0.002097827411129801
-0.16666666666666674,-0.5888888888888889,0.0017299427593548535
-0.1444444444444445,-0.5888888888888889,0.0014541204213602205
-0.12222222222222223,-0.5888888888888889,0.0012481163167346698
-0.10000000000000009,-0.5888888888888889,0.0010959235539821455
-0.07777777777777772,-0.5888888888888889,0.000986115166486829
-0.05555555555555558,-0.5888888888888889,0.0009106511222075164
-0.03333333333333344,-0.5888888888888889,0.0008640450113116246
-0.011111111111111072,-0.5888888888888889,0.0008428114121317054
0.011111111111111072,-0.5888888888888889,0.0008451385270022329
0.033333333333333215,-0.5888888888888889,0.0008707515147015622
0.05555555555555558,-0.5888888888888889,0.000920950064942095
0.07777777777777772,-0.5888888888888889,0.000998819534301671
0.09999999999999987,-0.5888888888888889,0.0011096288349272889
0.12222222222222223,-0.5888888888888889,0.0012614409292065756
0.14444444444444438,-0.5888888888888889,0.0014659747400493865
0.16666666666666652,-0.5888888888888889,0.001739773355059623
0.18888888888888888,-0.5888888888888889,0.0021057564649462246
0.21111111111111103,-0.5888888888888889,0.0025952684398065666
0.2333333333333334,-0.5888888888888889,0.003250777447005585
0.25555555555555554,-0.5888888888888889,0.004129429123597909
0.2777777777777777,-0.5888888888888889,0.005307695037409663
0.30000000000000004,-0.5888888888888889,0.006887356409717123
0.3222222222222222,-0.5888888888888889,0.009002994573412785
0.34444444444444433,-0.5888888888888889,0.011830984952139625
0.3666666666666667,-0.5888888888888889,0.015599675971882892
0.38888888888888884,-0.5888888888888889,0.0205999508912658
0.411111111111111,-0.5888888888888889,0.027194708014090564
0.43333333333333335,-0.5888888888888889,0.035824972580242
0.4555555555555555,-0.5888888888888889,0.04700944388686032
0.47777777777777786,-0.5888888888888889,0.061333436925102534
0.5,-0.5888888888888889,0.07942265826932726
0.5222222222222221,-0.5888888888888889,0.10189743020569207
0.5444444444444445,-0.5888888888888889,0.12930428232659524
0.5666666666666667,-0.5888888888888889,0.162024664070447
0.5888888888888888,-0.5888888888888889,0.2001650780792848
0.6111111111111112,-0.5888888888888889,0.24343894533384586
0.6333333333333333,-0.5888888888888889,0.2910571231878626
0.6555555555555554,-0.5888888888888889,0.3416496642979024
0.6777777777777778,-0.5888888888888889,0.39324408479357215
0.7,-0.5888888888888889,0.4433230295759552
0.7222222222222221,-0.5888888888888889,0.4889753954592572
0.7444444444444445,-0.5888888888888889,0.5271397858194932
0.7666666666666666,-0.5888888888888889,0.5549197279225783
0.788888888888889,-0.5888888888888889,0.5699304852891747
0.8111111111111111,-0.5888888888888889,0.5706228465598584
0.8333333333333333,-0.5888888888888889,0.5565250000183334
0.8555555555555556,-0.5888888888888889,0.5283525073668994
0.8777777777777778,-0.5888888888888889,0.4879580398652353
0.8999999999999999,-0.5888888888888889,0.4381226686391185
0.922222222222222,-0.5888888888888889,0.3822219232153746
0.9444444444444446,-0.5888888888888889,0.3238244956865699
0.9666666666666668,-0.5888888888888889,0.2662929688946637
0.9888888888888889,-0.5888888888888889,0.21245158811588555
1.011111111111111,-0.5888888888888889,0.164367700420741
1.0333333333333332,-0.5888888888888889,0.12326667026215188
1.0555555555555554,-0.5888888888888889,0.089572291545604
1.077777777777778,-0.5888888888888889,0.06304281967864676
1.1,-0.5888888888888889,0.04296105302159132

-1.1,-0.5666666666666668,0.05100229690441912
-1.077777777777778,-0.5666666666666668,0.0739746076253625
-1.0555555555555556,-0.5666666666666668,0.10385107842468123
-1.0333333333333334,-0.5666666666666668,0.14116673756577075
-1.0111111111111113,-0.5666666666666668,0.1858715358876366
-0.9888888888888889,-0.5666666666666668,0.23715242536042214
-0.9666666666666668,-0.5666666666666668,0.29333293003087185
-0.9444444444444445,-0.5666666666666668,0.3518899584102119
-0.9222222222222223,-0.5666666666666668,0.40960980602000546
-0.9000000000000001,-0.5666666666666668,0.46287831504883
-0.8777777777777779,-0.5666666666666668,0.5080701271568885
-0.8555555555555556,-0.5666666666666668,0.5419768547413442
-0.8333333333333335,-0.5666666666666668,0.5622011282419034
-0.8111111111111111,-0.5666666666666668,0.5674470513029714
-0.788888888888889,-0.5666666666666668,0.5576571807629171
-0.7666666666666667,-0.5666666666666668,0.5339767523236959
-0.7444444444444445,-0.5666666666666668,0.4985595586426882
-0.7222222222222223,-0.5666666666666668,0.45425830053079225
-0.7000000000000001,-0.5666666666666668,0.4042590895291565
-0.6777777777777778,-0.5666666666666668,0.351722459266022
-0.6555555555555557,-0.5666666666666668,0.29948305411620485
-0.6333333333333334,-0.5666666666666668,0.24984140039605118
-0.6111111111111112,-0.5666666666666668,0.20445944312144568
-0.5888888888888889,-0.5666666666666668,0.16435206573225986
-0.5666666666666668,-0.5666666666666668,0.1299531681683237
-0.5444444444444445,-0.5666666666666668,0.10122846484977997
-0.5222222222222223,-0.5666666666666668,0.07780741039716882
-0.5000000000000001,-0.5666666666666668,0.05911168449664205
-0.47777777777777786,-0.5666666666666668,0.04446508666471091
-0.4555555555555556,-0.5666666666666668,0.03317733310142871
-0.43333333333333335,-0.5666666666666668,0.0246005849852659
-0.4111111111111112,-0.5666666666666668,0.018161830139826526
-0.38888888888888895,-0.5666666666666668,0.013376432618124443
-0.3666666666666667,-0.5666666666666668,0.009848653618383477
-0.34444444444444455,-0.5666666666666668,0.00726432177603129
-0.3222222222222223,-0.5666666666666668,0.005379666943783049
-0.30000000000000004,-0.5666666666666668,0.004009068963182414
-0.2777777777777778,-0.5666666666666668,0.0030133766667234814
-0.25555555555555565,-0.5666666666666668,0.002289632293007755
-0.2333333333333334,-0.5666666666666668,0.0017624955628792037
-0.21111111111111114,-0.5666666666666668,0.001377347299950936
-0.188888888888889,-0.5666666666666668,0.001094896451946782
-0.16666666666666674,-0.5666666666666668,0.0008870560487447539
-0.1444444444444445,-0.5666666666666668,0.0007338489364328986
-0.12222222222222223,-0.5666666666666668,0.0006211253362349527
-0.10000000000000009,-0.5666666666666668,0.0005389058703689275
-0.07777777777777772,-0.5666666666666668,0.0004801977026109873
-0.05555555555555558,-0.5666666666666668,0.0004401639604623657
-0.03333333333333344,-0.5666666666666668,0.0004155557855990616
-0.011111111111111072,-0.5666666666666668,0.0004043414484907631
0.011111111111111072,-0.5666666666666668,0.0004054879315975736
0.033333333333333215,-0.5666666666666668,0.0004188677169165322
0.05555555555555558,-0.5666666666666668,0.0004452779906357239
0.07777777777777772,-0.5666666666666668,0.000486571974912609
0.09999999999999987,-0.5666666666666668,0.0005459135034594849
0.12222222222222223,-0.5666666666666668,0.0006281773327859125
0.14444444444444438,-0.5666666666666668,0.0007405305974474804
0.16666666666666652,-0.5666666666666668,0.000893247648925389
0.18888888888888888,-0.5666666666666668,0.001100834296928369
0.21111111111111103,-0.5666666666666668,0.0013835710147138511
0.2333333333333334,-0.5666666666666668,0.0017696289212943829
0.25555555555555554,-0.5666666666666668,0.002297964273411461
0.2777777777777777,-0.5666666666666668,0.0030222477493457305
0.30000000000000004,-0.5666666666666668,0.004016117545588754
0.3222222222222222,-0.5666666666666668,0.005380035815467997
0.34444444444444433,-0.5666666666666668,0.0072499439722818314
0.3666666666666667,-0.5666666666666668,0.009807714515530294
0.38888888888888884,-0.5666666666666668,0.013293041261955664
0.411111111111111,-0.5666666666666668,0.01801585366946331
0.43333333333333335,-0.5666666666666668,0.024367557281837544
0.4555555555555555,-0.5666666666666668,0.03282840461488489
0.47777777777777786,-0.5666666666666668,0.04396717923889157
0.5,-0.5666666666666668,0.05842833810365289
0.5222222222222221,-0.5666666666666668,0.07690115727287176
0.5444444444444445,-0.5666666666666668,0.10006575555671918
0.5666666666666667,-0.5666666666666668,0.12851268271208885
0.5888888888888888,-0.5666666666666668,0.16263650910544108
0.6111111111111112,-0.5666666666666668,0.20250965967402249
0.6333333333333333,-0.5666666666666668,0.2477501104975342
0.6555555555555554,-0.5666666666666668,0.29740422825960927
0.6777777777777778,-0.5666666666666668,0.34987191462752215
0.7,-0.5666666666666668,0.4029028053568426
0.7222222222222221,-0.5666666666666668,0.4536872976209169
0.7444444444444445,-0.5666666666666668,0.4990535353900289
0.7666666666666666,-0.5666666666666668,0.5357620995319481
0.788888888888889,-0.5666666666666668,0.5608673967211544
0.8111111111111111,-0.5666666666666668,0.5720940443888236
0.8333333333333333,-0.5666666666666668,0.5681640973291231
0.8555555555555556,-0.5666666666666668,0.5490117808829145
0.8777777777777778,-0.5666666666666668,0.5158384047018091
0.8999999999999999,-0.5666666666666668,0.4709889624738429
0.922222222222222,-0.5666666666666668,0.41766711397152667
0.9444444444444446,-0.5666666666666668,0.3595379260073197
0.9666666666666668,-0.5666666666666668,0.3002893386239454
0.9888888888888889,-0.5666666666666668,0.24322828898651305
1.011111111111111,-0.5666666666666668,0.1909750545361499
1.0333333333333332,-0.5666666666666668,0.14529388587647443
1.0555555555555554,-0.5666666666666668,0.10706696701194637
1.077777777777778,-0.5666666666666668,0.07639050658933629
1.1,-0.5666666666666668,0.05275281909343471

-1.1,-0.5444444444444445,0.06178786813116289
-1.077777777777778,-0.5444444444444445,0.0884295164738826
-1.0555555555555556,-0.5444444444444445,0.1224501705609282
-1.0333333333333334,-0.5444444444444445,0.16411324174470096
-1.0111111111111113,-0.5444444444444445,0.21296715508595232
-0.9888888888888889,-0.5444444444444445,0.26769376476200957
-0.9666666666666668,-0.5444444444444445,0.3260633400476677
-0.9444444444444445,-0.5444444444444445,0.38503071244923204
-0.9222222222222223,-0.5444444444444445,0.44098183541736014
-0.9000000000000001,-0.5444444444444445,0.49010760704604517
-0.8777777777777779,-0.5444444444444445,0.5288505960875233
-0.8555555555555556,-0.5444444444444445,0.5543492460737376
-0.8333333333333335,-0.5444444444444445,0.5647998667853943
-0.8111111111111111,-0.5444444444444445,0.5596712227241718
-0.788888888888889,-0.5444444444444445,0.5397362652494007
-0.7666666666666667,-0.5444444444444445,0.5069226283419032
-0.7444444444444445,-0.5444444444444445,0.46401825347066444
-0.7222222222222223,-0.5444444444444445,0.41429256197126313
-0.7000000000000001,-0.5444444444444445,0.3611022699269936
-0.6777777777777778,-0.5444444444444445,0.30754417223628244
-0.6555555555555557,-0.5444444444444445,0.256198914281567
-0.6333333333333334,-0.5444444444444445,0.20898604799531342
-0.6111111111111112,-0.5444444444444445,0.1671277970245835
-0.5888888888888889,-0.5444444444444445,0.13120164563448472
-0.5666666666666668,-0.5444444444444445,0.10125242285400957
-0.5444444444444445,-0.5444444444444445,0.07693289773425363
-0.5222222222222223,-0.5444444444444445,0.05764623047206787
-0.5000000000000001,-0.5444444444444445,0.042671338473845556
-0.47777777777777786,-0.5444444444444445,0.03126079629067322
-0.4555555555555556,-0.5444444444444445,0.022708385351313663
-0.43333333333333335,-0.5444444444444445,0.016388795294047857
-0.4111111111111112,-0.5444444444444445,0.011775006193033856
-0.38888888888888895,-0.5444444444444445,0.008439872464201859
-0.3666666666666667,-0.5444444444444445,0.006047994040920205
-0.34444444444444455,-0.5444444444444445,0.004342751160787239
-0.3222222222222223,-0.5444444444444445,0.003131933204921607
-0.30000000000000004,-0.5444444444444445,0.002274064075929629
-0.2777777777777778,-0.5444444444444445,0.0016664914364174176
-0.25555555555555565,-0.5444444444444445,0.0012356030708744008
-0.2333333333333334,-0.5444444444444445,0.0009291177138119385
-0.21111111111111114,-0.5444444444444445,0.0007101938840553676
-0.188888888888889,-0.5444444444444445,0.0005530320222302493
-0.16666666666666674,-0.5444444444444445,0.00043965175572393763
-0.1444444444444445,-0.5444444444444445,0.00035756651674070976
-0.12222222222222223,-0.5444444444444445,0.00029812827120720317
-0.10000000000000009,-0.5444444444444445,0.0002553640101845024
-0.07777777777777772,-0.5444444444444445,0.0002251682188612331
-0.05555555555555558,-0.5444444444444445,0.00020475065430258638
-0.03333333333333344,-0.5444444444444445,0.00019226685067436343
-0.011111111111111072,-0.5444444444444445,0.00018658080424610913
0.011111111111111072,-0.5444444444444445,0.0001871264123340589
0.033333333333333215,-0.5444444444444445,0.00019384761856200034
0.05555555555555558,-0.5444444444444445,0.00020720797355825956
0.07777777777777772,-0.5444444444444445,0.00022826949349802225
0.09999999999999987,-0.5444444444444445,0.00025884927898862594
0.12222222222222223,-0.5444444444444445,0.0003017714384764279
0.14444444444444438,-0.5444444444444445,0.00036124288408110326
0.16666666666666652,-0.5444444444444445,0.00044339652348304834
0.18888888888888888,-0.5444444444444445,0.0005570667718840189
0.21111111111111103,-0.5444444444444445,0.0007148927555656084
0.2333333333333334,-0.5444444444444445,0.0009348858601908413
0.25555555555555554,-0.5444444444444445,0.0012426500655500037
0.2777777777777777,-0.5444444444444445,0.0016745018310456855
0.30000000000000004,-0.5444444444444445,0.002281791877921267
0.3222222222222222,-0.5444444444444445,0.0031367676496554587
0.34444444444444433,-0.5444444444444445,0.004340306863034248
0.3666666666666667,-0.5444444444444445,0.006031762241323632
0.38888888888888884,-0.5444444444444445,0.008400935356401951
0.411111111111111,-0.5444444444444445,0.011701783192734933
0.43333333333333335,-0.5444444444444445,0.016266793918584002
0.4555555555555555,-0.5444444444444445,0.02252000983087097
0.47777777777777786,-0.5444444444444445,0.03098544661423975
0.5,-0.5444444444444445,0.04228628956302872
0.5222222222222221,-0.5444444444444445,0.057129029400482534
0.5444444444444445,-0.5444444444444445,0.07626610848435393
0.5666666666666667,-0.5444444444444445,0.10043131245020952
0.5888888888888888,-0.5444444444444445,0.1302447247892585
0.6111111111111112,-0.5444444444444445,0.16608902824238186
0.6333333333333333,-0.5444444444444445,0.20796624720739562
0.6555555555555554,-0.5444444444444445,0.2553528277659941
0.6777777777777778,-0.5444444444444445,0.3070794212393529
0.7,-0.5444444444444445,0.3612672190936005
0.7222222222222221,-0.5444444444444445,0.41535225713315405
0.7444444444444445,-0.5444444444444445,0.4662205133796031
0.7666666666666666,-0.5444444444444445,0.5104593845562584
0.788888888888889,-0.5444444444444445,0.5447073720566085
0.8111111111111111,-0.5444444444444445,0.566058416356662
0.8333333333333333,-0.5444444444444445,0.5724570252437265
0.8555555555555556,-0.5444444444444445,0.5630118915512166
0.8777777777777778,-0.5444444444444445,0.5381635300476415
0.8999999999999999,-0.5444444444444445,0.4996657674714217
0.922222222222222,-0.5444444444444445,0.450376906484998
0.9444444444444446,-0.5444444444444445,0.39389528410344876
0.9666666666666668,-0.5444444444444445,0.33410554840337775
0.9888888888888889,-0.5444444444444445,0.2747178847326482
1.011111111111111,-0.5444444444444445,0.21887879685865036
1.0333333333333332,-0.5444444444444445,0.1689108001983451
1.0555555555555554,-0.5444444444444445,0.12620634175795398
1.077777777777778,-0.5444444444444445,0.09126769277940576
1.1,-0.5444444444444445,0.06385806301341902

-1.1,-0.5222222222222223,0.07385201982337553
-1.077777777777778,-0.5222222222222223,0.10431867440572959
-1.0555555555555556,-0.5222222222222223,0.14251387770919985
-1.0333333333333334,-0.5222222222222223,0.1883636560670282
-1.0111111111111113,-0.5222222222222223,0.24095740224878814
-0.9888888888888889,-0.5222222222222223,0.2984381775316057
-0.9666666666666668,-0.5222222222222223,0.3580280565292318
-0.9444444444444445,-0.5222222222222223,0.4162136922103182
-0.9222222222222223,-0.5222222222222223,0.46908473595560835
-0.9000000000000001,-0.5222222222222223,0.5127816269202772
-0.8777777777777779,-0.5222222222222223,0.5439796132903421
-0.8555555555555556,-0.5222222222222223,0.5603218436283602
-0.8333333333333335,-0.5222222222222223,0.5607209754152537
-0.8111111111111111,-0.5222222222222223,0.5454749069457224
-0.788888888888889,-0.5222222222222223,0.5161809998793807
-0.7666666666666667,-0.5222222222222223,0.47547403148975786
-0.7444444444444445,-0.5222222222222223,0.42664554692965173
-0.7222222222222223,-0.5222222222222223,0.37321894202058553
-0.7000000000000001,-0.5222222222222223,0.3185532797557486
-0.6777777777777778,-0.5222222222222223,0.26553241634588465
-0.6555555555555557,-0.5222222222222223,0.21637083878490282
-0.6333333333333334,-0.5222222222222223,0.17254108665492177
-0.6111111111111112,-0.5222222222222223,0.1348059205298406
-0.5888888888888889,-0.5222222222222223,0.10332508014609978
-0.5666666666666668,-0.5222222222222223,0.07780222876642505
-0.5444444444444445,-0.5222222222222223,0.057640901114006944
-0.5222222222222223,-0.5222222222222223,0.04208613080890888
-0.5000000000000001,-0.5222222222222223,0.03033794023496843
-0.47777777777777786,-0.5222222222222223,0.021631648480687757
-0.4555555555555556,-0.5222222222222223,0.015286568415964213
-0.43333333333333335,-0.5222222222222223,0.010728648797963423
-0.4111111111111112,-0.5222222222222223,0.007494209424355596
-0.38888888888888895,-0.5222222222222223,0.005221746023995887
-0.3666666666666667,-0.5222222222222223,0.0036375786986137496
-0.34444444444444455,-0.5222222222222223,0.0025395198368378916
-0.3222222222222223,-0.5222222222222223,0.001781190259144743
-0.30000000000000004,-0.5222222222222223,0.0012583587114257135
-0.2777777777777778,-0.5222222222222223,0.0008977982381101503
-0.25555555555555565,-0.5222222222222223,0.000648615914394366
-0.2333333333333334,-0.5222222222222223,0.00047574153272276755
-0.21111111111111114,-0.5222222222222223,0.00035516740596652996
-0.188888888888889,-0.5222222222222223,0.00027053955367522636
-0.16666666666666674,-0.5222222222222223,0.00021075579435295255
-0.1444444444444445,-0.5222222222222223,0.00016829528141266273
-0.12222222222222223,-0.5222222222222223,0.00013806950164467791
-0.10000000000000009,-0.5222222222222223,0.00011663978299710363
-0.07777777777777772,-0.5222222222222223,0.00010168966397866615
-0.05555555555555558,-0.5222222222222223,9.16732969141528e-05
-0.03333333333333344,-0.5222222222222223,8.558539432396534e-05
-0.011111111111111072,-0.5222222222222223,8.281606902165997e-05
0.011111111111111072,-0.5222222222222223,8.306698172273855e-05
0.033333333333333215,-0.5222222222222223,8.631491660017606e-05
0.05555555555555558,-0.5222222222222223,9.281642520069143e-05
0.07777777777777772,-0.5222222222222223,0.00010315349681185834
0.09999999999999987,-0.5222222222222223,0.00011832622494885496
0.12222222222222223,-0.5222222222222223,0.00013990510096438115
0.14444444444444438,-0.5222222222222223,0.00017026408052069
0.16666666666666652,-0.5222222222222223,0.00021292755934963672
0.18888888888888888,-0.5222222222222223,0.000273081963129918
0.21111111111111103,-0.5222222222222223,0.000358328236715983
0.2333333333333334,-0.5222222222222223,0.0004797874593283672
0.25555555555555554,-0.5222222222222223,0.0006537196616264083
0.2777777777777777,-0.5222222222222223,0.0009038753726115937
0.30000000000000004,-0.5222222222222223,0.0012648668230404944
0.3222222222222222,-0.5222222222222223,0.0017869118903061244
0.34444444444444433,-0.5222222222222223,0.002542350951092115
0.3666666666666667,-0.5222222222222223,0.0036343343065108787
0.38888888888888884,-0.5222222222222223,0.005207978525176253
0.411111111111111,-0.5222222222222223,0.0074640281454639
0.43333333333333335,-0.5222222222222223,0.010674554905211341
0.4555555555555555,-0.5222222222222223,0.015199402484579256
0.47777777777777786,-0.5222222222222223,0.02150089847470312
0.5,-0.5222222222222223,0.030152851632399343
0.5222222222222221,-0.5222222222222223,0.04183822646248384
0.5444444444444445,-0.5222222222222223,0.05732854024884271
0.5666666666666667,-0.5222222222222223,0.07743758327332438
0.5888888888888888,-0.5222222222222223,0.10294329901375628
0.6111111111111112,-0.5222222222222223,0.13447532331838008
0.6333333333333333,-0.5222222222222223,0.1723721732429975
0.6555555555555554,-0.5222222222222223,0.2165210792495806
0.6777777777777778,-0.5222222222222223,0.2662036092745968
0.7,-0.5222222222222223,0.31997906161553485
0.7222222222222221,-0.5222222222222223,0.37564185077070095
0.7444444444444445,-0.5222222222222223,0.4302855787750362
0.7666666666666666,-0.5222222222222223,0.48049323495708085
0.788888888888889,-0.5222222222222223,0.5226505269039261
0.8111111111111111,-0.5222222222222223,0.5533514054414385
0.8333333333333333,-0.5222222222222223,0.5698379567892624
0.8555555555555556,-0.5222222222222223,0.5703988976906951
0.8777777777777778,-0.5222222222222223,0.554648743013026
0.8999999999999999,-0.5222222222222223,0.5236264640288998
0.922222222222222,-0.5222222222222223,0.4796858694388356
0.9444444444444446,-0.5222222222222223,0.4261923912303055
0.9666666666666668,-0.5222222222222223,0.3670814407139257
0.9888888888888889,-0.5222222222222223,0.30636106826514403
1.011111111111111,-0.5222222222222223,0.2476490369804419
1.0333333333333332,-0.5222222222222223,0.19382040158312566
1.0555555555555554,-0.5222222222222223,0.1468113714475626
1.077777777777778,-0.5222222222222223,0.10758804740989444
1.1,-0.5222222222222223,0.07625492962285944

-1.1,-0.5000000000000001,0.08713778655332359
-1.077777777777778,-0.5000000000000001,0.12151613356093247
-1.0555555555555556,-0.5000000000000001,0.16382497796509324
-1.0333333333333334,-0.5000000000000001,0.21359395479599164
-1.0111111111111113,-0.5000000000000001,0.26940982558629023
-0.9888888888888889,-0.5000000000000001,0.32886382172399303
-0.9666666666666668,-0.5000000000000001,0.3886598293962661
-0.9444444444444445,-0.5000000000000001,0.444894967271633
-0.9222222222222223,-0.5000000000000001,0.49348538997802466
-0.9000000000000001,-0.5000000000000001,0.5306726248894582
-0.8777777777777779,-0.5000000000000001,0.553520674638913
-0.8555555555555556,-0.5000000000000001,0.560309905284109
-0.8333333333333335,-0.5000000000000001,0.5507527683336707
-0.8111111111111111,-0.5000000000000001,0.5259939267320834
-0.788888888888889,-0.5000000000000001,0.48840301808950026
-0.7666666666666667,-0.5000000000000001,0.44120966770527437
-0.7444444444444445,-0.5000000000000001,0.38805707292512104
-0.7222222222222223,-0.5000000000000001,0.3325572681505147
-0.7000000000000001,-0.5000000000000001,0.277918960897538
-0.6777777777777778,-0.5000000000000001,0.22669353123179517
-0.6555555555555557,-0.5000000000000001,0.18065475830941297
-0.6333333333333334,-0.5000000000000001,0.14080097594268565
-0.6111111111111112,-0.5000000000000001,0.10744998996477358
-0.5888888888888889,-0.5000000000000001,0.08038912951216338
-0.5666666666666668,-0.5000000000000001,0.0590441455485232
-0.5444444444444445,-0.5000000000000001,0.04263833449492134
-0.5222222222222223,-0.5000000000000001,0.030323732307164755
-0.5000000000000001,-0.5000000000000001,0.021276484259968864
-0.47777777777777786,-0.5000000000000001,0.014756606508967684
-0.4555555555555556,-0.5000000000000001,0.010137526170181429
-0.43333333333333335,-0.5000000000000001,0.006913135217770363
-0.4111111111111112,-0.5000000000000001,0.004690272437713473
-0.38888888888888895,-0.5000000000000001,0.0031733879827778207
-0.3666666666666667,-0.5000000000000001,0.0021464029501103788
-0.34444444444444455,-0.5000000000000001,0.0014550031582572873
-0.3222222222222223,-0.5000000000000001,0.00099112064788953
-0.30000000000000004,-0.5000000000000001,0.0006802810547582365
-0.2777777777777778,-0.5000000000000001,0.0004718200920897768
-0.25555555555555565,-0.5000000000000001,0.0003316190111960319
-0.2333333333333334,-0.5000000000000001,0.00023687769975589405
-0.21111111111111114,-0.5000000000000001,0.00017244488668390924
-0.188888888888889,-0.5000000000000001,0.00012828997794048767
-0.16666666666666674,-0.5000000000000001,9.778668562213891e-05
-0.1444444444444445,-0.5000000000000001,7.656100115310799e-05
-0.12222222222222223,-0.5000000000000001,6.172500450271752e-05
-0.10000000000000009,-0.5000000000000001,5.137125445032889e-05
-0.07777777777777772,-0.5000000000000001,4.424164380883582e-05
-0.05555555555555558,-0.5000000000000001,3.951248954949236e-05
-0.03333333333333344,-0.5000000000000001,3.665713542421563e-05
-0.011111111111111072,-0.5000000000000001,3.536087647006987e-05
0.011111111111111072,-0.5000000000000001,3.547242368125909e-05
0.033333333333333215,-0.5000000000000001,3.6982800880142246e-05
0.05555555555555558,-0.5000000000000001,4.0027549271236846e-05
0.07777777777777772,-0.5000000000000001,4.4912230124399455e-05
0.09999999999999987,-0.5000000000000001,5.216518149113885e-05
0.12222222222222223,-0.5000000000000001,6.262605192310205e-05
0.14444444444444438,-0.5000000000000001,7.758473865992234e-05
0.16666666666666652,-0.5000000000000001,9.899427142781633e-05
0.18888888888888888,-0.5000000000000001,0.00012979462475990833
0.21111111111111103,-0.5000000000000001,0.00017440460200822378
0.2333333333333334,-0.5000000000000001,0.00023946836451739598
0.25555555555555554,-0.5000000000000001,0.0003349844885054436
0.2777777777777777,-0.5000000000000001,0.00047600068016200877
0.30000000000000004,-0.5000000000000001,0.0006851268597908319
0.3222222222222222,-0.5000000000000001,0.0009961999951803022
0.34444444444444433,-0.5000000000000001,0.0014595157187222202
0.3666666666666667,-0.5000000000000001,0.0021491027340764363
0.38888888888888884,-0.5000000000000001,0.0031725172945877046
0.411111111111111,-0.5000000000000001,0.004683515054974383
0.43333333333333335,-0.5000000000000001,0.006897631102141844
0.4555555555555555,-0.5000000000000001,0.010110065422918214
0.47777777777777786,-0.5000000000000001,0.014714239308407429
0.5,-0.5000000000000001,0.021217922733944173
0.5222222222222221,-0.5000000000000001,0.030252021284671114
0.5444444444444445,-0.5000000000000001,0.04256524134574217
0.5666666666666667,-0.5000000000000001,0.05899646900913167
0.5888888888888888,-0.5000000000000001,0.08041659696142398
0.6111111111111112,-0.5000000000000001,0.10763363868647044
0.6333333333333333,-0.5000000000000001,0.14126006321170145
0.6555555555555554,-0.5000000000000001,0.1815496052922908
0.6777777777777778,-0.5000000000000001,0.22822161283368245
0.7,-0.5000000000000001,0.2803022671939414
0.7222222222222221,-0.5000000000000001,0.33602053006702143
0.7444444444444445,-0.5000000000000001,0.3927986163212022
0.7666666666666666,-0.5000000000000001,0.4473689106151083
0.788888888888889,-0.5000000000000001,0.4960302909226604
0.8111111111111111,-0.5000000000000001,0.5350287855792303
0.8333333333333333,-0.5000000000000001,0.5610159868306681
0.8555555555555556,-0.5000000000000001,0.5715119865497995
0.8777777777777778,-0.5000000000000001,0.5652865425885044
0.8999999999999999,-0.5000000000000001,0.5425789129278025
0.922222222222222,-0.5000000000000001,0.5051042519151685
0.9444444444444446,-0.5000000000000001,0.4558371912409909
0.9666666666666668,-0.5000000000000001,0.3986104716199896
0.9888888888888889,-0.5000000000000001,0.3376054072887624
1.011111111111111,-0.5000000000000001,0.2768308615534369
1.0333333333333332,-0.5000000000000001,0.21968336860132928
1.0555555555555554,-0.5000000000000001,0.16865546476329227
1.077777777777778,-0.5000000000000001,0.12522081061207227
1.1,-0.5000000000000001,0.08988485428493694

-1.1,-0.47777777777777786,0.10154603002986842
-1.077777777777778,-0.47777777777777786,0.139847972079576
-1.0555555555555556,-0.47777777777777786,0.18611839343215186
-1.0333333333333334,-0.47777777777777786,0.23944163005449778
-1.0111111111111113,-0.47777777777777786,0.297874797654455
-0.9888888888888889,-0.47777777777777786,0.35846586287331283
-0.9666666666666668,-0.47777777777777786,0.41745369870249815
-0.9444444444444445,-0.47777777777777786,0.4706442420389249
-0.9222222222222223,-0.47777777777777786,0.5139136583567729
-0.9000000000000001,-0.47777777777777786,0.543753239438835
-0.8777777777777779,-0.47777777777777786,0.5577532811962889
-0.8555555555555556,-0.47777777777777786,0.5549310434248929
-0.8333333333333335,-0.47777777777777786,0.5358399695590781
-0.8111111111111111,-0.47777777777777786,0.5024449041753082
-0.788888888888889,-0.47777777777777786,0.45779770175849
-0.7666666666666667,-0.47777777777777786,0.40558595010467496
-0.7444444444444445,-0.47777777777777786,0.34964545650289375
-0.7222222222222223,-0.47777777777777786,0.293522407843946
-0.7000000000000001,-0.47777777777777786,0.24014813347992703
-0.6777777777777778,-0.47777777777777786,0.1916568908343341
-0.6555555555555557,-0.47777777777777786,0.14934470095187902
-0.6333333333333334,-0.47777777777777786,0.11374254415952219
-0.6111111111111112,-0.47777777777777786,0.0847639829939157
-0.5888888888888889,-0.47777777777777786,0.06188544228923924
-0.5666666666666668,-0.47777777777777786,0.04432409734626745
-0.5444444444444445,-0.47777777777777786,0.031189559870192486
-0.5222222222222223,-0.47777777777777786,0.021597505215673364
-0.5000000000000001,-0.47777777777777786,0.014743375238152374
-0.47777777777777786,-0.47777777777777786,0.009941031220569104
-0.4555555555555556,-0.47777777777777786,0.006634620275785992
-0.43333333333333335,-0.47777777777777786,0.004392608080167805
-0.4111111111111112,-0.47777777777777786,0.0028918734442700293
-0.38888888888888895,-0.47777777777777786,0.0018978706917326298
-0.3666666666666667,-0.47777777777777786,0.001244835557869815
-0.34444444444444455,-0.47777777777777786,0.0008182562527974621
-0.3222222222222223,-0.47777777777777786,0.0005405307657377045
-0.30000000000000004,-0.47777777777777786,0.0003598950883922659
-0.2777777777777778,-0.47777777777777786,0.00024225458807225464
-0.25555555555555565,-0.47777777777777786,0.0001653706118267543
-0.2333333333333334,-0.47777777777777786,0.00011484082778637501
-0.21111111111111114,-0.47777777777777786,8.138268016423251e-05
-0.188888888888889,-0.47777777777777786,5.902995490747777e-05
-0.16666666666666674,-0.47777777777777786,4.39517428855366e-05
-0.1444444444444445,-0.47777777777777786,3.368689934450787e-05
-0.12222222222222223,-0.47777777777777786,2.6651651991253958e-05
-0.10000000000000009,-0.47777777777777786,2.1824818054760816e-05
-0.07777777777777772,-0.47777777777777786,1.854766537242138e-05
-0.05555555555555558,-0.47777777777777786,1.639751033390041e-05
-0.03333333333333344,-0.47777777777777786,1.5108834160448785e-05
-0.011111111111111072,-0.47777777777777786,1.4525408705453523e-05
0.011111111111111072,-0.47777777777777786,1.4573365772840943e-05
0.033333333333333215,-0.47777777777777786,1.5249516937952848e-05
0.05555555555555558,-0.47777777777777786,1.6622377981288275e-05
0.07777777777777772,-0.47777777777777786,1.884590094380749e-05
0.09999999999999987,-0.47777777777777786,2.2188396976800406e-05
0.12222222222222223,-0.47777777777777786,2.7082090666428466e-05
0.14444444444444438,-0.47777777777777786,3.420286618671829e-05
0.16666666666666652,-0.47777777777777786,4.4596001621979696e-05
0.18888888888888888,-0.47777777777777786,5.987339369640092e-05
0.21111111111111103,-0.47777777777777786,8.252281725793664e-05
0.2333333333333334,-0.47777777777777786,0.00011639259112209433
0.25555555555555554,-0.47777777777777786,0.00016744863990344425
0.2777777777777777,-0.47777777777777786,0.00024494867694442075
0.30000000000000004,-0.47777777777777786,0.00036324306536196857
0.3222222222222222,-0.47777777777777786,0.0005444950011848034
0.34444444444444433,-0.47777777777777786,0.0008227105714245029
0.3666666666666667,-0.47777777777777786,0.001249569407554247
0.38888888888888884,-0.47777777777777786,0.001902620990567229
0.411111111111111,-0.47777777777777786,0.0028964091560102967
0.43333333333333335,-0.47777777777777786,0.004396928233039382
0.4555555555555555,-0.47777777777777786,0.006639390634835139
0.47777777777777786,-0.47777777777777786,0.009948475837795366
0.5,-0.47777777777777786,0.01475893487366038
0.5222222222222221,-0.47777777777777786,0.021632627924270374
0.5444444444444445,-0.47777777777777786,0.031265931171526685
0.5666666666666667,-0.47777777777777786,0.04447937765456842
0.5888888888888888,-0.47777777777777786,0.06218011999135472
0.6111111111111112,-0.47777777777777786,0.08528830896867573
0.6333333333333333,-0.47777777777777786,0.11462182559980874
0.6555555555555554,-0.47777777777777786,0.1507407314315764
0.6777777777777778,-0.47777777777777786,0.19376325042159928
0.7,-0.47777777777777786,0.24317771896886917
0.7222222222222221,-0.47777777777777786,0.29768689367574597
0.7444444444444445,-0.47777777777777786,0.3551282486916057
0.7666666666666666,-0.47777777777777786,0.412512155132678
0.788888888888889,-0.47777777777777786,0.4662061363947157
0.8111111111111111,-0.47777777777777786,0.5122677046474812
0.8333333333333333,-0.47777777777777786,0.5468946198630081
0.8555555555555556,-0.47777777777777786,0.5669276717614993
0.8777777777777778,-0.47777777777777786,0.5703172659427128
0.8999999999999999,-0.47777777777777786,0.5564601757802333
0.922222222222222,-0.47777777777777786,0.5263312936775322
0.9444444444444446,-0.47777777777777786,0.4823746889038762
0.9666666666666668,-0.47777777777777786,0.428169372826667
0.9888888888888889,-0.47777777777777786,0.36793408532994826
1.011111111111111,-0.47777777777777786,0.3059684208883658
1.0333333333333332,-0.47777777777777786,0.2461357680774411
1.0555555555555554,-0.47777777777777786,0.19147571476669753
1.077777777777778,-0.47777777777777786,0.14399656742746997
1.1,-0.47777777777777786,0.10465438344958534

-1.1,-0.4555555555555556,0.116936727680772
-1.077777777777778,-0.4555555555555556,0.15909689740637745
-1.0555555555555556,-0.4555555555555556,0.2090900106496549
-1.0333333333333334,-0.4555555555555556,0.265518924976362
-1.0111111111111113,-0.4555555555555556,0.32590215620181284
-0.9888888888888889,-0.4555555555555556,0.38677394892533146
-0.9666666666666668,-0.4555555555555556,0.4439811043424465
-0.9444444444444445,-0.4555555555555556,0.4931501770190218
-0.9222222222222223,-0.4555555555555556,0.5302531667270642
-0.9000000000000001,-0.4555555555555556,0.5521679591647212
-0.8777777777777779,-0.4555555555555556,0.5571226280233855
-0.8555555555555556,-0.4555555555555556,0.5449341445447268
-0.8333333333333335,-0.4555555555555556,0.5169967989781752
-0.8111111111111111,-0.4555555555555556,0.4760310039107788
-0.788888888888889,-0.4555555555555556,0.42565339675811126
-0.7666666666666667,-0.4555555555555556,0.36986098725323047
-0.7444444444444445,-0.4555555555555556,0.31252883594081204
-0.7222222222222223,-0.4555555555555556,0.25700381326164706
-0.7000000000000001,-0.4555555555555556,0.20584432809490863
-0.6777777777777778,-0.4555555555555556,0.16071849239648592
-0.6555555555555557,-0.4555555555555556,0.12244108553742603
-0.6333333333333334,-0.4555555555555556,0.09110930116736451
-0.6111111111111112,-0.4555555555555556,0.06629035693778351
-0.5888888888888889,-0.4555555555555556,0.04721846439269966
-0.5666666666666668,-0.4555555555555556,0.03297004243110809
-0.5444444444444445,-0.4555555555555556,0.022599727567062248
-0.5222222222222223,-0.4555555555555556,0.015232019721768448
-0.5000000000000001,-0.4555555555555556,0.010112248431047547
-0.47777777777777786,-0.4555555555555556,0.006625437385353063
-0.4555555555555556,-0.4555555555555556,0.004293147616120055
-0.43333333333333335,-0.4555555555555556,0.0027575636357887977
-0.4111111111111112,-0.4555555555555556,0.0017600701922740256
-0.38888888888888895,-0.4555555555555556,0.001119236801846838
-0.3666666666666667,-0.4555555555555556,0.000711041790857483
-0.34444444444444455,-0.4555555555555556,0.0004525845819050715
-0.3222222222222223,-0.4555555555555556,0.000289495282991016
-0.30000000000000004,-0.4555555555555556,0.0001866729100260077
-0.2777777777777778,-0.4555555555555556,0.00012174006148644161
-0.25555555555555565,-0.4555555555555556,8.056700659558102e-05
-0.2333333333333334,-0.4555555555555556,5.4292223498832825e-05
-0.21111111111111114,-0.4555555555555556,3.738168079526522e-05
-0.188888888888889,-0.4555555555555556,2.6386125283036147e-05
-0.16666666666666674,-0.4555555555555556,1.9155593298293414e-05
-0.1444444444444445,-0.4555555555555556,1.4347613824702858e-05
-0.12222222222222223,-0.4555555555555556,1.112134754551429e-05
-0.10000000000000009,-0.4555555555555556,8.948253380106432e-06
-0.07777777777777772,-0.4555555555555556,7.495319603068507e-06
-0.05555555555555558,-0.4555555555555556,6.553366421970326e-06
-0.03333333333333344,-0.4555555555555556,5.993419839959332e-06
-0.011111111111111072,-0.4555555555555556,5.740794674173538e-06
0.011111111111111072,-0.4555555555555556,5.7607410675369915e-06
0.033333333333333215,-0.4555555555555556,6.052251655740323e-06
0.05555555555555558,-0.4555555555555556,6.648528209280669e-06
0.07777777777777772,-0.4555555555555556,7.624114327757994e-06
0.09999999999999987,-0.4555555555555556,9.110179112251372e-06
0.12222222222222223,-0.4555555555555556,1.1321258515708324e-05
0.14444444444444438,-0.4555555555555556,1.459940161271266e-05
0.16666666666666652,-0.4555555555555556,1.948581342558234e-05
0.18888888888888888,-0.4555555555555556,2.6836755266422322e-05
0.21111111111111103,-0.4555555555555556,3.801116195188593e-05
0.2333333333333334,-0.4555555555555556,5.517431086252049e-05
0.25555555555555554,-0.4555555555555556,8.1787866167948e-05
0.2777777777777777,-0.4555555555555556,0.00012339548424122928
0.30000000000000004,-0.4555555555555556,0.00018886923546758373
0.3222222222222222,-0.4555555555555556,0.0002923593838748952
0.34444444444444433,-0.4555555555555556,0.00045629021409867573
0.3666666666666667,-0.4555555555555556,0.0007158630640275302
0.38888888888888884,-0.4555555555555556,0.0011256476873069072
0.411111111111111,-0.4555555555555556,0.0017689271578390062
0.43333333333333335,-0.4555555555555556,0.0027704428447406205
0.4555555555555555,-0.4555555555555556,0.004312962210741058
0.47777777777777786,-0.4555555555555556,0.006657529433974771
0.5,-0.4555555555555556,0.010166214564779391
0.5222222222222221,-0.4555555555555556,0.015324551106607142
0.5444444444444445,-0.4555555555555556,0.02275867053201152
0.5666666666666667,-0.4555555555555556,0.03323966309425471
0.5888888888888888,-0.4555555555555556,0.047665503519108254
0.6111111111111112,-0.4555555555555556,0.06700992305810433
0.6333333333333333,-0.4555555555555556,0.09222908377674696
0.6555555555555554,-0.4555555555555556,0.1241219641730487
0.6777777777777778,-0.4555555555555556,0.16314959250950753
0.7,-0.4555555555555556,0.20923110881622126
0.7222222222222221,-0.4555555555555556,0.26154891355698584
0.7444444444444445,-0.4555555555555556,0.318407010310447
0.7666666666666666,-0.4555555555555556,0.37719119022956354
0.788888888888889,-0.4555555555555556,0.4344724619059547
0.8111111111111111,-0.4555555555555556,0.4862739493022236
0.8333333333333333,-0.4555555555555556,0.5284882775140977
0.8555555555555556,-0.4555555555555556,0.5573939220182977
0.8777777777777778,-0.4555555555555556,0.5701855089492629
0.8999999999999999,-0.4555555555555556,0.5654158394596746
0.922222222222222,-0.4555555555555556,0.5432545299128714
0.9444444444444446,-0.4555555555555556,0.5055009427130616
0.9666666666666668,-0.4555555555555556,0.4553406130178667
0.9888888888888889,-0.4555555555555556,0.3968910161289266
1.011111111111111,-0.4555555555555556,0.33462822057254876
1.0333333333333332,-0.4555555555555556,0.27280780405592675
1.0555555555555554,-0.4555555555555556,0.21498607783064774
1.077777777777778,-0.4555555555555556,0.1637151308095033
1.1,-0.4555555555555556,0.1204388107286393

-1.1,-0.43333333333333335,0.1331334505666704
-1.077777777777778,-0.43333333333333335,0.17901040533404652
-1.0555555555555556,-0.43333333333333335,0.23240891416473433
-1.0333333333333334,-0.43333333333333335,0.2914286179412055
-1.0111111111111113,-0.43333333333333335,0.35305872790912735
-0.9888888888888889,-0.43333333333333335,0.4133682263042646
-0.9666666666666668,-0.43333333333333335,0.4678999331845058
-0.9444444444444445,-0.43333333333333335,0.5122194580256498
-0.9222222222222223,-0.43333333333333335,0.5425248933204915
-0.9000000000000001,-0.43333333333333335,0.5561984641180809
-0.8777777777777779,-0.43333333333333335,0.5521867638961087
-0.8555555555555556,-0.43333333333333335,0.5311318484638445
-0.8333333333333335,-0.43333333333333335,0.49523157674088963
-0.8111111111111111,-0.43333333333333335,0.4478678402698267
-0.788888888888889,-0.43333333333333335,0.3930886054515615
-0.7666666666666667,-0.43333333333333335,0.33505200589387496
-0.7444444444444445,-0.43333333333333335,0.27753474942222456
-0.7222222222222223,-0.43333333333333335,0.22357828767409546
-0.7000000000000001,-0.43333333333333335,0.17530572492293964
-0.6777777777777778,-0.43333333333333335,0.13390275099885354
-0.6555555555555557,-0.43333333333333335,0.09972658695585952
-0.6333333333333334,-0.43333333333333335,0.07249257983648583
-0.6111111111111112,-0.43333333333333335,0.05148809041693487
-0.5888888888888889,-0.43333333333333335,0.03577354658911799
-0.5666666666666668,-0.43333333333333335,0.02434551401951694
-0.5444444444444445,-0.43333333333333335,0.01625149351271881
-0.5222222222222223,-0.43333333333333335,0.010657728307171032
-0.5000000000000001,-0.43333333333333335,0.0068783597508303845
-0.47777777777777786,-0.43333333333333335,0.004377089343893481
-0.4555555555555556,-0.43333333333333335,0.0027522177074748785
-0.43333333333333335,-0.43333333333333335,0.0017138846003017293
-0.4111111111111112,-0.43333333333333335,0.001059677936076082
-0.38888888888888895,-0.43333333333333335,0.000652282524614363
-0.3666666666666667,-0.43333333333333335,0.0004008864347203281
-0.34444444444444455,-0.43333333333333335,0.0002467500510957363
-0.3222222222222223,-0.43333333333333335,0.0001525941101298526
-0.30000000000000004,-0.43333333333333335,9.513113191387606e-05
-0.2777777777777778,-0.43333333333333335,5.999770843296573e-05
-0.25555555555555565,-0.43333333333333335,3.841960546383296e-05
-0.2333333333333334,-0.43333333333333335,2.5072491618916515e-05
-0.21111111111111114,-0.43333333333333335,1.6738009727082514e-05
-0.188888888888889,-0.43333333333333335,1.1473379050568172e-05
-0.16666666666666674,-0.43333333333333335,8.104722224491257e-06
-0.1444444444444445,-0.43333333333333335,5.920687173614959e-06
-0.12222222222222223,-0.43333333333333335,4.4882839711355865e-06
-0.10000000000000009,-0.43333333333333335,3.5425804893718424e-06
-0.07777777777777772,-0.43333333333333335,2.920778232263896e-06
-0.05555555555555558,-0.43333333333333335,2.5229061264577938e-06
-0.03333333333333344,-0.43333333333333335,2.288532245966728e-06
-0.011111111111111072,-0.43333333333333335,2.1832406985250335e-06
0.011111111111111072,-0.43333333333333335,2.1912694777442597e-06
0.033333333333333215,-0.43333333333333335,2.312357827388737e-06
0.05555555555555558,-0.43333333333333335,2.5619548499582194e-06
0.07777777777777772,-0.43333333333333335,2.9747957173715797e-06
0.09999999999999987,-0.43333333333333335,3.61269503164122e-06
0.12222222222222223,-0.43333333333333335,4.578479935151034e-06
0.14444444444444438,-0.43333333333333335,6.0396032489054025e-06
0.16666666666666652,-0.43333333333333335,8.267610787006457e-06
0.18888888888888888,-0.43333333333333335,1.1704024847513988e-05
0.21111111111111103,-0.43333333333333335,1.707049886011426e-05
0.2333333333333334,-0.43333333333333335,2.555305311094085e-05
0.25555555555555554,-0.43333333333333335,3.9109409757477285e-05
0.2777777777777777,-0.43333333333333335,6.0978547885691315e-05
0.30000000000000004,-0.43333333333333335,9.65173524050775e-05
0.3222222222222222,-0.43333333333333335,0.00015455614581594065
0.34444444444444433,-0.43333333333333335,0.000249557978840591
0.3666666666666667,-0.43333333333333335,0.00040498749168250525
0.38888888888888884,-0.43333333333333335,0.0006584371198139683
0.411111111111111,-0.43333333333333335,0.0010691980703979886
0.43333333333333335,-0.43333333333333335,0.0017290505458448552
0.4555555555555555,-0.43333333333333335,0.0027769943926591757
0.47777777777777786,-0.43333333333333335,0.0044183173959064055
0.5,-0.43333333333333335,0.006947640342706434
0.5222222222222221,-0.43333333333333335,0.010774224684871481
0.5444444444444445,-0.43333333333333335,0.016445793468355285
0.5666666666666667,-0.43333333333333335,0.02466449598985765
0.5888888888888888,-0.43333333333333335,0.0362858488044789
0.6111111111111112,-0.43333333333333335,0.05228932528826315
0.6333333333333333,-0.43333333333333335,0.07370895620219235
0.6555555555555554,-0.43333333333333335,0.10151525434268538
0.6777777777777778,-0.43333333333333335,0.13644714659924775
0.7,-0.43333333333333335,0.17880464083560385
0.7222222222222221,-0.43333333333333335,0.22822833829428896
0.7444444444444445,-0.43333333333333335,0.2835073050985896
0.7666666666666666,-0.43333333333333335,0.3424671975576591
0.788888888888889,-0.43333333333333335,0.40199030241769795
0.8111111111111111,-0.43333333333333335,0.45820414901978007
0.8333333333333333,-0.43333333333333335,0.5068451062051301
0.8555555555555556,-0.43333333333333335,0.5437626700952781
0.8777777777777778,-0.43333333333333335,0.5654888758587467
0.8999999999999999,-0.43333333333333335,0.5697681038376018
0.922222222222222,-0.43333333333333335,0.5559368085437787
0.9444444444444446,-0.43333333333333335,0.5250657759883346
0.9666666666666668,-0.43333333333333335,0.47982589453690055
0.9888888888888889,-0.43333333333333335,0.4240998216213559
1.011111111111111,-0.43333333333333335,0.36241895234249427
1.0333333333333332,-0.43333333333333335,0.2993412097863924
1.0555555555555554,-0.43333333333333335,0.23889056928760513
1.077777777777778,-0.43333333333333335,0.18415413464942698
1.1,-0.43333333333333335,0.13708670633543094

-1.1,-0.4111111111111112,0.14993113383021603
-1.077777777777778,-0.4111111111111112,0.19931246595455476
-1.0555555555555556,-0.4111111111111112,0.2557328912797146
-1.0333333333333334,-0.4111111111111112,0.3167822148747244
-1.0111111111111113,-0.4111111111111112,0.3789468234716326
-0.9888888888888889,-0.4111111111111112,0.43789456623694084
-0.9666666666666668,-0.4111111111111112,0.48896216890500954
-0.9444444444444445,-0.4111111111111112,0.5277726559526694
-0.9222222222222223,-0.4111111111111112,0.5508681902879384
-0.9000000000000001,-0.4111111111111112,0.5562289761721637
-0.8777777777777779,-0.4111111111111112,0.5435683674470962
-0.8555555555555556,-0.4111111111111112,0.5143438810264894
-0.8333333333333335,-0.4111111111111112,0.4714891502301221
-0.8111111111111111,-0.4111111111111112,0.4189336688208186
-0.788888888888889,-0.4111111111111112,0.36101810741726265
-0.7666666666666667,-0.4111111111111112,0.30192345917956676
-0.7444444444444445,-0.4111111111111112,0.24521301675370447
-0.7222222222222223,-0.4111111111111112,0.19354669454577508
-0.7000000000000001,-0.4111111111111112,0.14858133070362667
-0.6777777777777778,-0.4111111111111112,0.11103133565202611
-0.6555555555555557,-0.4111111111111112,0.08083970287793335
-0.6333333333333334,-0.4111111111111112,0.0574021489812114
-0.6111111111111112,-0.4111111111111112,0.03979401349683328
-0.5888888888888889,-0.4111111111111112,0.026964700360014263
-0.5666666666666668,-0.4111111111111112,0.017881755884842795
-0.5444444444444445,-0.4111111111111112,0.011621535605440086
-0.5222222222222223,-0.4111111111111112,0.007413441765715946
-0.5000000000000001,-0.4111111111111112,0.004649593036719046
-0.47777777777777786,-0.4111111111111112,0.00287253575999358
-0.4555555555555556,-0.4111111111111112,0.001751773905904188
-0.43333333333333335,-0.4111111111111112,0.001056954740761866
-0.4111111111111112,-0.4111111111111112,0.0006325649139094378
-0.38888888888888895,-0.4111111111111112,0.000376556570621374
-0.3666666666666667,-0.4111111111111112,0.00022363309189860861
-0.34444444444444455,-0.4111111111111112,0.00013292893073323415
-0.3222222222222223,-0.4111111111111112,7.935308936647353e-05
-0.30000000000000004,-0.4111111111111112,4.774560950935657e-05
-0.2777777777777778,-0.4111111111111112,2.906493619989091e-05
-0.25555555555555565,-0.4111111111111112,1.7971443113505057e-05
-0.2333333333333334,-0.4111111111111112,1.1332940992704205e-05
-0.21111111111111114,-0.4111111111111112,7.318977615788998e-06
-0.188888888888889,-0.4111111111111112,4.860820044933236e-06
-0.16666666666666674,-0.4111111111111112,3.333438262899586e-06
-0.1444444444444445,-0.4111111111111112,2.369856072012794e-06
-0.12222222222222223,-0.4111111111111112,1.7533651484823256e-06
-0.10000000000000009,-0.4111111111111112,1.355117082700764e-06
-0.07777777777777772,-0.4111111111111112,1.0980207515690036e-06
-0.05555555555555558,-0.4111111111111112,9.358684561916793e-07
-0.03333333333333344,-0.4111111111111112,8.413117049478087e-07
-0.011111111111111072,-0.4111111111111112,7.99047129888135e-07
0.011111111111111072,-0.4111111111111112,8.021757958489929e-07
0.033333333333333215,-0.4111111111111112,8.506589892756416e-07
0.05555555555555558,-0.4111111111111112,9.514098256097763e-07
0.07777777777777772,-0.4111111111111112,1.1200255598631936e-06
0.09999999999999987,-0.4111111111111112,1.384627215018656e-06
0.12222222222222223,-0.4111111111111112,1.7928800696461053e-06
0.14444444444444438,-0.4111111111111112,2.424220455633761e-06
0.16666666666666652,-0.4111111111111112,3.4109232072331283e-06
0.18888888888888888,-0.4111111111111112,4.974421761504678e-06
0.21111111111111103,-0.4111111111111112,7.488080245397868e-06
0.2333333333333334,-0.4111111111111112,1.1585771336216592e-05
0.25555555555555554,-0.4111111111111112,1.834926409812484e-05
0.2777777777777777,-0.4111111111111112,2.9629778568623577e-05
0.30000000000000004,-0.4111111111111112,4.859468115599955e-05
0.3222222222222222,-0.4111111111111112,8.064515214812212e-05
0.34444444444444433,-0.4111111111111112,0.0001349315901702055
0.3666666666666667,-0.4111111111111112,0.00022680643066244572
0.38888888888888884,-0.4111111111111112,0.00038170000066812973
0.411111111111111,-0.4111111111111112,0.0006410732580618859
0.43333333333333335,-0.4111111111111112,0.0010712587478964824
0.4555555555555555,-0.4111111111111112,0.001776079557978308
0.47777777777777786,-0.4111111111111112,0.0029140201108725705
0.5,-0.4111111111111112,0.004720247148043336
0.5222222222222221,-0.4111111111111112,0.0075327479712713604
0.5444444444444445,-0.4111111111111112,0.011820092960976084
0.5666666666666667,-0.4111111111111112,0.018205791289273035
0.5888888888888888,-0.4111111111111112,0.027481107601128846
0.6111111111111112,-0.4111111111111112,0.04059516922145568
0.6333333333333333,-0.4111111111111112,0.05860933612109796
0.6555555555555554,-0.4111111111111112,0.08260365377928908
0.6777777777777778,-0.4111111111111112,0.11352834470902219
0.7,-0.4111111111111112,0.15200371931138745
0.7222222222222221,-0.4111111111111112,0.19808720339097535
0.7444444444444445,-0.4111111111111112,0.25104388716593773
0.7666666666666666,-0.4111111111111112,0.3091723333958018
0.788888888888889,-0.4111111111111112,0.36974409678303044
0.8111111111111111,-0.4111111111111112,0.429107644806094
0.8333333333333333,-0.4111111111111112,0.4829822215209519
0.8555555555555556,-0.4111111111111112,0.526927032705432
0.8777777777777778,-0.4111111111111112,0.5569244980047697
0.8999999999999999,-0.4111111111111112,0.5699764350122659
0.922222222222222,-0.4111111111111112,0.5645928723096646
0.9444444444444446,-0.4111111111111112,0.5410642115662474
0.9666666666666668,-0.4111111111111112,0.5014492512392195
0.9888888888888889,-0.4111111111111112,0.44927435574491875
1.011111111111111,-0.4111111111111112,0.3890052162816194
1.0333333333333332,-0.4111111111111112,0.32540274657853896
1.0555555555555554,-0.4111111111111112,0.26289433042149557
1.077777777777778,-0.4111111111111112,0.2050766996944769
1.1,-0.4111111111111112,0.1544242034564491

-1.1,-0.38888888888888895,0.16710668273474769
-1.077777777777778,-0.38888888888888895,0.2197180555377791
-1.0555555555555556,-0.38888888888888895,0.2787263633742008
-1.0333333333333334,-0.38888888888888895,0.34121970374754995
-1.0111111111111113,-0.38888888888888895,0.4032231280423756
-0.9888888888888889,-0.38888888888888895,0.46007904492060725
-0.9666666666666668,-0.38888888888888895,0.5070201614655953
-0.9444444444444445,-0.38888888888888895,0.5398391148996118
-0.9222222222222223,-0.38888888888888895,0.5555227179649632
-0.9000000000000001,-0.38888888888888895,0.5527160426184325
-0.8777777777777779,-0.38888888888888895,0.5319158725760759
-0.8555555555555556,-0.38888888888888895,0.49535538024061837
-0.8333333333333335,-0.38888888888888895,0.4466136903384154
-0.8111111111111111,-0.38888888888888895,0.390043941349493
-0.788888888888889,-0.38888888888888895,0.3301450951343619
-0.7666666666666667,-0.38888888888888895,0.27099989840397537
-0.7444444444444445,-0.38888888888888895,0.21586922128841796
-0.7222222222222223,-0.38888888888888895,0.16698474393272586
-0.7000000000000001,-0.38888888888888895,0.1255333328112083
-0.6777777777777778,-0.38888888888888895,0.09179008945527287
-0.6555555555555557,-0.38888888888888895,0.06533924934098743
-0.6333333333333334,-0.38888888888888895,0.04532239946084893
-0.6111111111111112,-0.38888888888888895,0.030666620921542657
-0.5888888888888889,-0.38888888888888895,0.020264061096808117
-0.5666666666666668,-0.38888888888888895,0.013092803011546193
-0.5444444444444445,-0.38888888888888895,0.00828273904830713
-0.5222222222222223,-0.38888888888888895,0.005138068831327714
-0.5000000000000001,-0.38888888888888895,0.003130612396951921
-0.47777777777777786,-0.38888888888888895,0.0018769868884904208
-0.4555555555555556,-0.38888888888888895,0.0011096509718527255
-0.43333333333333335,-0.38888888888888895,0.0006483324199560513
-0.4111111111111112,-0.38888888888888895,0.0003753180077486556
-0.38888888888888895,-0.38888888888888895,0.00021587999690793732
-0.3666666666666667,-0.38888888888888895,0.00012375884483919466
-0.34444444444444455,-0.38888888888888895,7.094902743781114e-05
-0.3222222222222223,-0.38888888888888895,4.0821505518776905e-05
-0.30000000000000004,-0.38888888888888895,2.3663211782411758e-05
-0.2777777777777778,-0.38888888888888895,1.3876087353691306e-05
-0.25555555555555565,-0.38888888888888895,8.266554475856636e-06
-0.2333333333333334,-0.38888888888888895,5.025487217804879e-06
-0.21111111111111114,-0.38888888888888895,3.1319482727658912e-06
-0.188888888888889,-0.38888888888888895,2.0102153485856915e-06
-0.16666666666666674,-0.38888888888888895,1.334922793124172e-06
-0.1444444444444445,-0.38888888888888895,9.213097456901496e-07
-0.12222222222222223,-0.38888888888888895,6.637246397871419e-07
-0.10000000000000009,-0.38888888888888895,5.012426111427941e-07
-0.07777777777777772,-0.38888888888888895,3.984386814001312e-07
-0.05555555555555558,-0.38888888888888895,3.3462433921110616e-07
-0.03333333333333344,-0.38888888888888895,2.9782962713112407e-07
-0.011111111111111072,-0.38888888888888895,2.814808465810474e-07
0.011111111111111072,-0.38888888888888895,2.826615532211955e-07
0.033333333333333215,-0.38888888888888895,3.013833617601564e-07
0.05555555555555558,-0.38888888888888895,3.406254894837624e-07
0.07777777777777772,-0.38888888888888895,4.071463462830547e-07
0.09999999999999987,-0.38888888888888895,5.133139626209239e-07
0.12222222222222223,-0.38888888888888895,6.805328920582984e-07
0.14444444444444438,-0.38888888888888895,9.453854775577622e-07
0.16666666666666652,-0.38888888888888895,1.3705540617903137e-06
0.18888888888888888,-0.38888888888888895,2.0642897737916886e-06
0.21111111111111103,-0.38888888888888895,3.215232371888438e-06
0.2333333333333334,-0.38888888888888895,5.154764748277019e-06
0.25555555555555554,-0.38888888888888895,8.468459917595669e-06
0.2777777777777777,-0.38888888888888895,1.4194189304344068e-05
0.30000000000000004,-0.38888888888888895,2.4171130568745007e-05
0.3222222222222222,-0.38888888888888895,4.164698015970427e-05
0.34444444444444433,-0.38888888888888895,7.231759922241201e-05
0.3666666666666667,-0.38888888888888895,0.00012607241276160855
0.38888888888888884,-0.38888888888888895,0.00021985670847856327
0.411111111111111,-0.38888888888888895,0.0003822379067378851
0.43333333333333335,-0.38888888888888895,0.0006604596401956923
0.4555555555555555,-0.38888888888888895,0.0011309375786842009
0.47777777777777786,-0.38888888888888895,0.0019142006695941048
0.5,-0.38888888888888895,0.0031950586691835707
0.5222222222222221,-0.38888888888888895,0.005248073590653245
0.5444444444444445,-0.38888888888888895,0.008466999480267993
0.5666666666666667,-0.38888888888888895,0.013394563362476885
0.5888888888888888,-0.38888888888888895,0.02074582162317629
0.6111111111111112,-0.38888888888888895,0.0314147482179493
0.6333333333333333,-0.38888888888888895,0.0464506335383549
0.6555555555555554,-0.38888888888888895,0.06698979771950356
0.6777777777777778,-0.38888888888888895,0.09413089326777672
0.7,-0.38888888888888895,0.12875031139010532
0.7222222222222221,-0.38888888888888895,0.17126844425621648
0.7444444444444445,-0.38888888888888895,0.2213962855389267
0.7666666666666666,-0.38888888888888895,0.27791095813396266
0.788888888888889,-0.38888888888888895,0.3385218367304674
0.8111111111111111,-0.38888888888888895,0.39988885309326355
0.8333333333333333,-0.38888888888888895,0.4578361354519702
0.8555555555555556,-0.38888888888888895,0.5077670236598092
0.8777777777777778,-0.38888888888888895,0.545237194277381
0.8999999999999999,-0.38888888888888895,0.5665939472925101
0.922222222222222,-0.38888888888888895,0.5695574544424093
0.9444444444444446,-0.38888888888888895,0.5536172075287031
0.9666666666666668,-0.38888888888888895,0.5201491043611288
0.9888888888888889,-0.38888888888888895,0.47221926359673566
1.011111111111111,-0.38888888888888895,0.4141131841477204
1.0333333333333332,-0.38888888888888895,0.35069180958589413
1.0555555555555554,-0.38888888888888895,0.28671079863813664
1.077777777777778,-0.38888888888888895,0.22623678561930785
1.1,-0.38888888888888895,0.17225806900360072

-1.1,-0.3666666666666667,0.18443133855156907
-1.077777777777778,-0.3666666666666667,0.23994912530685125
-1.0555555555555556,-0.3666666666666667,0.30107908598715555
-1.0333333333333334,-0.3666666666666667,0.3644291493522996
-1.0111111111111113,-0.3666666666666667,0.42561647511105144
-0.9888888888888889,-0.3666666666666667,0.47974069090020743
-0.9666666666666668,-0.3666666666666667,0.5220313271399478
-0.9444444444444445,-0.3666666666666667,0.5485516028876373
-0.9222222222222223,-0.3666666666666667,0.5568128371575018
-0.9000000000000001,-0.3666666666666667,0.5461647141442451
-0.8777777777777779,-0.3666666666666667,0.5178756756028897
-0.8555555555555556,-0.3666666666666667,0.47489094076281796
-0.8333333333333335,-0.3666666666666667,0.42133083984325265
-0.8111111111111111,-0.3666666666666667,0.36184697000392924
-0.788888888888889,-0.3666666666666667,0.30097373282465495
-0.7666666666666667,-0.3666666666666667,0.24259603861568307
-0.7444444444444445,-0.3666666666666667,0.18961001776360942
-0.7222222222222223,-0.3666666666666667,0.1437989152098618
-0.7000000000000001,-0.3666666666666667,0.10589761595425305
-0.6777777777777778,-0.3666666666666667,0.07578787994780511
-0.6555555555555557,-0.3666666666666667,0.05275610151181648
-0.6333333333333334,-0.3666666666666667,0.0357530932337489
-0.6111111111111112,-0.3666666666666667,0.02361383904362374
-0.5888888888888889,-0.3666666666666667,0.015216507486798748
-0.5666666666666668,-0.3666666666666667,0.009578251647923024
-0.5444444444444445,-0.3666666666666667,0.005897364938534742
-0.5222222222222223,-0.3666666666666667,0.003556850677954996
-0.5000000000000001,-0.3666666666666667,0.0021048034701125463
-0.47777777777777786,-0.3666666666666667,0.0012242674533812885
-0.4555555555555556,-0.3666666666666667,0.0007013440991199491
-0.43333333333333335,-0.3666666666666667,0.00039659885055512445
-0.4111111111111112,-0.3666666666666667,0.0002219370467117914
-0.38888888888888895,-0.3666666666666667,0.0001232501041778394
-0.3666666666666667,-0.3666666666666667,6.81367515217377e-05
-0.34444444444444455,-0.3666666666666667,3.762785161703043e-05
-0.3222222222222223,-0.3666666666666667,2.083563756218634e-05
-0.30000000000000004,-0.3666666666666667,1.161560784251607e-05
-0.2777777777777778,-0.3666666666666667,6.547994780103717e-06
-0.25555555555555565,-0.3666666666666667,3.7498572379878446e-06
-0.2333333333333334,-0.3666666666666667,2.19215808091281e-06
-0.21111111111111114,-0.3666666666666667,1.3148345158856297e-06
-0.188888888888889,-0.3666666666666667,8.133023399581817e-07
-0.16666666666666674,-0.3666666666666667,5.215086432160866e-07
-0.1444444444444445,-0.3666666666666667,3.484298358315063e-07
-0.12222222222222223,-0.3666666666666667,2.437674061143653e-07
-0.10000000000000009,-0.3666666666666667,1.7944992780869452e-07
-0.07777777777777772,-0.3666666666666667,1.396487172496487e-07
-0.05555555555555558,-0.3666666666666667,1.1537529227580027e-07
-0.03333333333333344,-0.3666666666666667,1.0155509812252483e-07
-0.011111111111111072,-0.3666666666666667,9.545681989532719e-08
0.011111111111111072,-0.3666666666666667,9.588848582150773e-08
0.033333333333333215,-0.3666666666666667,1.028648567013421e-07
0.05555555555555558,-0.3666666666666667,1.1762421317323068e-07
0.07777777777777772,-0.3666666666666667,1.429965921724067e-07
0.09999999999999987,-0.3666666666666667,1.84249518748778e-07
0.12222222222222223,-0.3666666666666667,2.5071167873600736e-07
0.14444444444444438,-0.3666666666666667,3.587718109256593e-07
0.16666666666666652,-0.3666666666666667,5.373921911681609e-07
0.18888888888888888,-0.3666666666666667,8.382842542689965e-07
0.21111111111111103,-0.3666666666666667,1.3547666259488201e-06
0.2333333333333334,-0.3666666666666667,2.2567718538980074e-06
0.25555555555555554,-0.3666666666666667,3.855718197348354e-06
0.2777777777777777,-0.3666666666666667,6.724086663383151e-06
0.30000000000000004,-0.3666666666666667,1.1913879890335823e-05
0.3222222222222222,-0.3666666666666667,2.1350791465848257e-05
0.34444444444444433,-0.3666666666666667,3.853413451993338e-05
0.3666666666666667,-0.3666666666666667,6.975564120763661e-05
0.38888888888888884,-0.3666666666666667,0.0001261730509792835
0.411111111111111,-0.3666666666666667,0.00022724365186665518
0.43333333333333335,-0.3666666666666667,0.00040623438959969
0.4555555555555555,-0.3666666666666667,0.0007187508142882233
0.47777777777777786,-0.3666666666666667,0.0012553975477944527
0.5,-0.3666666666666667,0.0021596683747798252
0.5222222222222221,-0.3666666666666667,0.0036517637715807023
0.5444444444444445,-0.3666666666666667,0.006057989965995358
0.5666666666666667,-0.3666666666666667,0.009843451700065894
0.5888888888888888,-0.3666666666666667,0.015642783037627773
0.6111111111111112,-0.3666666666666667,0.024279853298382646
0.6333333333333333,-0.3666666666666667,0.0367634482835814
0.6555555555555554,-0.3666666666666667,0.054243228459511704
0.6777777777777778,-0.3666666666666667,0.07791074993208355
0.7,-0.3666666666666667,0.10883608074774384
0.7222222222222221,-0.3666666666666667,0.14774292352663354
0.7444444444444445,-0.3666666666666667,0.1947437263651263
0.7666666666666666,-0.3666666666666667,0.2490778426081367
0.788888888888889,-0.3666666666666667,0.30891427919978254
0.8111111111111111,-0.3666666666666667,0.3712880454134781
0.8333333333333333,-0.3666666666666667,0.432228412415126
0.8555555555555556,-0.3666666666666667,0.4871054514719466
0.8777777777777778,-0.3666666666666667,0.5311719108602148
0.8999999999999999,-0.3666666666666667,0.5602223635775988
0.922222222222222,-0.3666666666666667,0.5712473455014372
0.9444444444444446,-0.3666666666666667,0.5629433901517304
0.9666666666666668,-0.3666666666666667,0.5359601030632807
0.9888888888888889,-0.3666666666666667,0.49282064200641557
1.011111111111111,-0.3666666666666667,0.4375277485493652
1.0333333333333332,-0.3666666666666667,0.37494143826426235
1.0555555555555554,-0.3666666666666667,0.3100642656702623
1.077777777777778,-0.3666666666666667,0.24738165401978904
1.1,-0.3666666666666667,0.19037718850057758

-1.1,-0.34444444444444455,0.20168324507986052
-1.077777777777778,-0.34444444444444455,0.25975003855317447
-1.0555555555555556,-0.34444444444444455,0.3225233336915563
-1.0333333333333334,-0.34444444444444455,0.3861637105904668
-1.0111111111111113,-0.34444444444444455,0.44594219761655973
-0.9888888888888889,-0.34444444444444455,0.49680055761638064
-0.9666666666666668,-0.34444444444444455,0.5340598803347286
-0.9444444444444445,-0.34444444444444455,0.5541398920173934
-0.9222222222222223,-0.34444444444444455,0.5551340013904976
-0.9000000000000001,-0.34444444444444455,0.537110630191996
-0.8777777777777779,-0.34444444444444455,0.5020743595153622
-0.8555555555555556,-0.34444444444444455,0.45360217087404725
-0.8333333333333335,-0.34444444444444455,0.3962454471035226
-0.8111111111111111,-0.34444444444444455,0.3348352378385319
-0.788888888888889,-0.34444444444444455,0.2738352065630737
-0.7666666666666667,-0.34444444444444455,0.21685619173242632
-0.7444444444444445,-0.34444444444444455,0.16639236225428852
-0.7222222222222223,-0.34444444444444455,0.12378042664987954
-0.7000000000000001,-0.34444444444444455,0.08933694916111289
-0.6777777777777778,-0.34444444444444455,0.06260400777332643
-0.6555555555555557,-0.34444444444444455,0.04263110972202627
-0.6333333333333334,-0.34444444444444455,0.028235745743474164
-0.6111111111111112,-0.34444444444444455,0.018207521085865753
-0.5888888888888889,-0.34444444444444455,0.01144331777947646
-0.5666666666666668,-0.34444444444444455,0.007018067881880346
-0.5444444444444445,-0.34444444444444455,0.004205447683289979
-0.5222222222222223,-0.34444444444444455,0.0024657957623545317
-0.5000000000000001,-0.34444444444444455,0.0014168974347074977
-0.47777777777777786,-0.34444444444444455,0.0007993153402794826
-0.4555555555555556,-0.34444444444444455,0.00044355429632208165
-0.43333333333333335,-0.34444444444444455,0.00024264876511512806
-0.4111111111111112,-0.34444444444444455,0.00013118527235900067
-0.38888888888888895,-0.34444444444444455,7.028719929918986e-05
-0.3666666666666667,-0.34444444444444455,3.743776206146246e-05
-0.34444444444444455,-0.34444444444444455,1.9893219004741124e-05
-0.3222222222222223,-0.34444444444444455,1.0586376318592595e-05
-0.30000000000000004,-0.34444444444444455,5.666157872541937e-06
-0.2777777777777778,-0.34444444444444455,3.064377363800703e-06
-0.25555555555555565,-0.34444444444444455,1.6829554465332953e-06
-0.2333333333333334,-0.34444444444444455,9.435855578387951e-07
-0.21111111111111114,-0.34444444444444455,5.431062123332061e-07
-0.188888888888889,-0.34444444444444455,3.2276137032885007e-07
-0.16666666666666674,-0.34444444444444455,1.9920836375272315e-07
-0.1444444444444445,-0.34444444444444455,1.2843654382000279e-07
-0.12222222222222223,-0.34444444444444455,8.69968895950511e-08
-0.10000000000000009,-0.34444444444444455,6.22536087956715e-08
-0.07777777777777772,-0.34444444444444455,4.7313695592211206e-08
-0.05555555555555558,-0.34444444444444455,3.837999733415435e-08
-0.03333333333333344,-0.34444444444444455,3.336518358964931e-08
-0.011111111111111072,-0.34444444444444455,3.11700215513522e-08
0.011111111111111072,-0.34444444444444455,3.132296611980126e-08
0.033333333333333215,-0.34444444444444455,3.38333120911197e-08
0.05555555555555558,-0.34444444444444455,3.9198205649423556e-08
0.07777777777777772,-0.34444444444444455,4.856470306578874e-08
0.09999999999999987,-0.34444444444444455,6.410921682319655e-08
0.12222222222222223,-0.34444444444444455,8.978587947424929e-08
0.14444444444444438,-0.34444444444444455,1.327538048552539e-07
0.16666666666666652,-0.34444444444444455,2.0609452076382744e-07
0.18888888888888888,-0.34444444444444455,3.340133771703475e-07
0.21111111111111103,-0.34444444444444455,5.618435746180234e-07
0.2333333333333334,-0.34444444444444455,9.75324270018269e-07
0.25555555555555554,-0.34444444444444455,1.737688202926591e-06
0.2777777777777777,-0.34444444444444455,3.160628419814697e-06
0.30000000000000004,-0.34444444444444455,5.8388681837997495e-06
0.3222222222222222,-0.34444444444444455,1.0902130178978316e-05
0.34444444444444433,-0.34444444444444455,2.0479347403652373e-05
0.3666666666666667,-0.34444444444444455,3.853719554839667e-05
0.38888888888888884,-0.34444444444444455,7.235992177482956e-05
0.411111111111111,-0.34444444444444455,0.0001350914162454762
0.43333333333333335,-0.34444444444444455,0.000249969110389428
0.4555555555555555,-0.34444444444444455,0.00045713126120770043
0.47777777777777786,-0.34444444444444455,0.0008241287289815875
0.5,-0.34444444444444455,0.0014614167879317011
0.5222222222222221,-0.34444444444444455,0.0025439615313136966
0.5444444444444445,-0.34444444444444455,0.004339407025136622
0.5666666666666667,-0.34444444444444455,0.007241705305958564
0.5888888888888888,-0.34444444444444455,0.0118064582655989
0.6111111111111112,-0.34444444444444455,0.018780440860880175
0.6333333333333333,-0.34444444444444455,0.029113327234890917
0.6555555555555554,-0.34444444444444455,0.04393567910533081
0.6777777777777778,-0.34444444444444455,0.06448568251556366
0.7,-0.34444444444444455,0.09197029780223435
0.7222222222222221,-0.34444444444444455,0.12735648499874708
0.7444444444444445,-0.34444444444444455,0.17110558961670497
0.7666666666666666,-0.34444444444444455,0.2228867440301391
0.788888888888889,-0.34444444444444455,0.28132783142600565
0.8111111111111111,-0.34444444444444455,0.3438769906190207
0.8333333333333333,-0.34444444444444455,0.4068451071355657
0.8555555555555556,-0.34444444444444455,0.46567455393449336
0.8777777777777778,-0.34444444444444455,0.5154325752447123
0.8999999999999999,-0.34444444444444455,0.5514686751768525
0.922222222222222,-0.34444444444444455,0.570120915690321
0.9444444444444446,-0.34444444444444455,0.569325114150969
0.9666666666666668,-0.34444444444444455,0.5489875916354652
0.9888888888888889,-0.34444444444444455,0.5110290205873883
1.011111111111111,-0.34444444444444455,0.4590827813884281
1.0333333333333332,-0.34444444444444455,0.39791388353837454
1.0555555555555554,-0.34444444444444455,0.33268865855491914
1.077777777777778,-0.34444444444444455,0.26825209376146086
1.1,-0.34444444444444455,0.20855302241760287

-1.1,-0.3222222222222223,0.2186584941324279
-1.077777777777778,-0.3222222222222223,0.27890035302472643
-1.0555555555555556,-0.3222222222222223,0.3428471397787681
-1.0333333333333334,-0.3222222222222223,0.40625350282507167
-1.0111111111111113,-0.3222222222222223,0.46411052351348536
-0.9888888888888889,-0.3222222222222223,0.5112848017222241
-0.9666666666666668,-0.3222222222222223,0.5432735697407357
-0.9444444444444445,-0.3222222222222223,0.5569214658026194
-0.9222222222222223,-0.3222222222222223,0.5509393410356456
-0.9000000000000001,-0.3222222222222223,0.5261058366889881
-0.8777777777777779,-0.3222222222222223,0.4851079898668181
-0.8555555555555556,-0.3222222222222223,0.43206472149180125
-0.8333333333333335,-0.3222222222222223,0.3718496233004831
-0.8111111111111111,-0.3222222222222223,0.3093660222845425
-0.788888888888889,-0.3222222222222223,0.24892029301180116
-0.7666666666666667,-0.3222222222222223,0.1937960998680485
-0.7444444444444445,-0.3222222222222223,0.1460704281431943
-0.7222222222222223,-0.3222222222222223,0.10665240043182284
-0.7000000000000001,-0.3222222222222223,0.075483823590932
-0.6777777777777778,-0.3222222222222223,0.05182314733042672
-0.6555555555555557,-0.3222222222222223,0.03454002232107199
-0.6333333333333334,-0.3222222222222223,0.022367953117682065
-0.6111111111111112,-0.3222222222222223,0.014087937476438885
-0.5888888888888889,-0.3222222222222223,0.00863852258026867
-0.5666666666666668,-0.3222222222222223,0.0051629827871324
-0.5444444444444445,-0.3222222222222223,0.0030114755757574556
-0.5222222222222223,-0.3222222222222223,0.0017166435628421415
-0.5000000000000001,-0.3222222222222223,0.0009577934040616337
-0.47777777777777786,-0.3222222222222223,0.0005239589580128297
-0.4555555555555556,-0.3222222222222223,0.00028156935916495463
-0.43333333333333335,-0.3222222222222223,0.00014895883144191562
-0.4111111111111112,-0.3222222222222223,7.776575958891004e-05
-0.38888888888888895,-0.3222222222222223,4.017337503114448e-05
-0.3666666666666667,-0.3222222222222223,2.0599670934869786e-05
-0.34444444444444455,-0.3222222222222223,1.0521439371246095e-05
-0.3222222222222223,-0.3222222222222223,5.3739702055699074e-06
-0.30000000000000004,-0.3222222222222223,2.7569790926644618e-06
-0.2777777777777778,-0.3222222222222223,1.4275959023803433e-06
-0.25555555555555565,-0.3222222222222223,7.501071942632144e-07
-0.2333333333333334,-0.3222222222222223,4.022390992746449e-07
-0.21111111111111114,-0.3222222222222223,2.214862696700604e-07
-0.188888888888889,-0.3222222222222223,1.260367627434953e-07
-0.16666666666666674,-0.3222222222222223,7.461074265676451e-08
-0.1444444444444445,-0.3222222222222223,4.625380386947332e-08
-0.12222222222222223,-0.3222222222222223,3.0226934652544874e-08
-0.10000000000000009,-0.3222222222222223,2.0957160304840363e-08
-0.07777777777777772,-0.3222222222222223,1.551119422409314e-08
-0.05555555555555558,-0.3222222222222223,1.2325691068948422e-08
-0.03333333333333344,-0.3222222222222223,1.05659483834865e-08
-0.011111111111111072,-0.3222222222222223,9.802749291988421e-09
0.011111111111111072,-0.3222222222222223,9.855287596261483e-09
0.033333333333333215,-0.3222222222222223,1.0728276162486448e-08
0.05555555555555558,-0.3222222222222223,1.2614829202966416e-08
0.07777777777777772,-0.3222222222222223,1.5965768567073445e-08
0.09999999999999987,-0.3222222222222223,2.165529740204192e-08
0.12222222222222223,-0.3222222222222223,3.1317385324525535e-08
0.14444444444444438,-0.3222222222222223,4.800967834044055e-08
0.16666666666666652,-0.3222222222222223,7.752524199192417e-08
0.18888888888888888,-0.3222222222222223,1.3100147817877057e-07
0.21111111111111103,-0.3222222222222223,2.3013670605231216e-07
0.2333333333333334,-0.3222222222222223,4.176419595316768e-07
0.25555555555555554,-0.3222222222222223,7.781443129069373e-07
0.2777777777777777,-0.3222222222222223,1.4797570064689305e-06
0.30000000000000004,-0.3222222222222223,2.855973447713901e-06
0.3222222222222222,-0.3222222222222223,5.564903161814697e-06
0.34444444444444433,-0.3222222222222223,1.0893783907408654e-05
0.3666666666666667,-0.3222222222222223,2.1329705452751955e-05
0.38888888888888884,-0.3222222222222223,4.160431437393816e-05
0.411111111111111,-0.3222222222222223,8.055490679143133e-05
0.43333333333333335,-0.3222222222222223,0.00015433909031228036
0.4555555555555555,-0.3222222222222223,0.0002917969312866765
0.47777777777777786,-0.3222222222222223,0.0005430485155222879
0.5,-0.3222222222222223,0.0009926713421311727
0.5222222222222221,-0.3222222222222223,0.0017788687979836612
0.5444444444444445,-0.3222222222222223,0.0031196698157704914
0.5666666666666667,-0.3222222222222223,0.005346058320332767
0.5888888888888888,-0.3222222222222223,0.008939676326408443
0.6111111111111112,-0.3222222222222223,0.014569185095393762
0.6333333333333333,-0.3222222222222223,0.023114714646437124
0.6555555555555554,-0.3222222222222223,0.03566497553468541
0.6777777777777778,-0.3222222222222223,0.053468298740981794
0.7,-0.3222222222222223,0.07781959081761115
0.7222222222222221,-0.3222222222222223,0.10987253598421302
0.7444444444444445,-0.3222222222222223,0.15038190451985328
0.7666666666666666,-0.3222222222222223,0.19940363952597848
0.788888888888889,-0.3222222222222223,0.2560060337907835
0.8111111111111111,-0.3222222222222223,0.3180657786525523
0.8333333333333333,-0.3222222222222223,0.3822282103827871
0.8555555555555556,-0.3222222222222223,0.4440936835224163
0.8777777777777778,-0.3222222222222223,0.4986496077211225
0.8999999999999999,-0.3222222222222223,0.5409072458500328
0.922222222222222,-0.3222222222222223,0.5666397633905349
0.9444444444444446,-0.3222222222222223,0.5730738576168236
0.9666666666666668,-0.3222222222222223,0.5593795546345853
0.9888888888888889,-0.3222222222222223,0.5268390249264654
1.011111111111111,-0.3222222222222223,0.4786482099799604
1.0333333333333332,-0.3222222222222223,0.419393762968156
1.0555555555555554,-0.3222222222222223,0.3543249629738448
1.077777777777778,-0.3222222222222223,0.2885823205228028
1.1,-0.3222222222222223,0.22654054297507037

-1.1,-0.30000000000000004,0.23517917704779576
-1.077777777777778,-0.30000000000000004,0.297223191379552
-1.0555555555555556,-0.30000000000000004,0.36190164116164814
-1.0333333333333334,-0.30000000000000004,0.4246102894173206
-1.0111111111111113,-0.30000000000000004,0.4801270575431258
-0.9888888888888889,-0.30000000000000004,0.5233199392517845
-0.9666666666666668,-0.30000000000000004,0.5499336962876691
-0.9444444444444445,-0.30000000000000004,0.5572875898040904
-0.9222222222222223,-0.30000000000000004,0.5447243801791206
-0.9000000000000001,-0.30000000000000004,0.5137056793206907
-0.8777777777777779,-0.30000000000000004,0.4675349686269832
-0.8555555555555556,-0.30000000000000004,0.41078029959460494
-0.8333333333333335,-0.30000000000000004,0.3485357597853428
-0.8111111111111111,-0.30000000000000004,0.2856854249056013
-0.788888888888889,-0.30000000000000004,0.2263125179137287
-0.7666666666666667,-0.30000000000000004,0.1733418253160113
-0.7444444444444445,-0.30000000000000004,0.1284360146777435
-0.7222222222222223,-0.30000000000000004,0.09210758192531544
-0.7000000000000001,-0.30000000000000004,0.06397201357939092
-0.6777777777777778,-0.30000000000000004,0.043058507211616054
-0.6555555555555557,-0.30000000000000004,0.028107400886027516
-0.6333333333333334,-0.30000000000000004,0.01780849170984286
-0.6111111111111112,-0.30000000000000004,0.010961434179809784
-0.5888888888888889,-0.30000000000000004,0.006561023040113808
-0.5666666666666668,-0.30000000000000004,0.0038230978858000077
-0.5444444444444445,-0.30000000000000004,0.0021713279472154487
-0.5222222222222223,-0.30000000000000004,0.001203607493087705
-0.5000000000000001,-0.30000000000000004,0.0006521406870333477
-0.47777777777777786,-0.30000000000000004,0.0003459516881628008
-0.4555555555555556,-0.30000000000000004,0.00018001671401844516
-0.43333333333333335,-0.30000000000000004,9.207417128765015e-05
-0.4111111111111112,-0.30000000000000004,4.6399279747634814e-05
-0.38888888888888895,-0.30000000000000004,2.309889361032045e-05
-0.3666666666666667,-0.30000000000000004,1.1394536030095137e-05
-0.34444444444444455,-0.30000000000000004,5.5889814212035696e-06
-0.3222222222222223,-0.30000000000000004,2.736620389577981e-06
-0.30000000000000004,-0.30000000000000004,1.3436572628458248e-06
-0.2777777777777778,-0.30000000000000004,6.648832946233912e-07
-0.25555555555555565,-0.30000000000000004,3.334461773194236e-07
-0.2333333333333334,-0.30000000000000004,1.705349378259513e-07
-0.21111111111111114,-0.30000000000000004,8.953998361852658e-08
-0.188888888888889,-0.30000000000000004,4.861118941676392e-08
-0.16666666666666674,-0.30000000000000004,2.749222139318807e-08
-0.1444444444444445,-0.30000000000000004,1.6321085791532336e-08
-0.12222222222222223,-0.30000000000000004,1.024868150497641e-08
-0.10000000000000009,-0.30000000000000004,6.858417950701759e-09
-0.07777777777777772,-0.30000000000000004,4.926713425294251e-09
-0.05555555555555558,-0.30000000000000004,3.824543944857367e-09
-0.03333333333333344,-0.30000000000000004,3.2266471569964137e-09
-0.011111111111111072,-0.30000000000000004,2.9701030004998152e-09
0.011111111111111072,-0.30000000000000004,2.987608749018248e-09
0.033333333333333215,-0.30000000000000004,3.2812865062286597e-09
0.05555555555555558,-0.30000000000000004,3.923849987770926e-09
0.07777777777777772,-0.30000000000000004,5.087469826740965e-09
0.09999999999999987,-0.30000000000000004,7.114348678765145e-09
0.12222222222222223,-0.30000000000000004,1.066461017392086e-08
0.14444444444444438,-0.30000000000000004,1.7019116153502248e-08
0.16666666666666652,-0.30000000000000004,2.8701788826523103e-08
0.18888888888888888,-0.30000000000000004,5.076843368468968e-08
0.21111111111111103,-0.30000000000000004,9.349095099448324e-08
0.2333333333333334,-0.30000000000000004,1.7795838796401414e-07
0.25555555555555554,-0.30000000000000004,3.477392799835806e-07
0.2777777777777777,-0.30000000000000004,6.930150435385148e-07
0.30000000000000004,-0.30000000000000004,1.4000208081294932e-06
0.3222222222222222,-0.30000000000000004,2.8509480068216067e-06
0.34444444444444433,-0.30000000000000004,5.822344625452128e-06
0.3666666666666667,-0.30000000000000004,1.1871018938343043e-05
0.38888888888888884,-0.30000000000000004,2.4066706782497867e-05
0.411111111111111,-0.30000000000000004,4.8345193671454097e-05
0.43333333333333335,-0.30000000000000004,9.593062714584964e-05
0.4555555555555555,-0.30000000000000004,0.0001875228474032935
0.47777777777777786,-0.30000000000000004,0.0003602574702050357
0.5,-0.30000000000000004,0.000678774441741631
0.5222222222222221,-0.30000000000000004,0.0012519539788149227
0.5444444444444445,-0.30000000000000004,0.0022567745146856435
0.5666666666666667,-0.30000000000000004,0.003969982483524669
0.5888888888888888,-0.30000000000000004,0.006806440166246149
0.6111111111111112,-0.30000000000000004,0.01135980636859309
0.6333333333333333,-0.30000000000000004,0.018436588438555137
0.6555555555555554,-0.30000000000000004,0.029069196121476196
0.6777777777777778,-0.30000000000000004,0.044488947706910184
0.7,-0.30000000000000004,0.06603848417485891
0.7222222222222221,-0.30000000000000004,0.09500768327780887
0.7444444444444445,-0.30000000000000004,0.13239030451708095
0.7666666666666666,-0.30000000000000004,0.17858050322822547
0.788888888888889,-0.30000000000000004,0.2330557188387082
0.8111111111111111,-0.30000000000000004,0.29411784137377567
0.8333333333333333,-0.30000000000000004,0.3587776662781069
0.8555555555555556,-0.30000000000000004,0.42285851187717705
0.8777777777777778,-0.30000000000000004,0.48135850514740924
0.8999999999999999,-0.30000000000000004,0.5290514643486844
0.922222222222222,-0.30000000000000004,0.561237807905598
0.9444444444444446,-0.30000000000000004,0.5745009065475978
0.9666666666666668,-0.30000000000000004,0.5673020736394333
0.9888888888888889,-0.30000000000000004,0.5402713862554464
1.011111111111111,-0.30000000000000004,0.496118914281297
1.0333333333333332,-0.30000000000000004,0.4391830129080493
1.0555555555555554,-0.30000000000000004,0.374720697021944
1.077777777777778,-0.30000000000000004,0.30810223264152997
1.1,-0.30000000000000004,0.24408172004603315

-1.1,-0.2777777777777778,0.25109756843216907
-1.077777777777778,-0.2777777777777778,0.31458825041935834
-1.0555555555555556,-0.2777777777777778,0.3796015930261366
-1.0333333333333334,-0.2777777777777778,0.44122416984195684
-1.0111111111111113,-0.2777777777777778,0.4940846713936525
-0.9888888888888889,-0.2777777777777778,0.5331197333220894
-0.9666666666666668,-0.2777777777777778,0.5543778755224971
-0.9444444444444445,-0.2777777777777778,0.5556840001082609
-0.9222222222222223,-0.2777777777777778,0.5370086624562255
-0.9000000000000001,-0.2777777777777778,0.5004548193409195
-0.8777777777777779,-0.2777777777777778,0.4498696173902625
-0.8555555555555556,-0.2777777777777778,0.3901799907916676
-0.8333333333333335,-0.2777777777777778,0.3266102177630636
-0.8111111111111111,-0.2777777777777778,0.263951320946375
-0.788888888888889,-0.2777777777777778,0.2060177343653987
-0.7666666666666667,-0.2777777777777778,0.1553623505229313
-0.7444444444444445,-0.2777777777777778,0.11325031287990932
-0.7222222222222223,-0.2777777777777778,0.07983587912063488
-0.7000000000000001,-0.2777777777777778,0.05445748981574766
-0.6777777777777778,-0.2777777777777778,0.03596496115799232
-0.6555555555555557,-0.2777777777777778,0.02301202229721262
-0.6333333333333334,-0.2777777777777778,0.014275999209366032
-0.6111111111111112,-0.2777777777777778,0.008593984703548902
-0.5888888888888889,-0.2777777777777778,0.00502480898570002
-0.5666666666666668,-0.2777777777777778,0.0028564568823249096
-0.5444444444444445,-0.2777777777777778,0.0015805790582300568
-0.5222222222222223,-0.2777777777777778,0.0008523929481402857
-0.5000000000000001,-0.2777777777777778,0.0004486605151703913
-0.47777777777777786,-0.2777777777777778,0.00023085696796902637
-0.4555555555555556,-0.2777777777777778,0.00011633014012929309
-0.43333333333333335,-0.2777777777777778,5.7522839711610916e-05
-0.4111111111111112,-0.2777777777777778,2.797540504734593e-05
-0.38888888888888895,-0.2777777777777778,1.3416061691343697e-05
-0.3666666666666667,-0.2777777777777778,6.363140979929709e-06
-0.34444444444444455,-0.2777777777777778,2.9949598411714556e-06
-0.3222222222222223,-0.2777777777777778,1.4043660780274492e-06
-0.30000000000000004,-0.2777777777777778,6.590072947272997e-07
-0.2777777777777778,-0.2777777777777778,3.1106676157181976e-07
-0.25555555555555565,-0.2777777777777778,1.4856151240070284e-07
-0.2333333333333334,-0.2777777777777778,7.225961623286256e-08
-0.21111111111111114,-0.2777777777777778,3.6055614851835556e-08
-0.188888888888889,-0.2777777777777778,1.8602250879411993e-08
-0.16666666666666674,-0.2777777777777778,1.0007489666047567e-08
-0.1444444444444445,-0.2777777777777778,5.663077342986528e-09
-0.12222222222222223,-0.2777777777777778,3.4010099710018862e-09
-0.10000000000000009,-0.2777777777777778,2.186876027933486e-09
-0.07777777777777772,-0.2777777777777778,1.5185118063274196e-09
-0.05555555555555558,-0.2777777777777778,1.1477653539365964e-09
-0.03333333333333344,-0.2777777777777778,9.507809430390696e-10
-0.011111111111111072,-0.2777777777777778,8.673033428464603e-10
0.011111111111111072,-0.2777777777777778,8.729645165531696e-10
0.033333333333333215,-0.2777777777777778,9.68646020169454e-10
0.05555555555555558,-0.2777777777777778,1.180944515105128e-09
0.07777777777777772,-0.2777777777777778,1.5739104063739586e-09
0.09999999999999987,-0.2777777777777778,2.278468818777637e-09
0.12222222222222223,-0.2777777777777778,3.556230392922238e-09
0.14444444444444438,-0.2777777777777778,5.9354311706043726e-09
0.16666666666666652,-0.2777777777777778,1.0502274531015521e-08
0.18888888888888888,-0.2777777777777778,1.9530660244354237e-08
0.21111111111111103,-0.2777777777777778,3.7851060432781e-08
0.2333333333333334,-0.2777777777777778,7.583066002006066e-08
0.25555555555555554,-0.2777777777777778,1.558432530160617e-07
0.2777777777777777,-0.2777777777777778,3.2621782035361677e-07
0.30000000000000004,-0.2777777777777778,6.909832514355081e-07
0.3222222222222222,-0.2777777777777778,1.4723718616096132e-06
0.34444444444444433,-0.2777777777777778,3.1397811939360166e-06
0.3666666666666667,-0.2777777777777778,6.6701430150268354e-06
0.38888888888888884,-0.2777777777777778,1.4060591379960074e-05
0.411111111111111,-0.2777777777777778,2.9309660637007197e-05
0.43333333333333335,-0.2777777777777778,6.0236455797196336e-05
0.4555555555555555,-0.2777777777777778,0.00012173621587083202
0.47777777777777786,-0.2777777777777778,0.00024138174832556624
0.5,-0.2777777777777778,0.0004686473008524724
0.5222222222222221,-0.2777777777777778,0.0008893646414227634
0.5444444444444445,-0.2777777777777778,0.0016471298307638642
0.5666666666666667,-0.2777777777777778,0.0029729468408623374
0.5888888888888888,-0.2777777777777778,0.005222996257278582
0.6111111111111112,-0.2777777777777778,0.008921624423730611
0.6333333333333333,-0.2777777777777778,0.014802248779030115
0.6555555555555554,-0.2777777777777778,0.023833208177572743
0.6777777777777778,-0.2777777777777778,0.03720989612414883
0.7,-0.2777777777777778,0.056291123038802175
0.7222222222222221,-0.2777777777777778,0.0824596948634631
0.7444444444444445,-0.2777777777777778,0.11689768746497536
0.7666666666666666,-0.2777777777777778,0.16028718325410227
0.788888888888889,-0.2777777777777778,0.2124752409935879
0.8111111111111111,-0.2777777777777778,0.2721710226168455
0.8333333333333333,-0.2777777777777778,0.3367628535684515
0.8555555555555556,-0.2777777777777778,0.4023421069276092
0.8777777777777778,-0.2777777777777778,0.4639914844330361
0.8999999999999999,-0.2777777777777778,0.5163384658086728
0.922222222222222,-0.2777777777777778,0.5543025444968045
0.9444444444444446,-0.2777777777777778,0.5738987640428665
0.9666666666666668,-0.2777777777777778,0.5729239304359739
0.9888888888888889,-0.2777777777777778,0.5513626770564086
1.011111111111111,-0.2777777777777778,0.5114102415816024
1.0333333333333332,-0.2777777777777778,0.45710167360001197
1.0555555555555554,-0.2777777777777778,0.3936346699193611
1.077777777777778,-0.2777777777777778,0.3265445143608466
1.1,-0.2777777777777778,0.2609134167242243

-1.1,-0.25555555555555565,0.2662963196582089
-1.077777777777778,-0.25555555555555565,0.3309094936027705
-1.0555555555555556,-0.25555555555555565,0.3959193510837024
-1.0333333333333334,-0.25555555555555565,0.45615286968170254
-1.0111111111111113,-0.25555555555555565,0.5061477024086232
-0.9888888888888889,-0.25555555555555565,0.5409648034732532
-0.9666666666666668,-0.25555555555555565,0.5569966237730557
-0.9444444444444445,-0.25555555555555565,0.5525870096343269
-0.9222222222222223,-0.25555555555555565,0.5283145283477472
-0.9000000000000001,-0.25555555555555565,0.4868718457139425
-0.8777777777777779,-0.25555555555555565,0.4325751227018533
-0.8555555555555556,-0.25555555555555565,0.3706267922138637
-0.8333333333333335,-0.25555555555555565,0.3063051473229699
-0.8111111111111111,-0.25555555555555565,0.24425265318055098
-0.788888888888889,-0.25555555555555565,0.18798795860066464
-0.7666666666666667,-0.25555555555555565,0.1396945179334207
-0.7444444444444445,-0.25555555555555565,0.10026668032399048
-0.7222222222222223,-0.25555555555555565,0.06954243306417064
-0.7000000000000001,-0.25555555555555565,0.04663030708541268
-0.6777777777777778,-0.25555555555555565,0.030244398418399775
-0.6555555555555557,-0.25555555555555565,0.018986292721230386
-0.6333333333333334,-0.25555555555555565,0.011543697619451364
-0.6111111111111112,-0.25555555555555565,0.0068027586099019014
-0.5888888888888889,-0.25555555555555565,0.0038888904619116893
-0.5666666666666668,-0.25555555555555565,0.002158622119910247
-0.5444444444444445,-0.25555555555555565,0.0011646566685777303
-0.5222222222222223,-0.25555555555555565,0.000611514480513665
-0.5000000000000001,-0.25555555555555565,0.00031288513512846874
-0.47777777777777786,-0.25555555555555565,0.00015623844536915454
-0.4555555555555556,-0.25555555555555565,7.62702901265544e-05
-0.43333333333333335,-0.25555555555555565,3.646904760961738e-05
-0.4111111111111112,-0.25555555555555565,1.7117702782980898e-05
-0.38888888888888895,-0.25555555555555565,7.906837916277182e-06
-0.3666666666666667,-0.25555555555555565,3.6044568402420554e-06
-0.34444444444444455,-0.25555555555555565,1.6270089238968473e-06
-0.3222222222222223,-0.25555555555555565,7.299842473713847e-07
-0.30000000000000004,-0.25555555555555565,3.2699331793777326e-07
-0.2777777777777778,-0.25555555555555565,1.4699593606400452e-07
-0.25555555555555565,-0.25555555555555565,6.671179621338958e-08
-0.2333333333333334,-0.25555555555555565,3.0775253846786124e-08
-0.21111111111111114,-0.25555555555555565,1.4543474908116386e-08
-0.188888888888889,-0.25555555555555565,7.101539681238148e-09
-0.16666666666666674,-0.25555555555555565,3.6169852577784666e-09
-0.1444444444444445,-0.25555555555555565,1.9409143958656126e-09
-0.12222222222222223,-0.25555555555555565,1.108772199074915e-09
-0.10000000000000009,-0.25555555555555565,6.813959931483653e-10
-0.07777777777777772,-0.25555555555555565,4.551226728996327e-10
-0.05555555555555558,-0.25555555555555565,3.3358465469865216e-10
-0.03333333333333344,-0.25555555555555565,2.7053672109769493e-10
-0.011111111111111072,-0.25555555555555565,2.4420294532468724e-10
0.011111111111111072,-0.25555555555555565,2.459811886117252e-10
0.033333333333333215,-0.25555555555555565,2.762160847196942e-10
0.05555555555555558,-0.25555555555555565,3.443823243504883e-10
0.07777777777777772,-0.25555555555555565,4.737606120882443e-10
0.09999999999999987,-0.25555555555555565,7.134837288872451e-10
0.12222222222222223,-0.25555555555555565,1.1656682305711456e-09
0.14444444444444438,-0.25555555555555565,2.0457431326616187e-09
0.16666666666666652,-0.25555555555555565,3.817670000126969e-09
0.18888888888888888,-0.25555555555555565,7.499752787184052e-09
0.21111111111111103,-0.25555555555555565,1.5359964263713178e-08
0.2333333333333334,-0.25555555555555565,3.249820699355484e-08
0.25555555555555554,-0.25555555555555565,7.043338328770234e-08
0.2777777777777777,-0.25555555555555565,1.5517003657606544e-07
0.30000000000000004,-0.25555555555555565,3.4511984877305567e-07
0.3222222222222222,-0.25555555555555565,7.702879907488167e-07
0.34444444444444433,-0.25555555555555565,1.7163007075159518e-06
0.3666666666666667,-0.25555555555555565,3.800505266370749e-06
0.38888888888888884,-0.25555555555555565,8.331488688839472e-06
0.411111111111111,-0.25555555555555565,1.802177405187272e-05
0.43333333333333335,-0.25555555555555565,3.835519904807546e-05
0.4555555555555555,-0.25555555555555565,8.011734146694083e-05
0.47777777777777786,-0.25555555555555565,0.00016389553317803203
0.5,-0.25555555555555565,0.000327737094595594
0.5222222222222221,-0.25555555555555565,0.0006395589117564849
0.5444444444444445,-0.25555555555555565,0.0012161720052997745
0.5666666666666667,-0.25555555555555565,0.0022506321810280574
0.5888888888888888,-0.25555555555555565,0.0040486244409589
0.6111111111111112,-0.25555555555555565,0.00707223906203596
0.6333333333333333,-0.25555555555555565,0.011985431671947386
0.6555555555555554,-0.25555555555555565,0.019689766153816072
0.6777777777777778,-0.25555555555555565,0.031332667847623695
0.7,-0.25555555555555565,0.04826547624789119
0.7222222222222221,-0.25555555555555565,0.07192826334719805
0.7444444444444445,-0.25555555555555565,0.10364616948884885
0.7666666666666666,-0.25555555555555565,0.14434019427330855
0.788888888888889,-0.25555555555555565,0.19418311685458028
0.8111111111111111,-0.25555555555555565,0.25226298736691183
0.8333333333333333,-0.25555555555555565,0.31634223429518804
0.8555555555555556,-0.25555555555555565,0.38280739532439223
0.8777777777777778,-0.25555555555555565,0.446882745667456
0.8999999999999999,-0.25555555555555565,0.5031285609693071
0.922222222222222,-0.25555555555555565,0.5461710106307085
0.9444444444444446,-0.25555555555555565,0.5715364272936959
0.9666666666666668,-0.25555555555555565,0.5764137152032955
0.9888888888888889,-0.25555555555555565,0.5601659911682995
1.011111111111111,-0.25555555555555565,0.5244629507136727
1.0333333333333332,-0.25555555555555565,0.4729967665562184
1.0555555555555554,-0.25555555555555565,0.41084870296778353
1.077777777777778,-0.25555555555555565,0.34365774062597004
1.1,-0.25555555555555565,0.27678043338446756

-1.1,-0.2333333333333334,0.28068519343761444
-1.077777777777778,-0.2333333333333334,0.34613842601047
-1.0555555555555556,-0.2333333333333334,0.4108736684230712
-1.0333333333333334,-0.2333333333333334,0.46950545158621815
-1.0111111111111113,-0.2333333333333334,0.5165306912564387
-0.9888888888888889,-0.2333333333333334,0.547177439074324
-0.9666666666666668,-0.2333333333333334,0.5582062573421879
-0.9444444444444445,-0.2333333333333334,0.5484772396276538
-0.9222222222222223,-0.2333333333333334,0.51914470240755
-0.9000000000000001,-0.2333333333333334,0.47343341895559
-0.8777777777777779,-0.2333333333333334,0.4160560290583702
-0.8555555555555556,-0.2333333333333334,0.35241693105493554
-0.8333333333333335,-0.2333333333333334,0.2877876805375232
-0.8111111111111111,-0.2333333333333334,0.22662433816279084
-0.788888888888889,-0.2333333333333334,0.17213909694542437
-0.7666666666666667,-0.2333333333333334,0.1261605580585772
-0.7444444444444445,-0.2333333333333334,0.08924539067991867
-0.7222222222222223,-0.2333333333333334,0.060957846843128466
-0.7000000000000001,-0.2333333333333334,0.04021956867025741
-0.6777777777777778,-0.2333333333333334,0.025645606977809647
-0.6555555555555557,-0.2333333333333334,0.015811923282289215
-0.6333333333333334,-0.2333333333333334,0.00943211279193017
-0.6111111111111112,-0.2333333333333334,0.005447213446044042
-0.5888888888888889,-0.2333333333333334,0.0030479388043016297
-0.5666666666666668,-0.2333333333333334,0.001653758001318522
-0.5444444444444445,-0.2333333333333334,0.0008709378600958049
-0.5222222222222223,-0.2333333333333334,0.00044567956377334397
-0.5000000000000001,-0.2333333333333334,0.00022187722765555973
-0.47777777777777786,-0.2333333333333334,0.00010761280771212078
-0.4555555555555556,-0.2333333333333334,5.092919580246339e-05
-0.43333333333333335,-0.2333333333333334,2.3561801017232568e-05
-0.4111111111111112,-0.2333333333333334,1.0677975839483587e-05
-0.38888888888888895,-0.2333333333333334,4.751609913911857e-06
-0.3666666666666667,-0.2333333333333334,2.0818727722107116e-06
-0.34444444444444455,-0.2333333333333334,9.009655756022363e-07
-0.3222222222222223,-0.2333333333333334,3.8655355876073053e-07
-0.30000000000000004,-0.2333333333333334,1.6513544837443072e-07
-0.2777777777777778,-0.2333333333333334,7.060099429558778e-08
-0.25555555555555565,-0.2333333333333334,3.0389194975426516e-08
-0.2333333333333334,-0.2333333333333334,1.3261938685325143e-08
-0.21111111111111114,-0.2333333333333334,5.915677812727914e-09
-0.188888888888889,-0.2333333333333334,2.7224013578164887e-09
-0.16666666666666674,-0.2333333333333334,1.3061241766306554e-09
-0.1444444444444445,-0.2333333333333334,6.607906876303881e-10
-0.12222222222222223,-0.2333333333333334,3.5683076560205916e-10
-0.10000000000000009,-0.2333333333333334,2.0825857487253317e-10
-0.07777777777777772,-0.2333333333333334,1.330075678413545e-10
-0.05555555555555558,-0.2333333333333334,9.405860147561464e-11
-0.03333333333333344,-0.2333333333333334,7.440836550336018e-11
-0.011111111111111072,-0.2333333333333334,6.633953293387049e-11
0.011111111111111072,-0.2333333333333334,6.688264653957844e-11
0.033333333333333215,-0.2333333333333334,7.616611111817993e-11
0.05555555555555558,-0.2333333333333334,9.748754750074012e-11
0.07777777777777772,-0.2333333333333334,1.3914534094208658e-10
0.09999999999999987,-0.2333333333333334,2.1930419140920354e-10
0.12222222222222223,-0.2333333333333334,3.774188870811056e-10
0.14444444444444438,-0.2333333333333334,7.008410846986149e-10
0.16666666666666652,-0.2333333333333334,1.3873824431347448e-09
0.18888888888888888,-0.2333333333333334,2.8937518322462527e-09
0.21111111111111103,-0.2333333333333334,6.2893733489259035e-09
0.2333333333333334,-0.2333333333333334,1.4099499527208324e-08
0.25555555555555554,-0.2333333333333334,3.2304073087603836e-08
0.2777777777777777,-0.2333333333333334,7.503160569860303e-08
0.30000000000000004,-0.2333333333333334,1.7543196200051105e-07
0.3222222222222222,-0.2333333333333334,4.104249448019153e-07
0.34444444444444433,-0.2333333333333334,9.558591174832163e-07
0.3666666666666667,-0.2333333333333334,2.206483428874631e-06
0.38888888888888884,-0.2333333333333334,5.0297803671210556e-06
0.411111111111111,-0.2333333333333334,1.1286759458503249e-05
0.43333333333333335,-0.2333333333333334,2.4864886964674055e-05
0.4555555555555555,-0.2333333333333334,5.365215077643593e-05
0.47777777777777786,-0.2333333333333334,0.00011315978545578774
0.5,-0.2333333333333334,0.000232881589614954
0.5222222222222221,-0.2333333333333334,0.0004669231645278719
0.5444444444444445,-0.2333333333333334,0.0009108217538987891
0.5666666666666667,-0.2333333333333334,0.0017265507822847085
0.5888888888888888,-0.2333333333333334,0.0031770482676586856
0.6111111111111112,-0.2333333333333334,0.005669692432445346
0.6333333333333333,-0.2333333333333334,0.009804481188328693
0.6555555555555554,-0.2333333333333334,0.016417123247802503
0.6777777777777778,-0.2333333333333334,0.026600478968293248
0.7,-0.2333333333333334,0.04168165099818892
0.7222222222222221,-0.2333333333333334,0.06312963768611009
0.7444444444444445,-0.2333333333333334,0.09237363522331062
0.7666666666666666,-0.2333333333333334,0.13052789051788438
0.788888888888889,-0.2333333333333334,0.1780457770222146
0.8111111111111111,-0.2333333333333334,0.23435911725059383
0.8333333333333333,-0.2333333333333334,0.2975890609398272
0.8555555555555556,-0.2333333333333334,0.36442895745441656
0.8777777777777778,-0.2333333333333334,0.4302856098593243
0.8999999999999999,-0.2333333333333334,0.48971807155963815
0.922222222222222,-0.2333333333333334,0.537139606280525
0.9444444444444446,-0.2333333333333334,0.5676680071367984
0.9666666666666668,-0.2333333333333334,0.5779490703040746
0.9888888888888889,-0.2333333333333334,0.5667621758209532
1.011111111111111,-0.2333333333333334,0.5352570390475646
1.0333333333333332,-0.2333333333333334,0.486758507844861
1.0555555555555554,-0.2333333333333334,0.42618536701550647
1.077777777777778,-0.2333333333333334,0.3592244232700636
1.1,-0.2333333333333334,0.2914526239624684

-1.1,-0.21111111111111114,0.2941952457846238
-1.077777777777778,-0.21111111111111114,0.3602543264680187
-1.0555555555555556,-0.21111111111111114,0.42451521607997683
-1.0333333333333334,-0.21111111111111114,0.4814228901819766
-1.0111111111111113,-0.21111111111111114,0.5254745464154184
-0.9888888888888889,-0.21111111111111114,0.5520947692873158
-0.9666666666666668,-0.21111111111111114,0.5584212734828711
-0.9444444444444445,-0.21111111111111114,0.5438138926069429
-0.9222222222222223,-0.21111111111111114,0.5099611269805896
-0.9000000000000001,-0.21111111111111114,0.46055977599264225
-0.8777777777777779,-0.21111111111111114,0.40065150919981296
-0.8555555555555556,-0.21111111111111114,0.33578074068086544
-0.8333333333333335,-0.21111111111111114,0.2711670510594734
-0.8111111111111111,-0.21111111111111114,0.21105838736473131
-0.788888888888889,-0.21111111111111114,0.15836344576660624
-0.7666666666666667,-0.21111111111111114,0.11457949926188059
-0.7444444444444445,-0.21111111111111114,0.0799620721825389
-0.7222222222222223,-0.21111111111111114,0.05384260221605404
-0.7000000000000001,-0.21111111111111114,0.0349936279089876
-0.6777777777777778,-0.21111111111111114,0.02196077128254431
-0.6555555555555557,-0.21111111111111114,0.013313682364846067
-0.6333333333333334,-0.21111111111111114,0.0078012084622027305
-0.6111111111111112,-0.21111111111111114,0.0044206732929917055
-0.5888888888888889,-0.21111111111111114,0.002424156682550511
-0.5666666666666668,-0.21111111111111114,0.001287359746838133
-0.5444444444444445,-0.21111111111111114,0.0006626311283928499
-0.5222222222222223,-0.21111111111111114,0.00033089764424564254
-0.5000000000000001,-0.21111111111111114,0.00016048800619644562
-0.47777777777777786,-0.21111111111111114,7.569466473540867e-05
-0.4555555555555556,-0.21111111111111114,3.476878193148084e-05
-0.43333333333333335,-0.21111111111111114,1.5578926771420117e-05
-0.4111111111111112,-0.21111111111111114,6.822486996219675e-06
-0.38888888888888895,-0.21111111111111114,2.9266391856050875e-06
-0.3666666666666667,-0.21111111111111114,1.2329254408392447e-06
-0.34444444444444455,-0.21111111111111114,5.116258352802174e-07
-0.3222222222222223,-0.21111111111111114,2.098696324221677e-07
-0.30000000000000004,-0.21111111111111114,8.545514271773999e-08
-0.2777777777777778,-0.21111111111111114,3.471093782462529e-08
-0.25555555555555565,-0.21111111111111114,1.4147938899467933e-08
-0.2333333333333334,-0.21111111111111114,5.827335705047942e-09
-0.21111111111111114,-0.21111111111111114,2.4458054241770538e-09
-0.188888888888889,-0.21111111111111114,1.0563673515459976e-09
-0.16666666666666674,-0.21111111111111114,4.748864097158078e-10
-0.1444444444444445,-0.21111111111111114,2.2507898688548318e-10
-0.12222222222222223,-0.21111111111111114,1.1407302449634722e-10
-0.10000000000000009,-0.21111111111111114,6.27516704596381e-11
-0.07777777777777772,-0.21111111111111114,3.804180503721809e-11
-0.05555555555555558,-0.21111111111111114,2.5790495028988526e-11
-0.03333333333333344,-0.21111111111111114,1.9808338337809225e-11
-0.011111111111111072,-0.21111111111111114,1.740110948368902e-11
0.011111111111111072,-0.21111111111111114,1.7562632768889756e-11
0.033333333333333215,-0.21111111111111114,2.033894197769726e-11
0.05555555555555558,-0.21111111111111114,2.6855824192143424e-11
0.07777777777777772,-0.21111111111111114,4.0027676647771935e-11
0.09999999999999987,-0.21111111111111114,6.650683359781241e-11
0.12222222222222223,-0.21111111111111114,1.2147523449035652e-10
0.14444444444444438,-0.21111111111111114,2.403799403436849e-10
0.16666666666666652,-0.21111111111111114,5.079786700674356e-10
0.18888888888888888,-0.21111111111111114,1.1308363831507915e-09
0.21111111111111103,-0.21111111111111114,2.618889418426015e-09
0.2333333333333334,-0.21111111111111114,6.23930117421853e-09
0.25555555555555554,-0.21111111111111114,1.5143185122839317e-08
0.2777777777777777,-0.21111111111111114,3.7130920136091226e-08
0.30000000000000004,-0.21111111111111114,9.133390622550888e-08
0.3222222222222222,-0.21111111111111114,2.2404887745656762e-07
0.34444444444444433,-0.21111111111111114,5.454107113288353e-07
0.3666666666666667,-0.21111111111111114,1.3121298784066583e-06
0.38888888888888884,-0.21111111111111114,3.108762055688519e-06
0.411111111111111,-0.21111111111111114,7.232220370146781e-06
0.43333333333333335,-0.21111111111111114,1.6479123309431682e-05
0.4555555555555555,-0.21111111111111114,3.669737678388701e-05
0.47777777777777786,-0.21111111111111114,7.971931914326943e-05
0.5,-0.21111111111111114,0.0001686618792863704
0.5222222222222221,-0.21111111111111114,0.00034704302422161707
0.5444444444444445,-0.21111111111111114,0.0006936307361368108
0.5666666666666667,-0.21111111111111114,0.0013451900381717722
0.5888888888888888,-0.21111111111111114,0.002528934892071927
0.6111111111111112,-0.21111111111111114,0.0046049783989357005
0.6333333333333333,-0.21111111111111114,0.008115830506381323
0.6555555555555554,-0.21111111111111114,0.013834702979978828
0.6777777777777778,-0.21111111111111114,0.022797440080172742
0.7,-0.21111111111111114,0.036295873621475266
0.7222222222222221,-0.21111111111111114,0.055806278902424136
0.7444444444444445,-0.21111111111111114,0.08282936888782891
0.7666666666666666,-0.21111111111111114,0.11863162076031197
0.788888888888889,-0.21111111111111114,0.163903039939742
0.8111111111111111,-0.21111111111111114,0.21838052704264846
0.8333333333333333,-0.21111111111111114,0.2805199297737452
0.8555555555555556,-0.21111111111111114,0.34732030142932696
0.8777777777777778,-0.21111111111111114,0.41439726714810154
0.8999999999999999,-0.21111111111111114,0.4763611034078638
0.922222222222222,-0.21111111111111114,0.5274832448156701
0.9444444444444446,-0.21111111111111114,0.5625501970582208
0.9666666666666668,-0.21111111111111114,0.5777336448016481
0.9888888888888889,-0.21111111111111114,0.5712772787279291
1.011111111111111,-0.21111111111111114,0.5438302335570184
1.0333333333333332,-0.21111111111111114,0.49833981351949963
1.0555555555555554,-0.21111111111111114,0.4395279503745102
1.077777777777778,-0.21111111111111114,0.37308056403081635
1.1,-0.21111111111111114,0.30474308478792644

-1.1,-0.188888888888889,0.30677143417977926
-1.077777777777778,-0.188888888888889,0.37325286897822657
-1.0555555555555556,-0.188888888888889,0.43691075460929785
-1.0333333333333334,-0.188888888888889,0.4920579103057084
-1.0111111111111113,-0.188888888888889,0.5332229064945518
-0.9888888888888889,-0.188888888888889,0.5560432607598793
-0.9666666666666668,-0.188888888888889,0.5580291700693967
-0.9444444444444445,-0.188888888888889,0.5390122974703354
-0.9222222222222223,-0.188888888888889,0.5011673880443764
-0.9000000000000001,-0.188888888888889,0.4486034909386631
-0.8777777777777779,-0.188888888888889,0.3866308989817366
-0.8555555555555556,-0.188888888888889,0.32088431049292443
-0.8333333333333335,-0.188888888888889,0.25650077279989913
-0.8111111111111111,-0.188888888888889,0.19751247467760946
-0.788888888888889,-0.188888888888889,0.14653842048301227
-0.7666666666666667,-0.188888888888889,0.10477417672250267
-0.7444444444444445,-0.188888888888889,0.07221175750312331
-0.7222222222222223,-0.188888888888889,0.04798766357742542
-0.7000000000000001,-0.188888888888889,0.030757442761176552
-0.6777777777777778,-0.188888888888889,0.019020263550038646
-0.6555555555555557,-0.188888888888889,0.011352554897828866
-0.6333333333333334,-0.188888888888889,0.0065428625515669935
-0.6111111111111112,-0.188888888888889,0.0036429240297519575
-0.5888888888888889,-0.188888888888889,0.001960561050945946
-0.5666666666666668,-0.188888888888889,0.0010205446372476346
-0.5444444444444445,-0.188888888888889,0.0005141831575721513
-0.5222222222222223,-0.188888888888889,0.0002509556368631688
-0.5000000000000001,-0.188888888888889,0.00011876343428661569
-0.47777777777777786,-0.188888888888889,5.4557276341252425e-05
-0.4555555555555556,-0.188888888888889,2.4359019253303082e-05
-0.43333333333333335,-0.188888888888889,1.0586357901257386e-05
-0.4111111111111112,-0.188888888888889,4.486024117885142e-06
-0.38888888888888895,-0.188888888888889,1.857291134067608e-06
-0.3666666666666667,-0.188888888888889,7.53058027805526e-07
-0.34444444444444455,-0.188888888888889,2.998588330940158e-07
-0.3222222222222223,-0.188888888888889,1.1764629286051871e-07
-0.30000000000000004,-0.188888888888889,4.5658344183651594e-08
-0.2777777777777778,-0.188888888888889,1.7611250912399457e-08
-0.25555555555555565,-0.188888888888889,6.78983031218993e-09
-0.2333333333333334,-0.188888888888889,2.634637032842604e-09
-0.21111111111111114,-0.188888888888889,1.0375537039161743e-09
-0.188888888888889,-0.188888888888889,4.1891362792547057e-10
-0.16666666666666674,-0.188888888888889,1.755190161181695e-10
-0.1444444444444445,-0.188888888888889,7.740847428146142e-11
-0.12222222222222223,-0.188888888888889,3.6523283175499824e-11
-0.10000000000000009,-0.188888888888889,1.8768134937279026e-11
-0.07777777777777772,-0.188888888888889,1.0702474322280587e-11
-0.05555555555555558,-0.188888888888889,6.899558485522699e-12
-0.03333333333333344,-0.188888888888889,5.113372327070679e-12
-0.011111111111111072,-0.188888888888889,4.411869963465759e-12
0.011111111111111072,-0.188888888888889,4.4587417839103805e-12
0.033333333333333215,-0.188888888888889,5.270002614529955e-12
0.05555555555555558,-0.188888888888889,7.224574832499919e-12
0.07777777777777772,-0.188888888888889,1.1337028989933794e-11
0.09999999999999987,-0.188888888888889,2.0037549491311382e-11
0.12222222222222223,-0.188888888888889,3.918901039647866e-11
0.14444444444444438,-0.188888888888889,8.330385328893038e-11
0.16666666666666652,-0.188888888888889,1.8918196300862415e-10
0.18888888888888888,-0.188888888888889,4.5181946759675656e-10
0.21111111111111103,-0.188888888888889,1.1191005318936218e-09
0.2333333333333334,-0.188888888888889,2.8404817791368554e-09
0.25555555555555554,-0.188888888888889,7.314106786540896e-09
0.2777777777777777,-0.188888888888889,1.894754916222056e-08
0.30000000000000004,-0.188888888888889,4.904388916902737e-08
0.3222222222222222,-0.188888888888889,1.261261080398361e-07
0.34444444444444433,-0.188888888888889,3.2076779968135043e-07
0.3666666666666667,-0.188888888888889,8.036443320017859e-07
0.38888888888888884,-0.188888888888889,1.9770690586915925e-06
0.411111111111111,-0.188888888888889,4.763039626662616e-06
0.43333333333333335,-0.188888888888889,1.1211165921572708e-05
0.4555555555555555,-0.188888888888889,2.5731734442118855e-05
0.47777777777777786,-0.188888888888889,5.7492143292451646e-05
0.5,-0.188888888888889,0.00012486484502962183
0.5222222222222221,-0.188888888888889,0.00026328155850152197
0.5444444444444445,-0.188888888888889,0.0005383658765587355
0.5666666666666667,-0.188888888888889,0.0010665977743112996
0.5888888888888888,-0.188888888888889,0.0020456486449742972
0.6111111111111112,-0.188888888888889,0.0037953703412389305
0.6333333333333333,-0.188888888888889,0.006807593029543764
0.6555555555555554,-0.188888888888889,0.01179792370049916
0.6777777777777778,-0.188888888888889,0.019745794730351596
0.7,-0.188888888888889,0.0319013848566596
0.7222222222222221,-0.188888888888889,0.04973250421306163
0.7444444444444445,-0.188888888888889,0.07478514931228472
0.7666666666666666,-0.188888888888889,0.10844238167113253
0.788888888888889,-0.188888888888889,0.15158973288769192
0.8111111111111111,-0.188888888888889,0.20422941150662965
0.8333333333333333,-0.188888888888889,0.26512216837341956
0.8555555555555556,-0.188888888888889,0.3315614903301124
0.8777777777777778,-0.188888888888889,0.39938508971426256
0.8999999999999999,-0.188888888888889,0.4632935322114641
0.922222222222222,-0.188888888888889,0.517476680236996
0.9444444444444446,-0.188888888888889,0.5564612410554834
0.9666666666666668,-0.188888888888889,0.576014417012316
0.9888888888888889,-0.188888888888889,0.5738990524678219
1.011111111111111,-0.188888888888889,0.5502943297714894
1.0333333333333332,-0.188888888888889,0.5077727636213806
1.0555555555555554,-0.188888888888889,0.450836929677844
1.077777777777778,-0.188888888888889,0.38513169028405986
1.1,-0.188888888888889,0.31652315541479475

-1.1,-0.16666666666666674,0.3183645376326721
-1.077777777777778,-0.16666666666666674,0.3851343753318837
-1.0555555555555556,-0.16666666666666674,0.4481275622501716
-1.0333333333333334,-0.16666666666666674,0.50155601099821
-1.0111111111111113,-0.16666666666666674,0.5400008362119408
-0.9888888888888889,-0.16666666666666674,0.5593167461947777
-0.9666666666666668,-0.16666666666666674,0.557369815159361
-0.9444444444444445,-0.16666666666666674,0.5344266114472986
-0.9222222222222223,-0.16666666666666674,0.4930963166441996
-0.9000000000000001,-0.16666666666666674,0.4378427793719225
-0.8777777777777779,-0.16666666666666674,0.37419257114086274
-0.8555555555555556,-0.16666666666666674,0.30783290438022654
-0.8333333333333335,-0.16666666666666674,0.24380093649325554
-0.8111111111111111,-0.16666666666666674,0.1859171825952105
-0.788888888888889,-0.16666666666666674,0.13653296334314896
-0.7666666666666667,-0.16666666666666674,0.09657547518228105
-0.7444444444444445,-0.16666666666666674,0.06581026752229492
-0.7222222222222223,-0.16666666666666674,0.04321294665045804
-0.7000000000000001,-0.16666666666666674,0.027348581474065856
-0.6777777777777778,-0.16666666666666674,0.01668694243030363
-0.6555555555555557,-0.16666666666666674,0.009819180602826263
-0.6333333333333334,-0.16666666666666674,0.005574210110722955
-0.6111111111111112,-0.16666666666666674,0.0030540397036197603
-0.5888888888888889,-0.16666666666666674,0.0016156490649070776
-0.5666666666666668,-0.16666666666666674,0.0008257080328228595
-0.5444444444444445,-0.16666666666666674,0.0004079178407990807
-0.5222222222222223,-0.16666666666666674,0.00019493277783662523
-0.5000000000000001,-0.16666666666666674,9.017983875553603e-05
-0.47777777777777786,-0.16666666666666674,4.0424916107049064e-05
-0.4555555555555556,-0.16666666666666674,1.7578178125417296e-05
-0.43333333333333335,-0.16666666666666674,7.423938850681113e-06
-0.4111111111111112,-0.16666666666666674,3.049851455871629e-06
-0.38888888888888895,-0.16666666666666674,1.2208781803229932e-06
-0.3666666666666667,-0.16666666666666674,4.772256013022045e-07
-0.34444444444444455,-0.16666666666666674,1.8260636140714722e-07
-0.3222222222222223,-0.16666666666666674,6.860359282981854e-08
-0.30000000000000004,-0.16666666666666674,2.5396961272703938e-08
-0.2777777777777778,-0.16666666666666674,9.305093562242222e-09
-0.25555555555555565,-0.16666666666666674,3.392248313661789e-09
-0.2333333333333334,-0.16666666666666674,1.2386387441563127e-09
-0.21111111111111114,-0.16666666666666674,4.567064369291315e-10
-0.188888888888889,-0.16666666666666674,1.7177754306198404e-10
-0.16666666666666674,-0.16666666666666674,6.673861591982324e-11
-0.1444444444444445,-0.16666666666666674,2.7197231328131836e-11
-0.12222222222222223,-0.16666666666666674,1.1840192828274e-11
-0.10000000000000009,-0.16666666666666674,5.624002498213513e-12
-0.07777777777777772,-0.16666666666666674,2.9829959014516836e-12
-0.05555555555555558,-0.16666666666666674,1.8094166820860458e-12
-0.03333333333333344,-0.16666666666666674,1.2833567733245126e-12
-0.011111111111111072,-0.16666666666666674,1.0827926224291909e-12
0.011111111111111072,-0.16666666666666674,1.0961030175897825e-12
0.033333333333333215,-0.16666666666666674,1.3287409137528755e-12
0.05555555555555558,-0.16666666666666674,1.9073016085748623e-12
0.07777777777777772,-0.16666666666666674,3.1846785621618153e-12
0.09999999999999987,-0.16666666666666674,6.054479023453698e-12
0.12222222222222223,-0.16666666666666674,1.2811135934241549e-11
0.14444444444444438,-0.16666666666666674,2.9509635020383727e-11
0.16666666666666652,-0.16666666666666674,7.250384962898263e-11
0.18888888888888888,-0.16666666666666674,1.866544402086621e-10
0.21111111111111103,-0.16666666666666674,4.959749678444175e-10
0.2333333333333334,-0.16666666666666674,1.343524984230691e-09
0.25555555555555554,-0.16666666666666674,3.6731363103425763e-09
0.2777777777777777,-0.16666666666666674,1.0053690467719529e-08
0.30000000000000004,-0.16666666666666674,2.737082145420593e-08
0.3222222222222222,-0.16666666666666674,7.372945412482554e-08
0.34444444444444433,-0.16666666666666674,1.956704951974631e-07
0.3666666666666667,-0.16666666666666674,5.098156711082358e-07
0.38888888888888884,-0.16666666666666674,1.300287151534698e-06
0.411111111111111,-0.16666666666666674,3.2385275845028183e-06
0.43333333333333335,-0.16666666666666674,7.860509858515516e-06
0.4555555555555555,-0.16666666666666674,1.8560867050882103e-05
0.47777777777777786,-0.16666666666666674,4.257477136466023e-05
0.5,-0.16666666666666674,9.474753739314247e-05
0.5222222222222221,-0.16666666666666674,0.00020435128744604447
0.5444444444444445,-0.16666666666666674,0.0004267539799413548
0.5666666666666667,-0.16666666666666674,0.0008622232656996649
0.5888888888888888,-0.16666666666666674,0.0016842278988584583
0.6111111111111112,-0.16666666666666674,0.0031787527569038035
0.6333333333333333,-0.16666666666666674,0.005793702919333616
0.6555555555555554,-0.16666666666666674,0.010192864241554566
0.6777777777777778,-0.16666666666666674,0.01730206277825981
0.7,-0.16666666666666674,0.02832715500521971
0.7222222222222221,-0.16666666666666674,0.044716844006245156
0.7444444444444445,-0.16666666666666674,0.06804208024313002
0.7666666666666666,-0.16666666666666674,0.09977249701504472
0.788888888888889,-0.16666666666666674,0.14095198056783473
0.8111111111111111,-0.16666666666666674,0.1918090466259462
0.8333333333333333,-0.16666666666666674,0.25137610396822757
0.8555555555555556,-0.16666666666666674,0.3172219334987791
0.8777777777777778,-0.16666666666666674,0.385408239303151
0.8999999999999999,-0.16666666666666674,0.4507520912840807
0.922222222222222,-0.16666666666666674,0.5074103468135912
0.9444444444444446,-0.16666666666666674,0.5497134799452381
0.9666666666666668,-0.16666666666666674,0.5730914855969816
0.9888888888888889,-0.16666666666666674,0.5748848786966839
1.011111111111111,-0.16666666666666674,0.5548422015451319
1.0333333333333332,-0.16666666666666674,0.5151754630174645
1.0555555555555554,-0.16666666666666674,0.4601571095679606
1.077777777777778,-0.16666666666666674,0.3953603364740869
1.1,-0.16666666666666674,0.3267300173196598

-1.1,-0.1444444444444445,0.3289232202408482
-1.077777777777778,-0.1444444444444445,0.3958927689077397
-1.0555555555555556,-0.1444444444444445,0.4582193954672798
-1.0333333333333334,-0.1444444444444445,0.5100390828756032
-1.0111111111111113,-0.1444444444444445,0.5459972883542521
-0.9888888888888889,-0.1444444444444445,0.562159320838534
-0.9666666666666668,-0.1444444444444445,0.5567205040149974
-0.9444444444444445,-0.1444444444444445,0.5303385575036293
-0.9222222222222223,-0.1444444444444445,0.486003390172966
-0.9000000000000001,-0.1444444444444445,0.4284797867648228
-0.8777777777777779,-0.1444444444444445,0.3634665242350741
-0.8555555555555556,-0.1444444444444445,0.29667659447994177
-0.8333333333333335,-0.1444444444444445,0.23304125363466205
-0.8111111111111111,-0.1444444444444445,0.17618279800921524
-0.788888888888889,-0.1444444444444445,0.12821273254296367
-0.7666666666666667,-0.1444444444444445,0.08982506647042271
-0.7444444444444445,-0.1444444444444445,0.06059423358456535
-0.7222222222222223,-0.1444444444444445,0.03936487400221047
-0.7000000000000001,-0.1444444444444445,0.02463291090955892
-0.6777777777777778,-0.1444444444444445,0.014850730366743567
-0.6555555555555557,-0.1444444444444445,0.008628058801703116
-0.6333333333333334,-0.1444444444444445,0.00483207518489364
-0.6111111111111112,-0.1444444444444445,0.002609445178495925
-0.5888888888888889,-0.1444444444444445,0.0013592977535756058
-0.5666666666666668,-0.1444444444444445,0.00068330392807273
-0.5444444444444445,-0.1444444444444445,0.0003316304120567811
-0.5222222222222223,-0.1444444444444445,0.00015548075137709064
-0.5000000000000001,-0.1444444444444445,7.046289241383919e-05
-0.47777777777777786,-0.1444444444444445,3.089103867973059e-05
-0.4555555555555556,-0.1444444444444445,1.311221997068386e-05
-0.43333333333333335,-0.1444444444444445,5.394412311715853e-06
-0.4111111111111112,-0.1444444444444445,2.153640155095378e-06
-0.38888888888888895,-0.1444444444444445,8.356101486137986e-07
-0.3666666666666667,-0.1444444444444445,3.156488149016473e-07
-0.34444444444444455,-0.1444444444444445,1.1633265342111386e-07
-0.3222222222222223,-0.1444444444444445,4.193936751352949e-08
-0.30000000000000004,-0.1444444444444445,1.4836833192300853e-08
-0.2777777777777778,-0.1444444444444445,5.1707683743270495e-09
-0.25555555555555565,-0.1444444444444445,1.7838960188750183e-09
-0.2333333333333334,-0.1444444444444445,6.129486547265917e-10
-0.21111111111111114,-0.1444444444444445,2.1137620499530321e-10
-0.188888888888889,-0.1444444444444445,7.387815112941183e-11
-0.16666666666666674,-0.1444444444444445,2.6499430739725488e-11
-0.1444444444444445,-0.1444444444444445,9.911469962554194e-12
-0.12222222222222223,-0.1444444444444445,3.9437821502081195e-12
-0.10000000000000009,-0.1444444444444445,1.7106900368656523e-12
-0.07777777777777772,-0.1444444444444445,8.322946860430863e-13
-0.05555555555555558,-0.1444444444444445,4.684607318666964e-13
-0.03333333333333344,-0.1444444444444445,3.1439898046680695e-13
-0.011111111111111072,-0.1444444444444445,2.5778840094410044e-13
0.011111111111111072,-0.1444444444444445,2.6150307184477787e-13
0.033333333333333215,-0.1444444444444445,3.273775822558489e-13
0.05555555555555558,-0.1444444444444445,4.977817465651522e-13
0.07777777777777772,-0.1444444444444445,8.966756405295336e-13
0.09999999999999987,-0.1444444444444445,1.858766661985533e-12
0.12222222222222223,-0.1444444444444445,4.305456128672444e-12
0.14444444444444438,-0.1444444444444445,1.084385810478418e-11
0.16666666666666652,-0.1444444444444445,2.9004702857188758e-11
0.18888888888888888,-0.1444444444444445,8.079862531341094e-11
0.21111111111111103,-0.1444444444444445,2.3078489833989482e-10
0.2333333333333334,-0.1444444444444445,6.676356442825113e-10
0.25555555555555554,-0.1444444444444445,1.9374232562468406e-09
0.2777777777777777,-0.1444444444444445,5.5974583725053404e-09
0.30000000000000004,-0.1444444444444445,1.600509031098495e-08
0.3222222222222222,-0.1444444444444445,4.507872600905194e-08
0.34444444444444433,-0.1444444444444445,1.2458870387989964e-07
0.3666666666666667,-0.1444444444444445,3.368500301135225e-07
0.38888888888888884,-0.1444444444444445,8.886785336374862e-07
0.411111111111111,-0.1444444444444445,2.2829330795357136e-06
0.43333333333333335,-0.1444444444444445,5.700652516750528e-06
0.4555555555555555,-0.1444444444444445,1.3816689121768128e-05
0.47777777777777786,-0.1444444444444445,3.2463558549646866e-05
0.5,-0.1444444444444445,7.386642842645311e-05
0.5222222222222221,-0.1444444444444445,0.0001626185376610611
0.5444444444444445,-0.1444444444444445,0.0003461254981891814
0.5666666666666667,-0.1444444444444445,0.000711791047559029
0.5888888888888888,-0.1444444444444445,0.0014134493489608804
0.6111111111111112,-0.1444444444444445,0.0027089603853063687
0.6333333333333333,-0.1444444444444445,0.00500879214423856
0.6555555555555554,-0.1444444444444445,0.00893115915063172
0.6777777777777778,-0.1444444444444445,0.015352652135545828
0.7,-0.1444444444444445,0.02543507213215746
0.7222222222222221,-0.1444444444444445,0.040601704813173926
0.7444444444444445,-0.1444444444444445,0.062433483984853454
0.7666666666666666,-0.1444444444444445,0.09246215007184214
0.788888888888889,-0.1444444444444445,0.1318572596027626
0.8111111111111111,-0.1444444444444445,0.1810366359511641
0.8333333333333333,-0.1444444444444445,0.23926940410154668
0.8555555555555556,-0.1444444444444445,0.30437455069951946
0.8777777777777778,-0.1444444444444445,0.3726299199724405
0.8999999999999999,-0.1444444444444445,0.4389832642451613
0.922222222222222,-0.1444444444444445,0.4975950266087042
0.9444444444444446,-0.1444444444444445,0.5426536729095518
0.9666666666666668,-0.1444444444444445,0.5693146495627436
0.9888888888888889,-0.1444444444444445,0.5745557494498804
1.011111111111111,-0.1444444444444445,0.5577405720665892
1.0333333333333332,-0.1444444444444445,0.5207449253254259
1.0555555555555554,-0.1444444444444445,0.46761163196822814
1.077777777777778,-0.1444444444444445,0.40382175192697933
1.1,-0.1444444444444445,0.3353642320383789

-1.1,-0.12222222222222223,0.33838718540897944
-1.077777777777778,-0.12222222222222223,0.40550633086234306
-1.0555555555555556,-0.12222222222222223,0.467215165675782
-1.0333333333333334,-0.12222222222222223,0.5175927834475611
-1.0111111111111113,-0.12222222222222223,0.5513523615553425
-0.9888888888888889,-0.12222222222222223,0.5647538980007994
-0.9666666666666668,-0.12222222222222223,0.5562871907353886
-0.9444444444444445,-0.12222222222222223,0.5269523747843884
-0.9222222222222223,-0.12222222222222223,0.4800658621805452
-0.9000000000000001,-0.12222222222222223,0.4206436563284768
-0.8777777777777779,-0.12222222222222223,0.35452049137664365
-0.8555555555555556,-0.12222222222222223,0.2874180584664618
-0.8333333333333335,-0.12222222222222223,0.22416503200808277
-0.8111111111111111,-0.12222222222222223,0.16820610751395126
-0.788888888888889,-0.12222222222222223,0.12144475235566132
-0.7666666666666667,-0.12222222222222223,0.08437746427815708
-0.7444444444444445,-0.12222222222222223,0.05642061134409005
-0.7222222222222223,-0.12222222222222223,0.03631379229377035
-0.7000000000000001,-0.12222222222222223,0.022500581719097277
-0.6777777777777778,-0.12222222222222223,0.013423879293021313
-0.6555555555555557,-0.12222222222222223,0.007712720620563177
-0.6333333333333334,-0.12222222222222223,0.004268510841235034
-0.6111111111111112,-0.12222222222222223,0.0022760985812706404
-0.5888888888888889,-0.12222222222222223,0.0011696967310344585
-0.5666666666666668,-0.12222222222222223,0.0005795119478551756
-0.5444444444444445,-0.12222222222222223,0.00027689744278363605
-0.5222222222222223,-0.12222222222222223,0.0001276523419893199
-0.5000000000000001,-0.12222222222222223,5.680784616062411e-05
-0.47777777777777786,-0.12222222222222223,2.4418051404997543e-05
-0.4555555555555556,-0.12222222222222223,1.0144613112764356e-05
-0.43333333333333335,-0.12222222222222223,4.076955486230073e-06
-0.4111111111111112,-0.12222222222222223,1.586482484113342e-06
-0.38888888888888895,-0.12222222222222223,5.984690454577152e-07
-0.3666666666666667,-0.12222222222222223,2.1916467143141928e-07
-0.34444444444444455,-0.12222222222222223,7.804991337383373e-08
-0.3222222222222223,-0.12222222222222223,2.7087572922835765e-08
-0.30000000000000004,-0.12222222222222223,9.185602100996317e-09
-0.2777777777777778,-0.12222222222222223,3.0536305901612277e-09
-0.25555555555555565,-0.12222222222222223,9.993226376501687e-10
-0.2333333333333334,-0.12222222222222223,3.2365815123978117e-10
-0.21111111111111114,-0.12222222222222223,1.0445912215826675e-10
-0.188888888888889,-0.12222222222222223,3.3899386973604733e-11
-0.16666666666666674,-0.12222222222222223,1.1193960485337029e-11
-0.1444444444444445,-0.12222222222222223,3.821024006876421e-12
-0.12222222222222223,-0.12222222222222223,1.3767908317642047e-12
-0.10000000000000009,-0.12222222222222223,5.381358848159518e-13
-0.07777777777777772,-0.12222222222222223,2.361115958452852e-13
-0.05555555555555558,-0.12222222222222223,1.210581889206818e-13
-0.03333333333333344,-0.12222222222222223,7.564986468877719e-14
-0.011111111111111072,-0.12222222222222223,5.972794060149273e-14
0.011111111111111072,-0.12222222222222223,6.075318165406766e-14
0.033333333333333215,-0.12222222222222223,7.934233316186933e-14
0.05555555555555558,-0.12222222222222223,1.2988673539282014e-13
0.07777777777777772,-0.12222222222222223,2.5701626405773807e-13
0.09999999999999987,-0.12222222222222223,5.904857956753241e-13
0.12222222222222223,-0.12222222222222223,1.5161876006765367e-12
0.14444444444444438,-0.12222222222222223,4.210995791951779e-12
0.16666666666666652,-0.12222222222222223,1.2322174023828366e-11
0.18888888888888888,-0.12222222222222223,3.722556607450744e-11
0.21111111111111103,-0.12222222222222223,1.1433208980692464e-10
0.2333333333333334,-0.12222222222222223,3.528878959983799e-10
0.25555555555555554,-0.12222222222222223,1.0850266693512215e-09
0.2777777777777777,-0.12222222222222223,3.3011844016044534e-09
0.30000000000000004,-0.12222222222222223,9.887204442020428e-09
0.3222222222222222,-0.12222222222222223,2.903264975313533e-08
0.34444444444444433,-0.12222222222222223,8.331218233912369e-08
0.3666666666666667,-0.12222222222222223,2.3303154836340897e-07
0.38888888888888884,-0.12222222222222223,6.340065306629741e-07
0.411111111111111,-0.12222222222222223,1.67494176213819e-06
0.43333333333333335,-0.12222222222222223,4.29059383414037e-06
0.4555555555555555,-0.12222222222222223,1.0644749401244681e-05
0.47777777777777786,-0.12222222222222223,2.555205497531894e-05
0.5,-0.12222222222222223,5.929636031910261e-05
0.5222222222222221,-0.12222222222222223,0.00013293412015012013
0.5444444444444445,-0.12222222222222223,0.00028773361917591175
0.5666666666666667,-0.12222222222222223,0.0006009898790945447
0.5888888888888888,-0.12222222222222223,0.001210803583295739
0.6111111111111112,-0.12222222222222223,0.0023520340229198342
0.6333333333333333,-0.12222222222222223,0.004403843634111578
0.6555555555555554,-0.12222222222222223,0.007945328645276228
0.6777777777777778,-0.12222222222222223,0.013809320779453349
0.7,-0.12222222222222223,0.023116136095883647
0.7222222222222221,-0.12222222222222223,0.03726095133063658
0.7444444444444445,-0.12222222222222223,0.05782443859765484
0.7666666666666666,-0.12222222222222223,0.08638117584489895
0.788888888888889,-0.12222222222222223,0.12419830950001619
0.8111111111111111,-0.12222222222222223,0.1718486649306389
0.8333333333333333,-0.12222222222222223,0.22880267343756874
0.8555555555555556,-0.12222222222222223,0.29310004067752093
0.8777777777777778,-0.12222222222222223,0.36121865948268655
0.8999999999999999,-0.12222222222222223,0.4282401795587325
0.922222222222222,-0.12222222222222223,0.48835354000393777
0.9444444444444446,-0.12222222222222223,0.5356494568055068
0.9666666666666668,-0.12222222222222223,0.5650654288653756
0.9888888888888889,-0.12222222222222223,0.5732753036293898
1.011111111111111,-0.12222222222222223,0.5593078840069406
1.0333333333333332,-0.12222222222222223,0.5247356025854681
1.0555555555555554,-0.12222222222222223,0.4733826820653464
1.077777777777778,-0.12222222222222223,0.4106277841354812
1.1,-0.12222222222222223,0.34247722192548186

-1.1,-0.10000000000000009,0.34668260204440693
-1.077777777777778,-0.10000000000000009,0.4139315586856418
-1.0555555555555556,-0.10000000000000009,0.4751116510281117
-1.0333333333333334,-0.10000000000000009,0.524258885112206
-1.0111111111111113,-0.10000000000000009,0.5561503405439955
-0.9888888888888889,-0.10000000000000009,0.5672170850150754
-0.9666666666666668,-0.10000000000000009,0.5562021855899296
-0.9444444444444445,-0.10000000000000009,0.5243959245454364
-0.9222222222222223,-0.10000000000000009,0.47538730115523187
-0.9000000000000001,-0.10000000000000009,0.4143979270991784
-0.8777777777777779,-0.10000000000000009,0.3473691364662511
-0.8555555555555556,-0.10000000000000009,0.28002225068731934
-0.8333333333333335,-0.10000000000000009,0.21709401291745453
-0.8111111111111111,-0.10000000000000009,0.16187735775246775
-0.788888888888889,-0.10000000000000009,0.1161018835134263
-0.7666666666666667,-0.10000000000000009,0.0801018683649522
-0.7444444444444445,-0.10000000000000009,0.05316617675229079
-0.7222222222222223,-0.10000000000000009,0.03395167591419848
-0.7000000000000001,-0.10000000000000009,0.02086261183355946
-0.6777777777777778,-0.10000000000000009,0.012337079138451024
-0.6555555555555557,-0.10000000000000009,0.007021882773754583
-0.6333333333333334,-0.10000000000000009,0.003847349350543162
-0.6111111111111112,-0.10000000000000009,0.0020296215655762955
-0.5888888888888889,-0.10000000000000009,0.0010311063186701482
-0.5666666666666668,-0.10000000000000009,0.0005045791486741448
-0.5444444444444445,-0.10000000000000009,0.00023790889164055116
-0.5222222222222223,-0.10000000000000009,0.00010811457625298094
-0.5000000000000001,-0.10000000000000009,4.737063816940786e-05
-0.47777777777777786,-0.10000000000000009,2.0020377649373827e-05
-0.4555555555555556,-0.10000000000000009,8.165703971081363e-06
-0.43333333333333335,-0.10000000000000009,3.216142171362308e-06
-0.4111111111111112,-0.10000000000000009,1.2240830047900027e-06
-0.38888888888888895,-0.10000000000000009,4.5060865284400694e-07
-0.3666666666666667,-0.10000000000000009,1.6060644819702485e-07
-0.34444444444444455,-0.10000000000000009,5.549693449971875e-08
-0.3222222222222223,-0.10000000000000009,1.862183901145133e-08
-0.30000000000000004,-0.10000000000000009,6.080066275267807e-09
-0.2777777777777778,-0.10000000000000009,1.9366401815223627e-09
-0.25555555555555565,-0.10000000000000009,6.03791704468579e-10
-0.2333333333333334,-0.10000000000000009,1.850556395737534e-10
-0.21111111111111114,-0.10000000000000009,5.607635736412549e-11
-0.188888888888889,-0.10000000000000009,1.6930109573264807e-11
-0.16666666666666674,-0.10000000000000009,5.146439697707419e-12
-0.1444444444444445,-0.10000000000000009,1.59828974193644e-12
-0.12222222222222223,-0.10000000000000009,5.175930965873951e-13
-0.10000000000000009,-0.10000000000000009,1.798694168291156e-13
-0.07777777777777772,-0.10000000000000009,6.976890994786058e-14
-0.05555555555555558,-0.10000000000000009,3.179397922745272e-14
-0.03333333333333344,-0.10000000000000009,1.8067321356257396e-14
-0.011111111111111072,-0.10000000000000009,1.3538904716753302e-14
0.011111111111111072,-0.10000000000000009,1.3821357566587993e-14
0.033333333333333215,-0.10000000000000009,1.9124606322268185e-14
0.05555555555555558,-0.10000000000000009,3.450459409340911e-14
0.07777777777777772,-0.10000000000000009,7.678022719737517e-14
0.09999999999999987,-0.10000000000000009,1.9915352558831182e-13
0.12222222222222223,-0.10000000000000009,5.73752650636353e-13
0.14444444444444438,-0.10000000000000009,1.7685372472268728e-12
0.16666666666666652,-0.10000000000000009,5.674514974233006e-12
0.18888888888888888,-0.10000000000000009,1.8582683672824765e-11
0.21111111111111103,-0.10000000000000009,6.123875001400884e-11
0.2333333333333334,-0.10000000000000009,2.0102762070243916e-10
0.25555555555555554,-0.10000000000000009,6.524527839506284e-10
0.2777777777777777,-0.10000000000000009,2.0820058980281204e-09
0.30000000000000004,-0.10000000000000009,6.504484727055634e-09
0.3222222222222222,-0.10000000000000009,1.98299069651116e-08
0.34444444444444433,-0.10000000000000009,5.8842672626046823e-08
0.3666666666666667,-0.10000000000000009,1.6960758261665035e-07
0.38888888888888884,-0.10000000000000009,4.741010698156533e-07
0.411111111111111,-0.10000000000000009,1.2834975555386422e-06
0.43333333333333335,-0.10000000000000009,3.361611058280494e-06
0.4555555555555555,-0.10000000000000009,8.510204729038875e-06
0.47777777777777786,-0.10000000000000009,2.080892164941824e-05
0.5,-0.10000000000000009,4.9113988805208525e-05
0.5222222222222221,-0.10000000000000009,0.00011183508707369708
0.5444444444444445,-0.10000000000000009,0.0002455690792933699
0.5666666666666667,-0.10000000000000009,0.0005197872748637126
0.5888888888888888,-0.10000000000000009,0.0010602074218618507
0.6111111111111112,-0.10000000000000009,0.0020832695859214416
0.6333333333333333,-0.10000000000000009,0.003942592652796787
0.6555555555555554,-0.10000000000000009,0.007184658153883946
0.6777777777777778,-0.10000000000000009,0.012604788069306974
0.7,-0.10000000000000009,0.021286167882380774
0.7222222222222221,-0.10000000000000009,0.03459613143247008
0.7444444444444445,-0.10000000000000009,0.05410887732333175
0.7666666666666666,-0.10000000000000009,0.0814271895626599
0.788888888888889,-0.10000000000000009,0.11789209488857401
0.8111111111111111,-0.10000000000000009,0.16420005328145074
0.8333333333333333,-0.10000000000000009,0.21998770284508415
0.8555555555555556,-0.10000000000000009,0.28348280948591353
0.8777777777777778,-0.10000000000000009,0.3513404236047268
0.8999999999999999,-0.10000000000000009,0.418769665258187
0.922222222222222,-0.10000000000000009,0.4800020608569448
0.9444444444444446,-0.10000000000000009,0.5290650288765875
0.9666666666666668,-0.10000000000000009,0.56072806420602
0.9888888888888889,-0.10000000000000009,0.5714178015711442
1.011111111111111,-0.10000000000000009,0.5598813236666147
1.0333333333333332,-0.10000000000000009,0.5274275811745298
1.0555555555555554,-0.10000000000000009,0.4776826735101878
1.077777777777778,-0.10000000000000009,0.41592231468317264
1.1,-0.10000000000000009,0.34815155663005587

-1.1,-0.07777777777777772,0.3537211021834116
-1.077777777777778,-0.07777777777777772,0.42110152841323445
-1.0555555555555556,-0.07777777777777772,0.4818716370185209
-1.0333333333333334,-0.07777777777777772,0.5300338552079983
-1.0111111111111113,-0.07777777777777772,0.5604195235955423
-0.9888888888888889,-0.07777777777777772,0.5696010427825066
-0.9666666666666668,-0.07777777777777772,0.5565286077113208
-0.9444444444444445,-0.07777777777777772,0.5227279003618391
-0.9222222222222223,-0.07777777777777772,0.47200723649926546
-0.9000000000000001,-0.07777777777777772,0.40975183602034215
-0.8777777777777779,-0.07777777777777772,0.34198591837547954
-0.8555555555555556,-0.07777777777777772,0.27442764013421406
-0.8333333333333335,-0.07777777777777772,0.21173793495285542
-0.8111111111111111,-0.07777777777777772,0.1570874234870684
-0.788888888888889,-0.07777777777777772,0.112067295046699
-0.7666666666666667,-0.07777777777777772,0.07688405154584554
-0.7444444444444445,-0.07777777777777772,0.050727257965729175
-0.7222222222222223,-0.07777777777777772,0.0321903126036318
-0.7000000000000001,-0.07777777777777772,0.01964817106937081
-0.6777777777777778,-0.07777777777777772,0.011536410661502001
-0.6555555555555557,-0.07777777777777772,0.0065164960685251926
-0.6333333333333334,-0.07777777777777772,0.0035416130666179246
-0.6111111111111112,-0.07777777777777772,0.001852195082137788
-0.5888888888888889,-0.07777777777777772,0.0009322526507723274
-0.5666666666666668,-0.07777777777777772,0.0004516618308014182
-0.5444444444444445,-0.07777777777777772,0.00021067269438893464
-0.5222222222222223,-0.07777777777777772,9.462659751739098e-05
-0.5000000000000001,-0.07777777777777772,4.0939148059684144e-05
-0.47777777777777786,-0.07777777777777772,1.7065315216529016e-05
-0.4555555555555556,-0.07777777777777772,6.856338804674012e-06
-0.43333333333333335,-0.07777777777777772,2.6561579681383295e-06
-0.4111111111111112,-0.07777777777777772,9.926962945863689e-07
-0.38888888888888895,-0.07777777777777772,3.5813143662500085e-07
-0.3666666666666667,-0.07777777777777772,1.2481099230771327e-07
-0.34444444444444455,-0.07777777777777772,4.2057510068763916e-08
-0.3222222222222223,-0.07777777777777772,1.3718576717283937e-08
-0.30000000000000004,-0.07777777777777772,4.337850034508182e-09
-0.2777777777777778,-0.07777777777777772,1.3321143261523368e-09
-0.25555555555555565,-0.07777777777777772,3.982476937926805e-10
-0.2333333333333334,-0.07777777777777772,1.1627629759497274e-10
-0.21111111111111114,-0.07777777777777772,3.3298093275668e-11
-0.188888888888889,-0.07777777777777772,9.408225744812438e-12
-0.16666666666666674,-0.07777777777777772,2.6447499031172697e-12
-0.1444444444444445,-0.07777777777777772,7.486952666839131e-13
-0.12222222222222223,-0.07777777777777772,2.1730786346072738e-13
-0.10000000000000009,-0.07777777777777772,6.645547836039424e-14
-0.07777777777777772,-0.07777777777777772,2.232154260423531e-14
-0.05555555555555558,-0.07777777777777772,8.759677400545772e-15
-0.03333333333333344,-0.07777777777777772,4.3675036343860045e-15
-0.011111111111111072,-0.07777777777777772,3.0315517533704408e-15
0.011111111111111072,-0.07777777777777772,3.1102669278091496e-15
0.033333333333333215,-0.07777777777777772,4.677012916664295e-15
0.05555555555555558,-0.07777777777777772,9.623033929327369e-15
0.07777777777777772,-0.07777777777777772,2.4787597861782925e-14
0.09999999999999987,-0.07777777777777772,7.393139966509286e-14
0.12222222222222223,-0.07777777777777772,2.410503992963562e-13
0.14444444444444438,-0.07777777777777772,8.261696601074501e-13
0.16666666666666652,-0.07777777777777772,2.900288838689406e-12
0.18888888888888888,-0.07777777777777772,1.0249930415709152e-11
0.21111111111111103,-0.07777777777777772,3.604280500617796e-11
0.2333333333333334,-0.07777777777777772,1.2508207338718572e-10
0.25555555555555554,-0.07777777777777772,4.2591742832593465e-10
0.2777777777777777,-0.07777777777777772,1.416981533298841e-09
0.30000000000000004,-0.07777777777777772,4.591272411186075e-09
0.3222222222222222,-0.07777777777777772,1.4453818835740377e-08
0.34444444444444433,-0.07777777777777772,4.412657902161601e-08
0.3666666666666667,-0.07777777777777772,1.3045099706140938e-07
0.38888888888888884,-0.07777777777777772,3.7300566901067403e-07
0.411111111111111,-0.07777777777777772,1.0306101806894965e-06
0.43333333333333335,-0.07777777777777772,2.7494790755094396e-06
0.4555555555555555,-0.07777777777777772,7.07796828685187e-06
0.47777777777777786,-0.07777777777777772,1.7572795428086327e-05
0.5,-0.07777777777777772,4.205872650473354e-05
0.5222222222222221,-0.07777777777777772,9.700480206937971e-05
0.5444444444444445,-0.07777777777777772,0.00021553372284818507
0.5666666666666667,-0.07777777777777772,0.0004612166012577203
0.5888888888888888,-0.07777777777777772,0.0009503016123065116
0.6111111111111112,-0.07777777777777772,0.0018849398621353542
0.6333333333333333,-0.07777777777777772,0.0035986283763490778
0.6555555555555554,-0.07777777777777772,0.006611704701166828
0.6777777777777778,-0.07777777777777772,0.011688757912366364
0.7,-0.07777777777777772,0.01988154397437171
0.7222222222222221,-0.07777777777777772,0.03253215941622413
0.7444444444444445,-0.07777777777777772,0.05120542244540442
0.7666666666666666,-0.07777777777777772,0.07752162580583735
0.788888888888889,-0.07777777777777772,0.11287583927947151
0.8111111111111111,-0.07777777777777772,0.15805962131585916
0.8333333333333333,-0.07777777777777772,0.212841443790333
0.8555555555555556,-0.07777777777777772,0.2756022612067354
0.8777777777777778,-0.07777777777777772,0.34314596833135674
0.8999999999999999,-0.07777777777777772,0.41079462329533073
0.922222222222222,-0.07777777777777772,0.4728269747152616
0.9444444444444446,-0.07777777777777772,0.5232326625205072
0.9666666666666668,-0.07777777777777772,0.5566566434532186
0.9888888888888889,-0.07777777777777772,0.5693324884008569
1.011111111111111,-0.07777777777777772,0.559780461770302
1.0333333333333332,-0.07777777777777772,0.529091609375696
1.0555555555555554,-0.07777777777777772,0.4807224982776313
1.077777777777778,-0.07777777777777772,0.4198540355698267
1.1,-0.07777777777777772,0.35247890681066996

-1.1,-0.05555555555555558,0.3594033551042181
-1.077777777777778,-0.05555555555555558,0.4269298136476407
-1.0555555555555556,-0.05555555555555558,0.4874284914915861
-1.0333333333333334,-0.05555555555555558,0.5348745220462717
-1.0111111111111113,-0.05555555555555558,0.5641394483028584
-0.9888888888888889,-0.05555555555555558,0.5719026406305433
-0.9666666666666668,-0.05555555555555558,0.557271598675062
-0.9444444444444445,-0.05555555555555558,0.5219508881911097
-0.9222222222222223,-0.05555555555555558,0.46991548618775003
-0.9000000000000001,-0.05555555555555558,0.406675037238467
-0.8777777777777779,-0.05555555555555558,0.3383171794134598
-0.8555555555555556,-0.05555555555555558,0.270558690480782
-0.8333333333333335,-0.05555555555555558,0.2080046521748779
-0.8111111111111111,-0.05555555555555558,0.1537351549118043
-0.788888888888889,-0.05555555555555558,0.10923901141113088
-0.7666666666666667,-0.05555555555555558,0.07462840888608652
-0.7444444444444445,-0.05555555555555558,0.049019813459257114
-0.7222222222222223,-0.05555555555555558,0.030960032333416713
-0.7000000000000001,-0.05555555555555558,0.018802559971968506
-0.6777777777777778,-0.05555555555555558,0.010981068286364729
-0.6555555555555557,-0.05555555555555558,0.006167561813319512
-0.6333333333333334,-0.05555555555555558,0.0033316285326345243
-0.6111111111111112,-0.05555555555555558,0.0017310545749707274
-0.5888888888888889,-0.05555555555555558,0.0008652028011348627
-0.5666666666666668,-0.05555555555555558,0.00041603093264352546
-0.5444444444444445,-0.05555555555555558,0.0001924811773478304
-0.5222222222222223,-0.05555555555555558,8.569754537286615e-05
-0.5000000000000001,-0.05555555555555558,3.672301401367147e-05
-0.47777777777777786,-0.05555555555555558,1.5148943439548528e-05
-0.4555555555555556,-0.05555555555555558,6.017267854964349e-06
-0.43333333333333335,-0.05555555555555558,2.3020051293299625e-06
-0.4111111111111112,-0.05555555555555558,8.484822242939032e-07
-0.38888888888888895,-0.05555555555555558,3.0142334460234394e-07
-0.3666666666666667,-0.05555555555555558,1.032555540957978e-07
-0.34444444444444455,-0.05555555555555558,3.412750186637745e-08
-0.3222222222222223,-0.05555555555555558,1.0890921452256476e-08
-0.30000000000000004,-0.05555555555555558,3.358858260697785e-09
-0.2777777777777778,-0.05555555555555558,1.0022982512575542e-09
-0.25555555555555565,-0.05555555555555558,2.898340035227429e-10
-0.2333333333333334,-0.05555555555555558,8.138443319278031e-11
-0.21111111111111114,-0.05555555555555558,2.225316987151623e-11
-0.188888888888889,-0.05555555555555558,5.948539388728812e-12
-0.16666666666666674,-0.05555555555555558,1.5633976647424112e-12
-0.1444444444444445,-0.05555555555555558,4.0745307692950016e-13
-0.12222222222222223,-0.05555555555555558,1.067162758247321e-13
-0.10000000000000009,-0.05555555555555558,2.870809460576459e-14
-0.07777777777777772,-0.05555555555555558,8.233271843619855e-15
-0.05555555555555558,-0.05555555555555558,2.6868207300412823e-15
-0.03333333333333344,-0.05555555555555558,1.1139160115285755e-15
-0.011111111111111072,-0.05555555555555558,6.846778414456059e-16
0.011111111111111072,-0.05555555555555558,7.07210777736542e-16
0.033333333333333215,-0.05555555555555558,1.208026017867044e-15
0.05555555555555558,-0.05555555555555558,2.975642760053572e-15
0.07777777777777772,-0.05555555555555558,9.146552442583843e-15
0.09999999999999987,-0.05555555555555558,3.174031964773964e-14
0.12222222222222223,-0.05555555555555558,1.1709857734662866e-13
0.14444444444444438,-0.05555555555555558,4.4344284459833213e-13
0.16666666666666652,-0.05555555555555558,1.6879801612842942e-12
0.18888888888888888,-0.05555555555555558,6.375090575901839e-12
0.21111111111111103,-0.05555555555555558,2.368806716859176e-11
0.2333333333333334,-0.05555555555555558,8.610433763465871e-11
0.25555555555555554,-0.05555555555555558,3.049618763970624e-10
0.2777777777777777,-0.05555555555555558,1.0494159134475336e-09
0.30000000000000004,-0.05555555555555558,3.50116382789834e-09
0.3222222222222222,-0.05555555555555558,1.130695565846742e-08
0.34444444444444433,-0.05555555555555558,3.5303092235216104e-08
0.3666666666666667,-0.05555555555555558,1.0646205733367185e-07
0.38888888888888884,-0.05555555555555558,3.0985545180048686e-07
0.411111111111111,-0.05555555555555558,8.698362274705911e-07
0.43333333333333335,-0.05555555555555558,2.3540265764213964e-06
0.4555555555555555,-0.05555555555555558,6.1390433073976655e-06
0.47777777777777786,-0.05555555555555558,1.542253258116124e-05
0.5,-0.05555555555555558,3.7312179009600435e-05
0.5222222222222221,-0.05555555555555558,8.691185578172982e-05
0.5444444444444445,-0.05555555555555558,0.00019487233267148754
0.5666666666666667,-0.05555555555555558,0.00042051953693770773
0.5888888888888888,-0.05555555555555558,0.0008732119563129116
0.6111111111111112,-0.05555555555555558,0.0017445850337301193
0.6333333333333333,-0.05555555555555558,0.0033531456984826815
0.6555555555555554,-0.05555555555555558,0.00619948440947286
0.6777777777777778,-0.05555555555555558,0.011024576285315446
0.7,-0.05555555555555558,0.018855421488495158
0.7222222222222221,-0.05555555555555558,0.03101324838447998
0.7444444444444445,-0.05555555555555558,0.0490531542556454
0.7666666666666666,-0.05555555555555558,0.07460538275319653
0.788888888888889,-0.05555555555555558,0.10910240065123293
0.8111111111111111,-0.05555555555555558,0.1534047958681453
0.8333333333333333,-0.05555555555555558,0.20737936478999452
0.8555555555555556,-0.05555555555555558,0.26952390583111346
0.8777777777777778,-0.05555555555555558,0.33675872978104066
0.8999999999999999,-0.05555555555555558,0.40449787844297824
0.922222222222222,-0.05555555555555558,0.4670642436633268
0.9444444444444446,-0.05555555555555558,0.5184277088106959
0.9666666666666668,-0.05555555555555558,0.5531464978104007
0.9888888888888889,-0.05555555555555558,0.5673127111872845
1.011111111111111,-0.05555555555555558,0.5592757851857614
1.0333333333333332,-0.05555555555555558,0.5299588213458792
1.0555555555555554,-0.05555555555555558,0.48268401310594927
1.077777777777778,-0.05555555555555558,0.42255283292826396
1.1,-0.05555555555555558,0.3555409079051079

-1.1,-0.03333333333333344,0.36362734860666474
-1.077777777777778,-0.03333333333333344,0.43132000817475213
-1.0555555555555556,-0.03333333333333344,0.4916970769089619
-1.0333333333333334,-0.03333333333333344,0.5387105327931626
-1.0111111111111113,-0.03333333333333344,0.5672549935743441
-0.9888888888888889,-0.03333333333333344,0.574079159969036
-0.9666666666666668,-0.03333333333333344,0.5583953692274255
-0.9444444444444445,-0.03333333333333344,0.5220292452582485
-0.9222222222222223,-0.03333333333333344,0.46907012975034135
-0.9000000000000001,-0.03333333333333344,0.4051147943001651
-0.8777777777777779,-0.03333333333333344,0.33629768199577526
-0.8555555555555556,-0.03333333333333344,0.2683390148041117
-0.8333333333333335,-0.03333333333333344,0.205810448221785
-0.8111111111111111,-0.03333333333333344,0.1517347203496556
-0.788888888888889,-0.03333333333333344,0.10753447036339667
-0.7666666666666667,-0.03333333333333344,0.07326016355943396
-0.7444444444444445,-0.03333333333333344,0.047979858376090284
-0.7222222222222223,-0.03333333333333344,0.030208955013024247
-0.7000000000000001,-0.03333333333333344,0.018285817462908013
-0.6777777777777778,-0.03333333333333344,0.010641748353941804
-0.6555555555555557,-0.03333333333333344,0.005954584627986462
-0.6333333333333334,-0.03333333333333344,0.0032037015927219277
-0.6111111111111112,-0.03333333333333344,0.001657446698767686
-0.5888888888888889,-0.03333333333333344,0.0008245972536136219
-0.5666666666666668,-0.03333333333333344,0.00039453943903719143
-0.5444444444444445,-0.03333333333333344,0.00018156026150031765
-0.5222222222222223,-0.03333333333333344,8.036622857040098e-05
-0.5000000000000001,-0.03333333333333344,3.422120411437019e-05
-0.47777777777777786,-0.03333333333333344,1.4019725942815007e-05
-0.4555555555555556,-0.03333333333333344,5.526734340828388e-06
-0.43333333333333335,-0.03333333333333344,2.0967921728876274e-06
-0.4111111111111112,-0.03333333333333344,7.657481737661952e-07
-0.38888888888888895,-0.03333333333333344,2.692544348956974e-07
-0.3666666666666667,-0.03333333333333344,9.118208055798689e-08
-0.34444444444444455,-0.03333333333333344,2.974925993540176e-08
-0.3222222222222223,-0.03333333333333344,9.355096442491774e-09
-0.30000000000000004,-0.03333333333333344,2.8369901406496196e-09
-0.2777777777777778,-0.03333333333333344,8.302330165437761e-10
-0.25555555555555565,-0.03333333333333344,2.3466988472157745e-10
-0.2333333333333334,-0.03333333333333344,6.414112617730958e-11
-0.21111111111111114,-0.03333333333333344,1.697953680906646e-11
-0.188888888888889,-0.03333333333333344,4.363029936123666e-12
-0.16666666666666674,-0.03333333333333344,1.0917439726182829e-12
-0.1444444444444445,-0.03333333333333344,2.673264334674097e-13
-0.12222222222222223,-0.03333333333333344,6.455699312616199e-14
-0.10000000000000009,-0.03333333333333344,1.5582586244016403e-14
-0.07777777777777772,-0.03333333333333344,3.854578793516058e-15
-0.05555555555555558,-0.03333333333333344,1.0286826134568659e-15
-0.03333333333333344,-0.03333333333333344,3.3233803479732043e-16
-0.011111111111111072,-0.03333333333333344,1.658996963614126e-16
0.011111111111111072,-0.03333333333333344,1.7246494414638233e-16
0.033333333333333215,-0.03333333333333344,3.6158751421320446e-16
0.05555555555555558,-0.03333333333333344,1.1271102861270415e-15
0.07777777777777772,-0.03333333333333344,4.194148583768059e-15
0.09999999999999987,-0.03333333333333344,1.6791948048104754e-14
0.12222222222222223,-0.03333333333333344,6.892333126030688e-14
0.14444444444444438,-0.03333333333333344,2.8306395347874423e-13
0.16666666666666652,-0.03333333333333344,1.1477673321342857e-12
0.18888888888888888,-0.03333333333333344,4.5585660463728625e-12
0.21111111111111103,-0.03333333333333344,1.7645186327222742e-11
0.2333333333333334,-0.03333333333333344,6.634271273968805e-11
0.25555555555555554,-0.03333333333333344,2.4172270606663397e-10
0.2777777777777777,-0.03333333333333344,8.520605924884709e-10
0.30000000000000004,-0.03333333333333344,2.902101576856656e-09
0.3222222222222222,-0.03333333333333344,9.541885237637287e-09
0.34444444444444433,-0.03333333333333344,3.0263407873949416e-08
0.3666666666666667,-0.03333333333333344,9.253653158441531e-08
0.38888888888888884,-0.03333333333333344,2.726589981233926e-07
0.411111111111111,-0.03333333333333344,7.738821805495046e-07
0.43333333333333335,-0.03333333333333344,2.115165685367753e-06
0.4555555555555555,-0.03333333333333344,5.565667008258886e-06
0.47777777777777786,-0.03333333333333344,1.409613176700143e-05
0.5,-0.03333333333333344,3.4356863726311835e-05
0.5222222222222221,-0.03333333333333344,8.057315970450589e-05
0.5444444444444445,-0.03333333333333344,0.00018179106610511804
0.5666666666666667,-0.03333333333333344,0.0003945569156661611
0.5888888888888888,-0.03333333333333344,0.0008236789320276234
0.6111111111111112,-0.03333333333333344,0.0016537849686270585
0.6333333333333333,-0.03333333333333344,0.003193295335984836
0.6555555555555554,-0.03333333333333344,0.0059293645826454565
0.6777777777777778,-0.03333333333333344,0.010586675848662989
0.7,-0.03333333333333344,0.01817480187908166
0.7222222222222221,-0.03333333333333344,0.02999970868359169
0.7444444444444445,-0.03333333333333344,0.04760827851294889
0.7666666666666666,-0.03333333333333344,0.07263545675325853
0.788888888888889,-0.03333333333333344,0.10653686482659955
0.8111111111111111,-0.03333333333333344,0.15021798191330266
0.8333333333333333,-0.03333333333333344,0.20361121353731146
0.8555555555555556,-0.03333333333333344,0.2652939377770919
0.8777777777777778,-0.03333333333333344,0.3322675470455569
0.8999999999999999,-0.03333333333333344,0.40001242187341574
0.922222222222222,-0.03333333333333344,0.46288676689009917
0.9444444444444446,-0.03333333333333344,0.5148530381165526
0.9666666666666668,-0.03333333333333344,0.5504161327402174
0.9888888888888889,-0.03333333333333344,0.565576166443591
1.011111111111111,-0.03333333333333344,0.5585683810292476
1.0333333333333332,-0.03333333333333344,0.5302010752412638
1.0555555555555554,-0.03333333333333344,0.4837021346469914
1.077777777777778,-0.03333333333333344,0.42411445451510627
1.1,-0.03333333333333344,0.3573968319641078

-1.1,-0.011111111111111072,0.366300173202489
-1.077777777777778,-0.011111111111111072,0.43417936193773654
-1.0555555555555556,-0.011111111111111072,0.49458921287698315
-1.0333333333333334,-0.011111111111111072,0.5414615362739873
-1.0111111111111113,-0.011111111111111072,0.5696950621450431
-0.9888888888888889,-0.011111111111111072,0.5760681085453483
-0.9666666666666668,-0.011111111111111072,0.5598436128984023
-0.9444444444444445,-0.011111111111111072,0.5229094311897207
-0.9222222222222223,-0.011111111111111072,0.4694169810239659
-0.9000000000000001,-0.011111111111111072,0.40501381565393446
-0.8777777777777779,-0.011111111111111072,0.3358661335093144
-0.8555555555555556,-0.011111111111111072,0.2677041210075223
-0.8333333333333335,-0.011111111111111072,0.20508980193068574
-0.8111111111111111,-0.011111111111111072,0.1510224728422934
-0.788888888888889,-0.011111111111111072,0.10689481307072461
-0.7666666666666667,-0.011111111111111072,0.07272756698659887
-0.7444444444444445,-0.011111111111111072,0.04756413108614363
-0.7222222222222223,-0.011111111111111072,0.029902662339920016
-0.7000000000000001,-0.011111111111111072,0.018071855403817103
-0.6777777777777778,-0.011111111111111072,0.010499589125580492
-0.6555555555555557,-0.011111111111111072,0.005864541362361231
-0.6333333333333334,-0.011111111111111072,0.0031492355141707314
-0.6111111111111112,-0.011111111111111072,0.0016259402784961443
-0.5888888888888889,-0.011111111111111072,0.0008071487669913732
-0.5666666666666668,-0.011111111111111072,0.0003852794293777228
-0.5444444444444445,-0.011111111111111072,0.00017684708036172581
-0.5222222222222223,-0.011111111111111072,7.806382372957965e-05
-0.5000000000000001,-0.011111111111111072,3.314100261198487e-05
-0.47777777777777786,-0.011111111111111072,1.3532691833985787e-05
-0.4555555555555556,-0.011111111111111072,5.315572300787964e-06
-0.43333333333333335,-0.011111111111111072,2.008697980947499e-06
-0.4111111111111112,-0.011111111111111072,7.30361660833486e-07
-0.38888888888888895,-0.011111111111111072,2.555585119502558e-07
-0.3666666666666667,-0.011111111111111072,8.60706581090389e-08
-0.34444444444444455,-0.011111111111111072,2.790821227376316e-08
-0.3222222222222223,-0.011111111111111072,8.71448606944306e-09
-0.30000000000000004,-0.011111111111111072,2.621395388108317e-09
-0.2777777777777778,-0.011111111111111072,7.599564527190632e-10
-0.25555555555555565,-0.011111111111111072,2.1244374826155703e-10
-0.2333333333333334,-0.011111111111111072,5.7306022869066407e-11
-0.21111111111111114,-0.011111111111111072,1.4929915201483203e-11
-0.188888888888889,-0.011111111111111072,3.761485953869599e-12
-0.16666666666666674,-0.011111111111111072,9.180661850118827e-13
-0.1444444444444445,-0.011111111111111072,2.1763627119012625e-13
-0.12222222222222223,-0.011111111111111072,5.03144138121969e-14
-0.10000000000000009,-0.011111111111111072,1.1421303884969685e-14
-0.07777777777777772,-0.011111111111111072,2.5782344534968264e-15
-0.05555555555555558,-0.011111111111111072,5.950801571450787e-16
-0.03333333333333344,-0.011111111111111072,1.5175187030135508e-16
-0.011111111111111072,-0.011111111111111072,5.637724681240334e-17
0.011111111111111072,-0.011111111111111072,5.778144691249399e-17
0.033333333333333215,-0.011111111111111072,1.5836280138342605e-16
0.05555555555555558,-0.011111111111111072,6.18910607448285e-16
0.07777777777777772,-0.011111111111111072,2.664969923010896e-15
0.09999999999999987,-0.011111111111111072,1.1740076739101815e-14
0.12222222222222223,-0.011111111111111072,5.147767954636581e-14
0.14444444444444438,-0.011111111111111072,2.2179516172154207e-13
0.16666666666666652,-0.011111111111111072,9.324870917265643e-13
0.18888888888888888,-0.011111111111111072,3.809568321318265e-12
0.21111111111111103,-0.011111111111111072,1.5082722450842487e-11
0.2333333333333334,-0.011111111111111072,5.7763904166160766e-11
0.25555555555555554,-0.011111111111111072,2.1371665342139813e-10
0.2777777777777777,-0.011111111111111072,7.631453946758459e-10
0.30000000000000004,-0.011111111111111072,2.628130889408883e-09
0.3222222222222222,-0.011111111111111072,8.72393541914858e-09
0.34444444444444433,-0.011111111111111072,2.790037645732376e-08
0.3666666666666667,-0.011111111111111072,8.593781844721941e-08
0.38888888888888884,-0.011111111111111072,2.548639589105202e-07
0.411111111111111,-0.011111111111111072,7.275747995865247e-07
0.43333333333333335,-0.011111111111111072,1.998961978364787e-06
0.4555555555555555,-0.011111111111111072,5.284638556638855e-06
0.47777777777777786,-0.011111111111111072,1.3441480029078133e-05
0.5,-0.011111111111111072,3.288864773387429e-05
0.5222222222222221,-0.011111111111111072,7.740436324509548e-05
0.5444444444444445,-0.011111111111111072,0.00017521237685568818
0.5666666666666667,-0.011111111111111072,0.0003814244149774279
0.5888888888888888,-0.011111111111111072,0.0007984822395939701
0.6111111111111112,-0.011111111111111072,0.0016073386368763232
0.6333333333333333,-0.011111111111111072,0.003111073062154424
0.6555555555555554,-0.011111111111111072,0.00578964210668325
0.6777777777777778,-0.011111111111111072,0.010358864547095408
0.7,-0.011111111111111072,0.01781860630882873
0.7222222222222221,-0.011111111111111072,0.029465945469157543
0.7444444444444445,-0.011111111111111072,0.046842226327017705
0.7666666666666666,-0.011111111111111072,0.07158333419957917
0.788888888888889,-0.011111111111111072,0.1051553756113399
0.8111111111111111,-0.011111111111111072,0.14848587470733793
0.8333333333333333,-0.011111111111111072,0.20154070547892772
0.8555555555555556,-0.011111111111111072,0.26293903179655653
0.8777777777777778,-0.011111111111111072,0.3297261650019493
0.8999999999999999,-0.011111111111111072,0.3974201681217529
0.922222222222222,-0.011111111111111072,0.4604019959072499
0.9444444444444446,-0.011111111111111072,0.5126352838301952
0.9666666666666668,-0.011111111111111072,0.5486021120387982
0.9888888888888889,-0.011111111111111072,0.5642586941297645
1.011111111111111,-0.011111111111111072,0.5577831178826586
1.0333333333333332,-0.011111111111111072,0.5299241049890826
1.0555555555555554,-0.011111111111111072,0.483858528545305
1.077777777777778,-0.011111111111111072,0.42459517788121115
1.1,-0.011111111111111072,0.3580794850553419

-1.1,0.011111111111111072,0.3673507410861542
-1.077777777777778,0.011111111111111072,0.43543347164220203
-1.0555555555555556,0.011111111111111072,0.4960301780437347
-1.0333333333333334,0.011111111111111072,0.543055213232759
-1.0111111111111113,0.011111111111111072,0.5713917306514278
-0.9888888888888889,0.011111111111111072,0.5778069632908502
-0.9666666666666668,0.011111111111111072,0.56155921896731
-0.9444444444444445,0.011111111111111072,0.5245390155200188
-0.9222222222222223,0.011111111111111072,0.47090722327838164
-0.9000000000000001,0.011111111111111072,0.4063259318179983
-0.8777777777777779,0.011111111111111072,0.33697847127375624
-0.8555555555555556,0.011111111111111072,0.26861207294048894
-0.8333333333333335,0.011111111111111072,0.20580341540340896
-0.8111111111111111,0.011111111111111072,0.1515625417570115
-0.788888888888889,0.011111111111111072,0.10728839330435795
-0.7666666666666667,0.011111111111111072,0.07300376958596178
-0.7444444444444445,0.011111111111111072,0.04775078877766084
-0.7222222222222223,0.011111111111111072,0.03002414162192615
-0.7000000000000001,0.011111111111111072,0.018147995437501854
-0.6777777777777778,0.011111111111111072,0.010545550928777242
-0.6555555555555557,0.011111111111111072,0.005891263775970384
-0.6333333333333334,0.011111111111111072,0.003164200416074548
-0.6111111111111112,0.011111111111111072,0.0016340130131617307
-0.5888888888888889,0.011111111111111072,0.0008113439405047089
-0.5666666666666668,0.011111111111111072,0.0003873798245106901
-0.5444444444444445,0.011111111111111072,0.00017786033746795837
-0.5222222222222223,0.011111111111111072,7.853486499013475e-05
-0.5000000000000001,0.011111111111111072,3.3352050156441265e-05
-0.47777777777777786,0.011111111111111072,1.362384143074366e-05
-0.4555555555555556,0.011111111111111072,5.353526902791232e-06
-0.43333333333333335,0.011111111111111072,2.023938666200847e-06
-0.4111111111111112,0.011111111111111072,7.362648321200938e-07
-0.38888888888888895,0.011111111111111072,2.577646672410632e-07
-0.3666666666666667,0.011111111111111072,8.686646606088597e-08
-0.34444444444444455,0.011111111111111072,2.818540529283878e-08
-0.3222222222222223,0.011111111111111072,8.807763251272796e-09
-0.30000000000000004,0.011111111111111072,2.6517380740946256e-09
-0.2777777777777778,0.011111111111111072,7.69505308799677e-10
-0.25555555555555565,0.011111111111111072,2.1535375569598828e-10
-0.2333333333333334,0.011111111111111072,5.816591235494854e-11
-0.21111111111111114,0.011111111111111072,1.5176719242295317e-11
-0.188888888888889,0.011111111111111072,3.830457039980787e-12
-0.16666666666666674,0.011111111111111072,9.36896752308392e-13
-0.1444444444444445,0.011111111111111072,2.226836581434039e-13
-0.12222222222222223,0.011111111111111072,5.1652139126047136e-14
-0.10000000000000009,0.011111111111111072,1.1775494678177786e-14
-0.07777777777777772,0.011111111111111072,2.673269548170069e-15
-0.05555555555555558,0.011111111111111072,6.213414883312252e-16
-0.03333333333333344,0.011111111111111072,1.5917599709977725e-16
-0.011111111111111072,0.011111111111111072,5.799499768575173e-17
0.011111111111111072,0.011111111111111072,5.630155728144732e-17
0.033333333333333215,0.011111111111111072,1.5159901687352593e-16
0.05555555555555558,0.011111111111111072,5.956595619694017e-16
0.07777777777777772,0.011111111111111072,2.583355495626196e-15
0.09999999999999987,0.011111111111111072,1.1446025268383164e-14
0.12222222222222223,0.011111111111111072,5.040752990550378e-14
0.14444444444444438,0.011111111111111072,2.179106746930995e-13
0.16666666666666652,0.011111111111111072,9.185407781735845e-13
0.18888888888888888,0.011111111111111072,3.760316344503393e-12
0.21111111111111103,0.011111111111111072,1.4912285206510888e-11
0.2333333333333334,0.011111111111111072,5.718759541865309e-11
0.25555555555555554,0.011111111111111072,2.118167384638742e-10
0.2777777777777777,0.011111111111111072,7.570498716609977e-10
0.30000000000000004,0.011111111111111072,2.6091282094329418e-09
0.3222222222222222,0.011111111111111072,8.666448954965684e-09
0.34444444444444433,0.011111111111111072,2.773181567635208e-08
0.3666666666666667,0.011111111111111072,8.545925049046038e-08
0.38888888888888884,0.011111111111111072,2.5354952837961806e-07
0.411111111111111,0.011111111111111072,7.240850192051758e-07
0.43333333333333335,0.011111111111111072,1.990011877153108e-06
0.4555555555555555,0.011111111111111072,5.262478598905966e-06
0.47777777777777786,0.011111111111111072,1.338853839591505e-05
0.5,0.011111111111111072,3.276665887515197e-05
0.5222222222222221,0.011111111111111072,7.71333617679786e-05
0.5444444444444445,0.011111111111111072,0.0001746321335561087
0.5666666666666667,0.011111111111111072,0.00038022735684849776
0.5888888888888888,0.011111111111111072,0.0007961032887757157
0.6111111111111112,0.011111111111111072,0.0016027852352507113
0.6333333333333333,0.011111111111111072,0.0031026804600909064
0.6555555555555554,0.011111111111111072,0.00577474813697288
0.6777777777777778,0.011111111111111072,0.01033341781323044
0.7,0.011111111111111072,0.017776753340523598
0.7222222222222221,0.011111111111111072,0.029399683069696717
0.7444444444444445,0.011111111111111072,0.04674124597168913
0.7666666666666666,0.011111111111111072,0.07143521040397284
0.788888888888889,0.011111111111111072,0.10494624063613488
0.8111111111111111,0.011111111111111072,0.1482016618977126
0.8333333333333333,0.011111111111111072,0.201168929093309
0.8555555555555556,0.011111111111111072,0.26247091823138147
0.8777777777777778,0.011111111111111072,0.3291587962917357
0.8999999999999999,0.011111111111111072,0.3967581949590125
0.922222222222222,0.011111111111111072,0.4596584730613032
0.9444444444444446,0.011111111111111072,0.5118313014169097
0.9666666666666668,0.011111111111111072,0.547765128276259
0.9888888888888889,0.011111111111111072,0.563419764299225
1.011111111111111,0.011111111111111072,0.556973478774562
1.0333333333333332,0.011111111111111072,0.5291717335945818
1.0555555555555554,0.011111111111111072,0.4831852981012697
1.077777777777778,0.011111111111111072,0.42401508298426377
1.1,0.011111111111111072,0.3575981491586024

-1.1,0.033333333333333215,0.36674007566404065
-1.077777777777778,0.033333333333333215,0.43503806620694496
-1.0555555555555556,0.033333333333333215,0.495971768444077
-1.0333333333333334,0.033333333333333215,0.5434412769299691
-1.0111111111111113,0.033333333333333215,0.5722947735969097
-0.9888888888888889,0.033333333333333215,0.5792477406635983
-0.9666666666666668,0.033333333333333215,0.5634983925551773
-0.9444444444444445,0.033333333333333215,0.5268798745471391
-0.9222222222222223,0.033333333333333215,0.4735092768391666
-0.9000000000000001,0.033333333333333215,0.40902633240975517
-0.8777777777777779,0.033333333333333215,0.33961629817976857
-0.8555555555555556,0.033333333333333215,0.2710500938202779
-0.8333333333333335,0.033333333333333215,0.20794308521886848
-0.8111111111111111,0.033333333333333215,0.15335017667628717
-0.788888888888889,0.033333333333333215,0.10871286635191815
-0.7666666666666667,0.033333333333333215,0.07408795321641215
-0.7444444444444445,0.033333333333333215,0.04853987066012884
-0.7222222222222223,0.033333333333333215,0.030573827964428587
-0.7000000000000001,0.033333333333333215,0.018514784110967852
-0.6777777777777778,0.033333333333333215,0.010780140612586905
-0.6555555555555557,0.033333333333333215,0.0060351570163344834
-0.6333333333333334,0.033333333333333215,0.0032488898210500834
-0.6111111111111112,0.033333333333333215,0.0016818620733253936
-0.5888888888888889,0.033333333333333215,0.0008373070959025622
-0.5666666666666668,0.033333333333333215,0.00040091475128895747
-0.5444444444444445,0.033333333333333215,0.00018464203108257868
-0.5222222222222223,0.033333333333333215,8.180203935808563e-05
-0.5000000000000001,0.033333333333333215,3.486606018911633e-05
-0.47777777777777786,0.033333333333333215,1.4298966038913724e-05
-0.4555555555555556,0.033333333333333215,5.643344247733451e-06
-0.43333333333333335,0.033333333333333215,2.143764679313155e-06
-0.4111111111111112,0.033333333333333215,7.840051191449857e-07
-0.38888888888888895,0.033333333333333215,2.7610356692681975e-07
-0.3666666666666667,0.033333333333333215,9.366315512405543e-08
-0.34444444444444455,0.033333333333333215,3.06175189082115e-08
-0.3222222222222223,0.033333333333333215,9.648805793647546e-09
-0.30000000000000004,0.033333333333333215,2.9330984137223114e-09
-0.2777777777777778,0.033333333333333215,8.60682455586901e-10
-0.25555555555555565,0.033333333333333215,2.440216964613342e-10
-0.2333333333333334,0.033333333333333215,6.692986673247233e-11
-0.21111111111111114,0.033333333333333215,1.7788766577322135e-11
-0.188888888888889,0.033333333333333215,4.59223464678773e-12
-0.16666666666666674,0.033333333333333215,1.155388974592691e-12
-0.1444444444444445,0.033333333333333215,2.847614836656373e-13
-0.12222222222222223,0.033333333333333215,6.931153462883319e-14
-0.10000000000000009,0.033333333333333215,1.688964015330144e-14
-0.07777777777777772,0.033333333333333215,4.2227998599498165e-15
-0.05555555555555558,0.033333333333333215,1.136703252586285e-15
-0.03333333333333344,0.033333333333333215,3.648505175313665e-16
-0.011111111111111072,0.033333333333333215,1.732340400661775e-16
0.011111111111111072,0.033333333333333215,1.654680982076816e-16
0.033333333333333215,0.033333333333333215,3.3143088580655346e-16
0.05555555555555558,0.033333333333333215,1.0298887943251264e-15
0.07777777777777772,0.033333333333333215,3.87181220794694e-15
0.09999999999999987,0.033333333333333215,1.5682179119476343e-14
0.12222222222222223,0.033333333333333215,6.502631679236083e-14
0.14444444444444438,0.033333333333333215,2.6932064927817493e-13
0.16666666666666652,0.033333333333333215,1.0995991175147065e-12
0.18888888888888888,0.033333333333333215,4.391933354096412e-12
0.21111111111111103,0.033333333333333215,1.707884108608835e-11
0.2333333333333334,0.033333333333333215,6.44578007793027e-11
0.25555555555555554,0.033333333333333215,2.3559496983594963e-10
0.2777777777777777,0.033333333333333215,8.326414462567076e-10
0.30000000000000004,0.033333333333333215,2.8422132369218506e-09
0.3222222222222222,0.033333333333333215,9.362413070712166e-09
0.34444444444444433,0.033333333333333215,2.9741452853251873e-08
0.3666666666666667,0.033333333333333215,9.106505319705136e-08
0.38888888888888884,0.033333333333333215,2.6864182589439273e-07
0.411111111111111,0.033333333333333215,7.632714547231768e-07
0.43333333333333335,0.033333333333333215,2.0880708372609323e-06
0.4555555555555555,0.033333333333333215,5.498825459410474e-06
0.47777777777777786,0.033333333333333215,1.3936924156161897e-05
0.5,0.033333333333333215,3.3990921563076276e-05
0.5222222222222221,0.033333333333333215,7.976183078796766e-05
0.5444444444444445,0.033333333333333215,0.00018005666562645058
0.5666666666666667,0.033333333333333215,0.0003909831488330159
0.5888888888888888,0.033333333333333215,0.0008165830632185079
0.6111111111111112,0.033333333333333215,0.0016402116892283883
0.6333333333333333,0.033333333333333215,0.0031682873839860874
0.6555555555555554,0.033333333333333215,0.005884991983161802
0.6777777777777778,0.033333333333333215,0.010510863916708494
0.7,0.033333333333333215,0.01805009211257059
0.7222222222222221,0.033333333333333215,0.0298022081868092
0.7444444444444445,0.033333333333333215,0.04730717592475894
0.7666666666666666,0.033333333333333215,0.0721935596728536
0.788888888888889,0.033333333333333215,0.10591258840437798
0.8111111111111111,0.033333333333333215,0.14936904227456327
0.8333333333333333,0.033333333333333215,0.20249994006419594
0.8555555555555556,0.033333333333333215,0.2638936607581737
0.8777777777777778,0.033333333333333215,0.3305690525374386
0.8999999999999999,0.033333333333333215,0.3980291478591567
0.922222222222222,0.033333333333333215,0.4606573920344191
0.9444444444444446,0.033333333333333215,0.5124404667035046
0.9666666666666668,0.033333333333333215,0.5479025704570544
0.9888888888888889,0.033333333333333215,0.5630548501475044
1.011111111111111,0.033333333333333215,0.5561333275838034
1.0333333333333332,0.033333333333333215,0.5279367058130123
1.0555555555555554,0.033333333333333215,0.4816746569384559
1.077777777777778,0.033333333333333215,0.4223664399119087
1.1,0.033333333333333215,0.3559456509039957

-1.1,0.05555555555555558,0.36446607052260743
-1.077777777777778,0.05555555555555558,0.4329842714164928
-1.0555555555555556,0.05555555555555558,0.49439786206476627
-1.0333333333333334,0.05555555555555558,0.5425970873927347
-1.0111111111111113,0.05555555555555558,0.5723770641203322
-0.9888888888888889,0.05555555555555558,0.5803619432818347
-0.9666666666666668,0.05555555555555558,0.5656349607481941
-0.9444444444444445,0.05555555555555558,0.5299117460851289
-0.9222222222222223,0.05555555555555558,0.4772115737813525
-0.9000000000000001,0.05555555555555558,0.41311360617303705
-0.8777777777777779,0.05555555555555558,0.3437882881567638
-0.8555555555555556,0.05555555555555558,0.27503546708292265
-0.8333333333333335,0.05555555555555558,0.2115322341777378
-0.8111111111111111,0.05555555555555558,0.15641203220433497
-0.788888888888889,0.05555555555555558,0.11119532453552552
-0.7666666666666667,0.05555555555555558,0.07600538703832455
-0.7444444444444445,0.05555555555555558,0.04995331814461961
-0.7222222222222223,0.05555555555555558,0.03156961275487716
-0.7000000000000001,0.05555555555555558,0.01918600021944507
-0.6777777777777778,0.05555555555555558,0.011213420660915508
-0.6555555555555557,0.05555555555555558,0.006303209966511968
-0.6333333333333334,0.05555555555555558,0.0034079307877196265
-0.6111111111111112,0.05555555555555558,0.001772412851611696
-0.5888888888888889,0.05555555555555558,0.0008868071020331734
-0.5666666666666668,0.05555555555555558,0.0004269084321721242
-0.5444444444444445,0.05555555555555558,0.00019776071109841258
-0.5222222222222223,0.05555555555555558,8.816822077074221e-05
-0.5000000000000001,0.05555555555555558,3.7838017577610434e-05
-0.47777777777777786,0.05555555555555558,1.563431765092768e-05
-0.4555555555555556,0.05555555555555558,6.221127529343494e-06
-0.43333333333333335,0.05555555555555558,2.3846417050284095e-06
-0.4111111111111112,0.05555555555555558,8.808232469718352e-07
-0.38888888888888895,0.05555555555555558,3.136485815822263e-07
-0.3666666666666667,0.05555555555555558,1.0772136302992044e-07
-0.34444444444444455,0.05555555555555558,3.5704919252544433e-08
-0.3222222222222223,0.05555555555555558,1.143009060528106e-08
-0.30000000000000004,0.05555555555555558,3.537364149190316e-09
-0.2777777777777778,0.05555555555555558,1.059613759999051e-09
-0.25555555555555565,0.05555555555555558,3.0771153976496283e-10
-0.2333333333333334,0.05555555555555558,8.681375008090575e-11
-0.21111111111111114,0.05555555555555558,2.3863638376674158e-11
-0.188888888888889,0.05555555555555558,6.4171879340313115e-12
-0.16666666666666674,0.05555555555555558,1.6980236437450007e-12
-0.1444444444444445,0.05555555555555558,4.4596157231408987e-13
-0.12222222222222223,0.05555555555555558,1.1781383606503053e-13
-0.10000000000000009,0.05555555555555558,3.197905071183765e-14
-0.07777777777777772,0.05555555555555558,9.236180665195416e-15
-0.05555555555555558,0.05555555555555558,3.01034248845867e-15
-0.03333333333333344,0.05555555555555558,1.2203722781434233e-15
-0.011111111111111072,0.05555555555555558,7.096599713888922e-16
0.011111111111111072,0.05555555555555558,6.816764220922146e-16
0.033333333333333215,0.05555555555555558,1.1066991188722685e-15
0.05555555555555558,0.05555555555555558,2.6784658120605267e-15
0.07777777777777772,0.05555555555555558,8.247428441057072e-15
0.09999999999999987,0.05555555555555558,2.88752347821276e-14
0.12222222222222223,0.05555555555555558,1.0765095402716541e-13
0.14444444444444438,0.05555555555555558,4.118014887760699e-13
0.16666666666666652,0.05555555555555558,1.5818152576668745e-12
0.18888888888888888,0.05555555555555558,6.0214850066609656e-12
0.21111111111111103,0.05555555555555558,2.2525976334259054e-11
0.2333333333333334,0.05555555555555558,8.23515450246183e-11
0.25555555555555554,0.05555555555555558,2.9308849469088026e-10
0.2777777777777777,0.05555555555555558,1.0126954998096581e-09
0.30000000000000004,0.05555555555555558,3.3903637641175687e-09
0.3222222222222222,0.05555555555555558,1.0981290723931312e-08
0.34444444444444433,0.05555555555555558,3.437203028577959e-08
0.3666666666666667,0.05555555555555558,1.038762144801361e-07
0.38888888888888884,0.05555555555555558,3.0288704168084317e-07
0.411111111111111,0.05555555555555558,8.516344585719456e-07
0.43333333333333335,0.05555555555555558,2.3079873890711513e-06
0.4555555555555555,0.05555555555555558,6.026374153579002e-06
0.47777777777777786,0.05555555555555558,1.5155959708148561e-05
0.5,0.05555555555555558,3.670282579355278e-05
0.5222222222222221,0.05555555555555558,8.556689721401276e-05
0.5444444444444445,0.05555555555555558,0.00019200741243555793
0.5666666666666667,0.05555555555555558,0.00041463263244988127
0.5888888888888888,0.05555555555555558,0.0008615474556279902
0.6111111111111112,0.05555555555555558,0.0017223054021227714
0.6333333333333333,0.05555555555555558,0.0033121354868916883
0.6555555555555554,0.05555555555555558,0.006126753888496754
0.6777777777777778,0.05555555555555558,0.010900325977886526
0.7,0.05555555555555558,0.01865098208284266
0.7222222222222221,0.05555555555555558,0.0306893106982836
0.7444444444444445,0.05555555555555558,0.04855890854714144
0.7666666666666666,0.05555555555555558,0.07387932066263114
0.788888888888889,0.05555555555555558,0.10807550193749418
0.8111111111111111,0.05555555555555558,0.1520065435645274
0.8333333333333333,0.05555555555555558,0.20554648032329417
0.8555555555555556,0.05555555555555558,0.267210940012409
0.8777777777777778,0.05555555555555558,0.3339488652253069
0.8999999999999999,0.05555555555555558,0.40121174863941883
0.922222222222222,0.05555555555555558,0.46336450427750425
0.9444444444444446,0.05555555555555558,0.5144176510330168
0.9666666666666668,0.05555555555555558,0.5489621235507661
0.9888888888888889,0.05555555555555558,0.5631091365015041
1.011111111111111,0.05555555555555558,0.5552101975139653
1.0333333333333332,0.05555555555555558,0.5261730744061855
1.0555555555555554,0.05555555555555558,0.47929002943275023
1.077777777777778,0.05555555555555558,0.41962327259900944
1.1,0.05555555555555558,0.35310628205566286

-1.1,0.07777777777777772,0.3605610554156793
-1.077777777777778,0.07777777777777772,0.42929546277011904
-1.0555555555555556,0.07777777777777772,0.4913204284244562
-1.0333333333333334,0.07777777777777772,0.540522727161226
-1.0111111111111113,0.07777777777777772,0.5716286999086533
-0.9888888888888889,0.07777777777777772,0.5811338240533543
-0.9666666666666668,0.07777777777777772,0.5679529804632515
-0.9444444444444445,0.07777777777777772,0.5336244936385958
-0.9222222222222223,0.07777777777777772,0.4820148622966045
-0.9000000000000001,0.07777777777777772,0.4186024859264551
-0.8777777777777779,0.07777777777777772,0.3495237273328458
-0.8555555555555556,0.07777777777777772,0.28061013191416223
-0.8333333333333335,0.07777777777777772,0.21662169021219435
-0.8111111111111111,0.07777777777777772,0.1608031255026164
-0.788888888888889,0.07777777777777772,0.11479031550859017
-0.7666666666666667,0.07777777777777772,0.0788063132675179
-0.7444444444444445,0.07777777777777772,0.05203450274083241
-0.7222222222222223,0.07777777777777772,0.03304679509248667
-0.7000000000000001,0.07777777777777772,0.0201888449717557
-0.6777777777777778,0.07777777777777772,0.011865300336421409
-0.6555555555555557,0.07777777777777772,0.006709297660742629
-0.6333333333333334,0.07777777777777772,0.003650548696891386
-0.6111111111111112,0.07777777777777772,0.0019115269776525583
-0.5888888888888889,0.07777777777777772,0.0009634080166110393
-0.5666666666666668,0.07777777777777772,0.0004674372062037649
-0.5444444444444445,0.07777777777777772,0.00021837665808001555
-0.5222222222222223,0.07777777777777772,9.825598149536822e-05
-0.5000000000000001,0.07777777777777772,4.2589000425407825e-05
-0.47777777777777786,0.07777777777777772,1.778920958093448e-05
-0.4555555555555556,0.07777777777777772,7.163005088302745e-06
-0.43333333333333335,0.07777777777777772,2.7816404258292454e-06
-0.4111111111111112,0.07777777777777772,1.042312135190023e-06
-0.38888888888888895,0.07777777777777772,3.7709892253788785e-07
-0.3666666666666667,0.07777777777777772,1.3182608137818092e-07
-0.34444444444444455,0.07777777777777772,4.4569634818854785e-08
-0.3222222222222223,0.07777777777777772,1.4590503667436069e-08
-0.30000000000000004,0.07777777777777772,4.6315686434506324e-09
-0.2777777777777778,0.07777777777777772,1.4283131561246055e-09
-0.25555555555555565,0.07777777777777772,4.289552592184902e-10
-0.2333333333333334,0.07777777777777772,1.2586148287197635e-10
-0.21111111111111114,0.07777777777777772,3.62372647433675e-11
-0.188888888888889,0.07777777777777772,1.0299164185087644e-11
-0.16666666666666674,0.07777777777777772,2.9139897301865788e-12
-0.1444444444444445,0.07777777777777772,8.307031196411223e-13
-0.12222222222222223,0.07777777777777772,2.4282284076389424e-13
-0.10000000000000009,0.07777777777777772,7.468485408588553e-14
-0.07777777777777772,0.07777777777777772,2.5109525140554333e-14
-0.05555555555555558,0.07777777777777772,9.753923421221223e-15
-0.03333333333333344,0.07777777777777772,4.723099158685551e-15
-0.011111111111111072,0.07777777777777772,3.116990201782405e-15
0.011111111111111072,0.07777777777777772,3.014919044774603e-15
0.033333333333333215,0.07777777777777772,4.328387381720899e-15
0.05555555555555558,0.07777777777777772,8.693531123839555e-15
0.07777777777777772,0.07777777777777772,2.224656467789713e-14
0.09999999999999987,0.07777777777777772,6.655083578571498e-14
0.12222222222222223,0.07777777777777772,2.1855609279666225e-13
0.14444444444444438,0.07777777777777772,7.556408093553643e-13
0.16666666666666652,0.07777777777777772,2.676576546822994e-12
0.18888888888888888,0.07777777777777772,9.54064512145131e-12
0.21111111111111103,0.07777777777777772,3.381305976802512e-11
0.2333333333333334,0.07777777777777772,1.181689116086691e-10
0.25555555555555554,0.07777777777777772,4.0485426562312134e-10
0.2777777777777777,0.07777777777777772,1.3540761302141003e-09
0.30000000000000004,0.07777777777777772,4.40748089940408e-09
0.3222222222222222,0.07777777777777772,1.3929324129309427e-08
0.34444444444444433,0.07777777777777772,4.266667433063708e-08
0.3666666666666667,0.07777777777777772,1.2649263580399342e-07
0.38888888888888884,0.07777777777777772,3.6256357115512855e-07
0.411111111111111,0.07777777777777772,1.0038404714313437e-06
0.43333333333333335,0.07777777777777772,2.6828577791390786e-06
0.4555555555555555,0.07777777777777772,6.917179551224258e-06
0.47777777777777786,0.07777777777777772,1.719681712680146e-05
0.5,0.07777777777777772,4.1207667230282446e-05
0.5222222222222221,0.07777777777777772,9.514139977088473e-05
0.5444444444444445,0.07777777777777772,0.00021159007791465617
0.5666666666666667,0.07777777777777772,0.00045315425095725963
0.5888888888888888,0.07777777777777772,0.0009343883699464605
0.6111111111111112,0.07777777777777772,0.001854630316961142
0.6333333333333333,0.07777777777777772,0.0035429428661830796
0.6555555555555554,0.07777777777777772,0.0065130561778705
0.6777777777777778,0.07777777777777772,0.011520300206678876
0.7,0.07777777777777772,0.019604320694946952
0.7222222222222221,0.07777777777777772,0.03209260600939324
0.7444444444444445,0.07777777777777772,0.050534059745638946
0.7666666666666666,0.07777777777777772,0.07653398117956127
0.788888888888889,0.07777777777777772,0.11147661113427788
0.8111111111111111,0.07777777777777772,0.15615074628778602
0.8333333333333333,0.07777777777777772,0.21033398775209186
0.8555555555555556,0.07777777777777772,0.27243101961914773
0.8777777777777778,0.07777777777777772,0.33928456514252653
0.8999999999999999,0.07777777777777772,0.4062680903354765
0.922222222222222,0.07777777777777772,0.4677186316323448
0.9444444444444446,0.07777777777777772,0.5176828195673373
0.9666666666666668,0.07777777777777772,0.5508521743435704
0.9888888888888889,0.07777777777777772,0.5634883281790977
1.011111111111111,0.07777777777777772,0.5541160191835973
1.0333333333333332,0.07777777777777772,0.5238063564887547
1.0555555555555554,0.07777777777777772,0.4759752075234644
1.077777777777778,0.07777777777777772,0.4157492102240109
1.1,0.07777777777777772,0.3490621928087377

-1.1,0.09999999999999987,0.35508273582744404
-1.077777777777778,0.09999999999999987,0.42401646197685844
-1.0555555555555556,0.09999999999999987,0.4867669433411008
-1.0333333333333334,0.09999999999999987,0.5372267008049479
-1.0111111111111113,0.09999999999999987,0.5700411934031768
-0.9888888888888889,0.09999999999999987,0.5815434357901531
-0.9666666666666668,0.09999999999999987,0.5704291785740676
-0.9444444444444445,0.09999999999999987,0.5380005972272869
-0.9222222222222223,0.09999999999999987,0.48791547050885986
-0.9000000000000001,0.09999999999999987,0.42550857917037255
-0.8777777777777779,0.09999999999999987,0.3568592816437885
-0.8555555555555556,0.09999999999999987,0.28782985739898803
-0.8333333333333335,0.09999999999999987,0.2232813953626608
-0.8111111111111111,0.09999999999999987,0.1666009714121367
-0.788888888888889,0.09999999999999987,0.11957610293630687
-0.7666666666666667,0.09999999999999987,0.08256391243128099
-0.7444444444444445,0.09999999999999987,0.054847433350319434
-0.7222222222222223,0.09999999999999987,0.035058095561322285
-0.7000000000000001,0.09999999999999987,0.021564400439910925
-0.6777777777777778,0.09999999999999987,0.01276617223372287
-0.6555555555555557,0.09999999999999987,0.007274824072655066
-0.6333333333333334,0.09999999999999987,0.003991123859654681
-0.6111111111111112,0.09999999999999987,0.0021084379257199828
-0.5888888888888889,0.09999999999999987,0.0010727846152795955
-0.5666666666666668,0.09999999999999987,0.0005258438298372433
-0.5444444444444445,0.09999999999999987,0.00024837945725592395
-0.5222222222222223,0.09999999999999987,0.00011309152717947132
-0.5000000000000001,0.09999999999999987,4.965504305690417e-05
-0.47777777777777786,0.09999999999999987,2.1033244016766618e-05
-0.4555555555555556,0.09999999999999987,8.599690644752907e-06
-0.43333333333333335,0.09999999999999987,3.3959263037849435e-06
-0.4111111111111112,0.09999999999999987,1.2961310235026066e-06
-0.38888888888888895,0.09999999999999987,4.785589864764056e-07
-0.3666666666666667,0.09999999999999987,1.711119979497091e-07
-0.34444444444444455,0.09999999999999987,5.93268887422479e-08
-0.3222222222222223,0.09999999999999987,1.9978070244488577e-08
-0.30000000000000004,0.09999999999999987,6.547444085348014e-09
-0.2777777777777778,0.09999999999999987,2.093790597167421e-09
-0.25555555555555565,0.09999999999999987,6.55528102467676e-10
-0.2333333333333334,0.09999999999999987,2.018115885642752e-10
-0.21111111111111114,0.09999999999999987,6.144891869669144e-11
-0.188888888888889,0.09999999999999987,1.864956193494743e-11
-0.16666666666666674,0.09999999999999987,5.701297254903271e-12
-0.1444444444444445,0.09999999999999987,1.7809305086309054e-12
-0.12222222222222223,0.09999999999999987,5.7966717971809e-13
-0.10000000000000009,0.09999999999999987,2.0189427506419763e-13
-0.07777777777777772,0.09999999999999987,7.798360096253086e-14
-0.05555555555555558,0.09999999999999987,3.499270142091953e-14
-0.03333333333333344,0.09999999999999987,1.9289514607592504e-14
-0.011111111111111072,0.09999999999999987,1.3833578735293265e-14
0.011111111111111072,0.09999999999999987,1.3456021025331258e-14
0.033333333333333215,0.09999999999999987,1.788364870746941e-14
0.05555555555555558,0.09999999999999987,3.1460962055544084e-14
0.07777777777777772,0.09999999999999987,6.922478988711091e-14
0.09999999999999987,0.09999999999999987,1.7921031097312188e-13
0.12222222222222223,0.09999999999999987,5.179730888472861e-13
0.14444444444444438,0.09999999999999987,1.606062568274042e-12
0.16666666666666652,0.09999999999999987,5.190572013877035e-12
0.18888888888888888,0.09999999999999987,1.7130345547581124e-11
0.21111111111111103,0.09999999999999987,5.6893792301669986e-11
0.2333333333333334,0.09999999999999987,1.881619194025776e-10
0.25555555555555554,0.09999999999999987,6.149233646951965e-10
0.2777777777777777,0.09999999999999987,1.9744919605554186e-09
0.30000000000000004,0.09999999999999987,6.202621068768376e-09
0.3222222222222222,0.09999999999999987,1.900050963887192e-08
0.34444444444444433,0.09999999999999987,5.661520707328084e-08
0.3666666666666667,0.09999999999999987,1.6376622974531988e-07
0.38888888888888884,0.09999999999999987,4.5915757377771444e-07
0.411111111111111,0.09999999999999987,1.2462401928436047e-06
0.43333333333333335,0.09999999999999987,3.2711687807395855e-06
0.4555555555555555,0.09999999999999987,8.296653651495511e-06
0.47777777777777786,0.09999999999999987,2.0318948857491216e-05
0.5,0.09999999999999987,4.80226596600682e-05
0.5222222222222221,0.09999999999999987,0.0001094776555152132
0.5444444444444445,0.09999999999999987,0.00024063476036962825
0.5666666666666667,0.09999999999999987,0.0005097884204608219
0.5888888888888888,0.09999999999999987,0.0010406069231746692
0.6111111111111112,0.09999999999999987,0.002046127365282049
0.6333333333333333,0.09999999999999987,0.003874598065688484
0.6555555555555554,0.09999999999999987,0.007064476046503213
0.6777777777777778,0.09999999999999987,0.012399791012660345
0.7,0.09999999999999987,0.02094887340183425
0.7222222222222221,0.09999999999999987,0.03406099820371048
0.7444444444444445,0.09999999999999987,0.05329047606608012
0.7666666666666666,0.09999999999999987,0.08022103276789042
0.788888888888889,0.09999999999999987,0.11617942304772774
0.8111111111111111,0.09999999999999987,0.16185747932193786
0.8333333333333333,0.09999999999999987,0.2169017378793062
0.8555555555555556,0.09999999999999987,0.27956801562097666
0.8777777777777778,0.09999999999999987,0.346558541157209
0.8999999999999999,0.09999999999999987,0.41314597487352067
0.922222222222222,0.09999999999999987,0.4736349271352285
0.9444444444444446,0.09999999999999987,0.5221253397879952
0.9666666666666668,0.09999999999999987,0.5534471204329724
0.9888888888888889,0.09999999999999987,0.5640647290433107
1.011111111111111,0.09999999999999987,0.5527335912237097
1.0333333333333332,0.09999999999999987,0.5207399417108031
1.0555555555555554,0.09999999999999987,0.47166025618580637
1.077777777777778,0.09999999999999987,0.41070254371927245
1.1,0.09999999999999987,0.34379739832781564

-1.1,0.12222222222222223,0.348101307749118
-1.077777777777778,0.12222222222222223,0.4171984702238078
-1.0555555555555556,0.12222222222222223,0.4807631622505572
-1.0333333333333334,0.12222222222222223,0.532706684354116
-1.0111111111111113,0.12222222222222223,0.5675864826511233
-0.9888888888888889,0.12222222222222223,0.5815443663279785
-0.9666666666666668,0.12222222222222223,0.5730100579665126
-0.9444444444444445,0.12222222222222223,0.5429924311214506
-0.9222222222222223,0.12222222222222223,0.4948836395702367
-0.9000000000000001,0.12222222222222223,0.433828618619897
-0.8777777777777779,0.12222222222222223,0.3658218883244876
-0.8555555555555556,0.12222222222222223,0.2967502585603379
-0.8333333333333335,0.12222222222222223,0.23158972980147846
-0.8111111111111111,0.12222222222222223,0.1738980930400499
-0.788888888888889,0.12222222222222223,0.12564998672758124
-0.7666666666666667,0.12222222222222223,0.08737188843227693
-0.7444444444444445,0.12222222222222223,0.058475995356852335
-0.7222222222222223,0.12222222222222223,0.03767396496142168
-0.7000000000000001,0.12222222222222223,0.0233685160450042
-0.6777777777777778,0.12222222222222223,0.013958010219530205
-0.6555555555555557,0.12222222222222223,0.008029793702504931
-0.6333333333333334,0.12222222222222223,0.004450109071088597
-0.6111111111111112,0.12222222222222223,0.00237646813339828
-0.5888888888888889,0.12222222222222223,0.0012232439236809927
-0.5666666666666668,0.12222222222222223,0.0006070943352293831
-0.5444444444444445,0.12222222222222223,0.00029061936931052654
-0.5222222222222223,0.12222222222222223,0.00013424754408086873
-0.5000000000000001,0.12222222222222223,5.9871432916096556e-05
-0.47777777777777786,0.12222222222222223,2.57940036173475e-05
-0.4555555555555556,0.12222222222222223,1.074241867292162e-05
-0.43333333333333335,0.12222222222222223,4.328348723064987e-06
-0.4111111111111112,0.12222222222222223,1.6888813172673235e-06
-0.38888888888888895,0.12222222222222223,6.389056670686513e-07
-0.3666666666666667,0.12222222222222223,2.3466340450358605e-07
-0.34444444444444455,0.12222222222222223,8.382448824862109e-08
-0.3222222222222223,0.12222222222222223,2.9183267186071684e-08
-0.30000000000000004,0.12222222222222223,9.928459012438914e-09
-0.2777777777777778,0.12222222222222223,3.311764043983707e-09
-0.25555555555555565,0.12222222222222223,1.0876837785144632e-09
-0.2333333333333334,0.12222222222222223,3.5364286944824545e-10
-0.21111111111111114,0.12222222222222223,1.1462571806897339e-10
-0.188888888888889,0.12222222222222223,3.7375469359251286e-11
-0.16666666666666674,0.12222222222222223,1.2404460602798294e-11
-0.1444444444444445,0.12222222222222223,4.254552132129668e-12
-0.12222222222222223,0.12222222222222223,1.5378227177658218e-12
-0.10000000000000009,0.12222222222222223,6.00558027559123e-13
-0.07777777777777772,0.12222222222222223,2.614051830336089e-13
-0.05555555555555558,0.12222222222222223,1.3163460716711555e-13
-0.03333333333333344,0.12222222222222223,7.989707543376665e-14
-0.011111111111111072,0.12222222222222223,6.073691987705753e-14
0.011111111111111072,0.12222222222222223,5.934036431189759e-14
0.033333333333333215,0.12222222222222223,7.48450821899924e-14
0.05555555555555558,0.12222222222222223,1.1959497651078038e-13
0.07777777777777772,0.12222222222222223,2.3355113517209313e-13
0.09999999999999987,0.12222222222222223,5.339472389766812e-13
0.12222222222222223,0.12222222222222223,1.3712947600999476e-12
0.14444444444444438,0.12222222222222223,3.820542025336252e-12
0.16666666666666652,0.12222222222222223,1.1234405575749609e-11
0.18888888888888888,0.12222222222222223,3.414378489517232e-11
0.21111111111111103,0.12222222222222223,1.0557015292759454e-10
0.2333333333333334,0.12222222222222223,3.2812776391306555e-10
0.25555555555555554,0.12222222222222223,1.0159344586969263e-09
0.2777777777777777,0.12222222222222223,3.1116052710088845e-09
0.30000000000000004,0.12222222222222223,9.377079798261816e-09
0.3222222222222222,0.12222222222222223,2.7688758131735642e-08
0.34444444444444433,0.12222222222222223,7.984956953734868e-08
0.3666666666666667,0.12222222222222223,2.2431183501950012e-07
0.38888888888888884,0.12222222222222223,6.125556771417676e-07
0.411111111111111,0.12222222222222223,1.6234140453945776e-06
0.43333333333333335,0.12222222222222223,4.169787811168296e-06
0.4555555555555555,0.12222222222222223,1.036846938149142e-05
0.47777777777777786,0.12222222222222223,2.493611540046753e-05
0.5,0.12222222222222223,5.7958780876962873e-05
0.5222222222222221,0.12222222222222223,0.00013010719016985956
0.5444444444444445,0.12222222222222223,0.0002819244708328307
0.5666666666666667,0.12222222222222223,0.0005893946248994028
0.5888888888888888,0.12222222222222223,0.0011883450323033598
0.6111111111111112,0.12222222222222223,0.0023098655236287436
0.6333333333333333,0.12222222222222223,0.0043271622720384255
0.6555555555555554,0.12222222222222223,0.007810399985902579
0.6777777777777778,0.12222222222222223,0.013579768724191024
0.7,0.12222222222222223,0.02273881962069408
0.7222222222222221,0.12222222222222223,0.03666212802368265
0.7444444444444445,0.12222222222222223,0.056907341196933414
0.7666666666666666,0.12222222222222223,0.08502647228252684
0.788888888888889,0.12222222222222223,0.12226899367845895
0.8111111111111111,0.12222222222222223,0.16920054417913152
0.8333333333333333,0.12222222222222223,0.2253006692826139
0.8555555555555556,0.12222222222222223,0.28863906602885175
0.8777777777777778,0.12222222222222223,0.3557461712493275
0.8999999999999999,0.12222222222222223,0.42177612546232446
0.922222222222222,0.12222222222222223,0.48100288161186067
0.9444444444444446,0.12222222222222223,0.5276031695850536
0.9666666666666668,0.12222222222222223,0.5565879090629274
0.9888888888888889,0.12222222222222223,0.5646790448265795
1.011111111111111,0.12222222222222223,0.5509193321821284
1.0333333333333332,0.12222222222222223,0.5168583337769384
1.0555555555555554,0.12222222222222223,0.4662647525548353
1.077777777777778,0.12222222222222223,0.40443904443634404
1.1,0.12222222222222223,0.337299905515112

-1.1,0.14444444444444438,0.33968691717385985
-1.077777777777778,0.14444444444444438,0.40888472630026657
-1.0555555555555556,0.14444444444444438,0.4733169947882133
-1.0333333333333334,0.14444444444444438,0.5269316804830295
-1.0111111111111113,0.14444444444444438,0.564197517222466
-0.9888888888888889,0.14444444444444438,0.5810430425385621
-0.9666666666666668,0.14444444444444438,0.5755903870200513
-0.9444444444444445,0.14444444444444438,0.5485005967767489
-0.9222222222222223,0.14444444444444438,0.5028425097962574
-0.9000000000000001,0.14444444444444438,0.44352097294221426
-0.8777777777777779,0.14444444444444438,0.37641159984919703
-0.8555555555555556,0.14444444444444438,0.30741259157780065
-0.8333333333333335,0.14444444444444438,0.2416225893802933
-0.8111111111111111,0.14444444444444438,0.18279438595828362
-0.788888888888889,0.14444444444444438,0.13312365661457326
-0.7666666666666667,0.14444444444444438,0.09334229158367839
-0.7444444444444445,0.14444444444444438,0.06302360866638801
-0.7222222222222223,0.14444444444444438,0.040983437021365275
-0.7000000000000001,0.14444444444444438,0.02567329543383024
-0.6777777777777778,0.14444444444444438,0.015496060030533429
-0.6555555555555557,0.14444444444444438,0.009014419585793786
-0.6333333333333334,0.14444444444444438,0.005055398812987564
-0.6111111111111112,0.14444444444444438,0.0027341031738016687
-0.5888888888888889,0.14444444444444438,0.001426513516851261
-0.5666666666666668,0.14444444444444438,0.0007183241702059265
-0.5444444444444445,0.14444444444444438,0.0003492667340023511
-0.5222222222222223,0.14444444444444438,0.00016406886764950746
-0.5000000000000001,0.14444444444444438,7.450838299106737e-05
-0.47777777777777786,0.14444444444444438,3.273537902805061e-05
-0.4555555555555556,0.14444444444444438,1.392648198937912e-05
-0.43333333333333335,0.14444444444444438,5.742796646008413e-06
-0.4111111111111112,0.14444444444444438,2.298227224636917e-06
-0.38888888888888895,0.14444444444444438,8.9388810800581e-07
-0.3666666666666667,0.14444444444444438,3.384986016016504e-07
-0.34444444444444455,0.14444444444444438,1.2506633818135026e-07
-0.3222222222222223,0.14444444444444438,4.5203005765087025e-08
-0.30000000000000004,0.14444444444444438,1.6033733893934952e-08
-0.2777777777777778,0.14444444444444438,5.603711604541954e-09
-0.25555555555555565,0.14444444444444438,1.9393299771090253e-09
-0.2333333333333334,0.14444444444444438,6.687520522947398e-10
-0.21111111111111114,0.14444444444444438,2.3157826903604382e-10
-0.188888888888889,0.14444444444444438,8.13153419878977e-11
-0.16666666666666674,0.14444444444444438,2.93048409352765e-11
-0.1444444444444445,0.14444444444444438,1.1002415960924343e-11
-0.12222222222222223,0.14444444444444438,4.3830987395746815e-12
-0.10000000000000009,0.14444444444444438,1.894408902172698e-12
-0.07777777777777772,0.14444444444444438,9.119932216352416e-13
-0.05555555555555558,0.14444444444444438,5.037376314691371e-13
-0.03333333333333344,0.14444444444444438,3.291046585986706e-13
-0.011111111111111072,0.14444444444444438,2.6117481169787834e-13
0.011111111111111072,0.14444444444444438,2.5606381491608764e-13
0.033333333333333215,0.14444444444444438,3.1103007802801053e-13
0.05555555555555558,0.14444444444444438,4.624301063758575e-13
0.07777777777777772,0.14444444444444438,8.216682042256935e-13
0.09999999999999987,0.14444444444444438,1.6923386515199761e-12
0.12222222222222223,0.14444444444444438,3.9136290413258864e-12
0.14444444444444438,0.14444444444444438,9.868863061547915e-12
0.16666666666666652,0.14444444444444438,2.647278964312722e-11
0.18888888888888888,0.14444444444444438,7.404420786033983e-11
0.21111111111111103,0.14444444444444438,2.1254932648495603e-10
0.2333333333333334,0.14444444444444438,6.184132294652332e-10
0.25555555555555554,0.14444444444444438,1.805765892638401e-09
0.2777777777777777,0.14444444444444438,5.250630535992934e-09
0.30000000000000004,0.14444444444444438,1.510881132130136e-08
0.3222222222222222,0.14444444444444438,4.281219037389422e-08
0.34444444444444433,0.14444444444444438,1.1898788965860154e-07
0.3666666666666667,0.14444444444444438,3.2333577028963994e-07
0.38888888888888884,0.14444444444444438,8.568460101317561e-07
0.411111111111111,0.14444444444444438,2.209734907067982e-06
0.43333333333333335,0.14444444444444438,5.536305873673953e-06
0.4555555555555555,0.14444444444444438,1.345631628208432e-05
0.47777777777777786,0.14444444444444438,3.169168327830128e-05
0.5,0.14444444444444438,7.22514890786817e-05
0.5222222222222221,0.14444444444444438,0.0001593186542487572
0.5444444444444445,0.14444444444444438,0.0003395430573404809
0.5666666666666667,0.14444444444444438,0.0006989817514468626
0.5888888888888888,0.14444444444444438,0.0013891542098778127
0.6111111111111112,0.14444444444444438,0.0026640963890081186
0.6333333333333333,0.14444444444444438,0.004928228534030601
0.6555555555555554,0.14444444444444438,0.008790652300793572
0.6777777777777778,0.14444444444444438,0.01511495079648304
0.7,0.14444444444444438,0.025045468921322527
0.7222222222222221,0.14444444444444438,0.039983703626171395
0.7444444444444445,0.14444444444444438,0.06148572518535113
0.7666666666666666,0.14444444444444438,0.09105815830082391
0.788888888888889,0.14444444444444438,0.1298497539820707
0.8111111111111111,0.14444444444444438,0.1782678460950425
0.8333333333333333,0.14444444444444438,0.23558791056235237
0.8555555555555556,0.14444444444444438,0.2996576346140405
0.8777777777777778,0.14444444444444438,0.36680854005315516
0.8999999999999999,0.14444444444444438,0.43206510530312114
0.922222222222222,0.14444444444444438,0.4896802258654808
0.9444444444444446,0.14444444444444438,0.5339383551377215
0.9666666666666668,0.14444444444444438,0.560079445610015
0.9888888888888889,0.14444444444444438,0.5651396674258407
1.011111111111111,0.14444444444444438,0.5485040918066029
1.0333333333333332,0.14444444444444438,0.5120289347342507
1.0555555555555554,0.14444444444444438,0.4596999294224134
1.077777777777778,0.14444444444444438,0.39691393090880334
1.1,0.14444444444444438,0.3295631390438327

-1.1,0.16666666666666652,0.3299015556875251
-1.077777777777778,0.16666666666666652,0.3991017490714345
-1.0555555555555556,0.16666666666666652,0.4644090399321247
-1.0333333333333334,0.16666666666666652,0.519831697324991
-1.0111111111111113,0.16666666666666652,0.5597568857898619
-0.9888888888888889,0.16666666666666652,0.5798861568666822
-0.9666666666666668,0.16666666666666652,0.577999427922269
-0.9444444444444445,0.16666666666666652,0.5543591946891429
-0.9222222222222223,0.16666666666666652,0.5116529459198621
-0.9000000000000001,0.16666666666666652,0.4544907561281984
-0.8777777777777779,0.16666666666666652,0.38858781198022985
-0.8555555555555556,0.16666666666666652,0.3198318833701213
-0.8333333333333335,0.16666666666666652,0.25344399851467725
-0.8111111111111111,0.16666666666666652,0.19339049361429309
-0.788888888888889,0.16666666666666652,0.14211927774081473
-0.7666666666666667,0.16666666666666652,0.1006039743981138
-0.7444444444444445,0.16666666666666652,0.06861352242611464
-0.7222222222222223,0.16666666666666652,0.04509565634645936
-0.7000000000000001,0.16666666666666652,0.028569283733000213
-0.6777777777777778,0.16666666666666652,0.01745121791795664
-0.6555555555555557,0.16666666666666652,0.010281365977766322
-0.6333333333333334,0.16666666666666652,0.005844248429911858
-0.6111111111111112,0.16666666666666652,0.0032065151387194505
-0.5888888888888889,0.16666666666666652,0.0016988770333452412
-0.5666666666666668,0.16666666666666652,0.0008696392758200698
-0.5444444444444445,0.16666666666666652,0.0004303497974972884
-0.5222222222222223,0.16666666666666652,0.00020601754945535813
-0.5000000000000001,0.16666666666666652,9.548331566404671e-05
-0.47777777777777786,0.16666666666666652,4.288315428575017e-05
-0.4555555555555556,0.16666666666666652,1.868286406056708e-05
-0.43333333333333335,0.16666666666666652,7.905690751286737e-06
-0.4111111111111112,0.16666666666666652,3.25399277828267e-06
-0.38888888888888895,0.16666666666666652,1.3050760622553597e-06
-0.3666666666666667,0.16666666666666652,5.111042968073414e-07
-0.34444444444444455,0.16666666666666652,1.9594559428147967e-07
-0.3222222222222223,0.16666666666666652,7.376359535235101e-08
-0.30000000000000004,0.16666666666666652,2.7368011166837758e-08
-0.2777777777777778,0.16666666666666652,1.0053220271767816e-08
-0.25555555555555565,0.16666666666666652,3.6764171538673977e-09
-0.2333333333333334,0.16666666666666652,1.3474694526868627e-09
-0.21111111111111114,0.16666666666666652,4.990268706365379e-10
-0.188888888888889,0.16666666666666652,1.885837066694797e-10
-0.16666666666666674,0.16666666666666652,7.358222008425684e-11
-0.1444444444444445,0.16666666666666652,3.0062736107387974e-11
-0.12222222222222223,0.16666666666666652,1.3076632598127037e-11
-0.10000000000000009,0.16666666666666652,6.174722885724966e-12
-0.07777777777777772,0.16666666666666652,3.2356676287641475e-12
-0.05555555555555558,0.16666666666666652,1.9265489658789887e-12
-0.03333333333333344,0.16666666666666652,1.3335942670799173e-12
-0.011111111111111072,0.16666666666666652,1.093829019294158e-12
0.011111111111111072,0.16666666666666652,1.075453514842147e-12
0.033333333333333215,0.16666666666666652,1.269788624022638e-12
0.05555555555555558,0.16666666666666652,1.7856065169223046e-12
0.07777777777777772,0.16666666666666652,2.9414141345653793e-12
0.09999999999999987,0.16666666666666652,5.552005197552957e-12
0.12222222222222223,0.16666666666666652,1.1717580415771977e-11
0.14444444444444438,0.16666666666666652,2.699503871825131e-11
0.16666666666666652,0.16666666666666652,6.643410452839543e-11
0.18888888888888888,0.16666666666666652,1.714623995491192e-10
0.21111111111111103,0.16666666666666652,4.5711837582744336e-10
0.2333333333333334,0.16666666666666652,1.2433647978071099e-09
0.25555555555555554,0.16666666666666652,3.415878176251655e-09
0.2777777777777777,0.16666666666666652,9.400836598143817e-09
0.30000000000000004,0.16666666666666652,2.5743469658474524e-08
0.3222222222222222,0.16666666666666652,6.976053725632979e-08
0.34444444444444433,0.16666666666666652,1.86222958200149e-07
0.3666666666666667,0.16666666666666652,4.878977635852641e-07
0.38888888888888884,0.16666666666666652,1.25076292607274e-06
0.411111111111111,0.16666666666666652,3.129552695869584e-06
0.43333333333333335,0.16666666666666652,7.626910306548514e-06
0.4555555555555555,0.16666666666666652,1.8072716371137438e-05
0.47777777777777786,0.16666666666666652,4.157940540359409e-05
0.5,0.16666666666666652,9.276495353010051e-05
0.5222222222222221,0.16666666666666652,0.0002004896116107184
0.5444444444444445,0.16666666666666652,0.00041939147360422964
0.5666666666666667,0.16666666666666652,0.0008484747089024698
0.5888888888888888,0.16666666666666652,0.0016590769515085636
0.6111111111111112,0.16666666666666652,0.0031336943166122046
0.6333333333333333,0.16666666666666652,0.005714716269120549
0.6555555555555554,0.16666666666666652,0.010057557323015855
0.6777777777777778,0.16666666666666652,0.01707593032773476
0.7,0.16666666666666652,0.027959120567951364
0.7222222222222221,0.16666666666666652,0.044134630304652624
0.7444444444444445,0.16666666666666652,0.06714844532697703
0.7666666666666666,0.16666666666666652,0.09844387562290144
0.788888888888889,0.16666666666666652,0.13904138296226284
0.8111111111111111,0.16666666666666652,0.18915493958254678
0.8333333333333333,0.16666666666666652,0.24781821569607468
0.8555555555555556,0.16666666666666652,0.31262343277865523
0.8777777777777778,0.16666666666666652,0.37968175789815756
0.8999999999999999,0.16666666666666652,0.44388510505287604
0.922222222222222,0.16666666666666652,0.49948421019215894
0.9444444444444446,0.16666666666666652,0.5409105700724625
0.9666666666666668,0.16666666666666652,0.5636867540529467
0.9888888888888889,0.16666666666666652,0.5652213631998951
1.011111111111111,0.16666666666666652,0.5452938803694302
1.0333333333333332,0.16666666666666652,0.5061040837839236
1.0555555555555554,0.16666666666666652,0.4518712336886446
1.077777777777778,0.16666666666666652,0.38808426826082515
1.1,0.16666666666666652,0.3205877248779857

-1.1,0.18888888888888888,0.31879794937513745
-1.077777777777778,0.18888888888888888,0.38785916922998753
-1.0555555555555556,0.18888888888888888,0.4539931933811964
-1.0333333333333334,0.18888888888888888,0.5112986858359385
-1.0111111111111113,0.18888888888888888,0.5540974173547516
-0.9888888888888889,0.18888888888888888,0.5778601838235172
-0.9666666666666668,0.18888888888888888,0.5799987249720632
-0.9444444444444445,0.18888888888888888,0.5603315302302078
-0.9222222222222223,0.18888888888888888,0.521107217437827
-0.9000000000000001,0.18888888888888888,0.46658196865277535
-0.8777777777777779,0.18888888888888888,0.4022606862251396
-0.8555555555555556,0.18888888888888888,0.33398860931602414
-0.8333333333333335,0.18888888888888888,0.2670989585641968
-0.8111111111111111,0.18888888888888888,0.2057825004791009
-0.788888888888889,0.18888888888888888,0.15276635419451218
-0.7666666666666667,0.18888888888888888,0.10930158901568542
-0.7444444444444445,0.18888888888888888,0.07538961596540039
-0.7222222222222223,0.18888888888888888,0.05014197600394853
-0.7000000000000001,0.18888888888888888,0.03216830580125307
-0.6777777777777778,0.18888888888888888,0.019913109377633624
-0.6555555555555557,0.18888888888888888,0.011898687677270134
-0.6333333333333334,0.18888888888888888,0.006865836275821782
-0.6111111111111112,0.18888888888888888,0.003827640128295685
-0.5888888888888889,0.18888888888888888,0.0020627585676262356
-0.5666666666666668,0.18888888888888888,0.0010752609794759311
-0.5444444444444445,0.18888888888888888,0.0005425427539127577
-0.5222222222222223,0.18888888888888888,0.0002651916607580446
-0.5000000000000001,0.18888888888888888,0.00012568865880156806
-0.47777777777777786,0.18888888888888888,5.78243690510701e-05
-0.4555555555555556,0.18888888888888888,2.585527174144453e-05
-0.43333333333333335,0.18888888888888888,1.125247064981674e-05
-0.4111111111111112,0.18888888888888888,4.774811928573819e-06
-0.38888888888888895,0.18888888888888888,1.9795158789467783e-06
-0.3666666666666667,0.18888888888888888,8.037215781386519e-07
-0.34444444444444455,0.18888888888888888,3.2051306999103847e-07
-0.3222222222222223,0.18888888888888888,1.2597100020009606e-07
-0.30000000000000004,0.18888888888888888,4.899608788129299e-08
-0.2777777777777778,0.18888888888888888,1.895151344242318e-08
-0.25555555555555565,0.18888888888888888,7.332416434662031e-09
-0.2333333333333334,0.18888888888888888,2.8573649325588162e-09
-0.21111111111111114,0.18888888888888888,1.1306423728198688e-09
-0.188888888888889,0.18888888888888888,4.586214266179188e-10
-0.16666666666666674,0.18888888888888888,1.928275207316586e-10
-0.1444444444444445,0.18888888888888888,8.512736375850919e-11
-0.12222222222222223,0.18888888888888888,4.005166601995642e-11
-0.10000000000000009,0.18888888888888888,2.042452123158163e-11
-0.07777777777777772,0.18888888888888888,1.1498994262207047e-11
-0.05555555555555558,0.18888888888888888,7.283342754355027e-12
-0.03333333333333344,0.18888888888888888,5.281613911302435e-12
-0.011111111111111072,0.18888888888888888,4.4465226020483026e-12
0.011111111111111072,0.18888888888888888,4.381931397787206e-12
0.033333333333333215,0.18888888888888888,5.0607065403823304e-12
0.05555555555555558,0.18888888888888888,6.808994153632842e-12
0.07777777777777772,0.18888888888888888,1.0546221919603387e-11
0.09999999999999987,0.18888888888888888,1.850008485903025e-11
0.12222222222222223,0.18888888888888888,3.6068801348186684e-11
0.14444444444444438,0.18888888888888888,7.66468419699178e-11
0.16666666666666652,0.18888888888888888,1.7425949944674262e-10
0.18888888888888888,0.18888888888888888,4.1691249976002796e-10
0.21111111111111103,0.18888888888888888,1.0348718278495145e-09
0.2333333333333334,0.18888888888888888,2.6336915785723775e-09
0.25555555555555554,0.18888888888888888,6.804262407143205e-09
0.2777777777777777,0.18888888888888888,1.7698779729951525e-08
0.30000000000000004,0.18888888888888888,4.603001002224075e-08
0.3222222222222222,0.18888888888888888,1.1899990343761511e-07
0.34444444444444433,0.18888888888888888,3.043254782377398e-07
0.3666666666666667,0.18888888888888888,7.667209838928927e-07
0.38888888888888884,0.18888888888888888,1.8965032944027782e-06
0.411111111111111,0.18888888888888888,4.592389791070442e-06
0.43333333333333335,0.18888888888888888,1.0860396686683748e-05
0.4555555555555555,0.18888888888888888,2.5031911462357197e-05
0.47777777777777786,0.18888888888888888,5.613592577079257e-05
0.5,0.18888888888888888,0.00012230858871644867
0.5222222222222221,0.18888888888888888,0.00025858688063333773
0.5444444444444445,0.18888888888888888,0.0005299454721501281
0.5666666666666667,0.18888888888888888,0.0010518092079776502
0.5888888888888888,0.18888888888888888,0.00202014815512666
0.6111111111111112,0.18888888888888888,0.003752096878049531
0.6333333333333333,0.18888888888888888,0.0067352093469169975
0.6555555555555554,0.18888888888888888,0.011678518906797128
0.6777777777777778,0.18888888888888888,0.019551691468422262
0.7,0.18888888888888888,0.031591047469391544
0.7222222222222221,0.18888888888888888,0.049245859388206595
0.7444444444444445,0.18888888888888888,0.07403911522269552
0.7666666666666666,0.18888888888888888,0.10732798155989982
0.788888888888889,0.18888888888888888,0.1499726623103198
0.8111111111111111,0.18888888888888888,0.2019560616448447
0.8333333333333333,0.18888888888888888,0.2620325974108449
0.8555555555555556,0.18888888888888888,0.3275095249437374
0.8777777777777778,0.18888888888888888,0.3942637470590564
0.8999999999999999,0.18888888888888888,0.4570617448525307
0.922222222222222,0.18888888888888888,0.5101816229736038
0.9444444444444446,0.18888888888888888,0.5482501769141602
0.9666666666666668,0.18888888888888888,0.5671313797392964
0.9888888888888889,0.18888888888888888,0.5646647630004018
1.011111111111111,0.18888888888888888,0.5410717449160634
1.0333333333333332,0.18888888888888888,0.49892436935325063
1.0555555555555554,0.18888888888888888,0.44268210193726476
1.077777777777778,0.18888888888888888,0.3779124065578392
1.1,0.18888888888888888,0.3103840778311711

-1.1,0.21111111111111103,0.3064255905517217
-1.077777777777778,0.21111111111111103,0.3751582765556524
-1.0555555555555556,0.21111111111111103,0.44200743965081307
-1.0333333333333334,0.21111111111111103,0.5011988471503205
-1.0111111111111113,0.21111111111111103,0.5470148748084566
-0.9888888888888889,0.21111111111111103,0.5747031081346761
-0.9666666666666668,0.21111111111111103,0.5812915557314979
-0.9444444444444445,0.21111111111111103,0.5661162989243556
-0.9222222222222223,0.21111111111111103,0.5309314747323985
-0.9000000000000001,0.21111111111111103,0.47957646323832787
-0.8777777777777779,0.21111111111111103,0.4172873870523043
-0.8555555555555556,0.21111111111111103,0.3498233712322732
-0.8333333333333335,0.21111111111111103,0.28260785132325494
-0.8111111111111111,0.21111111111111103,0.2200571911461197
-0.788888888888889,0.21111111111111103,0.16519862083750553
-0.7666666666666667,0.21111111111111103,0.11959444914049777
-0.7444444444444445,0.21111111111111103,0.08351715499907764
-0.7222222222222223,0.21111111111111103,0.05627822881941028
-0.7000000000000001,0.21111111111111103,0.036606717411515055
-0.6777777777777778,0.21111111111111103,0.022993769162074223
-0.6555555555555557,0.21111111111111103,0.013953474524546317
-0.6333333333333334,0.21111111111111103,0.008184548194083877
-0.6111111111111112,0.21111111111111103,0.004642926142120599
-0.5888888888888889,0.21111111111111103,0.002548882362850617
-0.5666666666666668,0.21111111111111103,0.0013551331954291658
-0.5444444444444445,0.21111111111111103,0.000698304717999569
-0.5222222222222223,0.21111111111111103,0.0003490973477601855
-0.5000000000000001,0.21111111111111103,0.00016949426710148415
-0.47777777777777786,0.21111111111111103,8.002221241670878e-05
-0.4555555555555556,0.21111111111111103,3.679077534067046e-05
-0.43333333333333335,0.21111111111111103,1.649939533769811e-05
-0.4111111111111112,0.21111111111111103,7.2318187049579215e-06
-0.38888888888888895,0.21111111111111103,3.1050776342000485e-06
-0.3666666666666667,0.21111111111111103,1.3095153960559909e-06
-0.34444444444444455,0.21111111111111103,5.441692988923405e-07
-0.3222222222222223,0.21111111111111103,2.2364249316955043e-07
-0.30000000000000004,0.21111111111111103,9.12978565665076e-08
-0.2777777777777778,0.21111111111111103,3.72099316648841e-08
-0.25555555555555565,0.21111111111111103,1.5230421498080228e-08
-0.2333333333333334,0.21111111111111103,6.303466501994489e-09
-0.21111111111111114,0.21111111111111103,2.658658728448585e-09
-0.188888888888889,0.21111111111111103,1.1530778239816532e-09
-0.16666666666666674,0.21111111111111103,5.195521064862968e-10
-0.1444444444444445,0.21111111111111103,2.4607602819067164e-10
-0.12222222222222223,0.21111111111111103,1.241472929403101e-10
-0.10000000000000009,0.21111111111111103,6.769782306794777e-11
-0.07777777777777772,0.21111111111111103,4.051878420182609e-11
-0.05555555555555558,0.21111111111111103,2.7024121777089135e-11
-0.03333333333333344,0.21111111111111103,2.0358240505119127e-11
-0.011111111111111072,0.21111111111111103,1.7505109100486696e-11
0.011111111111111072,0.21111111111111103,1.7283878408618715e-11
0.033333333333333215,0.21111111111111103,1.961126868689037e-11
0.05555555555555558,0.21111111111111103,2.54583100571846e-11
0.07777777777777772,0.21111111111111103,3.7475570756484075e-11
0.09999999999999987,0.21111111111111103,6.179040164103005e-11
0.12222222222222223,0.21111111111111103,1.1246222780978819e-10
0.14444444444444438,0.21111111111111103,2.2241392720630632e-10
0.16666666666666652,0.21111111111111103,4.704968518866933e-10
0.18888888888888888,0.21111111111111103,1.0490909494630291e-09
0.21111111111111103,0.21111111111111103,2.4337178894526166e-09
0.2333333333333334,0.21111111111111103,5.808410772575012e-09
0.25555555555555554,0.21111111111111103,1.412660272599359e-08
0.2777777777777777,0.21111111111111103,3.472965604853496e-08
0.30000000000000004,0.21111111111111103,8.571412896069821e-08
0.3222222222222222,0.21111111111111103,2.1112092563899503e-07
0.34444444444444433,0.21111111111111103,5.163453097063257e-07
0.3666666666666667,0.21111111111111103,1.2485250670548407e-06
0.38888888888888884,0.21111111111111103,2.973673806052817e-06
0.411111111111111,0.21111111111111103,6.954334602538931e-06
0.43333333333333335,0.21111111111111103,1.5926276619543226e-05
0.4555555555555555,0.21111111111111103,3.5634673708943665e-05
0.47777777777777786,0.21111111111111103,7.774659477526975e-05
0.5,0.21111111111111103,0.00016512541575050844
0.5222222222222221,0.21111111111111103,0.00034091669949456023
0.5444444444444445,0.21111111111111103,0.0006833599309800013
0.5666666666666667,0.21111111111111103,0.0013284828024234454
0.5888888888888888,0.21111111111111103,0.002502461593405444
0.6111111111111112,0.21111111111111103,0.004563895564388969
0.6333333333333333,0.21111111111111103,0.00805297476507605
0.6555555555555554,0.21111111111111103,0.01373922020179357
0.6777777777777778,0.21111111111111103,0.022652561467860162
0.7,0.21111111111111103,0.03607559112693616
0.7222222222222221,0.21111111111111103,0.05547088734870845
0.7444444444444445,0.21111111111111103,0.08232028880676201
0.7666666666666666,0.21111111111111103,0.1178665728666296
0.788888888888889,0.21111111111111103,0.1627733585281386
0.8111111111111111,0.21111111111111103,0.21675288542278948
0.8333333333333333,0.21111111111111103,0.2782446432242746
0.8555555555555556,0.21111111111111103,0.3442473844718692
0.8777777777777778,0.21111111111111103,0.4103995266199742
0.8999999999999999,0.21111111111111103,0.4713611175858092
0.922222222222222,0.21111111111111103,0.5214788606910019
0.9444444444444446,0.21111111111111103,0.5556320806676456
0.9666666666666668,0.21111111111111103,0.5700891419425623
0.9888888888888889,0.21111111111111103,0.5631775118202069
1.011111111111111,0.21111111111111103,0.535601360779502
1.0333333333333332,0.21111111111111103,0.4903235025928324
1.0555555555555554,0.21111111111111103,0.43203900992474187
1.077777777777778,0.21111111111111103,0.3663703545291024
1.1,0.21111111111111103,0.29897560380776556

-1.1,0.2333333333333334,0.2928417078942151
-1.077777777777778,0.2333333333333334,0.3610066139885811
-1.0555555555555556,0.2333333333333334,0.4283917620556944
-1.0333333333333334,0.2333333333333334,0.4893929591854333
-1.0111111111111113,0.2333333333333334,0.5382892527129421
-0.9888888888888889,0.2333333333333334,0.5701248935723894
-0.9666666666666668,0.2333333333333334,0.5815407271129617
-0.9444444444444445,0.2333333333333334,0.5713611824567425
-0.9222222222222223,0.2333333333333334,0.5407942482452281
-0.9000000000000001,0.2333333333333334,0.4931972601546763
-0.8777777777777779,0.2333333333333334,0.43347092852405994
-0.8555555555555556,0.2333333333333334,0.36723260298184524
-0.8333333333333335,0.2333333333333334,0.2999606296875757
-0.8111111111111111,0.2333333333333334,0.23628630302585793
-0.788888888888889,0.2333333333333334,0.17954959621582442
-0.7666666666666667,0.2333333333333334,0.13165411420158085
-0.7444444444444445,0.2333333333333334,0.09318260367177793
-0.7222222222222223,0.2333333333333334,0.0636865212060286
-0.7000000000000001,0.2333333333333334,0.042048653510931594
-0.6777777777777778,0.2333333333333334,0.026831711165756778
-0.6555555555555557,0.2333333333333334,0.016556150504762588
-0.6333333333333334,0.2333333333333334,0.0098840459721751
-0.6111111111111112,0.2333333333333334,0.005712879076859051
-0.5888888888888889,0.2333333333333334,0.0031991633783578933
-0.5666666666666668,0.2333333333333334,0.0017371477879008542
-0.5444444444444445,0.2333333333333334,0.0009155088518020517
-0.5222222222222223,0.2333333333333334,0.00046878878358159125
-0.5000000000000001,0.2333333333333334,0.0002335130359892289
-0.47777777777777786,0.2333333333333334,0.00011331133848708698
-0.4555555555555556,0.2333333333333334,5.364948800909882e-05
-0.43333333333333335,0.2333333333333334,2.483123075115176e-05
-0.4111111111111112,0.2333333333333334,1.1259249900503787e-05
-0.38888888888888895,0.2333333333333334,5.014023141358417e-06
-0.3666666666666667,0.2333333333333334,2.1993221638467232e-06
-0.34444444444444455,0.2333333333333334,9.534010927190445e-07
-0.3222222222222223,0.2333333333333334,4.100443725146093e-07
-0.30000000000000004,0.2333333333333334,1.757481931248299e-07
-0.2777777777777778,0.2333333333333334,7.545188824417748e-08
-0.25555555555555565,0.2333333333333334,3.26352117716722e-08
-0.2333333333333334,0.2333333333333334,1.4314928193444747e-08
-0.21111111111111114,0.2333333333333334,6.41498425373267e-09
-0.188888888888889,0.2333333333333334,2.9616945079242167e-09
-0.16666666666666674,0.2333333333333334,1.4221067330256936e-09
-0.1444444444444445,0.2333333333333334,7.177857836609072e-10
-0.12222222222222223,0.2333333333333334,3.8533903370556453e-10
-0.10000000000000009,0.2333333333333334,2.2281713731895434e-10
-0.07777777777777772,0.2333333333333334,1.4056533526502576e-10
-0.05555555555555558,0.2333333333333334,9.793304477575146e-11
-0.03333333333333344,0.2333333333333334,7.615698663893222e-11
-0.011111111111111072,0.2333333333333334,6.663500754887515e-11
0.011111111111111072,0.2333333333333334,6.5898482113368e-11
0.033333333333333215,0.2333333333333334,7.369753930191628e-11
0.05555555555555558,0.2333333333333334,9.288379352843141e-11
0.07777777777777772,0.2333333333333334,1.3102822506134021e-10
0.09999999999999987,0.2333333333333334,2.0492979094477409e-10
0.12222222222222223,0.2333333333333334,3.5131183128035925e-10
0.14444444444444438,0.2333333333333334,6.517978469292755e-10
0.16666666666666652,0.2333333333333334,1.2916378681986592e-09
0.18888888888888888,0.2333333333333334,2.6989634359464692e-09
0.21111111111111103,0.2333333333333334,5.876736596927172e-09
0.2333333333333334,0.2333333333333334,1.3194798172716981e-08
0.25555555555555554,0.2333333333333334,3.0272958492611905e-08
0.2777777777777777,0.2333333333333334,7.042171823975891e-08
0.30000000000000004,0.2333333333333334,1.6498380905385228e-07
0.3222222222222222,0.2333333333333334,3.870179178191518e-07
0.34444444444444433,0.2333333333333334,9.044287637975974e-07
0.3666666666666667,0.2333333333333334,2.0962872095746714e-06
0.38888888888888884,0.2333333333333334,4.800504130322254e-06
0.411111111111111,0.2333333333333334,1.082500094534883e-05
0.43333333333333335,0.2333333333333334,2.396697446840057e-05
0.4555555555555555,0.2333333333333334,5.196993380926187e-05
0.47777777777777786,0.2333333333333334,0.00011012928115006626
0.5,0.2333333333333334,0.0002276415570069254
0.5222222222222221,0.2333333333333334,0.00045824221963328436
0.5444444444444445,0.2333333333333334,0.0008970661620663985
0.5666666666666667,0.2333333333333334,0.0017057331748421432
0.5888888888888888,0.2333333333333334,0.003146986397709364
0.6111111111111112,0.2333333333333334,0.005628258152593277
0.6333333333333333,0.2333333333333334,0.009749817224397115
0.6555555555555554,0.2333333333333334,0.01634755001763024
0.6777777777777778,0.2333333333333334,0.02651364119066535
0.7,0.2333333333333334,0.04157234627323681
0.7222222222222221,0.2333333333333334,0.06298584742275805
0.7444444444444445,0.2333333333333334,0.09217066162929781
0.7666666666666666,0.2333333333333334,0.13022123799132132
0.788888888888889,0.2333333333333334,0.1775643950102694
0.8111111111111111,0.2333333333333334,0.23360154167544303
0.8333333333333333,0.2333333333333334,0.2964254004546954
0.8555555555555556,0.2333333333333334,0.3627111249360031
0.8777777777777778,0.2333333333333334,0.4278664943572341
0.8999999999999999,0.2333333333333334,0.48647772167722886
0.922222222222222,0.2333333333333334,0.533013686839356
0.9444444444444446,0.2333333333333334,0.5626718358086291
0.9666666666666668,0.2333333333333334,0.5721903853326415
0.9888888888888889,0.2333333333333334,0.5604378345502762
1.011111111111111,0.2333333333333334,0.5286326884629098
1.0333333333333332,0.2333333333333334,0.4801347435885121
1.0555555555555554,0.2333333333333334,0.41985751878167843
1.077777777777778,0.2333333333333334,0.3534446511377368
1.1,0.2333333333333334,0.2864020212430985

-1.1,0.25555555555555554,0.2781235388097633
-1.077777777777778,0.25555555555555554,0.3454342689670027
-1.0555555555555556,0.25555555555555554,0.41310821755718097
-1.0333333333333334,0.25555555555555554,0.47575935323449803
-1.0111111111111113,0.25555555555555554,0.527709136510772
-0.9888888888888889,0.25555555555555554,0.5638312379196032
-0.9666666666666668,0.25555555555555554,0.5803895882566422
-0.9444444444444445,0.25555555555555554,0.5756792305244401
-0.9222222222222223,0.25555555555555554,0.550316942186572
-0.9000000000000001,0.25555555555555554,0.5071127878980667
-0.8777777777777779,0.25555555555555554,0.4505587520356482
-0.8555555555555556,0.25555555555555554,0.3860628775164346
-0.8333333333333335,0.25555555555555554,0.3191087256825698
-0.8111111111111111,0.25555555555555554,0.25451798653418733
-0.788888888888889,0.25555555555555554,0.19594525554124195
-0.7666666666666667,0.25555555555555554,0.14565939186283644
-0.7444444444444445,0.25555555555555554,0.10459143514512728
-0.7222222222222223,0.25555555555555554,0.0725757493099724
-0.7000000000000001,0.25555555555555554,0.04868872882732203
-0.6777777777777778,0.25555555555555554,0.03159607890970427
-0.6555555555555557,0.25555555555555554,0.019845316145863524
-0.6333333333333334,0.25555555555555554,0.012072157689818093
-0.6111111111111112,0.25555555555555554,0.007117542368116211
-0.5888888888888889,0.25555555555555554,0.004070514995261875
-0.5666666666666668,0.25555555555555554,0.002260187946025244
-0.5444444444444445,0.25555555555555554,0.0012197496566995012
-0.5222222222222223,0.25555555555555554,0.0006405378589296979
-0.5000000000000001,0.25555555555555554,0.00032775991205139947
-0.47777777777777786,0.25555555555555554,0.00016367274740867468
-0.4555555555555556,0.25555555555555554,7.990535107977395e-05
-0.43333333333333335,0.25555555555555554,3.821515478543441e-05
-0.4111111111111112,0.25555555555555554,1.7945910340055283e-05
-0.38888888888888895,0.25555555555555554,8.297016146155504e-06
-0.3666666666666667,0.25555555555555554,3.7881488718605157e-06
-0.34444444444444455,0.25555555555555554,1.7139087681589346e-06
-0.3222222222222223,0.25555555555555554,7.714611329769878e-07
-0.30000000000000004,0.25555555555555554,3.470056127497019e-07
-0.2777777777777778,0.25555555555555554,1.567551965895384e-07
-0.25555555555555565,0.25555555555555554,7.151411630148376e-08
-0.2333333333333334,0.25555555555555554,3.315480786969681e-08
-0.21111111111111114,0.25555555555555554,1.5729031494704287e-08
-0.188888888888889,0.25555555555555554,7.69548005253564e-09
-0.16666666666666674,0.25555555555555554,3.916775657187694e-09
-0.1444444444444445,0.25555555555555554,2.0939704723612505e-09
-0.12222222222222223,0.25555555555555554,1.1882024278050566e-09
-0.10000000000000009,0.25555555555555554,7.234255156935085e-10
-0.07777777777777772,0.25555555555555554,4.776632197296097e-10
-0.05555555555555558,0.25555555555555554,3.4543920598676947e-10
-0.03333333333333344,0.25555555555555554,2.7593304304057737e-10
-0.011111111111111072,0.25555555555555554,2.449865769897134e-10
0.011111111111111072,0.25555555555555554,2.4260759891469754e-10
0.033333333333333215,0.25555555555555554,2.6806547823746083e-10
0.05555555555555558,0.25555555555555554,3.2957965045462054e-10
0.07777777777777772,0.25555555555555554,4.484517932014365e-10
0.09999999999999987,0.25555555555555554,6.702721794202002e-10
0.12222222222222223,0.25555555555555554,1.0904847847914546e-09
0.14444444444444438,0.25555555555555554,1.9114580337100577e-09
0.16666666666666652,0.25555555555555554,3.57044906159782e-09
0.18888888888888888,0.25555555555555554,7.028668036905544e-09
0.21111111111111103,0.25555555555555554,1.442767649040024e-08
0.2333333333333334,0.25555555555555554,3.0582359745839536e-08
0.25555555555555554,0.25555555555555554,6.636862835901366e-08
0.2777777777777777,0.25555555555555554,1.4636042628564805e-07
0.30000000000000004,0.25555555555555554,3.258631518892518e-07
0.3222222222222222,0.25555555555555554,7.28348563538e-07
0.34444444444444433,0.25555555555555554,1.6262055720910434e-06
0.3666666666666667,0.25555555555555554,3.6110663352908254e-06
0.38888888888888884,0.25555555555555554,7.943841377039238e-06
0.411111111111111,0.25555555555555554,1.725313172420502e-05
0.43333333333333335,0.25555555555555554,3.688346073509017e-05
0.4555555555555555,0.25555555555555554,7.74043600150146e-05
0.47777777777777786,0.25555555555555554,0.00015909479819463805
0.5,0.25555555555555554,0.0003196076648407975
0.5222222222222221,0.25555555555555554,0.0006264332303558352
0.5444444444444445,0.25555555555555554,0.0011960581497180536
0.5666666666666667,0.25555555555555554,0.0022215605237552727
0.5888888888888888,0.25555555555555554,0.004009352974313617
0.6111111111111112,0.25555555555555554,0.0070233791583610835
0.6333333333333333,0.25555555555555554,0.011930914432973115
0.6555555555555554,0.25555555555555554,0.019638325238241175
0.6777777777777778,0.25555555555555554,0.03129870001921679
0.7,0.25555555555555554,0.04826835642946062
0.7222222222222221,0.25555555555555554,0.07198910444930845
0.7444444444444445,0.25555555555555554,0.10378131988838826
0.7666666666666666,0.25555555555555554,0.1445515815360576
0.788888888888889,0.25555555555555554,0.19444681914705414
0.8111111111111111,0.25555555555555554,0.2525188293187779
0.8333333333333333,0.25555555555555554,0.31648821220744777
0.8555555555555556,0.25555555555555554,0.3827027195820021
0.8777777777777778,0.25555555555555554,0.446361839940334
0.8999999999999999,0.25555555555555554,0.5020255653012375
0.922222222222222,0.25555555555555554,0.5443509029592386
0.9444444444444446,0.25555555555555554,0.5689259736078349
0.9666666666666668,0.25555555555555554,0.5730242902898844
0.9888888888888889,0.25555555555555554,0.556101592379305
1.011111111111111,0.25555555555555554,0.5199102854361525
1.0333333333333332,0.25555555555555554,0.46819905206630474
1.0555555555555554,0.25555555555555554,0.4060691812448145
1.077777777777778,0.25555555555555554,0.33914141235791195
1.1,0.25555555555555554,0.2727224038994429

-1.1,0.2777777777777777,0.2623782021520662
-1.077777777777778,0.2777777777777777,0.3285074623553574
-1.0555555555555556,0.2777777777777777,0.3961582058231149
-1.0333333333333334,0.2777777777777777,0.46021420926012774
-1.0111111111111113,0.2777777777777777,0.5150937015825898
-0.9888888888888889,0.2777777777777777,0.5555453918041697
-0.9666666666666668,0.2777777777777777,0.5774814968155416
-0.9444444444444445,0.2777777777777777,0.5786639082773817
-0.9222222222222223,0.2777777777777777,0.5590829261198748
-0.9000000000000001,0.2777777777777777,0.5209393493818394
-0.8777777777777779,0.2777777777777777,0.4682389200621752
-0.8555555555555556,0.2777777777777777,0.4061021278432814
-0.8333333333333335,0.2777777777777777,0.3399532588745067
-0.8111111111111111,0.2777777777777777,0.2747642064924068
-0.788888888888889,0.2777777777777777,0.2144926451106036
-0.7666666666666667,0.2777777777777777,0.16178766108807183
-0.7444444444444445,0.2777777777777777,0.11796295668204033
-0.7222222222222223,0.2777777777777777,0.08318001561469371
-0.7000000000000001,0.2777777777777777,0.056753572197818396
-0.6777777777777778,0.2777777777777777,0.03749047967294132
-0.6555555555555557,0.2777777777777777,0.02399294975391427
-0.6333333333333334,0.2777777777777777,0.014886585137785792
-0.6111111111111112,0.2777777777777777,0.00896203785567447
-0.5888888888888889,0.2777777777777777,0.005239782880798845
-0.5666666666666668,0.2777777777777777,0.002978234154633445
-0.5444444444444445,0.2777777777777777,0.0016475731434088558
-0.5222222222222223,0.2777777777777777,0.0008882552309057391
-0.5000000000000001,0.2777777777777777,0.0004673908280646787
-0.47777777777777786,0.2777777777777777,0.0002404363492056175
-0.4555555555555556,0.2777777777777777,0.00012115009686831096
-0.43333333333333335,0.2777777777777777,5.992226849924103e-05
-0.4111111111111112,0.2777777777777777,2.9164560750389682e-05
-0.38888888888888895,0.2777777777777777,1.4006386145174334e-05
-0.3666666666666667,0.2777777777777777,6.658152266630607e-06
-0.34444444444444455,0.2777777777777777,3.143818811024174e-06
-0.3222222222222223,0.2777777777777777,1.4802456272218064e-06
-0.30000000000000004,0.2777777777777777,6.980178251597211e-07
-0.2777777777777778,0.2777777777777777,3.3123700220091047e-07
-0.25555555555555565,0.2777777777777777,1.5901932647938745e-07
-0.2333333333333334,0.2777777777777777,7.768574309009775e-08
-0.21111111111111114,0.2777777777777777,3.8871782544755657e-08
-0.188888888888889,0.2777777777777777,2.0066414191242873e-08
-0.16666666666666674,0.2777777777777777,1.0772743085174132e-08
-0.1444444444444445,0.2777777777777777,6.067239175677035e-09
-0.12222222222222223,0.2777777777777777,3.617907858084371e-09
-0.10000000000000009,0.2777777777777777,2.3054628576359115e-09
-0.07777777777777772,0.2777777777777777,1.58403910570116e-09
-0.05555555555555558,0.2777777777777777,1.183021394004212e-09
-0.03333333333333344,0.2777777777777777,9.669107944439694e-10
-0.011111111111111072,0.2777777777777777,8.691970687142156e-10
0.011111111111111072,0.2777777777777777,8.617529043556523e-10
0.033333333333333215,0.2777777777777777,9.42500958717042e-10
0.05555555555555558,0.2777777777777777,1.1346066600442009e-09
0.07777777777777772,0.2777777777777777,1.496844020810154e-09
0.09999999999999987,0.2777777777777777,2.1510380916708776e-09
0.12222222222222223,0.2777777777777777,3.3425080437588653e-09
0.14444444444444438,0.2777777777777777,5.569597079768982e-09
0.16666666666666652,0.2777777777777777,9.861678438753421e-09
0.18888888888888888,0.2777777777777777,1.8379420255721755e-08
0.21111111111111103,0.2777777777777777,3.571688371676997e-08
0.2333333333333334,0.2777777777777777,7.173084215894384e-08
0.25555555555555554,0.2777777777777777,1.4767768655132978e-07
0.2777777777777777,0.2777777777777777,3.0945165371362417e-07
0.30000000000000004,0.2777777777777777,6.558762879887837e-07
0.3222222222222222,0.2777777777777777,1.3983731786656543e-06
0.34444444444444433,0.2777777777777777,2.9846826034267798e-06
0.3666666666666667,0.2777777777777777,6.350116259577787e-06
0.38888888888888884,0.2777777777777777,1.3415469954797706e-05
0.411111111111111,0.2777777777777777,2.8046392593746096e-05
0.43333333333333335,0.2777777777777777,5.7844033539947285e-05
0.4555555555555555,0.2777777777777777,0.0001173703123302362
0.47777777777777786,0.2777777777777777,0.00023373081222971182
0.5,0.2777777777777777,0.0004558186095256852
0.5222222222222221,0.2777777777777777,0.00086887169065896
0.5444444444444445,0.2777777777777777,0.0016161184443791233
0.5666666666666667,0.2777777777777777,0.0029288519350177764
0.5888888888888888,0.2777777777777777,0.005164843427342339
0.6111111111111112,0.2777777777777777,0.008852133878752135
0.6333333333333333,0.2777777777777777,0.01473071290927793
0.6555555555555554,0.2777777777777777,0.023778769264616327
0.6777777777777778,0.2777777777777777,0.037204377217257514
0.7,0.2777777777777777,0.05638008496367177
0.7222222222222221,0.2777777777777777,0.0827001254250866
0.7444444444444445,0.2777777777777777,0.11735094377751298
0.7666666666666666,0.2777777777777777,0.16100671094162985
0.788888888888889,0.2777777777777777,0.21349018125813027
0.8111111111111111,0.2777777777777777,0.27346876089312583
0.8333333333333333,0.2777777777777777,0.3382752091128862
0.8555555555555556,0.2777777777777777,0.40394041252404056
0.8777777777777778,0.2777777777777777,0.465494644851665
0.8999999999999999,0.2777777777777777,0.5175351405513294
0.922222222222222,0.2777777777777777,0.5549845436075386
0.9444444444444446,0.2777777777777777,0.573898868987652
0.9666666666666668,0.2777777777777777,0.5721491238504516
0.9888888888888889,0.2777777777777777,0.5498142101989169
1.011111111111111,0.2777777777777777,0.5091851674243065
1.0333333333333332,0.2777777777777777,0.4543754480499942
1.0555555555555554,0.2777777777777777,0.39062949377124206
1.077777777777778,0.2777777777777777,0.3234915532501394
1.1,0.2777777777777777,0.2580178559711022

-1.1,0.30000000000000004,0.2457476332580132
-1.077777777777778,0.30000000000000004,0.3103364366402702
-1.0555555555555556,0.30000000000000004,0.3775935857420176
-1.0333333333333334,0.30000000000000004,0.44272565588145474
-1.0111111111111113,0.30000000000000004,0.5003089018118458
-0.9888888888888889,0.30000000000000004,0.5450248990411624
-0.9666666666666668,0.30000000000000004,0.5724751158242021
-0.9444444444444445,0.30000000000000004,0.5799008406100171
-0.9222222222222223,0.30000000000000004,0.5666439379940855
-0.9000000000000001,0.30000000000000004,0.5342411268727248
-0.8777777777777779,0.30000000000000004,0.4861336680708455
-0.8555555555555556,0.30000000000000004,0.42706773822772026
-0.8333333333333335,0.30000000000000004,0.3623295092647256
-0.8111111111111111,0.30000000000000004,0.29698390429199967
-0.788888888888889,0.30000000000000004,0.23526404150131355
-0.7666666666666667,0.30000000000000004,0.1802019143076002
-0.7444444444444445,0.30000000000000004,0.13352141844764406
-0.7222222222222223,0.30000000000000004,0.09575419367944632
-0.7000000000000001,0.30000000000000004,0.0665015274572988
-0.6777777777777778,0.30000000000000004,0.04475600013486734
-0.6555555555555557,0.30000000000000004,0.029209670282834804
-0.6333333333333334,0.30000000000000004,0.018501335727235432
-0.6111111111111112,0.30000000000000004,0.011383248563210309
-0.5888888888888889,0.30000000000000004,0.00681001017863765
-0.5666666666666668,0.30000000000000004,0.003965809537890332
-0.5444444444444445,0.30000000000000004,0.002250931401423289
-0.5222222222222223,0.30000000000000004,0.0012469537271554646
-0.5000000000000001,0.30000000000000004,0.0006752798423842757
-0.47777777777777786,0.30000000000000004,0.00035812623468472126
-0.4555555555555556,0.30000000000000004,0.00018637037282550527
-0.43333333333333335,0.30000000000000004,9.538541626502616e-05
-0.4111111111111112,0.30000000000000004,4.813318051267592e-05
-0.38888888888888895,0.30000000000000004,2.4015136918861417e-05
-0.3666666666666667,0.30000000000000004,1.1883942399969903e-05
-0.34444444444444455,0.30000000000000004,5.852918402064967e-06
-0.3222222222222223,0.30000000000000004,2.879874984561597e-06
-0.30000000000000004,0.30000000000000004,1.4215937187471328e-06
-0.2777777777777778,0.30000000000000004,7.072280981558683e-07
-0.25555555555555565,0.30000000000000004,3.5636617407509085e-07
-0.2333333333333334,0.30000000000000004,1.8288415308218193e-07
-0.21111111111111114,0.30000000000000004,9.617053810411382e-08
-0.188888888888889,0.30000000000000004,5.2169672513071075e-08
-0.16666666666666674,0.30000000000000004,2.9410407969123777e-08
-0.1444444444444445,0.30000000000000004,1.736599478627928e-08
-0.12222222222222223,0.30000000000000004,1.0827226100179297e-08
-0.10000000000000009,0.30000000000000004,7.184568523626392e-09
-0.07777777777777772,0.30000000000000004,5.111993645946263e-09
-0.05555555555555558,0.30000000000000004,3.9262800044258164e-09
-0.03333333333333344,0.30000000000000004,3.2732667556061202e-09
-0.011111111111111072,0.30000000000000004,2.974064248092258e-09
0.011111111111111072,0.30000000000000004,2.9515246766017075e-09
0.033333333333333215,0.30000000000000004,3.1999143098726923e-09
0.05555555555555558,0.30000000000000004,3.782881033031204e-09
0.07777777777777772,0.30000000000000004,4.8588952311821866e-09
0.09999999999999987,0.30000000000000004,6.747162895434214e-09
0.12222222222222223,0.30000000000000004,1.006826868529398e-08
0.14444444444444438,0.30000000000000004,1.6034544011167803e-08
0.16666666666666652,0.30000000000000004,2.7048659339080097e-08
0.18888888888888888,0.30000000000000004,4.79429041290994e-08
0.21111111111111103,0.30000000000000004,8.855429176855039e-08
0.2333333333333334,0.30000000000000004,1.690822693245496e-07
0.25555555555555554,0.30000000000000004,3.312170608792056e-07
0.2777777777777777,0.30000000000000004,6.611392582073311e-07
0.30000000000000004,0.30000000000000004,1.3366532919215764e-06
0.3222222222222222,0.30000000000000004,2.7226174080019635e-06
0.34444444444444433,0.30000000000000004,5.561133029055141e-06
0.3666666666666667,0.30000000000000004,1.134327305060686e-05
0.38888888888888884,0.30000000000000004,2.3018972602558904e-05
0.411111111111111,0.30000000000000004,4.631667516982558e-05
0.43333333333333335,0.30000000000000004,9.212210547664167e-05
0.4555555555555555,0.30000000000000004,0.00018061934131597
0.47777777777777786,0.30000000000000004,0.0003482218148159466
0.5,0.30000000000000004,0.0006586680535820927
0.5222222222222221,0.30000000000000004,0.0012199036749700096
0.5444444444444445,0.30000000000000004,0.0022082866387675686
0.5666666666666667,0.30000000000000004,0.003900888424781925
0.5888888888888888,0.30000000000000004,0.006714799283540178
0.6111111111111112,0.30000000000000004,0.01124903046394416
0.6333333333333333,0.30000000000000004,0.018319816344147383
0.6555555555555554,0.30000000000000004,0.028974493708452304
0.6777777777777778,0.30000000000000004,0.044464267124349345
0.7,0.30000000000000004,0.06615463332898933
0.7222222222222221,0.30000000000000004,0.09535710720643231
0.7444444444444445,0.30000000000000004,0.13307961140265098
0.7666666666666666,0.30000000000000004,0.17971566519454185
0.788888888888889,0.30000000000000004,0.23472078499745228
0.8111111111111111,0.30000000000000004,0.29635046904570844
0.8333333333333333,0.30000000000000004,0.36154704882034394
0.8555555555555556,0.30000000000000004,0.42605238388496147
0.8777777777777778,0.30000000000000004,0.4847850260571171
0.8999999999999999,0.30000000000000004,0.5324587001587892
0.922222222222222,0.30000000000000004,0.564348886361343
0.9444444444444446,0.30000000000000004,0.5770581246988495
0.9666666666666668,0.30000000000000004,0.569109997317914
0.9888888888888889,0.30000000000000004,0.5412286111450418
1.011111111111111,0.30000000000000004,0.49623097431283275
1.0333333333333332,0.30000000000000004,0.4385540462398515
1.0555555555555554,0.30000000000000004,0.3735271678472288
1.077777777777778,0.30000000000000004,0.3065563563957733
1.1,0.30000000000000004,0.24239395038668024

-1.1,0.3222222222222222,0.22840783529028297
-1.077777777777778,0.3222222222222222,0.29107676644187847
-1.0555555555555556,0.3222222222222222,0.35752070108003065
-1.0333333333333334,0.3222222222222222,0.4233207898648885
-1.0111111111111113,0.3222222222222222,0.48327716473244403
-0.9888888888888889,0.3222222222222222,0.5320729369567543
-0.9666666666666668,0.3222222222222222,0.5650557143840009
-0.9444444444444445,0.3222222222222222,0.5789769906590165
-0.9222222222222223,0.3222222222222222,0.5725250765581429
-0.9000000000000001,0.3222222222222222,0.5465294191113006
-0.8777777777777779,0.3222222222222222,0.5037922142732945
-0.8555555555555556,0.3222222222222222,0.4485933588837102
-0.8333333333333335,0.3222222222222222,0.3859892191845974
-0.8111111111111111,0.3222222222222222,0.32106301614076166
-0.788888888888889,0.3222222222222222,0.2582771978095389
-0.7666666666666667,0.3222222222222222,0.2010335299287692
-0.7444444444444445,0.3222222222222222,0.15148299747944305
-0.7222222222222223,0.3222222222222222,0.11056597788455885
-0.7000000000000001,0.3222222222222222,0.0782197803672976
-0.6777777777777778,0.3222222222222222,0.053672737849787634
-0.6555555555555557,0.3222222222222222,0.035749574572614407
-0.6333333333333334,0.3222222222222222,0.023133617258834845
-0.6111111111111112,0.3222222222222222,0.014557604420715627
-0.5888888888888889,0.3222222222222222,0.008918179313452967
-0.5666666666666668,0.3222222222222222,0.005325037786461474
-0.5444444444444445,0.3222222222222222,0.0031032038614893552
-0.5222222222222223,0.3222222222222222,0.0017676148542372218
-0.5000000000000001,0.3222222222222222,0.0009857766543881156
-0.47777777777777786,0.3222222222222222,0.0005392497270822204
-0.4555555555555556,0.3222222222222222,0.0002899479903399611
-0.43333333333333335,0.3222222222222222,0.00015359131325901632
-0.4111111111111112,0.3222222222222222,8.03589484617847e-05
-0.38888888888888895,0.3222222222222222,4.1642936743306633e-05
-0.3666666666666667,0.3222222222222222,2.1440049513344682e-05
-0.34444444444444455,0.3222222222222222,1.1003964451838386e-05
-0.3222222222222223,0.3222222222222222,5.650691652290474e-06
-0.30000000000000004,0.3222222222222222,2.9148020205996033e-06
-0.2777777777777778,0.3222222222222222,1.516866508951216e-06
-0.25555555555555565,0.3222222222222222,8.001386277916524e-07
-0.2333333333333334,0.3222222222222222,4.3004578606295295e-07
-0.21111111111111114,0.3222222222222222,2.3685302492169974e-07
-0.188888888888889,0.3222222222222222,1.3451777991757158e-07
-0.16666666666666674,0.3222222222222222,7.931299533626431e-08
-0.1444444444444445,0.3222222222222222,4.889048409885451e-08
-0.12222222222222223,0.3222222222222222,3.1730583407968586e-08
-0.10000000000000009,0.3222222222222222,2.1829736356451217e-08
-0.07777777777777772,0.3222222222222222,1.6019854909504198e-08
-0.05555555555555558,0.3222222222222222,1.2610115984146249e-08
-0.03333333333333344,0.3222222222222222,1.0696050152903563e-08
-0.011111111111111072,0.3222222222222222,9.808888176109938e-09
0.011111111111111072,0.3222222222222222,9.74291840567347e-09
0.033333333333333215,0.3222222222222222,1.0482795487963334e-08
0.05555555555555558,0.3222222222222222,1.2198584410752865e-08
0.07777777777777772,0.3222222222222222,1.530665753821357e-08
0.09999999999999987,0.3222222222222222,2.0624408484032783e-08
0.12222222222222223,0.3222222222222222,2.9690991330152854e-08
0.14444444444444438,0.3222222222222222,4.54072564628329e-08
0.16666666666666652,0.3222222222222222,7.330674890803853e-08
0.18888888888888888,0.3222222222222222,1.2408609790615603e-07
0.21111111111111103,0.3222222222222222,2.186548186725861e-07
0.2333333333333334,0.3222222222222222,3.9821822432128345e-07
0.25555555555555554,0.3222222222222222,7.443693777621746e-07
0.2777777777777777,0.3222222222222222,1.418930193668522e-06
0.30000000000000004,0.3222222222222222,2.74232087078175e-06
0.3222222222222222,0.3222222222222222,5.345968835495024e-06
0.34444444444444433,0.3222222222222222,1.046431939413368e-05
0.3666666666666667,0.3222222222222222,2.0484048355667295e-05
0.38888888888888884,0.3222222222222222,3.9954303076236414e-05
0.411111111111111,0.3222222222222222,7.739717432262466e-05
0.43333333333333335,0.3222222222222222,0.00014845617631864096
0.4555555555555555,0.3222222222222222,0.00028118650466031603
0.47777777777777786,0.3222222222222222,0.0005246020261682853
0.5,0.3222222222222222,0.0009618764991327632
0.5222222222222221,0.3222222222222222,0.0017296951074469873
0.5444444444444445,0.3222222222222222,0.0030449081551638933
0.5666666666666667,0.3222222222222222,0.005238499202497926
0.5888888888888888,0.3222222222222222,0.00879457413751211
0.6111111111111112,0.3222222222222222,0.014388387101018732
0.6333333333333333,0.3222222222222222,0.022912544976528833
0.6555555555555554,0.3222222222222222,0.03547539842062191
0.6777777777777778,0.3222222222222222,0.05335207413084317
0.7,0.3222222222222222,0.07786925403359678
0.7222222222222221,0.3222222222222222,0.11021241187741727
0.7444444444444445,0.3222222222222222,0.1511604271850641
0.7666666666666666,0.3222222222222222,0.2007763476975751
0.788888888888889,0.3222222222222222,0.2581098289906418
0.8111111111111111,0.3222222222222222,0.3209879918447376
0.8333333333333333,0.3222222222222222,0.3859768647449852
0.8555555555555556,0.3222222222222222,0.44857693351170985
0.8777777777777778,0.3222222222222222,0.5036716967098063
0.8999999999999999,0.3222222222222222,0.546185117108087
0.922222222222222,0.3222222222222222,0.571839302797693
0.9444444444444446,0.3222222222222222,0.577859156396692
0.9666666666666668,0.3222222222222222,0.5634644678323216
0.9888888888888889,0.3222222222222222,0.5300292162400005
1.011111111111111,0.3222222222222222,0.4808643273735982
1.0333333333333332,0.3222222222222222,0.420671593779365
1.0555555555555554,0.3222222222222222,0.3547945845976373
1.077777777777778,0.3222222222222222,0.2884333381746102
1.1,0.3222222222222222,0.22598298221519214

-1.1,0.34444444444444433,0.21056336449613086
-1.077777777777778,0.34444444444444433,0.27092514856952543
-1.0555555555555556,0.34444444444444433,0.33609852312632454
-1.0333333333333334,0.34444444444444433,0.4020870068939605
-1.0111111111111113,0.34444444444444433,0.46398222771260494
-0.9888888888888889,0.34444444444444433,0.516546209333457
-0.9666666666666668,0.34444444444444433,0.5549448132616241
-0.9444444444444445,0.34444444444444433,0.575490035790705
-0.9222222222222223,0.34444444444444433,0.5762315346550051
-0.9000000000000001,0.34444444444444433,0.5572645296760109
-0.8777777777777779,0.34444444444444433,0.5206863097146417
-0.8555555555555556,0.34444444444444433,0.4702177312259405
-0.8333333333333335,0.34444444444444433,0.4105835509353782
-0.8111111111111111,0.34444444444444433,0.3467934983170954
-0.788888888888889,0.34444444444444433,0.2834730319788554
-0.7666666666666667,0.34444444444444433,0.22436133289557
-0.7444444444444445,0.34444444444444433,0.1720385288285311
-0.7222222222222223,0.34444444444444433,0.1278837983785283
-0.7000000000000001,0.34444444444444433,0.09221803048510487
-0.6777777777777778,0.34444444444444433,0.06455892633762969
-0.6555555555555557,0.34444444444444433,0.04391385895363872
-0.6333333333333334,0.34444444444444433,0.029050644836681343
-0.6111111111111112,0.34444444444444433,0.01870969872695921
-0.5888888888888889,0.34444444444444433,0.011744420231689645
-0.5666666666666668,0.34444444444444433,0.007194512723721015
-0.5444444444444445,0.34444444444444433,0.004307124762086467
-0.5222222222222223,0.34444444444444433,0.002523870246944438
-0.5000000000000001,0.34444444444444433,0.001450071944324712
-0.47777777777777786,0.34444444444444433,0.0008184328059564082
-0.4555555555555556,0.34444444444444433,0.0004547369867895821
-0.43333333333333335,0.34444444444444433,0.00024930146116614824
-0.4111111111111112,0.34444444444444433,0.0001351997836597417
-0.38888888888888895,0.34444444444444433,7.272989184355657e-05
-0.3666666666666667,0.34444444444444433,3.892580020857342e-05
-0.34444444444444455,0.34444444444444433,2.0794918717560996e-05
-0.3222222222222223,0.34444444444444433,1.1127295335324491e-05
-0.30000000000000004,0.34444444444444433,5.986491549803787e-06
-0.2777777777777778,0.34444444444444433,3.2514785595730317e-06
-0.25555555555555565,0.34444444444444433,1.7908278619384795e-06
-0.2333333333333334,0.34444444444444433,1.0051258054433678e-06
-0.21111111111111114,0.34444444444444433,5.779841789976363e-07
-0.188888888888889,0.34444444444444433,3.4250623367736903e-07
-0.16666666666666674,0.34444444444444433,2.104479590956906e-07
-0.1444444444444445,0.34444444444444433,1.3491481980386814e-07
-0.12222222222222223,0.34444444444444433,9.079728204154566e-08
-0.10000000000000009,0.34444444444444433,6.4520648083855e-08
-0.07777777777777772,0.34444444444444433,4.8667602833000154e-08
-0.05555555555555558,0.34444444444444433,3.914943341731705e-08
-0.03333333333333344,0.34444444444444433,3.3715301984068506e-08
-0.011111111111111072,0.34444444444444433,3.1171124469793346e-08
0.011111111111111072,0.34444444444444433,3.098464100530283e-08
0.033333333333333215,0.34444444444444433,3.31160616530492e-08
0.05555555555555558,0.34444444444444433,3.800639976719815e-08
0.07777777777777772,0.34444444444444433,4.67192658266129e-08
0.09999999999999987,0.34444444444444433,6.129468585345502e-08
0.12222222222222223,0.34444444444444433,8.546349763520045e-08
0.14444444444444438,0.34444444444444433,1.2602851470879342e-07
0.16666666666666652,0.34444444444444433,1.9551459416008046e-07
0.18888888888888888,0.34444444444444433,3.172553863322892e-07
0.21111111111111103,0.34444444444444433,5.351667147024379e-07
0.2333333333333334,0.34444444444444433,9.325147296441375e-07
0.25555555555555554,0.34444444444444433,1.667860501819422e-06
0.2777777777777777,0.34444444444444433,3.0435443054475598e-06
0.30000000000000004,0.34444444444444433,5.635127228014949e-06
0.3222222222222222,0.34444444444444433,1.0533351472613442e-05
0.34444444444444433,0.34444444444444433,1.9789961834384487e-05
0.3666666666666667,0.34444444444444433,3.7224565889137654e-05
0.38888888888888884,0.34444444444444433,6.985369668158692e-05
0.411111111111111,0.34444444444444433,0.00013035814099109815
0.43333333333333335,0.34444444444444433,0.00024121827374014892
0.4555555555555555,0.34444444444444433,0.0004414113644855815
0.47777777777777786,0.34444444444444433,0.0007968369022265762
0.5,0.34444444444444433,0.0014158142597585077
0.5222222222222221,0.34444444444444433,0.0024708968810841876
0.5444444444444445,0.34444444444444433,0.004227593098337324
0.5666666666666667,0.34444444444444433,0.007079042394264622
0.5888888888888888,0.34444444444444433,0.011582980022351641
0.6111111111111112,0.34444444444444433,0.018493382767717396
0.6333333333333333,0.34444444444444433,0.028774473238658636
0.6555555555555554,0.34444444444444433,0.04358046253612518
0.6777777777777778,0.34444444444444433,0.06418254130000535
0.7,0.34444444444444433,0.09182771694589317
0.7222222222222221,0.34444444444444433,0.12752438638636104
0.7444444444444445,0.34444444444444433,0.17176773858972355
0.7666666666666666,0.34444444444444433,0.22424204729348993
0.788888888888889,0.34444444444444433,0.2835609015016757
0.8111111111111111,0.34444444444444433,0.3471217366600789
0.8333333333333333,0.34444444444444433,0.41114842837392357
0.8555555555555556,0.34444444444444433,0.4709691972624344
0.8777777777777778,0.34444444444444433,0.521527763051927
0.8999999999999999,0.34444444444444433,0.558063793475291
0.922222222222222,0.34444444444444433,0.5768419951685263
0.9444444444444446,0.34444444444444433,0.5757776382845023
0.9666666666666668,0.34444444444444433,0.5548143860054551
0.9888888888888889,0.34444444444444433,0.5159603338440923
1.011111111111111,0.34444444444444433,0.46296780969324214
1.0333333333333332,0.34444444444444433,0.4007281967238453
1.0555555555555554,0.34444444444444433,0.33451845363602134
1.077777777777778,0.34444444444444433,0.26926178287885766
1.1,0.34444444444444433,0.20894571395044118

-1.1,0.3666666666666667,0.1924389300420988
-1.077777777777778,0.3666666666666667,0.25011180185936777
-1.0555555555555556,0.3666666666666667,0.31353323931837546
-1.0333333333333334,0.3666666666666667,0.37917013003906314
-1.0111111111111113,0.3666666666666667,0.44247174539530676
-0.9888888888888889,0.3666666666666667,0.4983621886769678
-0.9666666666666668,0.3666666666666667,0.5419111896518168
-0.9444444444444445,0.3666666666666667,0.5690612265182954
-0.9222222222222223,0.3666666666666667,0.5772606488375707
-0.9000000000000001,0.3666666666666667,0.5658641199786664
-0.8777777777777779,0.3666666666666667,0.5362124374284734
-0.8555555555555556,0.3666666666666667,0.49137930223894616
-0.8333333333333335,0.3666666666666667,0.43565007684300944
-0.8111111111111111,0.3666666666666667,0.37385407308932717
-0.788888888888889,0.3666666666666667,0.31069261732818665
-0.7666666666666667,0.3666666666666667,0.2501878747002129
-0.7444444444444445,0.3666666666666667,0.1953320430898954
-0.7222222222222223,0.3666666666666667,0.14795996070832335
-0.7000000000000001,0.3666666666666667,0.10881761488879264
-0.6777777777777778,0.3666666666666667,0.07776637685809441
-0.6555555555555557,0.3666666666666667,0.054052004606834604
-0.6333333333333334,0.3666666666666667,0.03657537191381134
-0.6111111111111112,0.3666666666666667,0.024121077082569397
-0.5888888888888889,0.3666666666666667,0.01552237835866233
-0.5666666666666668,0.3666666666666667,0.009759987947134396
-0.5444444444444445,0.3666666666666667,0.006004868901862614
-0.5222222222222223,0.3666666666666667,0.003620909544008689
-0.5000000000000001,0.3666666666666667,0.0021436617783306784
-0.47777777777777786,0.3666666666666667,0.001248408384850729
-0.4555555555555556,0.3666666666666667,0.0007166939900039253
-0.43333333333333335,0.3666666666666667,0.00040652178058263235
-0.4111111111111112,0.3666666666666667,0.00022839551826488887
-0.38888888888888895,0.3666666666666667,0.00012744187215484043
-0.3666666666666667,0.3666666666666667,7.082922720649726e-05
-0.34444444444444455,0.3666666666666667,3.933093453479128e-05
-0.3222222222222223,0.3666666666666667,2.189375592698393e-05
-0.30000000000000004,0.3666666666666667,1.2260944118084918e-05
-0.2777777777777778,0.3666666666666667,6.934738782546432e-06
-0.25555555555555565,0.3666666666666667,3.978143831315952e-06
-0.2333333333333334,0.3666666666666667,2.3253755595028527e-06
-0.21111111111111114,0.3666666666666667,1.392074183202946e-06
-0.188888888888889,0.3666666666666667,8.580769247715829e-07
-0.16666666666666674,0.3666666666666667,5.476440831632504e-07
-0.1444444444444445,0.3666666666666667,3.638988000435138e-07
-0.12222222222222223,0.3666666666666667,2.530929493793437e-07
-0.10000000000000009,0.3666666666666667,1.8516160566113666e-07
-0.07777777777777772,0.3666666666666667,1.4313830181586325e-07
-0.05555555555555558,0.3666666666666667,1.1738730919523465e-07
-0.03333333333333344,0.3666666666666667,1.0246261938917922e-07
-0.011111111111111072,0.3666666666666667,9.541302789230963e-08
0.011111111111111072,0.3666666666666667,9.490427900027844e-08
0.033333333333333215,0.3666666666666667,1.0083646570567863e-07
0.05555555555555558,0.3666666666666667,1.1431759623427273e-07
0.07777777777777772,0.3666666666666667,1.379840342259818e-07
0.09999999999999987,0.3666666666666667,1.7678682868386803e-07
0.12222222222222223,0.3666666666666667,2.395412223167529e-07
0.14444444444444438,0.3666666666666667,3.4183625472957347e-07
0.16666666666666652,0.3666666666666667,5.114409210304863e-07
0.18888888888888888,0.3666666666666667,7.98332687367326e-07
0.21111111111111103,0.3666666666666667,1.2932895378917898e-06
0.2333333333333334,0.3666666666666667,2.1622968927944595e-06
0.25555555555555554,0.3666666666666667,3.709991231492478e-06
0.2777777777777777,0.3666666666666667,6.495967173359503e-06
0.30000000000000004,0.3666666666666667,1.1546233198848025e-05
0.3222222222222222,0.3666666666666667,2.0733407845643857e-05
0.34444444444444433,0.3666666666666667,3.745065195837093e-05
0.3666666666666667,0.3666666666666667,6.778539090713971e-05
0.38888888888888884,0.3666666666666667,0.00012252035209260132
0.411111111111111,0.3666666666666667,0.0002204598023705668
0.43333333333333335,0.3666666666666667,0.00039379682007887023
0.4555555555555555,0.3666666666666667,0.0006964788684985629
0.47777777777777786,0.3666666666666667,0.0012167281012847332
0.5,0.3666666666666667,0.0020949009172706087
0.5222222222222221,0.3666666666666667,0.0035475217816543963
0.5444444444444445,0.3666666666666667,0.005897324579925592
0.5666666666666667,0.3666666666666667,0.009607195638455631
0.5888888888888888,0.3666666666666667,0.015312868282444572
0.6111111111111112,0.3666666666666667,0.023845219747871217
0.6333333333333333,0.3666666666666667,0.036228769078015546
0.6555555555555554,0.3666666666666667,0.05363988604070724
0.6777777777777778,0.3666666666666667,0.07730836467271072
0.7,0.3666666666666667,0.10835165983091942
0.7222222222222221,0.3666666666666667,0.14754379813734506
0.7444444444444445,0.3666666666666667,0.1950404243447588
0.7666666666666666,0.3666666666666667,0.2501043545528749
0.788888888888889,0.3666666666666667,0.31089592184411474
0.8111111111111111,0.3666666666666667,0.37440085287661873
0.8333333333333333,0.3666666666666667,0.4365576603526168
0.8555555555555556,0.3666666666666667,0.49261318220254324
0.8777777777777778,0.3666666666666667,0.5376829898303008
0.8999999999999999,0.3666666666666667,0.5674352011111156
0.922222222222222,0.3666666666666667,0.5787695967755779
0.9444444444444446,0.3666666666666667,0.5703463607477803
0.9666666666666668,0.3666666666666667,0.542840382169827
0.9888888888888889,0.3666666666666667,0.49885546613977494
1.011111111111111,0.3666666666666667,0.4425124870044265
1.0333333333333332,0.3666666666666667,0.37880271306256597
1.0555555555555554,0.3666666666666667,0.3128487819171829
1.077777777777778,0.3666666666666667,0.24922665075955988
1.1,0.3666666666666667,0.1914718243544882

-1.1,0.38888888888888884,0.17427007123395025
-1.077777777777778,0.38888888888888884,0.22889162437398491
-1.0555555555555556,0.38888888888888884,0.29007151538416753
-1.0333333333333334,0.38888888888888884,0.3547715455948469
-1.0111111111111113,0.38888888888888884,0.41885980174827575
-0.9888888888888889,0.38888888888888884,0.47750777068661676
-0.9666666666666668,0.38888888888888884,0.5257853090528294
-0.9444444444444445,0.38888888888888884,0.5593539255027588
-0.9222222222222223,0.38888888888888884,0.5751217192200209
-0.9000000000000001,0.38888888888888884,0.5717208120081743
-0.8777777777777779,0.38888888888888884,0.5497037499499027
-0.8555555555555556,0.38888888888888884,0.5114198718229783
-0.8333333333333335,0.38888888888888884,0.46060694492792437
-0.8111111111111111,0.38888888888888884,0.4017954296455924
-0.788888888888889,0.38888888888888884,0.33965551268256794
-0.7666666666666667,0.38888888888888884,0.27841407625971537
-0.7444444444444445,0.38888888888888884,0.2214353010363153
-0.7222222222222223,0.38888888888888884,0.17100833862534823
-0.7000000000000001,0.38888888888888884,0.12833476364862856
-0.6777777777777778,0.38888888888888884,0.09367055277221971
-0.6555555555555557,0.38888888888888884,0.06655877291168175
-0.6333333333333334,0.38888888888888884,0.04608957238116158
-0.6111111111111112,0.38888888888888884,0.031137978254207964
-0.5888888888888889,0.38888888888888884,0.02054995623341854
-0.5666666666666668,0.38888888888888884,0.013266535751532946
-0.5444444444444445,0.38888888888888884,0.00839032131646268
-0.5222222222222223,0.38888888888888884,0.005206924698625764
-0.5000000000000001,0.38888888888888884,0.0031764042757556703
-0.47777777777777786,0.38888888888888884,0.0019084413650712934
-0.4555555555555556,0.38888888888888884,0.0011316630383552877
-0.43333333333333335,0.38888888888888884,0.000663788295111864
-0.4111111111111112,0.38888888888888884,0.00038607223890193523
-0.38888888888888895,0.38888888888888884,0.00022323413741061907
-0.3666666666666667,0.38888888888888884,0.00012867899758705175
-0.34444444444444455,0.38888888888888884,7.416369761101672e-05
-0.3222222222222223,0.38888888888888884,4.287288525695009e-05
-0.30000000000000004,0.38888888888888884,2.4943585880468524e-05
-0.2777777777777778,0.38888888888888884,1.4659720601277816e-05
-0.25555555555555565,0.38888888888888884,8.738536608384258e-06
-0.2333333333333334,0.38888888888888884,5.306544869496707e-06
-0.21111111111111114,0.38888888888888884,3.298379590661173e-06
-0.188888888888889,0.38888888888888884,2.108891151823384e-06
-0.16666666666666674,0.38888888888888884,1.3939348872101992e-06
-0.1444444444444445,0.38888888888888884,9.57150017979791e-07
-0.12222222222222223,0.38888888888888884,6.859102113187448e-07
-0.10000000000000009,0.38888888888888884,5.151798061378964e-07
-0.07777777777777772,0.38888888888888884,4.0713867095792345e-07
-0.05555555555555558,0.38888888888888884,3.3970540908035287e-07
-0.03333333333333344,0.38888888888888884,3.00092930884411e-07
-0.011111111111111072,0.38888888888888884,2.812354648089973e-07
0.011111111111111072,0.38888888888888884,2.7989689642321925e-07
0.033333333333333215,0.38888888888888884,2.958343883748762e-07
0.05555555555555558,0.38888888888888884,3.3174092209778655e-07
0.07777777777777772,0.38888888888888884,3.939467862857541e-07
0.09999999999999987,0.38888888888888884,4.941140027513899e-07
0.12222222222222223,0.38888888888888884,6.525006493964667e-07
0.14444444444444438,0.38888888888888884,9.039262972403738e-07
0.16666666666666652,0.38888888888888884,1.3085282124751392e-06
0.18888888888888888,0.38888888888888884,1.97108507144454e-06
0.21111111111111103,0.38888888888888884,3.075654758392629e-06
0.2333333333333334,0.38888888888888884,4.947464201776422e-06
0.25555555555555554,0.38888888888888884,8.162960299935371e-06
0.2777777777777777,0.38888888888888884,1.3744187374099483e-05
0.30000000000000004,0.38888888888888884,2.3499056313529367e-05
0.3222222222222222,0.38888888888888884,4.0610213130408144e-05
0.34444444444444433,0.38888888888888884,7.063956969297105e-05
0.3666666666666667,0.38888888888888884,0.00012321183791505713
0.38888888888888884,0.38888888888888884,0.00021477632811961434
0.411111111111111,0.38888888888888884,0.00037302351031302496
0.43333333333333335,0.38888888888888884,0.0006437378591800961
0.4555555555555555,0.38888888888888884,0.0011010585754248515
0.47777777777777786,0.38888888888888884,0.0018622055155778116
0.5,0.38888888888888884,0.0031075575707975233
0.5222222222222221,0.38888888888888884,0.005106329206035673
0.5444444444444445,0.38888888888888884,0.008246727498620534
0.5666666666666667,0.38888888888888884,0.013067182352902973
0.5888888888888888,0.38888888888888884,0.020282012101112183
0.6111111111111112,0.38888888888888884,0.03079108390121964
0.6333333333333333,0.38888888888888884,0.04565958775309515
0.6555555555555554,0.38888888888888884,0.06605252662170297
0.6777777777777778,0.38888888888888884,0.09311091932556172
0.7,0.38888888888888884,0.1277648487733683
0.7222222222222221,0.38888888888888884,0.17049310611248408
0.7444444444444445,0.38888888888888884,0.22105887988810555
0.7666666666666666,0.38888888888888884,0.27827148954201136
0.788888888888889,0.38888888888888884,0.3398387755892632
0.8111111111111111,0.38888888888888884,0.40237571198978417
0.8333333333333333,0.38888888888888884,0.4616163041731449
0.8555555555555556,0.38888888888888884,0.5128372427409228
0.8777777777777778,0.38888888888888884,0.5514497710729371
0.8999999999999999,0.38888888888888884,0.5736643831736531
0.922222222222222,0.38888888888888884,0.5770982172577881
0.9444444444444446,0.38888888888888884,0.5611916401167788
0.9666666666666668,0.38888888888888884,0.5273340722116433
0.9888888888888889,0.38888888888888884,0.4786629275347274
1.011111111111111,0.38888888888888884,0.41957596993109675
1.0333333333333332,0.38888888888888884,0.3550635883229647
1.0555555555555554,0.38888888888888884,0.2900037423134041
1.077777777777778,0.38888888888888884,0.22855919489664567
1.1,0.38888888888888884,0.17377800518095232

-1.1,0.411111111111111,0.1562942869109985
-1.077777777777778,0.411111111111111,0.20753549459719423
-1.0555555555555556,0.411111111111111,0.26599368543795077
-1.0333333333333334,0.411111111111111,0.32914533321144307
-1.0111111111111113,0.411111111111111,0.3933299628199254
-0.9888888888888889,0.411111111111111,0.4540496337967613
-0.9666666666666668,0.411111111111111,0.5064772511184461
-0.9444444444444445,0.411111111111111,0.5460978804303137
-0.9222222222222223,0.411111111111111,0.5693638997128887
-0.9000000000000001,0.411111111111111,0.5742298191450735
-0.8777777777777779,0.411111111111111,0.5604531286045865
-0.8555555555555556,0.411111111111111,0.5295992291376094
-0.8333333333333335,0.411111111111111,0.4847565456943005
-0.8111111111111111,0.411111111111111,0.43003224010834734
-0.788888888888889,0.411111111111111,0.3699414387178682
-0.7666666666666667,0.411111111111111,0.3088135405008909
-0.7444444444444445,0.411111111111111,0.2503187104187195
-0.7222222222222223,0.411111111111111,0.19717603279699325
-0.7000000000000001,0.411111111111111,0.15105654976149455
-0.6777777777777778,0.411111111111111,0.1126532444973893
-0.6555555555555557,0.411111111111111,0.08186470703730109
-0.6333333333333334,0.411111111111111,0.05803201855009974
-0.6111111111111112,0.411111111111111,0.04017608096517361
-0.5888888888888889,0.411111111111111,0.027198959389723353
-0.5666666666666668,0.411111111111111,0.018031249405772654
-0.5444444444444445,0.411111111111111,0.011723128527335874
-0.5222222222222223,0.411111111111111,0.007487131142503992
-0.5000000000000001,0.411111111111111,0.00470553935387434
-0.47777777777777786,0.411111111111111,0.002915773446627545
-0.4555555555555556,0.411111111111111,0.0017850042275333934
-0.43333333333333335,0.411111111111111,0.0010819813386429443
-0.4111111111111112,0.411111111111111,0.0006508974983244356
-0.38888888888888895,0.411111111111111,0.0003895817481493323
-0.3666666666666667,0.411111111111111,0.00023260795402356953
-0.34444444444444455,0.411111111111111,0.0001389344775330796
-0.3222222222222223,0.411111111111111,8.32646279749841e-05
-0.30000000000000004,0.411111111111111,5.0232741386134704e-05
-0.2777777777777778,0.411111111111111,3.061441811448973e-05
-0.25555555555555565,0.411111111111111,1.892146868828945e-05
-0.2333333333333334,0.411111111111111,1.1909278504956504e-05
-0.21111111111111114,0.411111111111111,7.667140159994677e-06
-0.188888888888889,0.411111111111111,5.071779426716311e-06
-0.16666666666666674,0.411111111111111,3.462619535917892e-06
-0.1444444444444445,0.411111111111111,2.450315944772844e-06
-0.12222222222222223,0.411111111111111,1.8044708814180984e-06
-0.10000000000000009,0.411111111111111,1.3880184077748457e-06
-0.07777777777777772,0.411111111111111,1.1189822452953054e-06
-0.05555555555555558,0.411111111111111,9.482511280670424e-07
-0.03333333333333344,0.411111111111111,8.467372082813989e-07
-0.011111111111111072,0.411111111111111,7.980755959109672e-07
0.011111111111111072,0.411111111111111,7.94681029990159e-07
0.033333333333333215,0.411111111111111,8.359821797731506e-07
0.05555555555555558,0.411111111111111,9.283022658223183e-07
0.07777777777777772,0.411111111111111,1.086344054700158e-06
0.09999999999999987,0.411111111111111,1.3367229365141465e-06
0.12222222222222223,0.411111111111111,1.7246308163475e-06
0.14444444444444438,0.411111111111111,2.3257085713405118e-06
0.16666666666666652,0.411111111111111,3.2668587939087985e-06
0.18888888888888888,0.411111111111111,4.762526085301731e-06
0.21111111111111103,0.411111111111111,7.177691616342109e-06
0.2333333333333334,0.411111111111111,1.1136731879743492e-05
0.25555555555555554,0.411111111111111,1.7710362833005446e-05
0.2777777777777777,0.411111111111111,2.87341444193931e-05
0.30000000000000004,0.411111111111111,4.734580257421799e-05
0.3222222222222222,0.411111111111111,7.888074324825559e-05
0.34444444444444433,0.411111111111111,0.00013234246979789454
0.3666666666666667,0.411111111111111,0.00022277364148865243
0.38888888888888884,0.411111111111111,0.00037499681265330684
0.411111111111111,0.411111111111111,0.0006293636915667338
0.43333333333333335,0.411111111111111,0.0010503196752337097
0.4555555555555555,0.411111111111111,0.001738693915376554
0.47777777777777786,0.411111111111111,0.0028485537862958927
0.5,0.411111111111111,0.004609051367921094
0.5222222222222221,0.411111111111111,0.007350732119974356
0.5444444444444445,0.411111111111111,0.011534073928394591
0.5666666666666667,0.411111111111111,0.017775486699633455
0.5888888888888888,0.411111111111111,0.026862792147016996
0.6111111111111112,0.411111111111111,0.039748905055740316
0.6333333333333333,0.411111111111111,0.057510168766106276
0.6555555555555554,0.411111111111111,0.08125615599420706
0.6777777777777778,0.411111111111111,0.11198247503896165
0.7,0.411111111111111,0.15036844875590044
0.7222222222222221,0.411111111111111,0.19653727931984183
0.7444444444444445,0.411111111111111,0.24981506950295648
0.7666666666666666,0.411111111111111,0.3085419361807632
0.788888888888889,0.411111111111111,0.36999676336934223
0.8111111111111111,0.411111111111111,0.4304904274096606
0.8333333333333333,0.411111111111111,0.4856570786189626
0.8555555555555556,0.411111111111111,0.5309313588098403
0.8777777777777778,0.411111111111111,0.5621500502814721
0.8999999999999999,0.411111111111111,0.5761736001218757
0.922222222222222,0.411111111111111,0.5714013158701292
0.9444444444444446,0.411111111111111,0.5480642607042401
0.9666666666666668,0.411111111111111,0.5082230015925042
0.9888888888888889,0.411111111111111,0.45546322380184634
1.011111111111111,0.411111111111111,0.3943521709405606
1.0333333333333332,0.411111111111111,0.32977211957248737
1.0555555555555554,0.411111111111111,0.26626825206307336
1.077777777777778,0.411111111111111,0.20753281405585908
1.1,0.411111111111111,0.15610279129242435

-1.1,0.43333333333333335,0.13874316230587902
-1.077777777777778,0.43333333333333335,0.18632209748246611
-1.0555555555555556,0.43333333333333335,0.2416069207572714
-1.0333333333333334,0.43333333333333335,0.30259495132859865
-1.0111111111111113,0.43333333333333335,0.3661378369077967
-0.9888888888888889,0.43333333333333335,0.4281446765767488
-0.9666666666666668,0.43333333333333335,0.48399604695000276
-0.9444444444444445,0.43333333333333335,0.5291169690921945
-0.9222222222222223,0.43333333333333335,0.5596100880849422
-0.9000000000000001,0.43333333333333335,0.5728251084130935
-0.8777777777777779,0.43333333333333335,0.567746737583855
-0.8555555555555556,0.43333333333333335,0.5451211411196886
-0.8333333333333335,0.43333333333333335,0.5072999314106085
-0.8111111111111111,0.43333333333333335,0.4578438171585828
-0.788888888888889,0.43333333333333335,0.4009772474600101
-0.7666666666666667,0.43333333333333335,0.3410081132252944
-0.7444444444444445,0.43333333333333335,0.2818194266283078
-0.7222222222222223,0.43333333333333335,0.22650878071122849
-0.7000000000000001,0.43333333333333335,0.17720827273443057
-0.6777777777777778,0.43333333333333335,0.1350757054149376
-0.6555555555555557,0.43333333333333335,0.1004174291913767
-0.6333333333333334,0.43333333333333335,0.07288884292206467
-0.6111111111111112,0.43333333333333335,0.05171949538717057
-0.5888888888888889,0.43333333333333335,0.035921311837305694
-0.5666666666666668,0.43333333333333335,0.024454748294286826
-0.5444444444444445,0.43333333333333335,0.016343441369560206
-0.5222222222222223,0.43333333333333335,0.01073988975926382
-0.5000000000000001,0.43333333333333335,0.006951709950071407
-0.47777777777777786,0.43333333333333335,0.004440510073267295
-0.4555555555555556,0.43333333333333335,0.0028047382924942096
-0.43333333333333335,0.43333333333333335,0.001755470981826666
-0.4111111111111112,0.43333333333333335,0.0010912256968048878
-0.38888888888888895,0.43333333333333335,0.0006752865403232904
-0.3666666666666667,0.43333333333333335,0.0004170679451971764
-0.34444444444444455,0.43333333333333335,0.00025777044952782945
-0.3222222222222223,0.43333333333333335,0.00015988781271493663
-0.30000000000000004,0.43333333333333335,9.984064735374277e-05
-0.2777777777777778,0.43333333333333335,6.29774547600744e-05
-0.25555555555555565,0.43333333333333335,4.027634465046604e-05
-0.2333333333333334,0.43333333333333335,2.621869949746141e-05
-0.21111111111111114,0.43333333333333335,1.7443823118179684e-05
-0.188888888888889,0.43333333333333335,1.1910203912971003e-05
-0.16666666666666674,0.43333333333333335,8.378493146784413e-06
-0.1444444444444445,0.43333333333333335,6.0954798832090286e-06
-0.12222222222222223,0.43333333333333335,4.602143155961806e-06
-0.10000000000000009,0.43333333333333335,3.61764721416671e-06
-0.07777777777777772,0.43333333333333335,2.9695466131524533e-06
-0.05555555555555558,0.43333333333333335,2.5520091261364622e-06
-0.03333333333333344,0.43333333333333335,2.3010217096634283e-06
-0.011111111111111072,0.43333333333333335,2.179963885528904e-06
0.011111111111111072,0.43333333333333335,2.1716713418139203e-06
0.033333333333333215,0.43333333333333335,2.2748428863142557e-06
0.05555555555555558,0.43333333333333335,2.503804486065186e-06
0.07777777777777772,0.43333333333333335,2.8915443702596617e-06
0.09999999999999987,0.43333333333333335,3.4968281486558967e-06
0.12222222222222223,0.43333333333333335,4.417353003214847e-06
0.14444444444444438,0.43333333333333335,5.81262915656383e-06
0.16666666666666652,0.43333333333333335,7.943042208026318e-06
0.18888888888888888,0.43333333333333335,1.1236037139907066e-05
0.21111111111111103,0.43333333333333335,1.639762240292877e-05
0.2333333333333334,0.43333333333333335,2.4599016257472544e-05
0.25555555555555554,0.43333333333333335,3.778661835073918e-05
0.2777777777777777,0.43333333333333335,5.919196044500679e-05
0.30000000000000004,0.43333333333333335,9.41613536500083e-05
0.3222222222222222,0.43333333333333335,0.0001514879403741992
0.34444444444444433,0.43333333333333335,0.0002455169226421719
0.3666666666666667,0.43333333333333335,0.00039941037421499645
0.38888888888888884,0.43333333333333335,0.000650096466682804
0.411111111111111,0.43333333333333335,0.0010555695998943466
0.43333333333333335,0.43333333333333335,0.0017053082420911984
0.4555555555555555,0.43333333333333335,0.002734555326677404
0.47777777777777786,0.43333333333333335,0.004342936910971319
0.5,0.43333333333333335,0.0068172143257029735
0.5222222222222221,0.43333333333333335,0.010556699236296969
0.5444444444444445,0.43333333333333335,0.016097892605229095
0.5666666666666667,0.43333333333333335,0.024132285614864447
0.5888888888888888,0.43333333333333335,0.03550833354661321
0.6111111111111112,0.43333333333333335,0.05120615511173571
0.6333333333333333,0.43333333333333335,0.07227273912302512
0.6555555555555554,0.43333333333333335,0.09970785462471035
0.6777777777777778,0.43333333333333335,0.1342977987076383
0.7,0.43333333333333335,0.1764060739176774
0.7222222222222221,0.43333333333333335,0.22574594964400055
0.7444444444444445,0.43333333333333335,0.28117638911721526
0.7666666666666666,0.43333333333333335,0.3405748062347629
0.788888888888889,0.43333333333333335,0.4008415150084394
0.8111111111111111,0.43333333333333335,0.4580767658534219
0.8333333333333333,0.43333333333333335,0.5079408752489741
0.8555555555555556,0.43333333333333335,0.5461656676286006
0.8777777777777778,0.43333333333333335,0.5691414278754787
0.8999999999999999,0.43333333333333335,0.5744712882025894
0.922222222222222,0.43333333333333335,0.5613768384573616
0.9444444444444446,0.43333333333333335,0.5308610906882087
0.9666666666666668,0.43333333333333335,0.4855846078537498
0.9888888888888889,0.43333333333333335,0.4294749501321706
1.011111111111111,0.43333333333333335,0.36715018784967307
1.0333333333333332,0.43333333333333335,0.30327630045192383
1.0555555555555554,0.43333333333333335,0.24198506331947497
1.077777777777778,0.43333333333333335,0.18645345276761766
1.1,0.43333333333333335,0.13869778390599122

-1.1,0.4555555555555555,0.12183538176625273
-1.077777777777778,0.4555555555555555,0.16552990997757636
-1.0555555555555556,0.4555555555555555,0.21723758850638958
-1.0333333333333334,0.4555555555555555,0.27546808912169973
-1.0111111111111113,0.4555555555555555,0.3376110175396082
-0.9888888888888889,0.4555555555555555,0.4000476350148218
-0.9666666666666668,0.4555555555555555,0.45846686630915423
-0.9444444444444445,0.4555555555555555,0.5083564694224304
-0.9222222222222223,0.4555555555555555,0.5455929043934301
-0.9000000000000001,0.4555555555555555,0.5670207105761933
-0.8777777777777779,0.4555555555555555,0.5709056708669592
-0.8555555555555556,0.4555555555555555,0.5571695721315661
-0.8333333333333335,0.4555555555555555,0.5273622040165817
-0.8111111111111111,0.4555555555555555,0.4843847490395117
-0.788888888888889,0.4555555555555555,0.43203118853075917
-0.7666666666666667,0.4555555555555555,0.3744467782901174
-0.7444444444444445,0.4555555555555555,0.3156082200749212
-0.7222222222222223,0.4555555555555555,0.2589107398039744
-0.7000000000000001,0.4555555555555555,0.20691169652147778
-0.6777777777777778,0.4555555555555555,0.1612404751915296
-0.6555555555555557,0.4555555555555555,0.12265099136719243
-0.6333333333333334,0.4555555555555555,0.09117274431988756
-0.6111111111111112,0.4555555555555555,0.06631048797673743
-0.5888888888888889,0.4555555555555555,0.047248551457972236
-0.5666666666666668,0.4555555555555555,0.033028718189213456
-0.5444444444444445,0.4555555555555555,0.022685280947179042
-0.5222222222222223,0.4555555555555555,0.015333615372786954
-0.5000000000000001,0.4555555555555555,0.010217379257209254
-0.47777777777777786,0.4555555555555555,0.0067239405710119255
-0.4555555555555556,0.4555555555555555,0.004378649797551549
-0.43333333333333335,0.4555555555555555,0.0028273391756726707
-0.4111111111111112,0.4555555555555555,0.0018141490956860135
-0.38888888888888895,0.4555555555555555,0.0011593397570270757
-0.3666666666666667,0.4555555555555555,0.0007396618711370474
-0.34444444444444455,0.4555555555555555,0.00047233761842317825
-0.3222222222222223,0.4555555555555555,0.00030273901111040204
-0.30000000000000004,0.4555555555555555,0.00019533751325740253
-0.2777777777777778,0.4555555555555555,0.00012729857363725957
-0.25555555555555565,0.4555555555555555,8.408292585806853e-05
-0.2333333333333334,0.4555555555555555,5.649900410482518e-05
-0.21111111111111114,0.4555555555555555,3.87660663294536e-05
-0.188888888888889,0.4555555555555555,2.7260906094275748e-05
-0.16666666666666674,0.4555555555555555,1.97165341290279e-05
-0.1444444444444445,0.4555555555555555,1.4714614806710157e-05
-0.12222222222222223,0.4555555555555555,1.1366420910847857e-05
-0.10000000000000009,0.4555555555555555,9.113636772172388e-06
-0.07777777777777772,0.4555555555555555,7.604809521114953e-06
-0.05555555555555558,0.4555555555555555,6.619300613520865e-06
-0.03333333333333344,0.4555555555555555,6.0210050823357165e-06
-0.011111111111111072,0.4555555555555555,5.730835896315596e-06
0.011111111111111072,0.4555555555555555,5.711332048272201e-06
0.033333333333333215,0.4555555555555555,5.959624277608786e-06
0.05555555555555558,0.4555555555555555,6.506994251291772e-06
0.07777777777777772,0.4555555555555555,7.424854920019806e-06
0.09999999999999987,0.4555555555555555,8.83856493882559e-06
0.12222222222222223,0.4555555555555555,1.0952484414073407e-05
0.14444444444444438,0.4555555555555555,1.4092581055564492e-05
0.16666666666666652,0.4555555555555555,1.877736462805714e-05
0.18888888888888888,0.4555555555555555,2.5834884494676262e-05
0.21111111111111103,0.4555555555555555,3.659428408069369e-05
0.2333333333333334,0.4555555555555555,5.319683664316468e-05
0.25555555555555554,0.4555555555555555,7.909607833646828e-05
0.2777777777777777,0.4555555555555555,0.00011985299912376058
0.30000000000000004,0.4555555555555555,0.00018438426487403403
0.3222222222222222,0.4555555555555555,0.00028689301338991887
0.34444444444444433,0.4555555555555555,0.0004498048731284132
0.3666666666666667,0.4555555555555555,0.0007081431845544302
0.38888888888888884,0.4555555555555555,0.0011158928569228038
0.411111111111111,0.4555555555555555,0.0017549892705685476
0.43333333333333335,0.4555555555555555,0.0027475671557662907
0.4555555555555555,0.4555555555555555,0.004271920028257075
0.47777777777777786,0.4555555555555555,0.006582125390375843
0.5,0.4555555555555555,0.010030340028213085
0.5222222222222221,0.4555555555555555,0.015089246836085564
0.5444444444444445,0.4555555555555555,0.022370029105361778
0.5666666666666667,0.4555555555555555,0.032628762166712566
0.5888888888888888,0.4555555555555555,0.04675176936487046
0.6111111111111112,0.4555555555555555,0.06570919238450283
0.6333333333333333,0.4555555555555555,0.09046698680437008
0.6555555555555554,0.4555555555555555,0.12185202284764388
0.6777777777777778,0.4555555555555555,0.16037374272563634
0.7,0.4555555555555555,0.20601859791998386
0.7222222222222221,0.4555555555555555,0.25804829648886457
0.7444444444444445,0.4555555555555555,0.314845932885461
0.7666666666666666,0.4555555555555555,0.37386027146335493
0.788888888888889,0.4555555555555555,0.43169286173220334
0.8111111111111111,0.4555555555555555,0.48435249404696046
0.8333333333333333,0.4555555555555555,0.5276681149585797
0.8555555555555556,0.4555555555555555,0.5578111775628076
0.8777777777777778,0.4555555555555555,0.5718422086212186
0.8999999999999999,0.4555555555555555,0.5681761529010956
0.922222222222222,0.4555555555555555,0.5468659047094492
0.9444444444444446,0.4555555555555555,0.509635552223734
0.9666666666666668,0.4555555555555555,0.45964763615653165
0.9888888888888889,0.4555555555555555,0.40104812026897957
1.011111111111111,0.4555555555555555,0.33838177160809696
1.0333333333333332,0.4555555555555555,0.27599518807148166
1.0555555555555554,0.4555555555555555,0.21753864822038305
1.077777777777778,0.4555555555555555,0.16564500838527488
1.1,0.4555555555555555,0.12181576149557796

-1.1,0.47777777777777786,0.10577025828785983
-1.077777777777778,0.47777777777777786,0.1454287604085205
-1.0555555555555556,0.47777777777777786,0.19322184194657485
-1.0333333333333334,0.47777777777777786,0.2481481658182741
-1.0111111111111113,0.47777777777777786,0.30814415039610965
-0.9888888888888889,0.47777777777777786,0.37011277029229284
-0.9666666666666668,0.47777777777777786,0.4301421169697293
-0.9444444444444445,0.47777777777777786,0.4839052914077629
-0.9222222222222223,0.47777777777777786,0.527187961592634
-0.9000000000000001,0.47777777777777786,0.5564526833395614
-0.8777777777777779,0.47777777777777786,0.5693320753689258
-0.8555555555555556,0.47777777777777786,0.5649528825039961
-0.8333333333333335,0.47777777777777786,0.5440282511205518
-0.8111111111111111,0.47777777777777786,0.5087064866845898
-0.788888888888889,0.47777777777777786,0.4622166900693822
-0.7666666666666667,0.47777777777777786,0.40839074857991936
-0.7444444444444445,0.47777777777777786,0.3511578986074467
-0.7222222222222223,0.47777777777777786,0.2941006814838309
-0.7000000000000001,0.47777777777777786,0.2401349298297881
-0.6777777777777778,0.47777777777777786,0.19134119600132865
-0.6555555555555557,0.47777777777777786,0.148941155120402
-0.6333333333333334,0.47777777777777786,0.11338777711319487
-0.6111111111111112,0.47777777777777786,0.0845259868912136
-0.5888888888888889,0.47777777777777786,0.06178045465955312
-0.5666666666666668,0.47777777777777786,0.04433558708899377
-0.5444444444444445,0.47777777777777786,0.031285219316136446
-0.5222222222222223,0.47777777777777786,0.021741956550681594
-0.5000000000000001,0.47777777777777786,0.01490598869825638
-0.47777777777777786,0.47777777777777786,0.010099452610503197
-0.4555555555555556,0.47777777777777786,0.006775208625309966
-0.43333333333333335,0.47777777777777786,0.004509081408622796
-0.4111111111111112,0.47777777777777786,0.002983237966120201
-0.38888888888888895,0.47777777777777786,0.0019663566135756797
-0.3666666666666667,0.47777777777777786,0.0012942204364125008
-0.34444444444444455,0.47777777777777786,0.0008526979185302118
-0.3222222222222223,0.47777777777777786,0.0005638740352990291
-0.30000000000000004,0.47777777777777786,0.000375344533882415
-0.2777777777777778,0.47777777777777786,0.0002522915239692331
-0.25555555555555565,0.47777777777777786,0.0001718093022327744
-0.2333333333333334,0.47777777777777786,0.00011894706638579527
-0.21111111111111114,0.47777777777777786,8.400580151262337e-05
-0.188888888888889,0.47777777777777786,6.072175809665822e-05
-0.16666666666666674,0.47777777777777786,4.506144225218053e-05
-0.1444444444444445,0.47777777777777786,3.4430749264373595e-05
-0.12222222222222223,0.47777777777777786,2.716075989225563e-05
-0.10000000000000009,0.47777777777777786,2.217638102737432e-05
-0.07777777777777772,0.47777777777777786,1.8784742418207923e-05
-0.05555555555555558,0.47777777777777786,1.6541449043201602e-05
-0.03333333333333344,0.47777777777777786,1.516724487768644e-05
-0.011111111111111072,0.47777777777777786,1.4497464020400104e-05
0.011111111111111072,0.47777777777777786,1.4453320893754308e-05
0.033333333333333215,0.47777777777777786,1.5028687471153666e-05
0.05555555555555558,0.47777777777777786,1.6289322603153094e-05
0.07777777777777772,0.47777777777777786,1.838421637333386e-05
0.09999999999999987,0.47777777777777786,2.1571403170049094e-05
0.12222222222222223,0.47777777777777786,2.6263920488492238e-05
0.14444444444444438,0.47777777777777786,3.310628251240088e-05
0.16666666666666652,0.47777777777777786,4.3098802099304523e-05
0.18888888888888888,0.47777777777777786,5.77974850014076e-05
0.21111111111111103,0.47777777777777786,7.963253512929718e-05
0.2333333333333334,0.47777777777777786,0.00011241069560951915
0.25555555555555554,0.47777777777777786,0.00016209815410143463
0.2777777777777777,0.47777777777777786,0.0002380243896432407
0.30000000000000004,0.47777777777777786,0.00035470581360686767
0.3222222222222222,0.47777777777777786,0.0005345626095521937
0.34444444444444433,0.47777777777777786,0.0008118901435334184
0.3666666666666667,0.47777777777777786,0.001238537042480587
0.38888888888888884,0.47777777777777786,0.0018918110921127993
0.411111111111111,0.47777777777777786,0.002885136431802313
0.43333333333333335,0.47777777777777786,0.004381849539390486
0.4555555555555555,0.47777777777777786,0.006612148175637112
0.47777777777777786,0.47777777777777786,0.00989248073672278
0.5,0.47777777777777786,0.014645479841015918
0.5222222222222221,0.47777777777777786,0.0214168677254986
0.5444444444444445,0.47777777777777786,0.030883704642823206
0.5666666666666667,0.47777777777777786,0.04384626660211995
0.5888888888888888,0.47777777777777786,0.06119438231398997
0.6111111111111112,0.47777777777777786,0.08383917805394023
0.6333333333333333,0.47777777777777786,0.11260395140342157
0.6555555555555554,0.47777777777777786,0.14807418708177908
0.6777777777777778,0.47777777777777786,0.19041669656731167
0.7,0.47777777777777786,0.23919042885495323
0.7222222222222221,0.47777777777777786,0.2931840337454306
0.7444444444444445,0.47777777777777786,0.35032376152307865
0.7666666666666666,0.47777777777777786,0.407695254515115
0.788888888888889,0.47777777777777786,0.46171075306123077
0.8111111111111111,0.47777777777777786,0.5084285376573995
0.8333333333333333,0.47777777777777786,0.543997544241521
0.8555555555555556,0.47777777777777786,0.5651647478331775
0.8777777777777778,0.47777777777777786,0.5697564497467029
0.8999999999999999,0.47777777777777786,0.5570368009793608
0.922222222222222,0.47777777777777786,0.527863227543868
0.9444444444444446,0.47777777777777786,0.4845972873511653
0.9666666666666668,0.47777777777777786,0.43078174924336415
0.9888888888888889,0.47777777777777786,0.37064613408728636
1.011111111111111,0.47777777777777786,0.3085389654365772
1.0333333333333332,0.47777777777777786,0.24839557768405968
1.0555555555555554,0.47777777777777786,0.19333365667527366
1.077777777777778,0.47777777777777786,0.14543134090172646
1.1,0.47777777777777786,0.10569698191639443

-1.1,0.5,0.09072154477780998
-1.077777777777778,0.5,0.12627065615863206
-1.0555555555555556,0.5,0.16989393994045396
-1.0333333333333334,0.5,0.22104159051130925
-1.0111111111111113,0.5,0.27818762885137444
-0.9888888888888889,0.5,0.3387873186992511
-0.9666666666666668,0.5,0.39940322516217963
-0.9444444444444445,0.5,0.45600907872601826
-0.9222222222222223,0.5,0.5044397570137796
-0.9000000000000001,0.5,0.5409169747899638
-0.8777777777777779,0.5,0.5625555574310681
-0.8555555555555556,0.5,0.5677530279344999
-0.8333333333333335,0.5,0.5563875763704358
-0.8111111111111111,0.5,0.5297905759945863
-0.788888888888889,0.5,0.49050814924866926
-0.7666666666666667,0.5,0.44190854647791583
-0.7444444444444445,0.5,0.38771761501001684
-0.7222222222222223,0.5,0.33156860249415887
-0.7000000000000001,0.5,0.27663685432156954
-0.6777777777777778,0.5,0.2254016822359254
-0.6555555555555557,0.5,0.1795459915161304
-0.6333333333333334,0.5,0.13997734849805737
-0.6111111111111112,0.5,0.10693709712571693
-0.5888888888888889,0.5,0.0801581566992801
-0.5666666666666668,0.5,0.05903541937894277
-0.5444444444444445,0.5,0.04278169755637887
-0.5222222222222223,0.5,0.03055320862238942
-0.5000000000000001,0.5,0.02153870250229209
-0.47777777777777786,0.5,0.015013864440864456
-0.4555555555555556,0.5,0.010367080278612903
-0.43333333333333335,0.5,0.0071043891412097705
-0.4111111111111112,0.5,0.0048412390924273485
-0.38888888888888895,0.5,0.0032873439708084044
-0.3666666666666667,0.5,0.002229211411114178
-0.34444444444444455,0.5,0.0015132443617910567
-0.3222222222222223,0.5,0.0010309621043260745
-0.30000000000000004,0.5,0.0007069227186058745
-0.2777777777777778,0.5,0.0004893307198818773
-0.25555555555555565,0.5,0.0003430027938379706
-0.2333333333333334,0.5,0.0002442502691963847
-0.21111111111111114,0.5,0.00017723892132078602
-0.188888888888889,0.5,0.00013144507738854802
-0.16666666666666674,0.5,9.990333910887712e-05
-0.1444444444444445,0.5,7.801461748844064e-05
-0.12222222222222223,0.5,6.274473900818401e-05
-0.10000000000000009,0.5,5.209183105890074e-05
-0.07777777777777772,0.5,4.473652340483028e-05
-0.05555555555555558,0.5,3.9815213742843734e-05
-0.03333333333333344,0.5,3.677562643518768e-05
-0.011111111111111072,0.5,3.52875538012595e-05
0.011111111111111072,0.5,3.5191457638457866e-05
0.033333333333333215,0.5,3.647465602423203e-05
0.05555555555555558,0.5,3.927008371664804e-05
0.07777777777777772,0.5,4.387698157724729e-05
0.09999999999999987,0.5,5.080723312225636e-05
0.12222222222222223,0.5,6.086637271823849e-05
0.14444444444444438,0.5,7.528558391884769e-05
0.16666666666666652,0.5,9.593145517446514e-05
0.18888888888888888,0.5,0.00012563517356682218
0.21111111111111103,0.5,0.00016870368283417698
0.2333333333333334,0.5,0.00023170373091120316
0.25555555555555554,0.5,0.0003246473696336693
0.2777777777777777,0.5,0.0004627557591367976
0.30000000000000004,0.5,0.0006690373593886684
0.3222222222222222,0.5,0.0009779841822135451
0.34444444444444433,0.5,0.0014407573072490957
0.3666666666666667,0.5,0.002132281730994203
0.38888888888888884,0.5,0.0031606667622092245
0.411111111111111,0.5,0.004679257306172309
0.43333333333333335,0.5,0.006901327536404796
0.4555555555555555,0.5,0.010116860469649484
0.47777777777777786,0.5,0.014709928585165821
0.5,0.5,0.02117385963212309
0.5222222222222221,0.5,0.03011969939858683
0.5444444444444445,0.5,0.04227170613638558
0.5666666666666667,0.5,0.058442203432931064
0.5888888888888888,0.5,0.07947780286508345
0.6111111111111112,0.5,0.10617066981470275
0.6333333333333333,0.5,0.13913296323069657
0.6555555555555554,0.5,0.1786402115292013
0.6777777777777778,0.5,0.22445968854849777
0.7,0.5,0.2756910868535467
0.7222222222222221,0.5,0.33065593989911707
0.7444444444444445,0.5,0.3868755216415083
0.7666666666666666,0.5,0.4411708386086754
0.788888888888889,0.5,0.48990106084192425
0.8111111111111111,0.5,0.5293296741408006
0.8333333333333333,0.5,0.5560758885858084
0.8555555555555556,0.5,0.567580590197504
0.8777777777777778,0.5,0.5625004943273603
0.8999999999999999,0.5,0.5409481235958714
0.922222222222222,0.5,0.5045206646369872
0.9444444444444446,0.5,0.4561029102074697
0.9666666666666668,0.5,0.3994778044442773
0.9888888888888889,0.5,0.33881933191471514
1.011111111111111,0.5,0.2781650994742594
1.0333333333333332,0.5,0.22096411883413647
1.0555555555555554,0.5,0.16977077654585318
1.077777777777778,0.5,0.12611724161811988
1.1,0.5,0.09055548938841984

-1.1,0.5222222222222221,0.07683164199530937
-1.077777777777778,0.5222222222222221,0.10828012307261455
-1.0555555555555556,0.5222222222222221,0.14757258790473582
-1.0333333333333334,0.5222222222222221,0.19456095431847764
-1.0111111111111113,0.5222222222222221,0.24822971819819512
-0.9888888888888889,0.5222222222222221,0.30659584019932257
-0.9666666666666668,0.5222222222222221,0.36675131553105983
-0.9444444444444445,0.5222222222222221,0.425071361390395
-0.9222222222222223,0.5222222222222221,0.47757643542356215
-0.9000000000000001,0.5222222222222221,0.5203988864478925
-0.8777777777777779,0.5222222222222221,0.5502756478540307
-0.8555555555555556,0.5222222222222221,0.5649763802796287
-0.8333333333333335,0.5222222222222221,0.5635864335392904
-0.8111111111111111,0.5222222222222221,0.5465938623158152
-0.788888888888889,0.5222222222222221,0.515771337569809
-0.7666666666666667,0.5222222222222221,0.4738856778442198
-0.7444444444444445,0.5222222222222221,0.42429897924420185
-0.7222222222222223,0.5222222222222221,0.37053903698676216
-0.7000000000000001,0.5222222222222221,0.3159117239685564
-0.6777777777777778,0.5222222222222221,0.2632083165622857
-0.6555555555555557,0.5222222222222221,0.21453372905785817
-0.6333333333333334,0.5222222222222221,0.17125499158951193
-0.6111111111111112,0.5222222222222221,0.13404899393688616
-0.5888888888888889,0.5222222222222221,0.1030173963215996
-0.5666666666666668,0.5222222222222221,0.07783455342054964
-0.5444444444444445,0.5222222222222221,0.05789908545824261
-0.5222222222222223,0.5222222222222221,0.0424682606785579
-0.5000000000000001,0.5222222222222221,0.03076371366271638
-0.47777777777777786,0.5222222222222221,0.022045128102301727
-0.4555555555555556,0.5222222222222221,0.01565429112282685
-0.43333333333333335,0.5222222222222221,0.0110351848459089
-0.4111111111111112,0.5222222222222221,0.007736901864543535
-0.38888888888888895,0.5222222222222221,0.0054058006439224905
-0.3666666666666667,0.5222222222222221,0.0037721217928816304
-0.34444444444444455,0.5222222222222221,0.0026348108605909575
-0.3222222222222223,0.5222222222222221,0.0018469027677529655
-0.30000000000000004,0.5222222222222221,0.0013027085137541125
-0.2777777777777778,0.5222222222222221,0.0009272629759958401
-0.25555555555555565,0.5222222222222221,0.0006680144999401136
-0.2333333333333334,0.5222222222222221,0.0004884928589508268
-0.21111111111111114,0.5222222222222221,0.00036360431892365025
-0.188888888888889,0.5222222222222221,0.00027620440369232273
-0.16666666666666674,0.5222222222222221,0.00021464272450379617
-0.1444444444444445,0.5222222222222221,0.0001710306764850876
-0.12222222222222223,0.5222222222222221,0.0001400370519720201
-0.10000000000000009,0.5222222222222221,0.00011806298807048041
-0.07777777777777772,0.5222222222222221,0.00010268525130652817
-0.05555555555555558,0.5222222222222221,9.228663517737535e-05
-0.03333333333333344,0.5222222222222221,8.58155444764249e-05
-0.011111111111111072,0.5222222222222221,8.263484152424065e-05
0.011111111111111072,0.5222222222222221,8.243372644712407e-05
0.033333333333333215,0.5222222222222221,8.518675514359e-05
0.05555555555555558,0.5222222222222221,9.115206592247761e-05
0.07777777777777772,0.5222222222222221,0.00010090760924475506
0.09999999999999987,0.5222222222222221,0.00011543090355043984
0.12222222222222223,0.5222222222222221,0.00013623593273522482
0.14444444444444438,0.5222222222222221,0.00016559167991118595
0.16666666666666652,0.5222222222222221,0.000206861862288246
0.18888888888888888,0.5222222222222221,0.00026502596663993114
0.21111111111111103,0.5222222222222221,0.00034746869675223677
0.2333333333333334,0.5222222222222221,0.00046515904592748077
0.25555555555555554,0.5222222222222221,0.0006343813993107872
0.2777777777777777,0.5222222222222221,0.0008792282781871932
0.30000000000000004,0.5222222222222221,0.001235114390909184
0.3222222222222222,0.5222222222222221,0.0017536173441103059
0.34444444444444433,0.5222222222222221,0.002508977361303862
0.3666666666666667,0.5222222222222221,0.003606571185955983
0.38888888888888884,0.5222222222222221,0.005193573489422646
0.411111111111111,0.5222222222222221,0.007471775307993036
0.43333333333333335,0.5222222222222221,0.010712073294779955
0.4555555555555555,0.5222222222222221,0.015269407100373243
0.47777777777777786,0.5222222222222221,0.021595865472540603
0.5,0.5222222222222221,0.030248338231319765
0.5222222222222221,0.5222222222222221,0.04188562289866664
0.5444444444444445,0.5222222222222221,0.05724864362199112
0.5666666666666667,0.5222222222222221,0.07711695098066687
0.5888888888888888,0.5222222222222221,0.10223564688268809
0.6111111111111112,0.5222222222222221,0.133210030569413
0.6333333333333333,0.5222222222222221,0.17037104284701962
0.6555555555555554,0.5222222222222221,0.21362283903085677
0.6777777777777778,0.5222222222222221,0.2622934472315426
0.7,0.5222222222222221,0.3150182802384568
0.7222222222222221,0.5222222222222221,0.36969121718391584
0.7444444444444445,0.5222222222222221,0.42351585287205057
0.7666666666666666,0.5222222222222221,0.47317809893355184
0.788888888888889,0.5222222222222221,0.5151405983642117
0.8111111111111111,0.5222222222222221,0.5460324429144943
0.8333333333333333,0.5222222222222221,0.5630805340660824
0.8555555555555556,0.5222222222222221,0.564509410696847
0.8777777777777778,0.5222222222222221,0.5498316880337217
0.8999999999999999,0.5222222222222221,0.5199653317955093
0.922222222222222,0.5222222222222221,0.47714546196317636
0.9444444444444446,0.5222222222222221,0.4246402607889994
0.9666666666666668,0.5222222222222221,0.3663219992898584
0.9888888888888889,0.5222222222222221,0.3061738526385228
1.011111111111111,0.5222222222222221,0.2478230048412078
1.0333333333333332,0.5222222222222221,0.1941785237116734
1.0555555555555554,0.5222222222222221,0.14722316128190865
1.077777777777778,0.5222222222222221,0.10797089233473423
1.1,0.5222222222222221,0.07656729888189344

-1.1,0.5444444444444445,0.06420666249632027
-1.077777777777778,0.5444444444444445,0.09164483134574432
-1.0555555555555556,0.5444444444444445,0.12654637104574365
-1.0333333333333334,0.5444444444444445,0.1691053975642494
-1.0111111111111113,0.5444444444444445,0.21877327838587982
-0.9888888888888889,0.5444444444444445,0.2741162183650203
-0.9666666666666668,0.5444444444444445,0.3327867489146101
-0.9444444444444445,0.5444444444444445,0.39164161923442325
-0.9222222222222223,0.5444444444444445,0.4470110762122369
-0.9000000000000001,0.5444444444444445,0.4950907670409479
-0.8777777777777779,0.5444444444444445,0.5323964514434224
-0.8555555555555556,0.5444444444444445,0.5562025816365448
-0.8333333333333335,0.5444444444444445,0.5648848796063113
-0.8111111111111111,0.5444444444444445,0.5581053192397343
-0.788888888888889,0.5444444444444445,0.5368106424170441
-0.7666666666666667,0.5444444444444445,0.5030537615121331
-0.7444444444444445,0.5444444444444445,0.4596810330897265
-0.7222222222222223,0.5444444444444445,0.4099494310797577
-0.7000000000000001,0.5444444444444445,0.3571424385337446
-0.6777777777777778,0.5444444444444445,0.3042432151952365
-0.6555555555555557,0.5444444444444445,0.25370322230083864
-0.6333333333333334,0.5444444444444445,0.20732056960108428
-0.6111111111111112,0.5444444444444445,0.16622092810000968
-0.5888888888888889,0.5444444444444445,0.130918918542162
-0.5666666666666668,0.5444444444444445,0.10143087066526378
-0.5444444444444445,0.5444444444444445,0.07740997304620982
-0.5222222222222223,0.5444444444444445,0.05827996568699376
-0.5000000000000001,0.5444444444444445,0.04335112304638783
-0.47777777777777786,0.5444444444444445,0.031910107075984635
-0.4555555555555556,0.5444444444444445,0.023281821164778053
-0.43333333333333335,0.5444444444444445,0.016865938951031022
-0.4111111111111112,0.5444444444444445,0.012153244297150844
-0.38888888888888895,0.5444444444444445,0.00872765332948189
-0.3666666666666667,0.5444444444444445,0.0062593404774495655
-0.34444444444444455,0.5444444444444445,0.004493309242827505
-0.3222222222222223,0.5444444444444445,0.003236480295919739
-0.30000000000000004,0.5444444444444445,0.002345207835945505
-0.2777777777777778,0.5444444444444445,0.0017142262065784918
-0.25555555555555565,0.5444444444444445,0.0012674056816061466
-0.2333333333333334,0.5444444444444445,0.0009503231449213573
-0.21111111111111114,0.5444444444444445,0.0007244646895147446
-0.188888888888889,0.5444444444444445,0.0005628062662439972
-0.16666666666666674,0.5444444444444445,0.00044651242365243923
-0.1444444444444445,0.5444444444444445,0.0003625168230631436
-0.12222222222222223,0.5444444444444445,0.0003017820680373414
-0.10000000000000009,0.5444444444444445,0.00025807146299766713
-0.07777777777777772,0.5444444444444445,0.00022709828217681649
-0.05555555555555558,0.5444444444444445,0.000205947947089091
-0.03333333333333344,0.5444444444444445,0.00019269473279111523
-0.011111111111111072,0.5444444444444445,0.00018615691037816894
0.011111111111111072,0.5444444444444445,0.0001857524492591203
0.033333333333333215,0.5444444444444445,0.00019143183092120878
0.05555555555555558,0.5444444444444445,0.00020367597837587633
0.07777777777777772,0.5444444444444445,0.00022355709456922172
0.09999999999999987,0.5444444444444445,0.0002528700204517253
0.12222222222222223,0.5444444444444445,0.00029435346580956753
0.14444444444444438,0.5444444444444445,0.00035203600563355874
0.16666666666666652,0.5444444444444445,0.00043176262044933755
0.18888888888888888,0.5444444444444445,0.0005419846627421473
0.21111111111111103,0.5444444444444445,0.0006949293049574104
0.2333333333333334,0.5444444444444445,0.0009083023328170991
0.25555555555555554,0.5444444444444445,0.0012077176665920885
0.2777777777777777,0.5444444444444445,0.0016300834819255611
0.30000000000000004,0.5444444444444445,0.0022282008929760916
0.3222222222222222,0.5444444444444445,0.0030768351721095774
0.34444444444444433,0.5444444444444445,0.004280482733887334
0.3666666666666667,0.5444444444444445,0.005982950807792903
0.38888888888888884,0.5444444444444445,0.008378649960832858
0.411111111111111,0.5444444444444445,0.011725121289667746
0.43333333333333335,0.5444444444444445,0.016355728163242902
0.4555555555555555,0.5444444444444445,0.02269060408312814
0.47777777777777786,0.5444444444444445,0.031242882509442994
0.5,0.5444444444444445,0.042616054221329504
0.5222222222222221,0.5444444444444445,0.05748725171164623
0.5444444444444445,0.5444444444444445,0.07657075633043321
0.5666666666666667,0.5444444444444445,0.10055660782019837
0.5888888888888888,0.5444444444444445,0.13002145431373
0.6111111111111112,0.5444444444444445,0.165313154353719
0.6333333333333333,0.5444444444444445,0.20641715920297696
0.6555555555555554,0.5444444444444445,0.2528206968594395
0.6777777777777778,0.5444444444444445,0.3033987048879634
0.7,0.5444444444444445,0.3563509629553512
0.7222222222222221,0.5444444444444445,0.4092202292216647
0.7444444444444445,0.5444444444444445,0.4590141034589139
0.7666666666666666,0.5444444444444445,0.5024380181676066
0.788888888888889,0.5444444444444445,0.5362247638662063
0.8111111111111111,0.5444444444444445,0.5575215309747998
0.8333333333333333,0.5444444444444445,0.5642748806712147
0.8555555555555556,0.5444444444444445,0.5555440256808306
0.8777777777777778,0.5444444444444445,0.5316781591390373
0.8999999999999999,0.5444444444444445,0.49431526732471365
0.922222222222222,0.5444444444444445,0.4461939550459636
0.9444444444444446,0.5444444444444445,0.3908081275505423
0.9666666666666668,0.5444444444444445,0.33196682281539125
0.9888888888888889,0.5444444444444445,0.2733392930270915
1.011111111111111,0.5444444444444445,0.2180640498561455
1.0333333333333332,0.5444444444444445,0.16848118650450297
1.0555555555555554,0.5444444444444445,0.12601620262266833
1.077777777777778,0.5444444444444445,0.09120994248177769
1.1,0.5444444444444445,0.06386195130121844

-1.1,0.5666666666666667,0.052912985412399235
-1.077777777777778,0.5666666666666667,0.07650758349907298
-1.0555555555555556,0.5666666666666667,0.10705984582886101
-1.0333333333333334,0.5666666666666667,0.14504015473041054
-1.0111111111111113,0.5666666666666667,0.19030933004703612
-0.9888888888888889,0.5666666666666667,0.2419494554157513
-0.9666666666666668,0.5666666666666667,0.2981791108268943
-0.9444444444444445,0.5666666666666667,0.35639083758175466
-0.9222222222222223,0.5666666666666667,0.4133287392403515
-0.9000000000000001,0.5666666666666667,0.4653957572110592
-0.8777777777777779,0.5666666666666667,0.509050188567452
-0.8555555555555556,0.5666666666666667,0.5412277129484538
-0.8333333333333335,0.5666666666666667,0.5597155791016166
-0.8111111111111111,0.5666666666666667,0.5634129586042335
-0.788888888888889,0.5666666666666667,0.552434145109085
-0.7666666666666667,0.5666666666666667,0.5280431813529346
-0.7444444444444445,0.5666666666666667,0.49244118841252443
-0.7222222222222223,0.5666666666666667,0.44845309320794347
-0.7000000000000001,0.5666666666666667,0.3991733098997341
-0.6777777777777778,0.5666666666666667,0.3476289096424964
-0.6555555555555557,0.5666666666666667,0.2965063360621238
-0.6333333333333334,0.5666666666666667,0.24796861965753514
-0.6111111111111112,0.5666666666666667,0.20356975728709792
-0.5888888888888889,0.5666666666666667,0.16425595035176163
-0.5666666666666668,0.5666666666666667,0.13043238125131967
-0.5444444444444445,0.5666666666666667,0.10206978517038226
-0.5222222222222223,0.5666666666666667,0.07882628138755414
-0.5000000000000001,0.5666666666666667,0.06016490259115036
-0.47777777777777786,0.5666666666666667,0.04545393419389767
-0.4555555555555556,0.5666666666666667,0.034043792451783676
-0.43333333333333335,0.5666666666666667,0.02531956015178211
-0.4111111111111112,0.5666666666666667,0.0187319274241076
-0.38888888888888895,0.5666666666666667,0.013811147243654976
-0.3666666666666667,0.5666666666666667,0.010169047955752892
-0.34444444444444455,0.5666666666666667,0.007493634313455196
-0.3222222222222223,0.5666666666666667,0.005539830526988108
-0.30000000000000004,0.5666666666666667,0.004118844306134834
-0.2777777777777778,0.5666666666666667,0.003087688952422843
-0.25555555555555565,0.5666666666666667,0.002339690002854567
-0.2333333333333334,0.5666666666666667,0.0017963291138974938
-0.21111111111111114,0.5666666666666667,0.0014004958739386448
-0.188888888888889,0.5666666666666667,0.0011110684142871846
-0.16666666666666674,0.5666666666666667,0.0008986737630583582
-0.1444444444444445,0.5666666666666667,0.0007424526610212869
-0.12222222222222223,0.5666666666666667,0.0006276503967295295
-0.10000000000000009,0.5666666666666667,0.0005438651286358085
-0.07777777777777772,0.5666666666666667,0.0004838034604491414
-0.05555555555555558,0.5666666666666667,0.000442416690103856
-0.03333333333333344,0.5666666666666667,0.0004163172298552663
-0.011111111111111072,0.5666666666666667,0.0004034003168122934
0.011111111111111072,0.5666666666666667,0.00040261904927872726
0.033333333333333215,0.5666666666666667,0.0004138798938460727
0.05555555555555558,0.5666666666666667,0.00043804134085120237
0.07777777777777772,0.5666666666666667,0.00047701175318775376
0.09999999999999987,0.5666666666666667,0.0005339558982733773
0.12222222222222223,0.5666666666666667,0.000613635784970197
0.14444444444444438,0.5666666666666667,0.0007229326542236525
0.16666666666666652,0.5666666666666667,0.000871624812931287
0.18888888888888888,0.5666666666666667,0.0010735303401759417
0.21111111111111103,0.5666666666666667,0.0013481621565180082
0.2333333333333334,0.5666666666666667,0.001723080594099629
0.25555555555555554,0.5666666666666667,0.002237158062217811
0.2777777777777777,0.5666666666666667,0.0029449821922006934
0.30000000000000004,0.5666666666666667,0.003922606442328669
0.3222222222222222,0.5666666666666667,0.005274796188500666
0.34444444444444433,0.5666666666666667,0.0071437948389762316
0.3666666666666667,0.5666666666666667,0.00971942289596699
0.38888888888888884,0.5666666666666667,0.013249990787530705
0.411111111111111,0.5666666666666667,0.01805301945661383
0.43333333333333335,0.5666666666666667,0.024524098198730665
0.4555555555555555,0.5666666666666667,0.03314137904868501
0.47777777777777786,0.5666666666666667,0.04446229030723922
0.5,0.5666666666666667,0.059108228991398476
0.5222222222222221,0.5666666666666667,0.07773256669972922
0.5444444444444445,0.5666666666666667,0.10096769258360846
0.5666666666666667,0.5666666666666667,0.129348487947165
0.5888888888888888,0.5666666666666667,0.1632129650515453
0.6111111111111112,0.5666666666666667,0.20258591564112563
0.6333333333333333,0.5666666666666667,0.24705790792311222
0.6555555555555554,0.5666666666666667,0.29567877221902356
0.6777777777777778,0.5666666666666667,0.3468900593582413
0.7,0.5666666666666667,0.39852263181790465
0.7222222222222221,0.5666666666666667,0.4478814645183672
0.7444444444444445,0.5666666666666667,0.491928721242402
0.7666666666666666,0.5666666666666667,0.5275588011192173
0.788888888888889,0.5666666666666667,0.551938098680468
0.8111111111111111,0.5666666666666667,0.562862484348515
0.8333333333333333,0.5666666666666667,0.5590727501212794
0.8555555555555556,0.5666666666666667,0.5404674770664925
0.8777777777777778,0.5666666666666667,0.508166318842513
0.8999999999999999,0.5666666666666667,0.46440295163448136
0.922222222222222,0.5666666666666667,0.4122602636218567
0.9444444444444446,0.5666666666666667,0.3552924311101715
0.9666666666666668,0.5666666666666667,0.29710087271203456
0.9888888888888889,0.5666666666666667,0.24093778655823053
1.011111111111111,0.5666666666666667,0.1894006867156835
1.0333333333333332,0.5666666666666667,0.1442576043547632
1.0555555555555554,0.5666666666666667,0.10641253518463555
1.077777777777778,0.5666666666666667,0.07599253302885488
1.1,0.5666666666666667,0.05251826630669305

-1.1,0.5888888888888888,0.04297588648081755
-1.077777777777778,0.5888888888888888,0.06296072984584129
-1.0555555555555556,0.5888888888888888,0.08930195403689914
-1.0333333333333334,0.5888888888888888,0.12267757524373621
-1.0111111111111113,0.5888888888888888,0.16329029008736484
-0.9888888888888889,0.5888888888888888,0.21068633310491724
-0.9666666666666668,0.5888888888888888,0.26363050924661324
-0.9444444444444445,0.5888888888888888,0.32007663830517397
-0.9222222222222223,0.5888888888888888,0.37726003502899014
-0.9000000000000001,0.5888888888888888,0.4319166787689979
-0.8777777777777779,0.5888888888888888,0.48060704363048096
-0.8555555555555556,0.5888888888888888,0.520097953880834
-0.8333333333333335,0.5888888888888888,0.5477401777968108
-0.8111111111111111,0.5888888888888888,0.5617774649387756
-0.788888888888889,0.5888888888888888,0.5615352512086129
-0.7666666666666667,0.5888888888888888,0.5474610699844655
-0.7444444444444445,0.5888888888888888,0.5210175636961581
-0.7222222222222223,0.5888888888888888,0.48445566359369124
-0.7000000000000001,0.5888888888888888,0.4405139935192079
-0.6777777777777778,0.5888888888888888,0.3920976400228789
-0.6555555555555557,0.5888888888888888,0.3419851794212315
-0.6333333333333334,0.5888888888888888,0.29260004373795895
-0.6111111111111112,0.5888888888888888,0.24586520717407886
-0.5888888888888889,0.5888888888888888,0.20314314901964542
-0.5666666666666668,0.5888888888888888,0.1652494759978598
-0.5444444444444445,0.5888888888888888,0.13252029467984297
-0.5222222222222223,0.5888888888888888,0.10491066266751692
-0.5000000000000001,0.5888888888888888,0.08210325042592902
-0.47777777777777786,0.5888888888888888,0.06361108210230244
-0.4555555555555556,0.5888888888888888,0.04886414154988371
-0.43333333333333335,0.5888888888888888,0.037275272534188456
-0.4111111111111112,0.5888888888888888,0.02828523330229409
-0.38888888888888895,0.5888888888888888,0.021389606409246465
-0.3666666666666667,0.5888888888888888,0.016151590448773605
-0.34444444444444455,0.5888888888888888,0.012204865612287834
-0.3222222222222223,0.5888888888888888,0.009250181674995925
-0.30000000000000004,0.5888888888888888,0.00704847456748939
-0.2777777777777778,0.5888888888888888,0.0054124667136719404
-0.25555555555555565,0.5888888888888888,0.004198002205193135
-0.2333333333333334,0.5888888888888888,0.003295856090032445
-0.21111111111111114,0.5888888888888888,0.002624416114300223
-0.188888888888889,0.5888888888888888,0.0021234179055135255
-0.16666666666666674,0.5888888888888888,0.0017487757215108978
-0.1444444444444445,0.5888888888888888,0.0014684599375877007
-0.12222222222222223,0.5888888888888888,0.0012593137379117558
-0.10000000000000009,0.5888888888888888,0.0011046686641118506
-0.07777777777777772,0.5888888888888888,0.0009926084700743072
-0.05555555555555558,0.5888888888888888,0.0009147390221791107
-0.03333333333333344,0.5888888888888888,0.0008653428710224421
-0.011111111111111072,0.5888888888888888,0.000840823974967505
0.011111111111111072,0.5888888888888888,0.0008393751800703916
0.033333333333333215,0.5888888888888888,0.0008608249309907817
0.05555555555555558,0.5888888888888888,0.0009066393775896786
0.07777777777777772,0.5888888888888888,0.0009800729352016984
0.09999999999999987,0.5888888888888888,0.0010864774241323304
0.12222222222222223,0.5888888888888888,0.0012338007591522445
0.14444444444444438,0.5888888888888888,0.0014333338711849232
0.16666666666666652,0.5888888888888888,0.0017008003659726128
0.18888888888888888,0.5888888888888888,0.0020579254128317696
0.21111111111111103,0.5888888888888888,0.0025346624069003385
0.2333333333333334,0.5888888888888888,0.0031722876999934384
0.25555555555555554,0.5888888888888888,0.004027581564742117
0.2777777777777777,0.5888888888888888,0.005178282628736742
0.30000000000000004,0.5888888888888888,0.0067299189397321615
0.3222222222222222,0.5888888888888888,0.008823968675669275
0.34444444444444433,0.5888888888888888,0.011647075133801369
0.3666666666666667,0.5888888888888888,0.01544072127335731
0.38888888888888884,0.5888888888888888,0.02051034585235896
0.411111111111111,0.5888888888888888,0.027232348871908802
0.43333333333333335,0.5888888888888888,0.03605680140459706
0.4555555555555555,0.5888888888888888,0.04750299998149433
0.47777777777777786,0.5888888888888888,0.062144415482744186
0.5,0.5888888888888888,0.08057930005803558
0.5222222222222221,0.5888888888888888,0.10338354331561543
0.5444444444444445,0.5888888888888888,0.13104367139795672
0.5666666666666667,0.5888888888888888,0.16387047673117078
0.5888888888888888,0.5888888888888888,0.20189778056388655
0.6111111111111112,0.5888888888888888,0.24477603114267235
0.6333333333333333,0.5888888888888888,0.2916760822767393
0.6555555555555554,0.5888888888888888,0.341223275177433
0.6777777777777778,0.5888888888888888,0.39148413250217684
0.7,0.5888888888888888,0.4400257905074569
0.7222222222222221,0.5888888888888888,0.4840605081435235
0.7444444444444445,0.5888888888888888,0.5206741797856469
0.7666666666666666,0.5888888888888888,0.5471204437955409
0.788888888888889,0.5888888888888888,0.5611442097013508
0.8111111111111111,0.5888888888888888,0.5612849009253736
0.8333333333333333,0.5888888888888888,0.5471050600412256
0.8555555555555556,0.5888888888888888,0.5192972012640816
0.8777777777777778,0.5888888888888888,0.4796409488236504
0.8999999999999999,0.5888888888888888,0.43081006416888534
0.922222222222222,0.5888888888888888,0.3760585377948672
0.9444444444444446,0.5888888888888888,0.3188389689751719
0.9666666666666668,0.5888888888888888,0.262418651390859
0.9888888888888889,0.5888888888888888,0.20955606667076065
1.011111111111111,0.5888888888888888,0.16228406283472538
1.0333333333333332,0.5888888888888888,0.12182084794542174
1.0555555555555554,0.5888888888888888,0.08860309279533987
1.077777777777778,0.5888888888888888,0.062413672961349524
1.1,0.5888888888888888,0.04256437838621303

-1.1,0.6111111111111112,0.034380589856539905
-1.077777777777778,0.6111111111111112,0.051043794989719365
-1.0555555555555556,0.6111111111111112,0.07339815442961242
-1.0333333333333334,0.6111111111111112,0.10226175244442366
-1.0111111111111113,0.6111111111111112,0.1381057547566314
-0.9888888888888889,0.6111111111111112,0.18087438743672957
-0.9666666666666668,0.6111111111111112,0.22983580421776384
-0.9444444444444445,0.6111111111111112,0.28350118905291355
-0.9222222222222223,0.6111111111111112,0.33964330500978235
-0.9000000000000001,0.6111111111111112,0.3954304011400393
-0.8777777777777779,0.6111111111111112,0.4476695253674857
-0.8555555555555556,0.6111111111111112,0.4931298776145778
-0.8333333333333335,0.6111111111111112,0.5288979325573008
-0.8111111111111111,0.6111111111111112,0.5527068927709005
-0.788888888888889,0.6111111111111112,0.5631862980638105
-0.7666666666666667,0.6111111111111112,0.5599926076214182
-0.7444444444444445,0.6111111111111112,0.5438044378357145
-0.7222222222222223,0.6111111111111112,0.5161911519356821
-0.7000000000000001,0.6111111111111112,0.47938481090784874
-0.6777777777777778,0.6111111111111112,0.4359987612800462
-0.6555555555555557,0.6111111111111112,0.38873947875806397
-0.6333333333333334,0.6111111111111112,0.3401524291750573
-0.6111111111111112,0.6111111111111112,0.2924303594155371
-0.5888888888888889,0.6111111111111112,0.24729726543679495
-0.5666666666666668,0.6111111111111112,0.20596687579046102
-0.5444444444444445,0.6111111111111112,0.16916349525722846
-0.5222222222222223,0.6111111111111112,0.13718680674377987
-0.5000000000000001,0.6111111111111112,0.11000074060795931
-0.47777777777777786,0.6111111111111112,0.0873287966284775
-0.4555555555555556,0.6111111111111112,0.06874273198269867
-0.43333333333333335,0.6111111111111112,0.05373676071384542
-0.4111111111111112,0.6111111111111112,0.04178412763216717
-0.38888888888888895,0.6111111111111112,0.03237641422013263
-0.3666666666666667,0.6111111111111112,0.025048007542852666
-0.34444444444444455,0.6111111111111112,0.01938899709558101
-0.3222222222222223,0.6111111111111112,0.01504973667163278
-0.30000000000000004,0.6111111111111112,0.011739822887954617
-0.2777777777777778,0.6111111111111112,0.009223617413075298
-0.25555555555555565,0.6111111111111112,0.007313865566619505
-0.2333333333333334,0.6111111111111112,0.005864511965460071
-0.21111111111111114,0.6111111111111112,0.004763480506716231
-0.188888888888889,0.6111111111111112,0.003925936681864862
-0.16666666666666674,0.6111111111111112,0.0032883521455998716
-0.1444444444444445,0.6111111111111112,0.002803527524942037
-0.12222222222222223,0.6111111111111112,0.002436597517816272
-0.10000000000000009,0.6111111111111112,0.0021619470397010276
-0.07777777777777772,0.6111111111111112,0.0019609115678034155
-0.05555555555555558,0.6111111111111112,0.001820115891080776
-0.03333333333333344,0.6111111111111112,0.001730314290865157
-0.011111111111111072,0.6111111111111112,0.0016856200242034824
0.011111111111111072,0.6111111111111112,0.0016830420192522546
0.033333333333333215,0.6111111111111112,0.0017222746022095715
0.05555555555555558,0.6111111111111112,0.0018057090429547825
0.07777777777777772,0.6111111111111112,0.0019386549879220187
0.09999999999999987,0.6111111111111112,0.002129779488077905
0.12222222222222223,0.6111111111111112,0.002391796420284969
0.14444444444444438,0.6111111111111112,0.002742473709853568
0.16666666666666652,0.6111111111111112,0.0032060705969218736
0.18888888888888888,0.6111111111111112,0.0038153673578459374
0.21111111111111103,0.6111111111111112,0.004614493568494235
0.2333333333333334,0.6111111111111112,0.005662779943067944
0.25555555555555554,0.6111111111111112,0.007039831263025538
0.2777777777777777,0.6111111111111112,0.008851923477911656
0.30000000000000004,0.6111111111111112,0.011239652602131282
0.3222222222222222,0.6111111111111112,0.014386501996775474
0.34444444444444433,0.6111111111111112,0.018527653105799322
0.3666666666666667,0.6111111111111112,0.02395795506638344
0.38888888888888884,0.6111111111111112,0.03103750864553061
0.411111111111111,0.6111111111111112,0.040192836119955395
0.43333333333333335,0.6111111111111112,0.05191114768673667
0.4555555555555555,0.6111111111111112,0.06672486303031841
0.47777777777777786,0.6111111111111112,0.08518344986785929
0.5,0.6111111111111112,0.10781001340388681
0.5222222222222221,0.6111111111111112,0.13504117205571534
0.5444444444444445,0.6111111111111112,0.16715082950240104
0.5666666666666667,0.6111111111111112,0.2041616212606522
0.5888888888888888,0.6111111111111112,0.24575193712979052
0.6111111111111112,0.6111111111111112,0.291170977703864
0.6333333333333333,0.6111111111111112,0.3391783333333914
0.6555555555555554,0.6111111111111112,0.3880267521718847
0.6777777777777778,0.6111111111111112,0.43550565039069644
0.7,0.6111111111111112,0.47905738192200115
0.7222222222222221,0.6111111111111112,0.5159680269144148
0.7444444444444445,0.6111111111111112,0.5436204636813304
0.7666666666666666,0.6111111111111112,0.5597822095122718
0.788888888888889,0.6111111111111112,0.5628875768858677
0.8111111111111111,0.6111111111111112,0.5522670683331398
0.8333333333333333,0.6111111111111112,0.5282797369526242
0.8555555555555556,0.6111111111111112,0.4923174855786914
0.8777777777777778,0.6111111111111112,0.44667211879398283
0.8999999999999999,0.6111111111111112,0.39428179915175815
0.922222222222222,0.6111111111111112,0.33839714817329736
0.9444444444444446,0.6111111111111112,0.2822225093196098
0.9666666666666668,0.6111111111111112,0.22859089113596426
0.9888888888888889,0.6111111111111112,0.17972127254513157
1.011111111111111,0.6111111111111112,0.13708728472912526
1.0333333333333332,0.6111111111111112,0.10140232050125825
1.0555555555555554,0.6111111111111112,0.07270409311888826
1.077777777777778,0.6111111111111112,0.05050657276398428
1.1,0.6111111111111112,0.033981517447119344

-1.1,0.6333333333333333,0.02707575336770459
-1.077777777777778,0.6333333333333333,0.04074465323660575
-1.0555555555555556,0.6333333333333333,0.05940714452736462
-1.0333333333333334,0.6333333333333333,0.08395837052987158
-1.0111111111111113,0.6333333333333333,0.11506330302712456
-0.9888888888888889,0.6333333333333333,0.1529884961660791
-0.9666666666666668,0.6333333333333333,0.1974436194886503
-0.9444444444444445,0.6333333333333333,0.24746574806163033
-0.9222222222222223,0.6333333333333333,0.30137850686475115
-0.9000000000000001,0.6333333333333333,0.35684915574996123
-0.8777777777777779,0.6333333333333333,0.411050440059543
-0.8555555555555556,0.6333333333333333,0.46091372218955834
-0.8333333333333335,0.6333333333333333,0.5034403463698721
-0.8111111111111111,0.6333333333333333,0.5360243992865316
-0.788888888888889,0.6333333333333333,0.5567357368302494
-0.7666666666666667,0.6333333333333333,0.5645186182769194
-0.7444444444444445,0.6333333333333333,0.5592769628731308
-0.7222222222222223,0.6333333333333333,0.5418382528565003
-0.7000000000000001,0.6333333333333333,0.5138094634711067
-0.6777777777777778,0.6333333333333333,0.47735541369936846
-0.6555555555555557,0.6333333333333333,0.43493939730054254
-0.6333333333333334,0.6333333333333333,0.3890667948418448
-0.6111111111111112,0.6333333333333333,0.3420656183752418
-0.5888888888888889,0.6333333333333333,0.29592618486103295
-0.5666666666666668,0.6333333333333333,0.2522086136555123
-0.5444444444444445,0.6333333333333333,0.21201463915643642
-0.5222222222222223,0.6333333333333333,0.17601146174394305
-0.5000000000000001,0.6333333333333333,0.14449094046345778
-0.47777777777777786,0.6333333333333333,0.1174470967185782
-0.4555555555555556,0.6333333333333333,0.09465755622687053
-0.43333333333333335,0.6333333333333333,0.07575876309403594
-0.4111111111111112,0.6333333333333333,0.06030921299333007
-0.38888888888888895,0.6333333333333333,0.04783863281524882
-0.3666666666666667,0.6333333333333333,0.03788354880643067
-0.34444444444444455,0.6333333333333333,0.030011038912153176
-0.3222222222222223,0.6333333333333333,0.023832932335375125
-0.30000000000000004,0.6333333333333333,0.019012660238845774
-0.2777777777777778,0.6333333333333333,0.015266683204925337
-0.25555555555555565,0.6333333333333333,0.012362112603146
-0.2333333333333334,0.6333333333333333,0.010111876723219023
-0.21111111111111114,0.6333333333333333,0.00836855502477071
-0.188888888888889,0.6333333333333333,0.007017785765820375
-0.16666666666666674,0.6333333333333333,0.005971924140527432
-0.1444444444444445,0.6333333333333333,0.005164393759579399
-0.12222222222222223,0.6333333333333333,0.004544955678901729
-0.10000000000000009,0.6333333333333333,0.004075941901328806
-0.07777777777777772,0.6333333333333333,0.003729381001149983
-0.05555555555555558,0.6333333333333333,0.003484884026355542
-0.03333333333333344,0.6333333333333333,0.0033281477015449337
-0.011111111111111072,0.6333333333333333,0.0032499509080236577
0.011111111111111072,0.6333333333333333,0.00324555140208159
0.033333333333333215,0.6333333333333333,0.0033144199519543264
0.05555555555555558,0.6333333333333333,0.003460273000110874
0.07777777777777772,0.6333333333333333,0.0036913837812948395
0.09999999999999987,0.6333333333333333,0.004021171348850942
0.12222222222222223,0.6333333333333333,0.0044690946570574335
0.14444444444444438,0.6333333333333333,0.005061920371381059
0.16666666666666652,0.6333333333333333,0.00583548840913507
0.18888888888888888,0.6333333333333333,0.006837159132469858
0.21111111111111103,0.6333333333333333,0.008129170504544037
0.2333333333333334,0.6333333333333333,0.009793133176707802
0.25555555555555554,0.6333333333333333,0.011935814327567204
0.2777777777777777,0.6333333333333333,0.01469618174860368
0.30000000000000004,0.6333333333333333,0.01825338931102697
0.3222222222222222,0.6333333333333333,0.022834997288577737
0.34444444444444433,0.6333333333333333,0.02872427187000892
0.3666666666666667,0.6333333333333333,0.03626494878195124
0.38888888888888884,0.6333333333333333,0.04586143412832579
0.411111111111111,0.6333333333333333,0.057972111425862546
0.43333333333333335,0.6333333333333333,0.0730932944579525
0.4555555555555555,0.6333333333333333,0.09173149852622128
0.47777777777777786,0.6333333333333333,0.11436221975888253
0.5,0.6333333333333333,0.14137446852249907
0.5222222222222221,0.6333333333333333,0.1730020555984204
0.5444444444444445,0.6333333333333333,0.20924516646158262
0.5666666666666667,0.6333333333333333,0.24978899637787863
0.5888888888888888,0.6333333333333333,0.2939297978096211
0.6111111111111112,0.6333333333333333,0.3405219154255171
0.6333333333333333,0.6333333333333333,0.38796125402277615
0.6555555555555554,0.6333333333333333,0.4342200086776056
0.6777777777777778,0.6333333333333333,0.4769434261487
0.7,0.6333333333333333,0.5136114734077946
0.7222222222222221,0.6333333333333333,0.5417571197930942
0.7444444444444445,0.6333333333333333,0.5592201983685642
0.7666666666666666,0.6333333333333333,0.5644042313790044
0.788888888888889,0.6333333333333333,0.556496415277767
0.8111111111111111,0.6333333333333333,0.5356110127130005
0.8333333333333333,0.6333333333333333,0.5028251518289064
0.8555555555555556,0.6333333333333333,0.4600927716955622
0.8777777777777778,0.6333333333333333,0.4100440870359635
0.8999999999999999,0.6333333333333333,0.35569960539492385
0.922222222222222,0.6333333333333333,0.30014406649085407
0.9444444444444446,0.6333333333333333,0.24621247675216154
0.9666666666666668,0.6333333333333333,0.19623596972045862
0.9888888888888889,0.6333333333333333,0.1518808966117557
1.011111111111111,0.6333333333333333,0.11409433074186742
1.0333333333333332,0.6333333333333333,0.08314836759581731
1.0555555555555554,0.6333333333333333,0.05875918591350962
1.077777777777778,0.6333333333333333,0.040248007565679964
1.1,0.6333333333333333,0.026710601341639748

-1.1,0.6555555555555554,0.020979063764780263
-1.077777777777778,0.6555555555555554,0.03200410366371017
-1.0555555555555556,0.6555555555555554,0.04732241052098407
-1.0333333333333334,0.6555555555555554,0.06785064553545103
-1.0111111111111113,0.6555555555555554,0.09437606089798017
-0.9888888888888889,0.6555555555555554,0.12740779421013249
-0.9666666666666668,0.6555555555555554,0.16702171563680157
-0.9444444444444445,0.6555555555555554,0.21272587629225004
-0.9222222222222223,0.6555555555555554,0.26337655538927557
-0.9000000000000001,0.6555555555555554,0.3171712875030613
-0.8777777777777779,0.6555555555555554,0.3717346590445131
-0.8555555555555556,0.6555555555555554,0.424296658865434
-0.8333333333333335,0.6555555555555554,0.471945288766067
-0.8111111111111111,0.6555555555555554,0.5119192670641246
-0.788888888888889,0.6555555555555554,0.541897009872771
-0.7666666666666667,0.6555555555555554,0.560237217751104
-0.7444444444444445,0.6555555555555554,0.5661346847660568
-0.7222222222222223,0.6555555555555554,0.5596704321395628
-0.7000000000000001,0.6555555555555554,0.5417542783553764
-0.6777777777777778,0.6555555555555554,0.5139761483898593
-0.6555555555555557,0.6555555555555554,0.47839594974229455
-0.6333333333333334,0.6555555555555554,0.43730829331566834
-0.6111111111111112,0.6555555555555554,0.393017209260655
-0.5888888888888889,0.6555555555555554,0.34764861141343933
-0.5666666666666668,0.6555555555555554,0.30301715623001696
-0.5444444444444445,0.6555555555555554,0.2605523013298423
-0.5222222222222223,0.6555555555555554,0.221278374551741
-0.5000000000000001,0.6555555555555554,0.18583692128915957
-0.47777777777777786,0.6555555555555554,0.15453693266670046
-0.4555555555555556,0.6555555555555554,0.12741918558621948
-0.43333333333333335,0.6555555555555554,0.10432366551361179
-0.4111111111111112,0.6555555555555554,0.084952593628185
-0.38888888888888895,0.6555555555555554,0.06892490541116333
-0.3666666666666667,0.6555555555555554,0.055820547065711684
-0.34444444444444455,0.6555555555555554,0.045214537361762196
-0.3222222222222223,0.6555555555555554,0.03670156048405118
-0.30000000000000004,0.6555555555555554,0.029912204886276213
-0.2777777777777778,0.6555555555555554,0.02452210476187815
-0.25555555555555565,0.6555555555555554,0.020255323124134385
-0.2333333333333334,0.6555555555555554,0.0168833732766259
-0.21111111111111114,0.6555555555555554,0.01422127604731395
-0.188888888888889,0.6555555555555554,0.012121951695209767
-0.16666666666666674,0.6555555555555554,0.010470036836617526
-0.1444444444444445,0.6555555555555554,0.009175928228315932
-0.12222222222222223,0.6555555555555554,0.00817054374624005
-0.10000000000000009,0.6555555555555554,0.007401015282165727
-0.07777777777777772,0.6555555555555554,0.006827328306137732
-0.05555555555555558,0.6555555555555554,0.0064198101752435295
-0.03333333333333344,0.6555555555555554,0.006157330987352398
-0.011111111111111072,0.6555555555555554,0.0060260904266631506
0.011111111111111072,0.6555555555555554,0.006018893882374079
0.033333333333333215,0.6555555555555554,0.006134850908277588
0.05555555555555558,0.6555555555555554,0.0063794498089062655
0.07777777777777772,0.6555555555555554,0.006764975344056858
0.09999999999999987,0.6555555555555554,0.00731125106638275
0.12222222222222223,0.6555555555555554,0.008046715043118642
0.14444444444444438,0.6555555555555554,0.009009886040036422
0.16666666666666652,0.6555555555555554,0.010251345932306175
0.18888888888888888,0.6555555555555554,0.011836437984163752
0.21111111111111103,0.6555555555555554,0.013848928039764898
0.2333333333333334,0.6555555555555554,0.016395852494077538
0.25555555555555554,0.6555555555555554,0.019613638122157634
0.2777777777777777,0.6555555555555554,0.02367529527553825
0.30000000000000004,0.6555555555555554,0.02879806083532956
0.3222222222222222,0.6555555555555554,0.03525034524867766
0.34444444444444433,0.6555555555555554,0.04335630125121749
0.3666666666666667,0.6555555555555554,0.05349588428396937
0.38888888888888884,0.6555555555555554,0.0660980193083922
0.411111111111111,0.6555555555555554,0.08162451032791629
0.43333333333333335,0.6555555555555554,0.10054268836344464
0.4555555555555555,0.6555555555555554,0.12328553684810478
0.47777777777777786,0.6555555555555554,0.15019920479680895
0.5,0.6555555555555554,0.1814794617329373
0.5222222222222221,0.6555555555555554,0.21710078033411098
0.5444444444444445,0.6555555555555554,0.25674427944224626
0.5666666666666667,0.6555555555555554,0.2997334766938191
0.5888888888888888,0.6555555555555554,0.3449892055688523
0.6111111111111112,0.6555555555555554,0.39101642756513405
0.6333333333333333,0.6555555555555554,0.43593516328088744
0.6555555555555554,0.6555555555555554,0.47756460781886445
0.6777777777777778,0.6555555555555554,0.513563304655781
0.7,0.6555555555555554,0.5416193385627761
0.7222222222222221,0.6555555555555554,0.5596740671797787
0.7444444444444445,0.6555555555555554,0.566152984253292
0.7666666666666666,0.6555555555555554,0.5601704438453842
0.788888888888889,0.6555555555555554,0.5416736023533647
0.8111111111111111,0.6555555555555554,0.5114965831857646
0.8333333333333333,0.6555555555555554,0.4713084769602978
0.8555555555555556,0.6555555555555554,0.4234563856670622
0.8777777777777778,0.6555555555555554,0.37072367344671414
0.8999999999999999,0.6555555555555554,0.31603947362437224
0.922222222222222,0.6555555555555554,0.2621843487450089
0.9444444444444446,0.6555555555555554,0.21153652118694508
0.9666666666666668,0.6555555555555554,0.16589344884321247
0.9888888888888889,0.6555555555555554,0.1263873085584235
1.011111111111111,0.6555555555555554,0.09349438602545822
1.0333333333333332,0.6555555555555554,0.06712197850906002
1.0555555555555554,0.6555555555555554,0.046745693027928414
1.077777777777778,0.6555555555555554,0.03156654974057445
1.1,0.6555555555555554,0.020660565125579823

-1.1,0.6777777777777778,0.01598435662160091
-1.077777777777778,0.6777777777777778,0.024723268328921546
-1.0555555555555556,0.6777777777777778,0.037078225240252775
-1.0333333333333334,0.6777777777777778,0.053941439338848436
-1.0111111111111113,0.6777777777777778,0.07615785942621232
-0.9888888888888889,0.6777777777777778,0.10440074716615226
-0.9666666666666668,0.6777777777777778,0.13902962966646099
-0.9444444444444445,0.6777777777777778,0.1799510878824208
-0.9222222222222223,0.6777777777777778,0.2265081774910784
-0.9000000000000001,0.6777777777777778,0.277424840391489
-0.8777777777777779,0.6777777777777778,0.33082620981668165
-0.8555555555555556,0.6777777777777778,0.3843444875577348
-0.8333333333333335,0.6777777777777778,0.4353049879956184
-0.8111111111111111,0.6777777777777778,0.4809712214114629
-0.788888888888889,0.6777777777777778,0.5188152488232495
-0.7666666666666667,0.6777777777777778,0.5467731701670601
-0.7444444444444445,0.6777777777777778,0.563447236671682
-0.7222222222222223,0.6777777777777778,0.5682254581901944
-0.7000000000000001,0.6777777777777778,0.5613045322871455
-0.6777777777777778,0.6777777777777778,0.5436189595213385
-0.6555555555555557,0.6777777777777778,0.5166944836412676
-0.6333333333333334,0.6777777777777778,0.482454343143518
-0.6111111111111112,0.6777777777777778,0.44301054445045485
-0.5888888888888889,0.6777777777777778,0.40046954786960204
-0.5666666666666668,0.6777777777777778,0.35677403213208686
-0.5444444444444445,0.6777777777777778,0.3135923183433231
-0.5222222222222223,0.6777777777777778,0.27225722199503866
-0.5000000000000001,0.6777777777777778,0.23374855884440643
-0.47777777777777786,0.6777777777777778,0.19870921346819664
-0.4555555555555556,0.6777777777777778,0.16748349326301518
-0.43333333333333335,0.6777777777777778,0.1401675978147309
-0.4111111111111112,0.6777777777777778,0.11666431034810003
-0.38888888888888895,0.6777777777777778,0.09673647320734426
-0.3666666666666667,0.6777777777777778,0.08005583285301326
-0.34444444444444455,0.6777777777777778,0.06624524418311152
-0.3222222222222223,0.6777777777777778,0.054913125962504875
-0.30000000000000004,0.6777777777777778,0.045679694600072526
-0.2777777777777778,0.6777777777777778,0.03819506613979585
-0.25555555555555565,0.6777777777777778,0.03214987638705374
-0.2333333333333334,0.6777777777777778,0.027279579428620276
-0.21111111111111114,0.6777777777777778,0.023363943759173608
-0.188888888888889,0.6777777777777778,0.020223390641569968
-0.16666666666666674,0.6777777777777778,0.017713696178629324
-0.1444444444444445,0.6777777777777778,0.015720264822641918
-0.12222222222222223,0.6777777777777778,0.014152780253270401
-0.10000000000000009,0.6777777777777778,0.012940655010302008
-0.07777777777777772,0.6777777777777778,0.01202940675243234
-0.05555555555555558,0.6777777777777778,0.011377914121722524
-0.03333333333333344,0.6777777777777778,0.010956435650241224
-0.011111111111111072,0.6777777777777778,0.010745274304190536
0.011111111111111072,0.6777777777777778,0.010733997721946107
0.033333333333333215,0.6777777777777778,0.010921150118472247
0.05555555555555558,0.6777777777777778,0.011314403138119015
0.07777777777777772,0.6777777777777778,0.011931092638434554
0.09999999999999987,0.6777777777777778,0.012799090504257449
0.12222222222222223,0.6777777777777778,0.013957982929257836
0.14444444444444438,0.6777777777777778,0.01546058216140648
0.16666666666666652,0.6777777777777778,0.017374886426918385
0.18888888888888888,0.6777777777777778,0.0197866996362983
0.21111111111111103,0.6777777777777778,0.022803181214498147
0.2333333333333334,0.6777777777777778,0.026557552895255243
0.25555555555555554,0.6777777777777778,0.03121498204243138
0.2777777777777777,0.6777777777777778,0.036979258245462894
0.30000000000000004,0.6777777777777778,0.04409930496620988
0.3222222222222222,0.6777777777777778,0.05287391086176573
0.34444444444444433,0.6777777777777778,0.06365247170202239
0.3666666666666667,0.6777777777777778,0.07682917212905199
0.38888888888888884,0.6777777777777778,0.09282805489258344
0.411111111111111,0.6777777777777778,0.11207691386871438
0.43333333333333335,0.6777777777777778,0.13496892251829531
0.4555555555555555,0.6777777777777778,0.16181232347732133
0.47777777777777786,0.6777777777777778,0.1927702701208111
0.5,0.6777777777777778,0.22779491944301575
0.5222222222222221,0.6777777777777778,0.26656199318124313
0.5444444444444445,0.6777777777777778,0.30841405169478137
0.5666666666666667,0.6777777777777778,0.35232234540642493
0.5888888888888888,0.6777777777777778,0.39687785585546115
0.6111111111111112,0.6777777777777778,0.4403214358695305
0.6333333333333333,0.6777777777777778,0.4806202515118616
0.6555555555555554,0.6777777777777778,0.5155927032701075
0.6777777777777778,0.6777777777777778,0.5430768327889208
0.7,0.6777777777777778,0.5611287430221715
0.7222222222222221,0.6777777777777778,0.568229292995932
0.7444444444444445,0.6777777777777778,0.5634712532802173
0.7666666666666666,0.6777777777777778,0.5466972139448655
0.788888888888889,0.6777777777777778,0.5185622275269536
0.8111111111111111,0.6777777777777778,0.48050469703623283
0.8333333333333333,0.6777777777777778,0.434623148161861
0.8555555555555556,0.6777777777777778,0.38347260796783
0.8777777777777778,0.6777777777777778,0.3298088349088089
0.8999999999999999,0.6777777777777778,0.2763181389536668
0.922222222222222,0.6777777777777778,0.22537259061965548
0.9444444444444446,0.6777777777777778,0.1788444727029211
0.9666666666666668,0.6777777777777778,0.1380013731130864
0.9888888888888889,0.6777777777777778,0.10348749010786888
1.011111111111111,0.6777777777777778,0.07538136153137563
1.0333333333333332,0.6777777777777778,0.05330874476262018
1.0555555555555554,0.6777777777777778,0.03658381657482682
1.077777777777778,0.6777777777777778,0.02435251558398602
1.1,0.6777777777777778,0.015717409921069594

-1.1,0.7,0.011969526884864358
-1.077777777777778,0.7,0.018772936074512928
-1.0555555555555556,0.7,0.028559210591511227
-1.0333333333333334,0.7,0.04216089501400567
-1.0111111111111113,0.7,0.06042588858615127
-0.9888888888888889,0.7,0.0841191843566606
-0.9666666666666668,0.7,0.11380054435911437
-0.9444444444444445,0.7,0.14969210526945015
-0.9222222222222223,0.7,0.19155633559948995
-0.9000000000000001,0.7,0.2386081656278686
-0.8777777777777779,0.7,0.2894838412253178
-0.8555555555555556,0.7,0.3422824361431231
-0.8333333333333335,0.7,0.3946846813948851
-0.8111111111111111,0.7,0.44413990309911044
-0.788888888888889,0.7,0.48809842905979417
-0.7666666666666667,0.7,0.5242570461632862
-0.7444444444444445,0.7,0.5507814716967824
-0.7222222222222223,0.7,0.5664733899124413
-0.7000000000000001,0.7,0.5708596425914387
-0.6777777777777778,0.7,0.5641952670627196
-0.6555555555555557,0.7,0.5473869108854932
-0.6333333333333334,0.7,0.521855378601585
-0.6111111111111112,0.7,0.4893632602482687
-0.5888888888888889,0.7,0.4518348455459238
-0.5666666666666668,0.7,0.41119153679559045
-0.5444444444444445,0.7,0.36921862402556643
-0.5222222222222223,0.7,0.3274709297799021
-0.5000000000000001,0.7,0.2872175286051718
-0.47777777777777786,0.7,0.24942074108632584
-0.4555555555555556,0.7,0.2147421665255853
-0.43333333333333335,0.7,0.18356815119011824
-0.4111111111111112,0.7,0.15604791894997552
-0.38888888888888895,0.7,0.13213878988889577
-0.3666666666666667,0.7,0.11165396624775274
-0.34444444444444455,0.7,0.09430913905856407
-0.3222222222222223,0.7,0.07976479813085498
-0.30000000000000004,0.7,0.0676618280626642
-0.2777777777777778,0.7,0.05764887232860487
-0.25555555555555565,0.7,0.0494010115636682
-0.2333333333333334,0.7,0.042630359133595544
-0.21111111111111114,0.7,0.03709001113835573
-0.188888888888889,0.7,0.03257324119930784
-0.16666666666666674,0.7,0.02890986441451962
-0.1444444444444445,0.7,0.025961392539975685
-0.12222222222222223,0.7,0.02361612042728327
-0.10000000000000009,0.7,0.021784786669051415
-0.07777777777777772,0.7,0.020397058251673164
-0.05555555555555558,0.7,0.019398849370181596
-0.03333333333333344,0.7,0.018750385464563736
-0.011111111111111072,0.7,0.018424915368914746
0.011111111111111072,0.7,0.0184080005640879
0.033333333333333215,0.7,0.01869732909678808
0.05555555555555558,0.7,0.019302995565157112
0.07777777777777772,0.7,0.020248164125490176
0.09999999999999987,0.7,0.021570011347629578
0.12222222222222223,0.7,0.023320857859594587
0.14444444444444438,0.7,0.02556946257423259
0.16666666666666652,0.7,0.028402570325655577
0.18888888888888888,0.7,0.031926940008528096
0.21111111111111103,0.7,0.036272167657216484
0.2333333333333334,0.7,0.04159456656135674
0.25555555555555554,0.7,0.04808209144768545
0.2777777777777777,0.7,0.055959762060803706
0.30000000000000004,0.7,0.06549430507723314
0.3222222222222222,0.7,0.07699594285223242
0.34444444444444433,0.7,0.09081463887891637
0.3666666666666667,0.7,0.10732790616046174
0.38888888888888884,0.7,0.12691768262039094
0.411111111111111,0.7,0.1499348458612239
0.43333333333333335,0.7,0.17665160390043982
0.4555555555555555,0.7,0.20720406253214324
0.47777777777777786,0.7,0.24152946779961723
0.5,0.7,0.2793046750048307
0.5222222222222221,0.7,0.3198940432958834
0.5444444444444445,0.7,0.3623159481475849
0.5666666666666667,0.7,0.40523717530925885
0.5888888888888888,0.7,0.4470033074719257
0.6111111111111112,0.7,0.4857105453788467
0.6333333333333333,0.7,0.5193200513878556
0.6555555555555554,0.7,0.5458099978290848
0.6777777777777778,0.7,0.5633536354751519
0.7,0.7,0.5705049741010927
0.7222222222222221,0.7,0.5663685866144701
0.7444444444444445,0.7,0.5507281884480524
0.7666666666666666,0.7,0.5241112087402924
0.788888888888889,0.7,0.4877739270705811
0.8111111111111111,0.7,0.44360312169365745
0.8333333333333333,0.7,0.3939436265290955
0.8555555555555556,0.7,0.34137397939205744
0.8777777777777778,0.7,0.28846156779717486
0.8999999999999999,0.7,0.23753209250117144
0.922222222222222,0.7,0.1904848544804747
0.9444444444444446,0.7,0.14867606764449773
0.9666666666666668,0.7,0.11287933672206853
0.9888888888888889,0.7,0.08331870749002397
1.011111111111111,0.7,0.05975835894894183
1.0333333333333332,0.7,0.041626260622763256
1.0555555555555554,0.7,0.028147773936070278
1.077777777777778,0.7,0.018468613035071437
1.1,0.7,0.011753130518309307

-1.1,0.7222222222222221,0.008804469844956298
-1.077777777777778,0.7222222222222221,0.014003830384931639
-1.0555555555555556,0.7222222222222221,0.021612254120764635
-1.0333333333333334,0.7222222222222221,0.03237837769815067
-1.0111111111111113,0.7222222222222221,0.04710993172609171
-0.9888888888888889,0.7222222222222221,0.06660107850446133
-0.9666666666666668,0.7222222222222221,0.09153329414122599
-0.9444444444444445,0.7222222222222221,0.12235804571488114
-0.9222222222222223,0.7222222222222221,0.15917598561567203
-0.9000000000000001,0.7222222222222221,0.2016323446755626
-0.8777777777777779,0.7222222222222221,0.24884995316004604
-0.8555555555555556,0.7222222222222221,0.2994186492318499
-0.8333333333333335,0.7222222222222221,0.3514525200199173
-0.8111111111111111,0.7222222222222221,0.40271546811390513
-0.788888888888889,0.7222222222222221,0.45080315267884385
-0.7666666666666667,0.7222222222222221,0.49335823033241133
-0.7444444444444445,0.7222222222222221,0.5282887452739828
-0.7222222222222223,0.7222222222222221,0.553958339138382
-0.7000000000000001,0.7222222222222221,0.5693220502009517
-0.6777777777777778,0.7222222222222221,0.5739916058287767
-0.6555555555555557,0.7222222222222221,0.5682267632711554
-0.6333333333333334,0.7222222222222221,0.5528613838288293
-0.6111111111111112,0.7222222222222221,0.5291818803465391
-0.5888888888888889,0.7222222222222221,0.49877992515559255
-0.5666666666666668,0.7222222222222221,0.4634007516378524
-0.5444444444444445,0.7222222222222221,0.4248041904715017
-0.5222222222222223,0.7222222222222221,0.38464960154950856
-0.5000000000000001,0.7222222222222221,0.34440992954206906
-0.47777777777777786,0.7222222222222221,0.3053154843061224
-0.4555555555555556,0.7222222222222221,0.26832517241024095
-0.43333333333333335,0.7222222222222221,0.23412152498916913
-0.4111111111111112,0.7222222222222221,0.20312535946950694
-0.38888888888888895,0.7222222222222221,0.17552568054978537
-0.3666666666666667,0.7222222222222221,0.151320156553582
-0.34444444444444455,0.7222222222222221,0.1303612320732863
-0.3222222222222223,0.7222222222222221,0.11240290781404896
-0.30000000000000004,0.7222222222222221,0.09714369494417457
-0.2777777777777778,0.7222222222222221,0.08426232527514263
-0.25555555555555565,0.7222222222222221,0.07344432217395212
-0.2333333333333334,0.7222222222222221,0.06439918032697413
-0.21111111111111114,0.7222222222222221,0.05686929218317418
-0.188888888888889,0.7222222222222221,0.050632623280861294
-0.16666666666666674,0.7222222222222221,0.04550139249853569
-0.1444444444444445,0.7222222222222221,0.04131875734072891
-0.12222222222222223,0.7222222222222221,0.03795495520888243
-0.10000000000000009,0.7222222222222221,0.03530374447858072
-0.07777777777777772,0.7222222222222221,0.03327949830669211
-0.05555555555555558,0.7222222222222221,0.031815005875262356
-0.03333333333333344,0.7222222222222221,0.030859916961677326
-0.011111111111111072,0.7222222222222221,0.030379759671191657
0.011111111111111072,0.7222222222222221,0.030355490532962135
0.033333333333333215,0.7222222222222221,0.030783544759910825
0.05555555555555558,0.7222222222222221,0.031676321481085304
0.07777777777777772,0.7222222222222221,0.03306297728068428
0.09999999999999987,0.7222222222222221,0.03499034740555433
0.12222222222222223,0.7222222222222221,0.03752381065102737
0.14444444444444438,0.7222222222222221,0.04074799312359583
0.16666666666666652,0.7222222222222221,0.044767369055188536
0.18888888888888888,0.7222222222222221,0.049707018177789906
0.21111111111111103,0.7222222222222221,0.055713943418229696
0.2333333333333334,0.7222222222222221,0.06295931374294622
0.25555555555555554,0.7222222222222221,0.07164166318940715
0.2777777777777777,0.7222222222222221,0.08199041128172982
0.30000000000000004,0.7222222222222221,0.09426816024867801
0.3222222222222222,0.7222222222222221,0.10876929712274724
0.34444444444444433,0.7222222222222221,0.12581180596432856
0.3666666666666667,0.7222222222222221,0.14571920201976507
0.38888888888888884,0.7222222222222221,0.1687903504055762
0.411111111111111,0.7222222222222221,0.19525664246430569
0.43333333333333335,0.7222222222222221,0.22522836154214054
0.4555555555555555,0.7222222222222221,0.2586346835208061
0.47777777777777786,0.7222222222222221,0.2951641521468275
0.5,0.7222222222222221,0.3342142030451009
0.5222222222222221,0.7222222222222221,0.37485905287420873
0.5444444444444445,0.7222222222222221,0.4158448254079083
0.5666666666666667,0.7222222222222221,0.45561906899548854
0.5888888888888888,0.7222222222222221,0.49239882341000324
0.6111111111111112,0.7222222222222221,0.5242771966752864
0.6333333333333333,0.7222222222222221,0.5493632406546548
0.6555555555555554,0.7222222222222221,0.5659442421037852
0.6777777777777778,0.7222222222222221,0.5726541657153218
0.7,0.7222222222222221,0.5686279736208966
0.7222222222222221,0.7222222222222221,0.5536200771030891
0.7444444444444445,0.7222222222222221,0.5280672061899826
0.7666666666666666,0.7222222222222221,0.4930818813095068
0.788888888888889,0.7222222222222221,0.4503719435341802
0.8111111111111111,0.7222222222222221,0.4020928212810642
0.8333333333333333,0.7222222222222221,0.35065024534649486
0.8555555555555556,0.7222222222222221,0.29847960276357527
0.8777777777777778,0.7222222222222221,0.2478320632889373
0.8999999999999999,0.7222222222222221,0.20059600286236273
0.922222222222222,0.7222222222222221,0.15817536752170103
0.9444444444444446,0.7222222222222221,0.12143601984100172
0.9666666666666668,0.7222222222222221,0.0907192021285221
0.9888888888888889,0.7222222222222221,0.06591065096361273
1.011111111111111,0.7222222222222221,0.04654671516094766
1.0333333333333332,0.7222222222222221,0.03193614681735228
1.0555555555555554,0.7222222222222221,0.021277931556920104
1.077777777777778,0.7222222222222221,0.013760466577494954
1.1,0.7222222222222221,0.008633897845058388

-1.1,0.7444444444444445,0.0063583744977130765
-1.077777777777778,0.7444444444444445,0.010256792671729405
-1.0555555555555556,0.7444444444444445,0.016059444621496364
-1.0333333333333334,0.7444444444444445,0.02441716861831666
-1.0111111111111113,0.7444444444444445,0.03606666267702778
-0.9888888888888889,0.7444444444444445,0.05178099206718448
-0.9666666666666668,0.7444444444444445,0.07229438062333893
-0.9444444444444445,0.7444444444444445,0.09820488844062988
-0.9222222222222223,0.7444444444444445,0.12986436205067614
-0.9000000000000001,0.7444444444444445,0.1672704807970214
-0.8777777777777779,0.7444444444444445,0.20997930004933166
-0.8555555555555556,0.7444444444444445,0.2570570166621405
-0.8333333333333335,0.7444444444444445,0.3070859515997998
-0.8111111111111111,0.7444444444444445,0.3582321212380599
-0.788888888888889,0.7444444444444445,0.40837151420750323
-0.7666666666666667,0.7444444444444445,0.4552614600210319
-0.7444444444444445,0.7444444444444445,0.4967347858691569
-0.7222222222222223,0.7444444444444445,0.5308899691602493
-0.7000000000000001,0.7444444444444445,0.5562513391118928
-0.6777777777777778,0.7444444444444445,0.5718792903784429
-0.6555555555555557,0.7444444444444445,0.577419843503551
-0.6333333333333334,0.7444444444444445,0.5730933031737642
-0.6111111111111112,0.7444444444444445,0.559630767123702
-0.5888888888888889,0.7444444444444445,0.5381730714418628
-0.5666666666666668,0.7444444444444445,0.5101488118196676
-0.5444444444444445,0.7444444444444445,0.47714688434899805
-0.5222222222222223,0.7444444444444445,0.44079581089943753
-0.5000000000000001,0.7444444444444445,0.4026583651507373
-0.47777777777777786,0.7444444444444445,0.3641467305318688
-0.4555555555555556,0.7444444444444445,0.3264610006592184
-0.43333333333333335,0.7444444444444445,0.29055210676626836
-0.4111111111111112,0.7444444444444445,0.25710878202401805
-0.38888888888888895,0.7444444444444445,0.2265665849605081
-0.3666666666666667,0.7444444444444445,0.19913525304849694
-0.34444444444444455,0.7444444444444445,0.17483903373989368
-0.3222222222222223,0.7444444444444445,0.15356361031013074
-0.30000000000000004,0.7444444444444445,0.13510319260402098
-0.2777777777777778,0.7444444444444445,0.11920238095416213
-0.25555555555555565,0.7444444444444445,0.1055892860497481
-0.2333333333333334,0.7444444444444445,0.09399859271933812
-0.21111111111111114,0.7444444444444445,0.08418522753675069
-0.188888888888889,0.7444444444444445,0.07593060914876096
-0.16666666666666674,0.7444444444444445,0.06904397074366932
-0.1444444444444445,0.7444444444444445,0.0633610560471551
-0.12222222222222223,0.7444444444444445,0.058741883140782415
-0.10000000000000009,0.7444444444444445,0.05506855867308623
-0.07777777777777772,0.7444444444444445,0.05224354557042712
-0.05555555555555558,0.7444444444444445,0.05018844600577201
-0.03333333333333344,0.7444444444444445,0.04884324177290452
-0.011111111111111072,0.7444444444444445,0.048165946979895895
0.011111111111111072,0.7444444444444445,0.04813266971810884
0.033333333333333215,0.7444444444444445,0.04873807701489234
0.05555555555555558,0.7444444444444445,0.04999618779446198
0.07777777777777772,0.7444444444444445,0.051941306002667054
0.09999999999999987,0.7444444444444445,0.05462880611040858
0.12222222222222223,0.7444444444444445,0.05813546056334822
0.14444444444444438,0.7444444444444445,0.06255910153842881
0.16666666666666652,0.7444444444444445,0.06801764224635169
0.18888888888888888,0.7444444444444445,0.07464778508165303
0.21111111111111103,0.7444444444444445,0.08260398460527148
0.2333333333333334,0.7444444444444445,0.09205824041300643
0.25555555555555554,0.7444444444444445,0.1032009184579321
0.2777777777777777,0.7444444444444445,0.11624199548471513
0.30000000000000004,0.7444444444444445,0.13141102009979616
0.3222222222222222,0.7444444444444445,0.1489530014876378
0.34444444444444433,0.7444444444444445,0.16911680585273348
0.3666666666666667,0.7444444444444445,0.1921328736047389
0.38888888888888884,0.7444444444444445,0.21817839836716524
0.411111111111111,0.7444444444444445,0.24733046409613932
0.43333333333333335,0.7444444444444445,0.27951062888585
0.4555555555555555,0.7444444444444445,0.31442744940925443
0.47777777777777786,0.7444444444444445,0.3515257685102777
0.5,0.7444444444444445,0.38995266818638175
0.5222222222222221,0.7444444444444445,0.4285494986981688
0.5444444444444445,0.7444444444444445,0.46587729964966146
0.5666666666666667,0.7444444444444445,0.5002794441174513
0.5888888888888888,0.7444444444444445,0.529980837071055
0.6111111111111112,0.7444444444444445,0.5532179528461348
0.6333333333333333,0.7444444444444445,0.5683889478595419
0.6555555555555554,0.7444444444444445,0.5742086756803441
0.6777777777777778,0.7444444444444445,0.5698504076411931
0.7,0.7444444444444445,0.5550552046559644
0.7222222222222221,0.7444444444444445,0.5301918387952846
0.7444444444444445,0.7444444444444445,0.4962551879056313
0.7666666666666666,0.7444444444444445,0.4547987745892592
0.788888888888889,0.7444444444444445,0.4078065363207446
0.8111111111111111,0.7444444444444445,0.3575183480447874
0.8333333333333333,0.7444444444444445,0.3062313669849389
0.8555555555555556,0.7444444444444445,0.25610324660011663
0.8777777777777778,0.7444444444444445,0.20898268374217005
0.8999999999999999,0.7444444444444445,0.16628764355737014
0.922222222222222,0.7444444444444445,0.12894302806923844
0.9444444444444446,0.7444444444444445,0.09737938714856752
0.9666666666666668,0.7444444444444445,0.07158468689519822
0.9888888888888889,0.7444444444444445,0.05119405428164111
1.011111111111111,0.7444444444444445,0.035598973260316726
1.0333333333333332,0.7444444444444445,0.02405781199055702
1.0555555555555554,0.7444444444444445,0.01579310345769269
1.077777777777778,0.7444444444444445,0.010066377281599351
1.1,0.7444444444444445,0.006227079197135967

-1.1,0.7666666666666666,0.004505852665431083
-1.077777777777778,0.7666666666666666,0.007372017198682274
-1.0555555555555556,0.7666666666666666,0.01171075873606254
-1.0333333333333334,0.7666666666666666,0.0180702675787713
-1.0111111111111113,0.7666666666666666,0.02709715169964339
-0.9888888888888889,0.7666666666666666,0.039506477039776465
-0.9666666666666668,0.7666666666666666,0.05602896168194485
-0.9444444444444445,0.7666666666666666,0.07733552878023447
-0.9222222222222223,0.7666666666666666,0.10394410062388676
-0.9000000000000001,0.7666666666666666,0.13611863039207528
-0.8777777777777779,0.7666666666666666,0.17377472305099861
-0.8555555555555556,0.7666666666666666,0.21640846954656412
-0.8333333333333335,0.7666666666666666,0.26306424445061244
-0.8111111111111111,0.7666666666666666,0.3123527870791306
-0.788888888888889,0.7666666666666666,0.362523407877568
-0.7666666666666667,0.7666666666666666,0.411585061088839
-0.7444444444444445,0.7666666666666666,0.4574623304676137
-0.7222222222222223,0.7666666666666666,0.4981661575364731
-0.7000000000000001,0.7666666666666666,0.531956880727347
-0.6777777777777778,0.7666666666666666,0.5574792646407437
-0.6555555555555557,0.7666666666666666,0.5738549132367978
-0.6333333333333334,0.7666666666666666,0.5807251154067353
-0.6111111111111112,0.7666666666666666,0.5782447972235447
-0.5888888888888889,0.7666666666666666,0.5670342327647738
-0.5666666666666668,0.7666666666666666,0.5480986834738025
-0.5444444444444445,0.7666666666666666,0.5227272888780415
-0.5222222222222223,0.7666666666666666,0.49238205549873687
-0.5000000000000001,0.7666666666666666,0.4585865974679221
-0.47777777777777786,0.7666666666666666,0.4228230184589572
-0.4555555555555556,0.7666666666666666,0.3864441513479869
-0.43333333333333335,0.7666666666666666,0.35060703344086414
-0.4111111111111112,0.7666666666666666,0.3162316017122338
-0.38888888888888895,0.7666666666666666,0.28398595473628174
-0.3666666666666667,0.7666666666666666,0.25429636298779534
-0.34444444444444455,0.7666666666666666,0.22737712094587784
-0.3222222222222223,0.7666666666666666,0.20327308367724697
-0.30000000000000004,0.7666666666666666,0.18190691291031236
-0.2777777777777778,0.7666666666666666,0.16312384720012058
-0.25555555555555565,0.7666666666666666,0.14672888752774504
-0.2333333333333334,0.7666666666666666,0.13251397371521714
-0.21111111111111114,0.7666666666666666,0.12027524638255536
-0.188888888888889,0.7666666666666666,0.10982225320709126
-0.16666666666666674,0.7666666666666666,0.10098172321464667
-0.1444444444444445,0.7666666666666666,0.09359840995936174
-0.12222222222222223,0.7666666666666666,0.08753483737387681
-0.10000000000000009,0.7666666666666666,0.08267096967016874
-0.07777777777777772,0.7666666666666666,0.07890417248700923
-0.05555555555555558,0.7666666666666666,0.07614947107536094
-0.03333333333333344,0.7666666666666666,0.07434001784106883
-0.011111111111111072,0.7666666666666666,0.07342773641529651
0.011111111111111072,0.7666666666666666,0.07338417689989336
0.033333333333333215,0.7666666666666666,0.07420160466444985
0.05555555555555558,0.7666666666666666,0.07589422968846571
0.07777777777777772,0.7666666666666666,0.07849930598356608
0.09999999999999987,0.7666666666666666,0.0820776737014445
0.12222222222222223,0.7666666666666666,0.08671327351621486
0.14444444444444438,0.7666666666666666,0.09251130335224272
0.16666666666666652,0.7666666666666666,0.09959502111352843
0.18888888888888888,0.7666666666666666,0.10810164383424851
0.21111111111111103,0.7666666666666666,0.11817817892292855
0.2333333333333334,0.7666666666666666,0.12997811594157932
0.25555555555555554,0.7666666666666666,0.14365950757129659
0.2777777777777777,0.7666666666666666,0.1593840196770009
0.30000000000000004,0.7666666666666666,0.17731520862024572
0.3222222222222222,0.7666666666666666,0.1976130062748776
0.34444444444444433,0.7666666666666666,0.22042071672691688
0.3666666666666667,0.7666666666666666,0.24584125850479047
0.38888888888888884,0.7666666666666666,0.2739011607444238
0.411111111111111,0.7666666666666666,0.30450376582550465
0.43333333333333335,0.7666666666666666,0.33737660839063177
0.4555555555555555,0.7666666666666666,0.3720211607559089
0.47777777777777786,0.7666666666666666,0.40767516502504614
0.5,0.7666666666666666,0.4432979617395355
0.5222222222222221,0.7666666666666666,0.47758734290909005
0.5444444444444445,0.7666666666666666,0.5090327313878326
0.5666666666666667,0.7666666666666666,0.5360045085501495
0.5888888888888888,0.7666666666666666,0.5568738593782608
0.6111111111111112,0.7666666666666666,0.5701523851072603
0.6333333333333333,0.7666666666666666,0.5746366747767381
0.6555555555555554,0.7666666666666666,0.5695406349972455
0.6777777777777778,0.7666666666666666,0.5545981260817691
0.7,0.7666666666666666,0.5301206435400648
0.7222222222222221,0.7666666666666666,0.4969994494329044
0.7444444444444445,0.7666666666666666,0.45664833790096593
0.7666666666666666,0.7666666666666666,0.4108912785205341
0.788888888888889,0.7666666666666666,0.36180725269466396
0.8111111111111111,0.7666666666666666,0.31155118862504005
0.8333333333333333,0.7666666666666666,0.26217363073765954
0.8555555555555556,0.7666666666666666,0.21546176297100436
0.8777777777777778,0.7666666666666666,0.17282053189359128
0.8999999999999999,0.7666666666666666,0.13520563510112116
0.922222222222222,0.7666666666666666,0.10311150230186014
0.9444444444444446,0.7666666666666666,0.07660888667783557
0.9666666666666668,0.7666666666666666,0.055419968473710966
0.9888888888888889,0.7666666666666666,0.03901508940541542
1.011111111111111,0.7666666666666666,0.026714756267868196
1.0333333333333332,0.7666666666666666,0.017782968622744068
1.0555555555555554,0.7666666666666666,0.011502256772896378
1.077777777777778,0.7666666666666666,0.007225835217471017
1.1,0.7666666666666666,0.004406854557042894

-1.1,0.788888888888889,0.0031315909151609033
-1.077777777777778,0.788888888888889,0.005196708363252821
-1.0555555555555556,0.788888888888889,0.008375449434754358
-1.0333333333333334,0.788888888888889,0.013115785197881702
-1.0111111111111113,0.788888888888889,0.019965658217137035
-0.9888888888888889,0.788888888888889,0.029558350553032273
-0.9666666666666668,0.788888888888889,0.042579055463556524
-0.9444444444444445,0.788888888888889,0.059710677610417595
-0.9222222222222223,0.788888888888889,0.08156031478503722
-0.9000000000000001,0.788888888888889,0.10857216610002177
-0.8777777777777779,0.788888888888889,0.1409369305960561
-0.8555555555555556,0.788888888888889,0.17851100883868004
-0.8333333333333335,0.788888888888889,0.2207599193460415
-0.8111111111111111,0.788888888888889,0.2667385806875973
-0.788888888888889,0.788888888888889,0.31511644913144204
-0.7666666666666667,0.788888888888889,0.3642487004204622
-0.7444444444444445,0.788888888888889,0.41228712965860576
-0.7222222222222223,0.788888888888889,0.4573179261039633
-0.7000000000000001,0.788888888888889,0.49750943579906165
-0.6777777777777778,0.788888888888889,0.531252233008815
-0.6555555555555557,0.788888888888889,0.5572761422036321
-0.6333333333333334,0.788888888888889,0.5747333442414961
-0.6111111111111112,0.788888888888889,0.5832420208449627
-0.5888888888888889,0.788888888888889,0.5828899073691427
-0.5666666666666668,0.788888888888889,0.5742009091800164
-0.5444444444444445,0.788888888888889,0.5580704952700105
-0.5222222222222223,0.788888888888889,0.5356772696969648
-0.5000000000000001,0.788888888888889,0.5083793855184838
-0.47777777777777786,0.788888888888889,0.4776055048163009
-0.4555555555555556,0.788888888888889,0.4447506179243113
-0.43333333333333335,0.788888888888889,0.4110867207720098
-0.4111111111111112,0.788888888888889,0.3776966362669228
-0.38888888888888895,0.788888888888889,0.3454360392596284
-0.3666666666666667,0.788888888888889,0.3149244415671638
-0.34444444444444455,0.788888888888889,0.286561433676991
-0.3222222222222223,0.788888888888889,0.2605609582135946
-0.30000000000000004,0.788888888888889,0.23699466726344076
-0.2777777777777778,0.788888888888889,0.2158357925263962
-0.25555555555555565,0.788888888888889,0.196997082916284
-0.2333333333333334,0.788888888888889,0.1803594040285747
-0.21111111111111114,0.788888888888889,0.1657905700740065
-0.188888888888889,0.788888888888889,0.153156123137563
-0.16666666666666674,0.788888888888889,0.14232474721777807
-0.1444444444444445,0.788888888888889,0.1331709140595257
-0.12222222222222223,0.788888888888889,0.125576612508036
-0.10000000000000009,0.788888888888889,0.11943309829532121
-0.07777777777777772,0.788888888888889,0.1146428869970838
-0.05555555555555558,0.788888888888889,0.11112185849000816
-0.03333333333333344,0.788888888888889,0.10880130541344932
-0.011111111111111072,0.788888888888889,0.10762988209452862
0.011111111111111072,0.788888888888889,0.10757551944361185
0.033333333333333215,0.788888888888889,0.10862735167357225
0.05555555555555558,0.788888888888889,0.1107975315869216
0.07777777777777772,0.788888888888889,0.11412255682983255
0.09999999999999987,0.788888888888889,0.11866350731799358
0.12222222222222223,0.788888888888889,0.12450453324074812
0.14444444444444438,0.788888888888889,0.13174912952037765
0.16666666666666652,0.788888888888889,0.14051420196261943
0.18888888888888888,0.788888888888889,0.15092256960405795
0.21111111111111103,0.788888888888889,0.1630951286196561
0.2333333333333334,0.788888888888889,0.17714412256308731
0.25555555555555554,0.788888888888889,0.19316855838939792
0.2777777777777777,0.788888888888889,0.21125170108836278
0.30000000000000004,0.788888888888889,0.23145899473375364
0.3222222222222222,0.788888888888889,0.2538332219876289
0.34444444444444433,0.788888888888889,0.2783829206668362
0.3666666666666667,0.788888888888889,0.30506062924417554
0.38888888888888884,0.788888888888889,0.33372967462303926
0.411111111111111,0.788888888888889,0.36412165054712003
0.43333333333333335,0.788888888888889,0.39579064990070467
0.4555555555555555,0.788888888888889,0.4280735958911566
0.47777777777777786,0.788888888888889,0.4600676005248302
0.5,0.788888888888889,0.4906344908416042
0.5222222222222221,0.788888888888889,0.5184394162891218
0.5444444444444445,0.788888888888889,0.5420253335288375
0.5666666666666667,0.788888888888889,0.559919147658153
0.5888888888888888,0.788888888888889,0.5707595220164876
0.6111111111111112,0.788888888888889,0.5734318913513513
0.6333333333333333,0.788888888888889,0.5671937709583086
0.6555555555555554,0.788888888888889,0.5517734348734076
0.6777777777777778,0.788888888888889,0.5274274854727209
0.7,0.788888888888889,0.49494750036959223
0.7222222222222221,0.788888888888889,0.4556122872387918
0.7444444444444445,0.788888888888889,0.411089499052602
0.7666666666666666,0.788888888888889,0.3632974222858767
0.788888888888889,0.788888888888889,0.31424348993738227
0.8111111111111111,0.788888888888889,0.2658594191796905
0.8333333333333333,0.788888888888889,0.21985310922580117
0.8555555555555556,0.788888888888889,0.17759441462254622
0.8777777777777778,0.788888888888889,0.140046164896832
0.8999999999999999,0.788888888888889,0.10774445703285844
0.922222222222222,0.788888888888889,0.08082475908060041
0.9444444444444446,0.788888888888889,0.059084162268179405
0.9666666666666668,0.788888888888889,0.042066264115425266
0.9888888888888889,0.788888888888889,0.02915411246172417
1.011111111111111,0.788888888888889,0.01965819161598168
1.0333333333333332,0.788888888888889,0.012889860682458343
1.0555555555555554,0.788888888888889,0.008214956012809754
1.077777777777778,0.788888888888889,0.005086447084547451
1.1,0.788888888888889,0.0030583309807145314

-1.1,0.8111111111111111,0.002133420803480087
-1.077777777777778,0.8111111111111111,0.0035908052094550166
-1.0555555555555556,0.8111111111111111,0.005871399819907639
-1.0333333333333334,0.8111111111111111,0.009330693860049408
-1.0111111111111113,0.8111111111111111,0.014417947691067
-0.9888888888888889,0.8111111111111111,0.021672665968128862
-0.9666666666666668,0.8111111111111111,0.03170670132334764
-0.9444444444444445,0.8111111111111111,0.04516888317548872
-0.9222222222222223,0.8111111111111111,0.06269130935711237
-0.9000000000000001,0.8111111111111111,0.08481968598234003
-0.8777777777777779,0.8111111111111111,0.11193384846160596
-0.8555555555555556,0.8111111111111111,0.14416803844501788
-0.8333333333333335,0.8111111111111111,0.18134271668609547
-0.8111111111111111,0.8111111111111111,0.2229198722513037
-0.788888888888889,0.8111111111111111,0.2679915797308013
-0.7666666666666667,0.8111111111111111,0.3153072009102103
-0.7444444444444445,0.8111111111111111,0.36333896981120567
-0.7222222222222223,0.8111111111111111,0.41037996330947263
-0.7000000000000001,0.8111111111111111,0.45466387257018614
-0.6777777777777778,0.8111111111111111,0.4944934037663696
-0.6555555555555557,0.8111111111111111,0.528363785485873
-0.6333333333333334,0.8111111111111111,0.5550693762966946
-0.6111111111111112,0.8111111111111111,0.573784022217888
-0.5888888888888889,0.8111111111111111,0.5841088819942466
-0.5666666666666668,0.8111111111111111,0.5860844801360786
-0.5444444444444445,0.8111111111111111,0.5801667033757237
-0.5222222222222223,0.8111111111111111,0.5671694946966921
-0.5000000000000001,0.8111111111111111,0.5481802290393436
-0.47777777777777786,0.8111111111111111,0.5244569626902778
-0.4555555555555556,0.8111111111111111,0.4973193248121509
-0.43333333333333335,0.8111111111111111,0.46804593824319257
-0.4111111111111112,0.8111111111111111,0.4377902391001904
-0.38888888888888895,0.8111111111111111,0.40752325873085105
-0.3666666666666667,0.8111111111111111,0.37800690835379064
-0.34444444444444455,0.8111111111111111,0.34979575574037486
-0.3222222222222223,0.8111111111111111,0.3232606262330752
-0.30000000000000004,0.8111111111111111,0.2986247438009299
-0.2777777777777778,0.8111111111111111,0.2760030174330733
-0.25555555555555565,0.8111111111111111,0.25543713140106983
-0.2333333333333334,0.8111111111111111,0.23692235773165618
-0.21111111111111114,0.8111111111111111,0.22042531361941187
-0.188888888888889,0.8111111111111111,0.20589430109767445
-0.16666666666666674,0.8111111111111111,0.19326496043206373
-0.1444444444444445,0.8111111111111111,0.18246385035305057
-0.12222222222222223,0.8111111111111111,0.1734117106114887
-0.10000000000000009,0.8111111111111111,0.16602713602472266
-0.07777777777777772,0.8111111111111111,0.16023062914040925
-0.05555555555555558,0.8111111111111111,0.15594867742404178
-0.03333333333333344,0.8111111111111111,0.15311755348680062
-0.011111111111111072,0.8111111111111111,0.15168675598855744
0.011111111111111072,0.8111111111111111,0.15162217450586188
0.033333333333333215,0.8111111111111111,0.15290903722555382
0.05555555555555558,0.8111111111111111,0.15555447107670137
0.07777777777777772,0.8111111111111111,0.15958916372285703
0.09999999999999987,0.8111111111111111,0.1650673250590581
0.12222222222222223,0.8111111111111111,0.1720640735628341
0.14444444444444438,0.8111111111111111,0.18066964568315683
0.16666666666666652,0.8111111111111111,0.1909804661340063
0.18888888888888888,0.8111111111111111,0.20308799326303478
0.21111111111111103,0.8111111111111111,0.2170670758422647
0.2333333333333334,0.8111111111111111,0.23296593840154997
0.25555555555555554,0.8111111111111111,0.25079951279078794
0.2777777777777777,0.8111111111111111,0.2705465491425977
0.30000000000000004,0.8111111111111111,0.2921490388550603
0.3222222222222222,0.8111111111111111,0.31551061008348763
0.34444444444444433,0.8111111111111111,0.34048955093618294
0.3666666666666667,0.8111111111111111,0.36688268810377184
0.38888888888888884,0.8111111111111111,0.3943987463596855
0.411111111111111,0.8111111111111111,0.42262362381854557
0.43333333333333335,0.8111111111111111,0.45098421451909626
0.4555555555555555,0.8111111111111111,0.47872065919199147
0.47777777777777786,0.8111111111111111,0.50487800785217
0.5,0.8111111111111111,0.5283265888962676
0.5222222222222221,0.8111111111111111,0.5478160381053873
0.5444444444444445,0.8111111111111111,0.5620618342097923
0.5666666666666667,0.8111111111111111,0.5698566739932737
0.5888888888888888,0.8111111111111111,0.5701935328711033
0.6111111111111112,0.8111111111111111,0.5623839355302848
0.6333333333333333,0.8111111111111111,0.5461544209186331
0.6555555555555554,0.8111111111111111,0.5217064672203465
0.6777777777777778,0.8111111111111111,0.48972980111614406
0.7,0.8111111111111111,0.4513652760415294
0.7222222222222221,0.8111111111111111,0.4081204092128795
0.7444444444444445,0.8111111111111111,0.3617471971720951
0.7666666666666666,0.8111111111111111,0.31409700577597466
0.788888888888889,0.8111111111111111,0.266970333047193
0.8111111111111111,0.8111111111111111,0.22197955237887415
0.8333333333333333,0.8111111111111111,0.1804402751436523
0.8555555555555556,0.8111111111111111,0.1433021499994
0.8777777777777778,0.8111111111111111,0.11112363075741089
0.8999999999999999,0.8111111111111111,0.08408867729665506
0.922222222222222,0.8111111111111111,0.062057711858503804
0.9444444444444446,0.8111111111111111,0.04464138696957434
0.9666666666666668,0.8111111111111111,0.031284315795962324
0.9888888888888889,0.8111111111111111,0.021346813174287476
1.011111111111111,0.8111111111111111,0.014175367976990403
1.0333333333333332,0.8111111111111111,0.00915620266935578
1.0555555555555554,0.8111111111111111,0.005750010469738357
1.077777777777778,0.8111111111111111,0.00350908755246413
1.1,0.8111111111111111,0.0020801760484705366

-1.1,0.8333333333333333,0.0014238848403957084
-1.077777777777778,0.8333333333333333,0.0024306844011492855
-1.0555555555555556,0.8333333333333333,0.004032049368251283
-1.0333333333333334,0.8333333333333333,0.006502085394892014
-1.0111111111111113,0.8333333333333333,0.010197694421902713
-0.9888888888888889,0.8333333333333333,0.015562326559139169
-0.9666666666666668,0.8333333333333333,0.023119568402683786
-0.9444444444444445,0.8333333333333333,0.0334531388551621
-0.9222222222222223,0.8333333333333333,0.047171115735463245
-0.9000000000000001,0.8333333333333333,0.06485441585348738
-0.8777777777777779,0.8333333333333333,0.08699245746127408
-0.8555555555555556,0.8333333333333333,0.1139120307037298
-0.8333333333333335,0.8333333333333333,0.14570798548689168
-0.8111111111111111,0.8333333333333333,0.18218570737395334
-0.788888888888889,0.8333333333333333,0.22282499754483356
-0.7666666666666667,0.8333333333333333,0.26677280917964435
-0.7444444444444445,0.8333333333333333,0.3128686884856353
-0.7222222222222223,0.8333333333333333,0.35970245451141825
-0.7000000000000001,0.8333333333333333,0.40569948608103445
-0.6777777777777778,0.8333333333333333,0.44922567807210656
-0.6555555555555557,0.8333333333333333,0.48870205290790636
-0.6333333333333334,0.8333333333333333,0.5227181665928206
-0.6111111111111112,0.8333333333333333,0.5501336034895411
-0.5888888888888889,0.8333333333333333,0.5701577795888428
-0.5666666666666668,0.8333333333333333,0.582399914527403
-0.5444444444444445,0.8333333333333333,0.5868835256683854
-0.5222222222222223,0.8333333333333333,0.5840233098504124
-0.5000000000000001,0.8333333333333333,0.5745667417004414
-0.47777777777777786,0.8333333333333333,0.5595076180643839
-0.4555555555555556,0.8333333333333333,0.5399831466123929
-0.43333333333333335,0.8333333333333333,0.5171688360844412
-0.4111111111111112,0.8333333333333333,0.4921854466017506
-0.38888888888888895,0.8333333333333333,0.466029316908676
-0.3666666666666667,0.8333333333333333,0.43953210871225623
-0.34444444444444455,0.8333333333333333,0.4133497730117273
-0.3222222222222223,0.8333333333333333,0.38797504394769794
-0.30000000000000004,0.8333333333333333,0.36376441430988393
-0.2777777777777778,0.8333333333333333,0.3409699823810562
-0.25555555555555565,0.8333333333333333,0.3197684774980638
-0.2333333333333334,0.8333333333333333,0.3002831304424689
-0.21111111111111114,0.8333333333333333,0.28259754519487323
-0.188888888888889,0.8333333333333333,0.2667632788305482
-0.16666666666666674,0.8333333333333333,0.2528039425257633
-0.1444444444444445,0.8333333333333333,0.24071841377898023
-0.12222222222222223,0.8333333333333333,0.23048473670440509
-0.10000000000000009,0.8333333333333333,0.2220651352956512
-0.07777777777777772,0.8333333333333333,0.21541176244405302
-0.05555555555555558,0.8333333333333333,0.2104725401719983
-0.03333333333333344,0.8333333333333333,0.20719661168592374
-0.011111111111111072,0.8333333333333333,0.2055392595224825
0.011111111111111072,0.8333333333333333,0.20546637635191092
0.033333333333333215,0.8333333333333333,0.20695854632532326
0.05555555555555558,0.8333333333333333,0.21001450026081978
0.07777777777777772,0.8333333333333333,0.21465327668868903
0.09999999999999987,0.8333333333333333,0.22091405950589518
0.12222222222222223,0.8333333333333333,0.22885258812082152
0.14444444444444438,0.8333333333333333,0.23853340406017642
0.16666666666666652,0.8333333333333333,0.250018035635152
0.18888888888888888,0.8333333333333333,0.26335036820937036
0.21111111111111103,0.8333333333333333,0.27854154230921485
0.2333333333333334,0.8333333333333333,0.29555728521138386
0.25555555555555554,0.8333333333333333,0.31431019044990366
0.2777777777777777,0.8333333333333333,0.3346579739563434
0.30000000000000004,0.8333333333333333,0.35640646799722675
0.3222222222222222,0.8333333333333333,0.37931382812154457
0.34444444444444433,0.8333333333333333,0.40309111302278106
0.3666666666666667,0.8333333333333333,0.4273948768450472
0.38888888888888884,0.8333333333333333,0.4518099494393428
0.411111111111111,0.8333333333333333,0.47582465308015554
0.43333333333333335,0.8333333333333333,0.4988051008094707
0.4555555555555555,0.8333333333333333,0.5199784186023307
0.47777777777777786,0.8333333333333333,0.538435437137511
0.5,0.8333333333333333,0.5531610249039417
0.5222222222222221,0.8333333333333333,0.563095138895563
0.5444444444444445,0.8333333333333333,0.5672210469550968
0.5666666666666667,0.8333333333333333,0.5646706783236156
0.5888888888888888,0.8333333333333333,0.5548322890866125
0.6111111111111112,0.8333333333333333,0.5374436990043358
0.6333333333333333,0.8333333333333333,0.5126556441258397
0.6555555555555554,0.8333333333333333,0.4810539393130174
0.6777777777777778,0.8333333333333333,0.44363525337551485
0.7,0.8333333333333333,0.4017381907280472
0.7222222222222221,0.8333333333333333,0.3569378569960924
0.7444444444444445,0.8333333333333333,0.31091714686575095
0.7666666666666666,0.8333333333333333,0.2653309067315843
0.788888888888889,0.8333333333333333,0.2216795250550056
0.8111111111111111,0.8333333333333333,0.18120641496717266
0.8333333333333333,0.8333333333333333,0.14482969677518023
0.8555555555555556,0.8333333333333333,0.11311292577002768
0.8777777777777778,0.8333333333333333,0.08627392417939114
0.8999999999999999,0.8333333333333333,0.06422567520826362
0.922222222222222,0.8333333333333333,0.04663964876697124
0.9444444444444446,0.8333333333333333,0.033020322493942864
0.9666666666666668,0.8333333333333333,0.022780068470463335
0.9888888888888889,0.8333333333333333,0.015305619970360387
1.011111111111111,0.8333333333333333,0.010010365195661104
1.0333333333333332,0.8333333333333333,0.006370000822632623
1.0555555555555554,0.8333333333333333,0.003941974996863121
1.077777777777778,0.8333333333333333,0.002371233110187527
1.1,0.8333333333333333,0.0013858906817030125

-1.1,0.8555555555555556,0.0009305100092280677
-1.077777777777778,0.8555555555555556,0.0016109750003320614
-1.0555555555555556,0.8555555555555556,0.0027108205237499636
-1.0333333333333334,0.8555555555555556,0.004435486253655719
-1.0111111111111113,0.8555555555555556,0.007059953390082021
-0.9888888888888889,0.8555555555555556,0.010936602836365794
-0.9666666666666668,0.8555555555555556,0.016496516584887825
-0.9444444444444445,0.8555555555555556,0.02424101317053129
-0.9222222222222223,0.8555555555555556,0.0347207213615523
-0.9000000000000001,0.8555555555555556,0.04850078715981992
-0.8777777777777779,0.8555555555555556,0.0661128207198177
-0.8555555555555556,0.8555555555555556,0.08799664752279046
-0.8333333333333335,0.8555555555555556,0.11443736921538063
-0.8111111111111111,0.8555555555555556,0.14550511652113354
-0.788888888888889,0.8555555555555556,0.1810057110569207
-0.7666666666666667,0.8555555555555556,0.22044998439991287
-0.7444444444444445,0.8555555555555556,0.2630477718750005
-0.7222222222222223,0.8555555555555556,0.30772992267149074
-0.7000000000000001,0.8555555555555556,0.3531985179359855
-0.6777777777777778,0.8555555555555556,0.3980023236328727
-0.6555555555555557,0.8555555555555556,0.44063164837998525
-0.6333333333333334,0.8555555555555556,0.4796243950425492
-0.6111111111111112,0.8555555555555556,0.5136732882024415
-0.5888888888888889,0.8555555555555556,0.5417231954907297
-0.5666666666666668,0.8555555555555556,0.5630474560666108
-0.5444444444444445,0.8555555555555556,0.5772935936023105
-0.5222222222222223,0.8555555555555556,0.5844920204796495
-0.5000000000000001,0.8555555555555556,0.5850262455497618
-0.47777777777777786,0.8555555555555556,0.5795690113157671
-0.4555555555555556,0.8555555555555556,0.5689944855150589
-0.43333333333333335,0.8555555555555556,0.5542806428074327
-0.4111111111111112,0.8555555555555556,0.5364170705595546
-0.38888888888888895,0.8555555555555556,0.5163311488775271
-0.3666666666666667,0.8555555555555556,0.4948404456396232
-0.34444444444444455,0.8555555555555556,0.4726326972809513
-0.3222222222222223,0.8555555555555556,0.450268794719642
-0.30000000000000004,0.8555555555555556,0.4282003790994326
-0.2777777777777778,0.8555555555555556,0.4067927639130591
-0.25555555555555565,0.8555555555555556,0.3863456847945326
-0.2333333333333334,0.8555555555555556,0.3671077481535928
-0.21111111111111114,0.8555555555555556,0.3492839945861462
-0.188888888888889,0.8555555555555556,0.33303854428235824
-0.16666666666666674,0.8555555555555556,0.31849529942961574
-0.1444444444444445,0.8555555555555556,0.3057392763508147
-0.12222222222222223,0.8555555555555556,0.2948199312199365
-0.10000000000000009,0.8555555555555556,0.2857565527801805
-0.07777777777777772,0.8555555555555556,0.2785449577774293
-0.05555555555555558,0.8555555555555556,0.27316452363764526
-0.03333333333333344,0.8555555555555556,0.26958488292179505
-0.011111111111111072,0.8555555555555556,0.267772059770031
0.011111111111111072,0.8555555555555556,0.2676941284767411
0.033333333333333215,0.8555555555555556,0.2693264376828322
0.05555555555555558,0.8555555555555556,0.2726560791422464
0.07777777777777772,0.8555555555555556,0.27768475624093963
0.09999999999999987,0.8555555555555556,0.28442878079392353
0.12222222222222223,0.8555555555555556,0.2929148587674146
0.14444444444444438,0.8555555555555556,0.3031708019825024
0.16666666666666652,0.8555555555555556,0.31521135234466513
0.18888888888888888,0.8555555555555556,0.3290207330834292
0.21111111111111103,0.8555555555555556,0.3445349173753039
0.2333333333333334,0.8555555555555556,0.36162735343533536
0.25555555555555554,0.8555555555555556,0.38010149602267407
0.2777777777777777,0.8555555555555556,0.39969178869873345
0.30000000000000004,0.8555555555555556,0.4200720716160666
0.3222222222222222,0.8555555555555556,0.44086763506237747
0.34444444444444433,0.8555555555555556,0.46166543751479233
0.3666666666666667,0.8555555555555556,0.48201729887262773
0.38888888888888884,0.8555555555555556,0.5014334509030286
0.411111111111111,0.8555555555555556,0.5193680743168485
0.43333333333333335,0.8555555555555556,0.5352030064616525
0.4555555555555555,0.8555555555555556,0.5482389932156222
0.47777777777777786,0.8555555555555556,0.5577043290827642
0.5,0.8555555555555556,0.5627879701400009
0.5222222222222221,0.8555555555555556,0.5626987645435638
0.5444444444444445,0.8555555555555556,0.5567457607178645
0.5666666666666667,0.8555555555555556,0.5444284664134207
0.5888888888888888,0.8555555555555556,0.5255220994562971
0.6111111111111112,0.8555555555555556,0.5001422811351582
0.6333333333333333,0.8555555555555556,0.46877637110970005
0.6555555555555554,0.8555555555555556,0.4322740026040372
0.6777777777777778,0.8555555555555556,0.3917960923332318
0.7,0.8555555555555556,0.34872826053808215
0.7222222222222221,0.8555555555555556,0.304569969823072
0.7444444444444445,0.8555555555555556,0.26081393483673965
0.7666666666666666,0.8555555555555556,0.21883109820690186
0.788888888888889,0.8555555555555556,0.17977479648373715
0.8111111111111111,0.8555555555555556,0.14451411738594638
0.8333333333333333,0.8555555555555556,0.1136016127152702
0.8555555555555556,0.8555555555555556,0.08727535842840195
0.8777777777777778,0.8555555555555556,0.06549071678586096
0.8999999999999999,0.8555555555555556,0.04797376868829535
0.922222222222222,0.8555555555555556,0.03428667462074126
0.9444444444444446,0.8555555555555556,0.023895263508891814
0.9666666666666668,0.8555555555555556,0.016230673718714676
0.9888888888888889,0.8555555555555556,0.010739365866544375
1.011111111111111,0.8555555555555556,0.006918675905634789
1.0333333333333332,0.8555555555555556,0.0043377085831700895
1.0555555555555554,0.8555555555555556,0.0026453772024588188
1.077777777777778,0.8555555555555556,0.0015685838043027057
1.1,0.8555555555555556,0.000903920379312302

-1.1,0.8777777777777778,0.0005950792945284166
-1.077777777777778,0.8777777777777778,0.0010447753433499571
-1.0555555555555556,0.8777777777777778,0.0017832339452377964
-1.0333333333333334,0.8777777777777778,0.0029601531277863155
-1.0111111111111113,0.8777777777777778,0.004781139652256718
-0.9888888888888889,0.8777777777777778,0.007517264902029052
-0.9666666666666668,0.8777777777777778,0.01151089356318332
-0.9444444444444445,0.8777777777777778,0.01717509847044832
-0.9222222222222223,0.8777777777777778,0.02498400191362356
-0.9000000000000001,0.8777777777777778,0.0354519778696425
-0.8777777777777779,0.8777777777777778,0.049100861203419506
-0.8555555555555556,0.8777777777777778,0.06641603992665959
-0.8333333333333335,0.8777777777777778,0.08779430135377345
-0.8111111111111111,0.8777777777777778,0.11348820054413747
-0.788888888888889,0.8777777777777778,0.1435531395551087
-0.7666666666666667,0.8777777777777778,0.17780399186819762
-0.7444444444444445,0.8777777777777778,0.2157878363250036
-0.7222222222222223,0.8777777777777778,0.25677820438165355
-0.7000000000000001,0.8777777777777778,0.29979433623989094
-0.6777777777777778,0.8777777777777778,0.3436464689267748
-0.6555555555555557,0.8777777777777778,0.38700531540574057
-0.6333333333333334,0.8777777777777778,0.4284908138493632
-0.6111111111111112,0.8777777777777778,0.46677218505180296
-0.5888888888888889,0.8777777777777778,0.5006687544662326
-0.5666666666666668,0.8777777777777778,0.5292394773531353
-0.5444444444444445,0.8777777777777778,0.5518493214030599
-0.5222222222222223,0.8777777777777778,0.5682030981101085
-0.5000000000000001,0.8777777777777778,0.578341996516359
-0.47777777777777786,0.8777777777777778,0.5826042776290644
-0.4555555555555556,0.8777777777777778,0.5815579962749919
-0.43333333333333335,0.8777777777777778,0.5759185641310062
-0.4111111111111112,0.8777777777777778,0.566466009820331
-0.38888888888888895,0.8777777777777778,0.5539752703679783
-0.3666666666666667,0.8777777777777778,0.5391682106373731
-0.34444444444444455,0.8777777777777778,0.5226897723220559
-0.3222222222222223,0.8777777777777778,0.505104661161956
-0.30000000000000004,0.8777777777777778,0.4869070279668911
-0.2777777777777778,0.8777777777777778,0.4685345788266978
-0.25555555555555565,0.8777777777777778,0.4503802563896952
-0.2333333333333334,0.8777777777777778,0.4327979654170047
-0.21111111111111114,0.8777777777777778,0.4161023103486371
-0.188888888888889,0.8777777777777778,0.4005647527119019
-0.16666666666666674,0.8777777777777778,0.38640941697294917
-0.1444444444444445,0.8777777777777778,0.37381113840283575
-0.12222222222222223,0.8777777777777778,0.36289691981549577
-0.10000000000000009,0.8777777777777778,0.3537505325401187
-0.07777777777777772,0.8777777777777778,0.3464191283677746
-0.05555555555555558,0.8777777777777778,0.3409205974625104
-0.03333333333333344,0.8777777777777778,0.33725081991925004
-0.011111111111111072,0.8777777777777778,0.3353905286319065
0.011111111111111072,0.8777777777777778,0.3353118581864864
0.033333333333333215,0.8777777777777778,0.3369846005788116
0.05555555555555558,0.8777777777777778,0.3403817497201819
0.07777777777777772,0.8777777777777778,0.345483302556392
0.09999999999999987,0.8777777777777778,0.35227679973036957
0.12222222222222223,0.8777777777777778,0.36075303564863426
0.14444444444444438,0.8777777777777778,0.37089595572305945
0.16666666666666652,0.8777777777777778,0.3826670146982138
0.18888888888888888,0.8777777777777778,0.3959859661183748
0.21111111111111103,0.8777777777777778,0.4107116914696134
0.2333333333333334,0.8777777777777778,0.42662759422343804
0.25555555555555554,0.8777777777777778,0.4434356860191545
0.2777777777777777,0.8777777777777778,0.46076156315417666
0.30000000000000004,0.8777777777777778,0.4781693983085746
0.3222222222222222,0.8777777777777778,0.49518283875099256
0.34444444444444433,0.8777777777777778,0.5113055836642907
0.3666666666666667,0.8777777777777778,0.52603546082187
0.38888888888888884,0.8777777777777778,0.5388683560560572
0.411111111111111,0.8777777777777778,0.5492927065618525
0.43333333333333335,0.8777777777777778,0.5567799673356898
0.4555555555555555,0.8777777777777778,0.560779720860333
0.47777777777777786,0.8777777777777778,0.5607285364355816
0.5,0.8777777777777778,0.5560788547832013
0.5222222222222221,0.8777777777777778,0.5463487692271415
0.5444444444444445,0.8777777777777778,0.5311871862880007
0.5666666666666667,0.8777777777777778,0.5104434015254362
0.5888888888888888,0.8777777777777778,0.4842272349170912
0.6111111111111112,0.8777777777777778,0.4529463441834685
0.6333333333333333,0.8777777777777778,0.4173109999711951
0.6555555555555554,0.8777777777777778,0.37830245512116994
0.6777777777777778,0.8777777777777778,0.3371076072557901
0.7,0.8777777777777778,0.29502846478876454
0.7222222222222221,0.8777777777777778,0.2533788575569873
0.7444444444444445,0.8777777777777778,0.21338230708169698
0.7666666666666666,0.8777777777777778,0.17608397754354022
0.788888888888889,0.8777777777777778,0.14228661797953931
0.8111111111111111,0.8777777777777778,0.11251612409545121
0.8333333333333333,0.8777777777777778,0.08701765603329172
0.8555555555555556,0.8777777777777778,0.06577896561026128
0.8777777777777778,0.8777777777777778,0.048574361663524135
0.8999999999999999,0.8777777777777778,0.03502096412439381
0.922222222222222,0.8777777777777778,0.02463865448388708
0.9444444444444446,0.8777777777777778,0.016906225476531048
0.9666666666666668,0.8777777777777778,0.011308255076470283
0.9888888888888889,0.8777777777777778,0.007369664378145269
1.011111111111111,0.8777777777777778,0.00467726782792515
1.0333333333333332,0.8777777777777778,0.0028895071133043762
1.0555555555555554,0.8777777777777778,0.0017367699920178394
1.077777777777778,0.8777777777777778,0.0010152042430858711
1.1,0.8777777777777778,0.0005768573314181265

-1.1,0.8999999999999999,0.0003722171179132278
-1.077777777777778,0.8999999999999999,0.0006626486252140141
-1.0555555555555556,0.8999999999999999,0.0011470815625267813
-1.0333333333333334,0.8999999999999999,0.0019315765894774674
-1.0111111111111113,0.8999999999999999,0.003165389762394348
-0.9888888888888889,0.8999999999999999,0.005050570086866921
-0.9666666666666668,0.8999999999999999,0.007849862335109753
-0.9444444444444445,0.8999999999999999,0.011890862348635817
-0.9222222222222223,0.8999999999999999,0.01756412840452231
-0.9000000000000001,0.8999999999999999,0.025313074583486653
-0.8777777777777779,0.8999999999999999,0.0356140574312684
-0.8555555555555556,0.8999999999999999,0.048946125453518036
-0.8333333333333335,0.8999999999999999,0.06575133427674765
-0.8111111111111111,0.8999999999999999,0.08638814370311954
-0.788888888888889,0.8999999999999999,0.11108195528416963
-0.7666666666666667,0.8999999999999999,0.13987806873026268
-0.7444444444444445,0.8999999999999999,0.17260302652812934
-0.7222222222222223,0.8999999999999999,0.20884033688892947
-0.7000000000000001,0.8999999999999999,0.2479258280984329
-0.6777777777777778,0.8999999999999999,0.2889663415961063
-0.6555555555555557,0.8999999999999999,0.3308831093528841
-0.6333333333333334,0.8999999999999999,0.3724780720996986
-0.6111111111111112,0.8999999999999999,0.41251785026098386
-0.5888888888888889,0.8999999999999999,0.44982660511986744
-0.5666666666666668,0.8999999999999999,0.4833763912418227
-0.5444444444444445,0.8999999999999999,0.512362661495479
-0.5222222222222223,0.8999999999999999,0.5362540128833934
-0.5000000000000001,0.8999999999999999,0.5548092081217965
-0.47777777777777786,0.8999999999999999,0.5680603822712599
-0.4555555555555556,0.8999999999999999,0.5762678228258622
-0.43333333333333335,0.8999999999999999,0.5798570679013727
-0.4111111111111112,0.8999999999999999,0.5793517341948844
-0.38888888888888895,0.8999999999999999,0.5753146572246363
-0.3666666666666667,0.8999999999999999,0.5683059177116206
-0.34444444444444455,0.8999999999999999,0.5588605170371316
-0.3222222222222223,0.8999999999999999,0.5474827889360175
-0.30000000000000004,0.8999999999999999,0.5346508549415583
-0.2777777777777778,0.8999999999999999,0.5208234814381094
-0.25555555555555565,0.8999999999999999,0.5064434024554831
-0.2333333333333334,0.8999999999999999,0.49193444421470295
-0.21111111111111114,0.8999999999999999,0.4776931597235362
-0.188888888888889,0.8999999999999999,0.4640779345779182
-0.16666666666666674,0.8999999999999999,0.4513991087881404
-0.1444444444444445,0.8999999999999999,0.4399127752506154
-0.12222222222222223,0.8999999999999999,0.4298192789143663
-0.10000000000000009,0.8999999999999999,0.4212658840043223
-0.07777777777777772,0.8999999999999999,0.4143521867197688
-0.05555555555555558,0.8999999999999999,0.4091367848149085
-0.03333333333333344,0.8999999999999999,0.40564423456458376
-0.011111111111111072,0.8999999999999999,0.4038719869382628
0.011111111111111072,0.8999999999999999,0.40379738703477386
0.033333333333333215,0.8999999999999999,0.40538473522099844
0.05555555555555558,0.8999999999999999,0.40859189148529673
0.07777777777777772,0.8999999999999999,0.4133752055249446
0.09999999999999987,0.8999999999999999,0.41969102100811845
0.12222222222222223,0.8999999999999999,0.42749196825268404
0.14444444444444438,0.8999999999999999,0.436716949734927
0.16666666666666652,0.8999999999999999,0.447275158799421
0.18888888888888888,0.8999999999999999,0.4590263946669428
0.21111111111111103,0.8999999999999999,0.4717617920138868
0.2333333333333334,0.8999999999999999,0.48519013321977406
0.25555555555555554,0.8999999999999999,0.4989344947980141
0.2777777777777777,0.8999999999999999,0.512541848036008
0.30000000000000004,0.8999999999999999,0.5255048013862293
0.3222222222222222,0.8999999999999999,0.537291007655847
0.34444444444444433,0.8999999999999999,0.54737325146259
0.3666666666666667,0.8999999999999999,0.5552530274479954
0.38888888888888884,0.8999999999999999,0.5604728731189911
0.411111111111111,0.8999999999999999,0.5626171397647891
0.43333333333333335,0.8999999999999999,0.5613057162212133
0.4555555555555555,0.8999999999999999,0.5561886237021249
0.47777777777777786,0.8999999999999999,0.5469499782310622
0.5,0.8999999999999999,0.533327179251113
0.5222222222222221,0.8999999999999999,0.5151461059927563
0.5444444444444445,0.8999999999999999,0.49236723799487453
0.5666666666666667,0.8999999999999999,0.4651328754888332
0.5888888888888888,0.8999999999999999,0.43380352319247745
0.6111111111111112,0.8999999999999999,0.39897263977459085
0.6333333333333333,0.8999999999999999,0.36145295961013757
0.6555555555555554,0.8999999999999999,0.32223329042013954
0.6777777777777778,0.8999999999999999,0.2824105571078074
0.7,0.8999999999999999,0.24310649982770038
0.7222222222222221,0.8999999999999999,0.2053809208049317
0.7444444444444445,0.8999999999999999,0.17015341385679747
0.7666666666666666,0.8999999999999999,0.13814338686749214
0.788888888888889,0.8999999999999999,0.10983458629643457
0.8111111111111111,0.8999999999999999,0.08546611607564975
0.8333333333333333,0.8999999999999999,0.06504794345476557
0.8555555555555556,0.8999999999999999,0.048395755237403096
0.8777777777777778,0.8999999999999999,0.03517816107180541
0.8999999999999999,0.8999999999999999,0.024968742918698637
0.922222222222222,0.8999999999999999,0.017296171881951865
0.9444444444444446,0.8999999999999999,0.011687216700136937
0.9666666666666668,0.8999999999999999,0.007699517454188553
0.9888888888888889,0.8999999999999999,0.004943060794667498
1.011111111111111,0.8999999999999999,0.003091022646922493
1.0333333333333332,0.8999999999999999,0.0018818323097234396
1.0555555555555554,0.8999999999999999,0.0011148997196818694
1.077777777777778,0.8999999999999999,0.0006425035106984424
1.1,0.8999999999999999,0.0003600093694715342

-1.1,0.922222222222222,0.00022758720265832113
-1.077777777777778,0.922222222222222,0.0004107961245273625
-1.0555555555555556,0.922222222222222,0.0007211247251455521
-1.0333333333333334,0.922222222222222,0.001231637092327972
-1.0111111111111113,0.922222222222222,0.002047552880707194
-0.9888888888888889,0.922222222222222,0.0033148878510192857
-0.9666666666666668,0.922222222222222,0.00522872153797183
-0.9444444444444445,0.922222222222222,0.008039652555285501
-0.9222222222222223,0.922222222222222,0.012056649235361771
-0.9000000000000001,0.922222222222222,0.017644352319582984
-0.8777777777777779,0.922222222222222,0.025213040555396075
-0.8555555555555556,0.922222222222222,0.03519999297443048
-0.8333333333333335,0.922222222222222,0.048041874773016725
-0.8111111111111111,0.922222222222222,0.06413896873954779
-0.788888888888889,0.922222222222222,0.08381344209669411
-0.7666666666666667,0.922222222222222,0.10726520938849587
-0.7444444444444445,0.922222222222222,0.13453013315435602
-0.7222222222222223,0.922222222222222,0.16544609035031702
-0.7000000000000001,0.922222222222222,0.19963260942480807
-0.6777777777777778,0.922222222222222,0.23648914046747624
-0.6555555555555557,0.922222222222222,0.27521539648488885
-0.6333333333333334,0.922222222222222,0.3148545655595788
-0.6111111111111112,0.922222222222222,0.3543567435886406
-0.5888888888888889,0.922222222222222,0.39265618803814323
-0.5666666666666668,0.922222222222222,0.42875275163519644
-0.5444444444444445,0.922222222222222,0.46178606662600025
-0.5222222222222223,0.922222222222222,0.4910915096646407
-0.5000000000000001,0.922222222222222,0.5162299860456285
-0.47777777777777786,0.922222222222222,0.5369886857148304
-0.4555555555555556,0.922222222222222,0.5533559775820417
-0.43333333333333335,0.922222222222222,0.5654788562592026
-0.4111111111111112,0.922222222222222,0.5736142588686185
-0.38888888888888895,0.922222222222222,0.5780852439588995
-0.3666666666666667,0.922222222222222,0.5792496656757307
-0.34444444444444455,0.922222222222222,0.5774838314330442
-0.3222222222222223,0.922222222222222,0.5731785301056381
-0.30000000000000004,0.922222222222222,0.5667414545209585
-0.2777777777777778,0.922222222222222,0.5585993280713055
-0.25555555555555565,0.922222222222222,0.5491948186446025
-0.2333333333333334,0.922222222222222,0.5389765254365048
-0.21111111111111114,0.922222222222222,0.528383529586101
-0.188888888888889,0.922222222222222,0.5178280279452997
-0.16666666666666674,0.922222222222222,0.5076799101433699
-0.1444444444444445,0.922222222222222,0.4982560326526074
-0.12222222222222223,0.922222222222222,0.48981514067454157
-0.10000000000000009,0.922222222222222,0.4825577456292586
-0.07777777777777772,0.922222222222222,0.47662937299449365
-0.05555555555555558,0.922222222222222,0.4721255876832319
-0.03333333333333344,0.922222222222222,0.46909780257660416
-0.011111111111111072,0.922222222222222,0.4675595935441657
0.011111111111111072,0.922222222222222,0.46749364137021654
0.033333333333333215,0.922222222222222,0.4688592865409569
0.05555555555555558,0.922222222222222,0.4716000859961856
0.07777777777777772,0.922222222222222,0.475649986151301
0.09999999999999987,0.922222222222222,0.48093615347244056
0.12222222222222223,0.922222222222222,0.4873764879535876
0.14444444444444438,0.922222222222222,0.49487061547317596
0.16666666666666652,0.922222222222222,0.5032847237627608
0.18888888888888888,0.922222222222222,0.5124326898678643
0.21111111111111103,0.922222222222222,0.52205795053088
0.2333333333333334,0.922222222222222,0.5318217032616214
0.25555555555555554,0.922222222222222,0.5413025878348333
0.2777777777777777,0.922222222222222,0.5500107147121512
0.30000000000000004,0.922222222222222,0.5574152095263434
0.3222222222222222,0.922222222222222,0.5629804569107396
0.34444444444444433,0.922222222222222,0.5662034180095846
0.3666666666666667,0.922222222222222,0.5666439756663179
0.38888888888888884,0.922222222222222,0.5639426168612879
0.411111111111111,0.922222222222222,0.5578241950347478
0.43333333333333335,0.922222222222222,0.5480914458873651
0.4555555555555555,0.922222222222222,0.5346155036988601
0.47777777777777786,0.922222222222222,0.5173314953892221
0.5,0.922222222222222,0.4962450177644649
0.5222222222222221,0.922222222222222,0.471450730792034
0.5444444444444445,0.922222222222222,0.44315905613665
0.5666666666666667,0.922222222222222,0.4117228805345832
0.5888888888888888,0.922222222222222,0.37765458601705915
0.6111111111111112,0.922222222222222,0.3416251207365099
0.6333333333333333,0.922222222222222,0.30444067067486735
0.6555555555555554,0.922222222222222,0.2669975767878914
0.6777777777777778,0.922222222222222,0.2302210075906183
0.7,0.922222222222222,0.19499631352716562
0.7222222222222221,0.922222222222222,0.16210326700997554
0.7444444444444445,0.922222222222222,0.13216247585537017
0.7666666666666666,0.922222222222222,0.10560062336320647
0.788888888888889,0.922222222222222,0.08263761826876295
0.8111111111111111,0.922222222222222,0.06329507543583247
0.8333333333333333,0.922222222222222,0.047422498132039075
0.8555555555555556,0.922222222222222,0.034735544708724926
0.8777777777777778,0.922222222222222,0.024859998076358674
0.8999999999999999,0.922222222222222,0.01737542060954495
0.922222222222222,0.922222222222222,0.011853690497741036
0.9444444444444446,0.922222222222222,0.007889303451522127
0.9666666666666668,0.922222222222222,0.005120104853184324
0.9888888888888889,0.922222222222222,0.003238676569026034
1.011111111111111,0.922222222222222,0.0019957360621253428
1.0333333333333332,0.922222222222222,0.001197535487253434
1.0555555555555554,0.922222222222222,0.0006994086558212394
1.077777777777778,0.922222222222222,0.0003974139296929452
1.1,0.922222222222222,0.00021960459351207188

-1.1,0.9444444444444446,0.00013595515698657
-1.077777777777778,0.9444444444444446,0.00024877932749810705
-1.0555555555555556,0.9444444444444446,0.0004428084950597249
-1.0333333333333334,0.9444444444444446,0.0007669803230280895
-1.0111111111111113,0.9444444444444446,0.0012933377045012404
-0.9888888888888889,0.9444444444444446,0.0021242308095774202
-0.9666666666666668,0.9444444444444446,0.0033999002365489024
-0.9444444444444445,0.9444444444444446,0.005305519405899542
-0.9222222222222223,0.9444444444444446,0.008076417243466642
-0.9000000000000001,0.9444444444444446,0.011999929690948192
-0.8777777777777779,0.9444444444444446,0.01741222802209471
-0.8555555555555556,0.9444444444444446,0.024688622115078492
-0.8333333333333335,0.9444444444444446,0.034226290184570365
-0.8111111111111111,0.9444444444444446,0.04641915564100073
-0.788888888888889,0.9444444444444446,0.061625682019272286
-0.7666666666666667,0.9444444444444446,0.0801316026541655
-0.7444444444444445,0.9444444444444446,0.10211090287954587
-0.7222222222222223,0.9444444444444446,0.12758953037343088
-0.7000000000000001,0.9444444444444446,0.15641706886560505
-0.6777777777777778,0.9444444444444446,0.18825168321965532
-0.6555555555555557,0.9444444444444446,0.2225627664352279
-0.6333333333333334,0.9444444444444446,0.25865375076246677
-0.6111111111111112,0.9444444444444446,0.2957045843145411
-0.5888888888888889,0.9444444444444446,0.33282984604328897
-0.5666666666666668,0.9444444444444446,0.3691451236021414
-0.5444444444444445,0.9444444444444446,0.4038320412103947
-0.5222222222222223,0.9444444444444446,0.4361920364788961
-0.5000000000000001,0.9444444444444446,0.46568105501993917
-0.47777777777777786,0.9444444444444446,0.491921474154519
-0.4555555555555556,0.9444444444444446,0.5146927567697656
-0.43333333333333335,0.9444444444444446,0.5339070630709629
-0.4111111111111112,0.9444444444444446,0.5495788255045264
-0.38888888888888895,0.9444444444444446,0.5617972358528508
-0.3666666666666667,0.9444444444444446,0.5707078092800912
-0.34444444444444455,0.9444444444444446,0.5765047729943722
-0.3222222222222223,0.9444444444444446,0.5794316382571285
-0.30000000000000004,0.9444444444444446,0.579784510091624
-0.2777777777777778,0.9444444444444446,0.5779123053028954
-0.25555555555555565,0.9444444444444446,0.5742099194062021
-0.2333333333333334,0.9444444444444446,0.5691034980301953
-0.21111111111111114,0.9444444444444446,0.5630299779533344
-0.188888888888889,0.9444444444444446,0.5564148609746947
-0.16666666666666674,0.9444444444444446,0.5496523149458656
-0.1444444444444445,0.9444444444444446,0.5430904329819886
-0.12222222222222223,0.9444444444444446,0.537022588126827
-0.10000000000000009,0.9444444444444446,0.5316841514688584
-0.07777777777777772,0.9444444444444446,0.5272529733239645
-0.05555555555555558,0.9444444444444446,0.5238520704936871
-0.03333333333333344,0.9444444444444446,0.521553607659251
-0.011111111111111072,0.9444444444444446,0.5203839940194829
0.011111111111111072,0.9444444444444446,0.5203302849403476
0.033333333333333215,0.9444444444444446,0.5213478792298331
0.05555555555555558,0.9444444444444446,0.5233688282619885
0.07777777777777772,0.9444444444444446,0.526309235780838
0.09999999999999987,0.9444444444444446,0.5300736265596736
0.12222222222222223,0.9444444444444446,0.5345541596726279
0.14444444444444438,0.9444444444444446,0.5396233813859883
0.16666666666666652,0.9444444444444446,0.5451208523173804
0.18888888888888888,0.9444444444444446,0.550836144148296
0.21111111111111103,0.9444444444444446,0.5564927710493466
0.2333333333333334,0.9444444444444446,0.5617387926902145
0.25555555555555554,0.9444444444444446,0.5661493736507626
0.2777777777777777,0.9444444444444446,0.5692442272899244
0.30000000000000004,0.9444444444444446,0.5705190466147478
0.3222222222222222,0.9444444444444446,0.569485876394002
0.34444444444444433,0.9444444444444446,0.565714403813181
0.3666666666666667,0.9444444444444446,0.5588655779366217
0.38888888888888884,0.9444444444444446,0.5487112177084026
0.411111111111111,0.9444444444444446,0.5351376508376687
0.43333333333333335,0.9444444444444446,0.5181363823663756
0.4555555555555555,0.9444444444444446,0.49778849802839403
0.47777777777777786,0.9444444444444446,0.47425061354058695
0.5,0.9444444444444446,0.44774834641768874
0.5222222222222221,0.9444444444444446,0.4185792873609013
0.5444444444444445,0.9444444444444446,0.38712282769543804
0.5666666666666667,0.9444444444444446,0.3538506441938453
0.5888888888888888,0.9444444444444446,0.3193303540653076
0.6111111111111112,0.9444444444444446,0.28421616284984297
0.6333333333333333,0.9444444444444446,0.24922367506489607
0.6555555555555554,0.9444444444444446,0.21509026083535596
0.6777777777777778,0.9444444444444446,0.18252616647630182
0.7,0.9444444444444446,0.15216390316156883
0.7222222222222221,0.9444444444444446,0.12451387158908776
0.7444444444444445,0.9444444444444446,0.09993279562329829
0.7666666666666666,0.9444444444444446,0.07860890292292072
0.788888888888889,0.9444444444444446,0.060564671303578385
0.8111111111111111,0.9444444444444446,0.045675091134875175
0.8333333333333333,0.9444444444444446,0.03369731102429305
0.8555555555555556,0.9444444444444446,0.024306494890446333
0.8777777777777778,0.9444444444444446,0.017132715185671926
0.8999999999999999,0.9444444444444446,0.011794530863919508
0.922222222222222,0.9444444444444446,0.007926230945144035
0.9444444444444446,0.9444444444444446,0.00519722505353983
0.9666666666666668,0.9444444444444446,0.003323439865136766
0.9888888888888889,0.9444444444444446,0.002071636197042119
1.011111111111111,0.9444444444444446,0.0012582042971405487
1.0333333333333332,0.9444444444444446,0.000744231471119295
1.0555555555555554,0.9444444444444446,0.00042854423651610205
1.077777777777778,0.9444444444444446,0.00024012086755837963
1.1,0.9444444444444446,0.00013086722210889823

-1.1,0.9666666666666668,7.930710626532512e-05
-1.077777777777778,0.9666666666666668,0.00014710144628744644
-1.0555555555555556,0.9666666666666668,0.0002654479459183864
-1.0333333333333334,0.9666666666666668,0.0004662128077124069
-1.0111111111111113,0.9666666666666668,0.0007973070671373751
-0.9888888888888889,0.9666666666666668,0.0013283343160253955
-0.9666666666666668,0.9666666666666668,0.0021569635086235357
-0.9444444444444445,0.9666666666666668,0.003415497726359994
-0.9222222222222223,0.9666666666666668,0.0052768048752189715
-0.9000000000000001,0.9666666666666668,0.007958483109235644
-0.8777777777777779,0.9666666666666668,0.011723915500319818
-0.8555555555555556,0.9666666666666668,0.01687879651871101
-0.8333333333333335,0.9666666666666668,0.0237618559985021
-0.8111111111111111,0.9666666666666668,0.03272891818011151
-0.788888888888889,0.9666666666666668,0.044130139518759465
-0.7666666666666667,0.9666666666666668,0.058281251117062755
-0.7444444444444445,0.9666666666666668,0.07543081116606337
-0.7222222222222223,0.9666666666666668,0.09572669445074639
-0.7000000000000001,0.9666666666666668,0.11918607268024942
-0.6777777777777778,0.9666666666666668,0.1456736715624416
-0.6555555555555557,0.9666666666666668,0.1748928237473537
-0.6333333333333334,0.9666666666666668,0.2063925595650786
-0.6111111111111112,0.9666666666666668,0.23959168986499788
-0.5888888888888889,0.9666666666666668,0.27381784401134623
-0.5666666666666668,0.9666666666666668,0.3083563594997743
-0.5444444444444445,0.9666666666666668,0.34250161509206434
-0.5222222222222223,0.9666666666666668,0.37560266000660897
-0.5000000000000001,0.9666666666666668,0.4070962741907401
-0.47777777777777786,0.9666666666666668,0.43652374922663334
-0.4555555555555556,0.9666666666666668,0.46353188043712584
-0.43333333333333335,0.9666666666666668,0.48786261263691766
-0.4111111111111112,0.9666666666666668,0.5093381665236402
-0.38888888888888895,0.9666666666666668,0.5278484741929321
-0.3666666666666667,0.9666666666666668,0.5433454244054237
-0.34444444444444455,0.9666666666666668,0.5558447015283049
-0.3222222222222223,0.9666666666666668,0.5654323542510709
-0.30000000000000004,0.9666666666666668,0.5722710233221586
-0.2777777777777778,0.9666666666666668,0.5766007176802522
-0.25555555555555565,0.9666666666666668,0.5787309746545373
-0.2333333333333334,0.9666666666666668,0.5790242300378009
-0.21111111111111114,0.9666666666666668,0.5778730127072437
-0.188888888888889,0.9666666666666668,0.5756751588176549
-0.16666666666666674,0.9666666666666668,0.5728112196509394
-0.1444444444444445,0.9666666666666668,0.5696269067011446
-0.12222222222222223,0.9666666666666668,0.566421528197625
-0.10000000000000009,0.9666666666666668,0.563441749104706
-0.07777777777777772,0.9666666666666668,0.560879197322263
-0.05555555555555558,0.9666666666666668,0.5588705274536777
-0.03333333333333344,0.9666666666666668,0.5574992122873037
-0.011111111111111072,0.9666666666666668,0.5567990402061866
0.011111111111111072,0.9666666666666668,0.5567596071135505
0.033333333333333215,0.9666666666666668,0.5573338176954096
0.05555555555555558,0.9666666666666668,0.5584466678890192
0.07777777777777772,0.9666666666666668,0.5600036985503031
0.09999999999999987,0.9666666666666668,0.5618968948228259
0.12222222222222223,0.9666666666666668,0.5640058097007903
0.14444444444444438,0.9666666666666668,0.5661925209276072
0.16666666666666652,0.9666666666666668,0.5682906721677825
0.18888888888888888,0.9666666666666668,0.5700909983827444
0.21111111111111103,0.9666666666666668,0.5713277862916261
0.2333333333333334,0.9666666666666668,0.5716718790984315
0.25555555555555554,0.9666666666666668,0.5707353859696682
0.2777777777777777,0.9666666666666668,0.5680909228582307
0.30000000000000004,0.9666666666666668,0.563304418792845
0.3222222222222222,0.9666666666666668,0.5559763962811799
0.34444444444444433,0.9666666666666668,0.5457836450504334
0.3666666666666667,0.9666666666666668,0.5325125750317821
0.38888888888888884,0.9666666666666668,0.5160776658058752
0.411111111111111,0.9666666666666668,0.4965226753878775
0.43333333333333335,0.9666666666666668,0.47400713608122375
0.4555555555555555,0.9666666666666668,0.4487844042652194
0.47777777777777786,0.9666666666666668,0.4211788576558955
0.5,0.9666666666666668,0.39156842052798707
0.5222222222222221,0.9666666666666668,0.36037516003454384
0.5444444444444445,0.9666666666666668,0.3280626485540537
0.5666666666666667,0.9666666666666668,0.29513564613338655
0.5888888888888888,0.9666666666666668,0.2621364717849916
0.6111111111111112,0.9666666666666668,0.22963345111528127
0.6333333333333333,0.9666666666666668,0.19819950919928336
0.6555555555555554,0.9666666666666668,0.1683822849451922
0.6777777777777778,0.9666666666666668,0.14066996633320883
0.7,0.9666666666666668,0.11545857624471877
0.7222222222222221,0.9666666666666668,0.09302637363466289
0.7444444444444445,0.9666666666666668,0.07351957849716531
0.7666666666666666,0.9666666666666668,0.05695133361992171
0.788888888888889,0.9666666666666668,0.0432133543298871
0.8111111111111111,0.9666666666666668,0.03209767459934958
0.8333333333333333,0.9666666666666668,0.02332464063572446
0.8555555555555556,0.9666666666666668,0.016572941339112
0.8777777777777778,0.9666666666666668,0.011507889911801327
0.8999999999999999,0.9666666666666668,0.007805135281243344
0.922222222222222,0.9666666666666668,0.005168189932325264
0.9444444444444446,0.9666666666666668,0.0033393421637737102
0.9666666666666668,0.9666666666666668,0.002104479230173285
0.9888888888888889,0.9666666666666668,0.0012929795251902377
1.011111111111111,0.9666666666666668,0.0007741207694761028
1.0333333333333332,0.9666666666666668,0.0004514473682371533
1.0555555555555554,0.9666666666666668,0.0002563317435263305
1.077777777777778,0.9666666666666668,0.00014164920697359526
1.1,0.9666666666666668,7.61493201273481e-05

-1.1,0.9888888888888889,4.5151967620915287e-05
-1.077777777777778,0.9888888888888889,8.488146256115452e-05
-1.0555555555555556,0.9888888888888889,0.00015526694025545933
-1.0333333333333334,0.9888888888888889,0.00027647850398691696
-1.0111111111111113,0.9888888888888889,0.00047946338028855576
-0.9888888888888889,0.9888888888888889,0.0008101505903357559
-0.9666666666666668,0.9888888888888889,0.0013344595015165825
-0.9444444444444445,0.9888888888888889,0.0021438532702517145
-0.9222222222222223,0.9888888888888889,0.0033609463589964776
-0.9000000000000001,0.9888888888888889,0.005144417578830846
-0.8777777777777779,0.9888888888888889,0.007692236085036975
-0.8555555555555556,0.9888888888888889,0.011242031750616735
-0.8333333333333335,0.9888888888888889,0.016067397650010338
-0.8111111111111111,0.9888888888888889,0.022469066907469894
-0.788888888888889,0.9888888888888889,0.030760313595946765
-0.7666666666666667,0.9888888888888889,0.041246613083582934
-0.7444444444444445,0.9888888888888889,0.054200534594277795
-0.7222222222222223,0.9888888888888889,0.0698339264479076
-0.7000000000000001,0.9888888888888889,0.08827050349976485
-0.6777777777777778,0.9888888888888889,0.10952269087221511
-0.6555555555555557,0.9888888888888889,0.1334767227816271
-0.6333333333333334,0.9888888888888889,0.15988930190406192
-0.6111111111111112,0.9888888888888889,0.1883975225278611
-0.5888888888888889,0.9888888888888889,0.21854144232696698
-0.5666666666666668,0.9888888888888889,0.24979613871795447
-0.5444444444444445,0.9888888888888889,0.2816080041499365
-0.5222222222222223,0.9888888888888889,0.31342912873533774
-0.5000000000000001,0.9888888888888889,0.34474433493556805
-0.47777777777777786,0.9888888888888889,0.37508771325756757
-0.4555555555555556,0.9888888888888889,0.40404872379902673
-0.43333333333333335,0.9888888888888889,0.431271015848875
-0.4111111111111112,0.9888888888888889,0.4564489689250791
-0.38888888888888895,0.9888888888888889,0.479326873610238
-0.3666666666666667,0.9888888888888889,0.49970368400017634
-0.34444444444444455,0.9888888888888889,0.5174431808355302
-0.3222222222222223,0.9888888888888889,0.532486427670055
-0.30000000000000004,0.9888888888888889,0.544861748179425
-0.2777777777777778,0.9888888888888889,0.5546877015735346
-0.25555555555555565,0.9888888888888889,0.562166491032996
-0.2333333333333334,0.9888888888888889,0.5675680476239328
-0.21111111111111114,0.9888888888888889,0.5712075722392085
-0.188888888888889,0.9888888888888889,0.5734206987986152
-0.16666666666666674,0.9888888888888889,0.5745403336613998
-0.1444444444444445,0.9888888888888889,0.5748779233493301
-0.12222222222222223,0.9888888888888889,0.5747101155064559
-0.10000000000000009,0.9888888888888889,0.5742702772709529
-0.07777777777777772,0.9888888888888889,0.5737436201098068
-0.05555555555555558,0.9888888888888889,0.5732648102370972
-0.03333333333333344,0.9888888888888889,0.572917587494301
-0.011111111111111072,0.9888888888888889,0.572736565205778
0.011111111111111072,0.9888888888888889,0.5727116147716278
0.033333333333333215,0.9888888888888889,0.5727948900778993
0.05555555555555558,0.9888888888888889,0.5729097524263566
0.07777777777777772,0.9888888888888889,0.5729599536033999
0.09999999999999987,0.9888888888888889,0.5728368191342533
0.12222222222222223,0.9888888888888889,0.5724221770924844
0.14444444444444438,0.9888888888888889,0.5715855828625434
0.16666666666666652,0.9888888888888889,0.5701759676709314
0.18888888888888888,0.9888888888888889,0.5680098917887163
0.21111111111111103,0.9888888888888889,0.5648605369835555
0.2333333333333334,0.9888888888888889,0.5604526762633121
0.25555555555555554,0.9888888888888889,0.5544684371109322
0.2777777777777777,0.9888888888888889,0.5465664633874118
0.30000000000000004,0.9888888888888889,0.5364134834372495
0.3222222222222222,0.9888888888888889,0.5237233723479168
0.34444444444444433,0.9888888888888889,0.5082959452946739
0.3666666666666667,0.9888888888888889,0.4900470924848214
0.38888888888888884,0.9888888888888889,0.4690238560934593
0.411111111111111,0.9888888888888889,0.44540205360273377
0.43333333333333335,0.9888888888888889,0.41946867931860893
0.4555555555555555,0.9888888888888889,0.391594946127854
0.47777777777777786,0.9888888888888889,0.3622072691750562
0.5,0.9888888888888889,0.3317624309347534
0.5222222222222221,0.9888888888888889,0.3007302387118881
0.5444444444444445,0.9888888888888889,0.26958344741095186
0.5666666666666667,0.9888888888888889,0.23879190821542562
0.5888888888888888,0.9888888888888889,0.20881672298866258
0.6111111111111112,0.9888888888888889,0.1801008331761112
0.6333333333333333,0.9888888888888889,0.15305447291226967
0.6555555555555554,0.9888888888888889,0.12803639024244437
0.6777777777777778,0.9888888888888889,0.10533378080125318
0.7,0.9888888888888889,0.08514486279762509
0.7222222222222221,0.9888888888888889,0.06756776677949894
0.7444444444444445,0.9888888888888889,0.05259814681378356
0.7666666666666666,0.9888888888888889,0.04013612758027614
0.788888888888889,0.9888888888888889,0.030001428055376003
0.8111111111111111,0.9888888888888889,0.021954178994478653
0.8333333333333333,0.9888888888888889,0.01571830591617968
0.8555555555555556,0.9888888888888889,0.011004394966528974
0.8777777777777778,0.9888888888888889,0.007529546079927676
0.8999999999999999,0.9888888888888889,0.0050326126777540114
0.922222222222222,0.9888888888888889,0.0032841893136419634
0.9444444444444446,0.9888888888888889,0.0020915463077036903
0.9666666666666668,0.9888888888888889,0.0012993075886238512
0.9888888888888889,0.9888888888888889,0.0007869868823830642
1.011111111111111,0.9888888888888889,0.000464563080688205
1.0333333333333332,0.9888888888888889,0.0002671521650135324
1.0555555555555554,0.9888888888888889,0.00014959905244320087
1.077777777777778,0.9888888888888889,8.154145691588117e-05
1.1,0.9888888888888889,4.324488671053153e-05

-1.1,1.011111111111111,2.507711166868251e-05
-1.077777777777778,1.011111111111111,4.777384020399146e-05
-1.0555555555555556,1.011111111111111,8.85734371889407e-05
-1.0333333333333334,1.011111111111111,0.0001598840697556089
-1.0111111111111113,1.011111111111111,0.00028111990198202626
-0.9888888888888889,1.011111111111111,0.0004816895977252936
-0.9666666666666668,1.011111111111111,0.0008047187260476051
-0.9444444444444445,1.011111111111111,0.001311414527082828
-0.9222222222222223,1.011111111111111,0.002085821330542289
-0.9000000000000001,1.011111111111111,0.0032395153630943815
-0.8777777777777779,1.011111111111111,0.0049155697196286785
-0.8555555555555556,1.011111111111111,0.007290919808305222
-0.8333333333333335,1.011111111111111,0.010576126990407267
-0.8111111111111111,1.011111111111111,0.015011534136564416
-0.788888888888889,1.011111111111111,0.020858992948907678
-0.7666666666666667,1.011111111111111,0.0283887653589959
-0.7444444444444445,1.011111111111111,0.03786186866538431
-0.7222222222222223,1.011111111111111,0.04950899289102048
-0.7000000000000001,1.011111111111111,0.0635080362036459
-0.6777777777777778,1.011111111111111,0.07996306980356638
-0.6555555555555557,1.011111111111111,0.09888790341786398
-0.6333333333333334,1.011111111111111,0.12019714853092381
-0.6111111111111112,1.011111111111111,0.14370666140209404
-0.5888888888888889,1.011111111111111,0.16914359358105413
-0.5666666666666668,1.011111111111111,0.19616433319660245
-0.5444444444444445,1.011111111111111,0.22437692924104066
-0.5222222222222223,1.011111111111111,0.2533637341610671
-0.5000000000000001,1.011111111111111,0.28270037059772346
-0.47777777777777786,1.011111111111111,0.31196872558125593
-0.4555555555555556,1.011111111111111,0.340764024266474
-0.43333333333333335,1.011111111111111,0.3686983020431971
-0.4111111111111112,1.011111111111111,0.39540389171885
-0.38888888888888895,1.011111111111111,0.42054030853353214
-0.3666666666666667,1.011111111111111,0.44380618735743665
-0.34444444444444455,1.011111111111111,0.4649553676179482
-0.3222222222222223,1.011111111111111,0.48381386345741895
-0.30000000000000004,1.011111111111111,0.5002932595170233
-0.2777777777777778,1.011111111111111,0.5143965133208801
-0.25555555555555565,1.011111111111111,0.5262140246797773
-0.2333333333333334,1.011111111111111,0.535910388968172
-0.21111111111111114,1.011111111111111,0.5437045111731447
-0.188888888888889,1.011111111111111,0.5498469531934612
-0.16666666666666674,1.011111111111111,0.5545982477704705
-0.1444444444444445,1.011111111111111,0.5582107190893053
-0.12222222222222223,1.011111111111111,0.5609147483779808
-0.10000000000000009,1.011111111111111,0.56290910571751
-0.07777777777777772,1.011111111111111,0.5643543770017778
-0.05555555555555558,1.011111111111111,0.5653686830292125
-0.03333333333333344,1.011111111111111,0.5660254942571935
-0.011111111111111072,1.011111111111111,0.5663539132934832
0.011111111111111072,1.011111111111111,0.56634194083169
0.033333333333333215,1.011111111111111,0.5659428280176098
0.05555555555555558,1.011111111111111,0.5650837976002748
0.07777777777777772,1.011111111111111,0.5636755195540316
0.09999999999999987,1.011111111111111,0.5616201278770354
0.12222222222222223,1.011111111111111,0.5588155630214316
0.14444444444444438,1.011111111111111,0.5551547721414287
0.16666666666666652,1.011111111111111,0.5505197560368523
0.18888888888888888,1.011111111111111,0.5447723388086293
0.21111111111111103,1.011111111111111,0.537745329000956
0.2333333333333334,1.011111111111111,0.5292387581467862
0.25555555555555554,1.011111111111111,0.5190255113020882
0.2777777777777777,1.011111111111111,0.5068686638173416
0.30000000000000004,1.011111111111111,0.49254957444393993
0.3222222222222222,1.011111111111111,0.47590222529905546
0.34444444444444433,1.011111111111111,0.45684670986426706
0.3666666666666667,1.011111111111111,0.4354142036422253
0.38888888888888884,1.011111111111111,0.4117575666466299
0.411111111111111,1.011111111111111,0.38614538076014815
0.43333333333333335,1.011111111111111,0.3589414655347155
0.4555555555555555,1.011111111111111,0.3305752863868989
0.47777777777777786,1.011111111111111,0.3015100967720373
0.5,1.011111111111111,0.27221485415641794
0.5222222222222221,1.011111111111111,0.24314346648982157
0.5444444444444445,1.011111111111111,0.21472184888213774
0.5666666666666667,1.011111111111111,0.18734074873962883
0.5888888888888888,1.011111111111111,0.16135110458464955
0.6111111111111112,1.011111111111111,0.13705900829576334
0.6333333333333333,1.011111111111111,0.11471874807842002
0.6555555555555554,1.011111111111111,0.09452420590084762
0.6777777777777778,1.011111111111111,0.07660034928721157
0.7,1.011111111111111,0.0609972219871226
0.7222222222222221,1.011111111111111,0.04768858884329204
0.7444444444444445,1.011111111111111,0.03657643576751868
0.7666666666666666,1.011111111111111,0.027501257822409808
0.788888888888889,1.011111111111111,0.020256897042273316
0.8111111111111111,1.011111111111111,0.014607916092485415
0.8333333333333333,1.011111111111111,0.010307241776173407
0.8555555555555556,1.011111111111111,0.007112046863332177
0.8777777777777778,1.011111111111111,0.004796411074159324
0.8999999999999999,1.011111111111111,0.0031600202981253243
0.922222222222222,1.011111111111111,0.0020328514019060115
0.9444444444444446,1.011111111111111,0.0012763255101807802
0.9666666666666668,1.011111111111111,0.0007817380315911911
0.9888888888888889,1.011111111111111,0.00046688975527959793
1.011111111111111,1.011111111111111,0.0002717909462732778
1.0333333333333332,1.011111111111111,0.0001541494179526696
1.0555555555555554,1.011111111111111,8.514477122284074e-05
1.077777777777778,1.011111111111111,4.578362350560185e-05
1.1,1.011111111111111,2.395681595581097e-05

-1.1,1.0333333333333332,1.3580380017106421e-05
-1.077777777777778,1.0333333333333332,2.6214820002366434e-05
-1.0555555555555556,1.0333333333333332,4.925517280183873e-05
-1.0333333333333334,1.0333333333333332,9.011881481466616e-05
-1.0111111111111113,1.0333333333333332,0.00016063282961836678
-0.9888888888888889,1.0333333333333332,0.00027906924582553463
-0.9666666666666668,1.0333333333333332,0.00047277871233701043
-0.9444444444444445,1.0333333333333332,0.0007814222639116857
-0.9222222222222223,1.0333333333333332,0.0012606997289600615
-0.9000000000000001,1.0333333333333332,0.0019863334404507985
-0.8777777777777779,1.0333333333333332,0.0030578956576960328
-0.8555555555555556,1.0333333333333332,0.004601888064559749
-0.8333333333333335,1.0333333333333332,0.00677332649425695
-0.8111111111111111,1.0333333333333332,0.009755001339410098
-0.788888888888889,1.0333333333333332,0.013753628974098828
-0.7666666666666667,1.0333333333333332,0.01899233216592767
-0.7444444444444445,1.0333333333333332,0.025699314653615125
-0.7222222222222223,1.0333333333333332,0.03409320796687892
-0.7000000000000001,1.0333333333333332,0.04436628422957001
-0.6777777777777778,1.0333333333333332,0.05666739590833546
-0.6555555555555557,1.0333333333333332,0.07108692387125658
-0.6333333333333334,1.0333333333333332,0.08764599480731892
-0.6111111111111112,1.0333333333333332,0.10629165375698904
-0.5888888888888889,1.0333333333333332,0.1268985879541288
-0.5666666666666668,1.0333333333333332,0.14927662979171039
-0.5444444444444445,1.0333333333333332,0.1731820182478617
-0.5222222222222223,1.0333333333333332,0.19832971525834622
-0.5000000000000001,1.0333333333333332,0.2244042730713896
-0.47777777777777786,1.0333333333333332,0.2510678505775786
-0.4555555555555556,1.0333333333333332,0.2779656315336352
-0.43333333333333335,1.0333333333333332,0.30473047184106805
-0.4111111111111112,1.0333333333333332,0.3309894161959714
-0.38888888888888895,1.0333333333333332,0.35637434967038784
-0.3666666666666667,1.0333333333333332,0.380537536105603
-0.34444444444444455,1.0333333333333332,0.40317068946465257
-0.3222222222222223,1.0333333333333332,0.4240243615142762
-0.30000000000000004,1.0333333333333332,0.4429235772381632
-0.2777777777777778,1.0333333333333332,0.4597761739188594
-0.25555555555555565,1.0333333333333332,0.4745720094291895
-0.2333333333333334,1.0333333333333332,0.48737344668862004
-0.21111111111111114,1.0333333333333332,0.49829947248564527
-0.188888888888889,1.0333333333333332,0.5075068275573805
-0.16666666666666674,1.0333333333333332,0.5151713939678514
-0.1444444444444445,1.0333333333333332,0.5214720583183602
-0.12222222222222223,1.0333333333333332,0.5265779091222724
-0.10000000000000009,1.0333333333333332,0.5306385333167416
-0.07777777777777772,1.0333333333333332,0.533776723645794
-0.05555555555555558,1.0333333333333332,0.5360831094918971
-0.03333333333333344,1.0333333333333332,0.5376127779405085
-0.011111111111111072,1.0333333333333332,0.538384428623027
0.011111111111111072,1.0333333333333332,0.5383826660646058
0.033333333333333215,1.0333333333333332,0.5375635774046064
0.05555555555555558,1.0333333333333332,0.5358629274678879
0.07777777777777772,1.0333333333333332,0.5332054427236569
0.09999999999999987,1.0333333333333332,0.5295130909535031
0.12222222222222223,1.0333333333333332,0.5247102540586203
0.14444444444444438,1.0333333333333332,0.5187243590740781
0.16666666666666652,1.0333333333333332,0.5114818277089751
0.18888888888888888,1.0333333333333332,0.5029008761482406
0.21111111111111103,1.0333333333333332,0.4928842842862665
0.2333333333333334,1.0333333333333332,0.4813161632400397
0.25555555555555554,1.0333333333333332,0.4680664470922479
0.2777777777777777,1.0333333333333332,0.4530051080260185
0.30000000000000004,1.0333333333333332,0.4360252610030461
0.3222222222222222,1.0333333333333332,0.41707123101322763
0.34444444444444433,1.0333333333333332,0.3961654097259277
0.3666666666666667,1.0333333333333332,0.3734272496954511
0.38888888888888884,1.0333333333333332,0.34907934628943643
0.411111111111111,1.0333333333333332,0.32343876784310577
0.43333333333333335,1.0333333333333332,0.29689552320966794
0.4555555555555555,1.0333333333333332,0.2698830380530546
0.47777777777777786,1.0333333333333332,0.24284681675867165
0.5,1.0333333333333332,0.21621684306495717
0.5222222222222221,1.0333333333333332,0.19038718025980714
0.5444444444444445,1.0333333333333332,0.16570358793977066
0.5666666666666667,1.0333333333333332,0.14245774295179983
0.5888888888888888,1.0333333333333332,0.12088548608024392
0.6111111111111112,1.0333333333333332,0.10116656219495664
0.6333333333333333,1.0333333333333332,0.08342427040835709
0.6555555555555554,1.0333333333333332,0.06772473040765531
0.6777777777777778,1.0333333333333332,0.05407654376537733
0.7,1.0333333333333332,0.04243212905820096
0.7222222222222221,1.0333333333333332,0.03269186255443304
0.7444444444444445,1.0333333333333332,0.024711528724439286
0.7666666666666666,1.0333333333333332,0.018312770497352096
0.788888888888889,1.0333333333333332,0.013295520356998606
0.8111111111111111,1.0333333333333332,0.009450987208436004
0.8333333333333333,1.0333333333333332,0.006573735073924553
0.8555555555555556,1.0333333333333332,0.004471665040539789
0.8777777777777778,1.0333333333333332,0.0029731772212371983
0.8999999999999999,1.0333333333333332,0.0019313029512469787
0.922222222222222,1.0333333333333332,0.001225041777747987
0.9444444444444446,1.0333333333333332,0.0007584426330987949
0.9666666666666668,1.0333333333333332,0.0004581132280243397
0.9888888888888889,1.0333333333333332,0.000269844582782211
1.011111111111111,1.0333333333333332,0.00015493975408346507
1.0333333333333332,1.0333333333333332,8.668468329366564e-05
1.0555555555555554,1.0333333333333332,4.723658551068505e-05
1.077777777777778,1.0333333333333332,2.506117882599936e-05
1.1,1.0333333333333332,1.2940330021202245e-05

-1.1,1.0555555555555554,7.167814060080338e-06
-1.077777777777778,1.0555555555555554,1.4018156499708595e-05
-1.0555555555555556,1.0555555555555554,2.6689033616353202e-05
-1.0333333333333334,1.0555555555555554,4.9488189644005216e-05
-1.0111111111111113,1.0555555555555554,8.941139735578108e-05
-0.9888888888888889,1.0555555555555554,0.00015747378739259092
-0.9666666666666668,1.0555555555555554,0.00027049134514399437
-0.9444444444444445,1.0555555555555554,0.0004533527377683468
-0.9222222222222223,1.0555555555555554,0.0007417636374353627
-0.9000000000000001,1.0555555555555554,0.0011853560306146317
-0.8777777777777779,1.0555555555555554,0.0018509348584186773
-0.8555555555555556,1.0555555555555554,0.0028254935057287042
-0.8333333333333335,1.0555555555555554,0.004218489230466854
-0.8111111111111111,1.0555555555555554,0.0061627628792900145
-0.788888888888889,1.0555555555555554,0.008813456945049746
-0.7666666666666667,1.0555555555555554,0.012344376459821053
-0.7444444444444445,1.0555555555555554,0.01694148031101654
-0.7222222222222223,1.0555555555555554,0.02279358799855115
-0.7000000000000001,1.0555555555555554,0.030080893307737566
-0.6777777777777778,1.0555555555555554,0.038962392280920334
-0.6555555555555557,1.0555555555555554,0.049563715759200606
-0.6333333333333334,1.0555555555555554,0.061966956747673586
-0.6111111111111112,1.0555555555555554,0.0762037984891655
-0.5888888888888889,1.0555555555555554,0.09225258701765017
-0.5666666666666668,1.0555555555555554,0.11003910252559752
-0.5444444444444445,1.0555555555555554,0.12943994466541395
-0.5222222222222223,1.0555555555555554,0.15028698005031216
-0.5000000000000001,1.0555555555555554,0.17237144118510792
-0.47777777777777786,1.0555555555555554,0.19544703449013603
-0.4555555555555556,1.0555555555555554,0.21923255563193128
-0.43333333333333335,1.0555555555555554,0.24341555400125636
-0.4111111111111112,1.0555555555555554,0.26765903180785217
-0.38888888888888895,1.0555555555555554,0.29161269980079574
-0.3666666666666667,1.0555555555555554,0.31492900079262987
-0.34444444444444455,1.0555555555555554,0.33728239617962374
-0.3222222222222223,1.0555555555555554,0.3583889490476223
-0.30000000000000004,1.0555555555555554,0.3780226280049622
-0.2777777777777778,1.0555555555555554,0.3960252716631795
-0.25555555555555565,1.0555555555555554,0.41230862242056066
-0.2333333333333334,1.0555555555555554,0.426848720232975
-0.21111111111111114,1.0555555555555554,0.4396745714122475
-0.188888888888889,1.0555555555555554,0.450853853362826
-0.16666666666666674,1.0555555555555554,0.46047831301684006
-0.1444444444444445,1.0555555555555554,0.46865068118579994
-0.12222222222222223,1.0555555555555554,0.47547382988023534
-0.10000000000000009,1.0555555555555554,0.48104204353450014
-0.07777777777777772,1.0555555555555554,0.4854339616349384
-0.05555555555555558,1.0555555555555554,0.488706975512486
-0.03333333333333344,1.0555555555555554,0.49089335498389364
-0.011111111111111072,1.0555555555555554,0.4919987654656145
0.011111111111111072,1.0555555555555554,0.49200382725377123
0.033333333333333215,1.0555555555555554,0.4908688970010703
0.05555555555555558,1.0555555555555554,0.4885414731658292
0.07777777777777772,1.0555555555555554,0.48496483173026317
0.09999999999999987,1.0555555555555554,0.480085984912888
0.12222222222222223,1.0555555555555554,0.47386104075672447
0.14444444444444438,1.0555555555555554,0.46625661647900174
0.16666666666666652,1.0555555555555554,0.45724706940030146
0.18888888888888888,1.0555555555555554,0.44680873765316953
0.21111111111111103,1.0555555555555554,0.4349137409587704
0.2333333333333334,1.0555555555555554,0.42152668219656464
0.25555555555555554,1.0555555555555554,0.4066073643285948
0.2777777777777777,1.0555555555555554,0.3901212151203949
0.30000000000000004,1.0555555555555554,0.37205675848522685
0.3222222222222222,1.0555555555555554,0.352446895833962
0.34444444444444433,1.0555555555555554,0.33138889378272096
0.3666666666666667,1.0555555555555554,0.30905758950330103
0.38888888888888884,1.0555555555555554,0.2857076841163936
0.411111111111111,1.0555555555555554,0.2616637000520031
0.43333333333333335,1.0555555555555554,0.23729931579928784
0.4555555555555555,1.0555555555555554,0.2130103027654945
0.47777777777777786,1.0555555555555554,0.18918639776654694
0.5,1.0555555555555554,0.16618693931388154
0.5222222222222221,1.0555555555555554,0.14432335481124933
0.5444444444444445,1.0555555555555554,0.12384936135093542
0.5666666666666667,1.0555555555555554,0.10495782577003124
0.5888888888888888,1.0555555555555554,0.08778215223285812
0.6111111111111112,1.0555555555555554,0.0723999578352688
0.6333333333333333,1.0555555555555554,0.05883742448258263
0.6555555555555554,1.0555555555555554,0.04707364757946109
0.6777777777777778,1.0555555555555554,0.037045113243579
0.7,1.0555555555555554,0.028650856799255067
0.7222222222222221,1.0555555555555554,0.02175882954532557
0.7444444444444445,1.0555555555555554,0.016213648160688616
0.7666666666666666,1.0555555555555554,0.01184542894628435
0.788888888888889,1.0555555555555554,0.008479016782336576
0.8111111111111111,1.0555555555555554,0.0059427319188705766
0.8333333333333333,1.0555555555555554,0.004075806708164563
0.8555555555555556,1.0555555555555554,0.0027339199114774612
0.8777777777777778,1.0555555555555554,0.0017925664327439546
0.8999999999999999,1.0555555555555554,0.0011483296110313924
0.922222222222222,1.0555555555555554,0.0007183799605132691
0.9444444444444446,1.0555555555555554,0.00043867299515884246
0.9666666666666668,1.0555555555555554,0.0002613582338208154
0.9888888888888889,1.0555555555555554,0.0001518642201935512
1.011111111111111,1.0555555555555554,8.602392526185383e-05
1.0333333333333332,1.0555555555555554,4.7484590787227056e-05
1.0555555555555554,1.0555555555555554,2.553202067591959e-05
1.077777777777778,1.0555555555555554,1.3367496567131905e-05
1.1,1.0555555555555554,6.812154504124009e-06

-1.1,1.077777777777778,3.685684427090738e-06
-1.077777777777778,1.077777777777778,7.3019602458645015e-06
-1.0555555555555556,1.077777777777778,1.4085244644925018e-05
-1.0333333333333334,1.077777777777778,2.6465579558240542e-05
-1.0111111111111113,1.077777777777778,4.846011894865652e-05
-0.9888888888888889,1.077777777777778,8.651106323697528e-05
-0.9666666666666668,1.077777777777778,0.0001506410797458643
-0.9444444444444445,1.077777777777778,0.0002559770076186288
-0.9222222222222223,1.077777777777778,0.0004246630115758265
-0.9000000000000001,1.077777777777778,0.0006881318008991188
-0.8777777777777779,1.077777777777778,0.0010896249354013139
-0.8555555555555556,1.077777777777778,0.0016867538498386964
-0.8333333333333335,1.077777777777778,0.0025537832980512096
-0.8111111111111111,1.077777777777778,0.003783219366622947
-0.788888888888889,1.077777777777778,0.005486224880197847
-0.7666666666666667,1.077777777777778,0.007791400063626028
-0.7444444444444445,1.077777777777778,0.010841584863051108
-0.7222222222222223,1.077777777777778,0.014788572316431756
-0.7000000000000001,1.077777777777778,0.019785949082715172
-0.6777777777777778,1.077777777777778,0.025980639451877053
-0.6555555555555557,1.077777777777778,0.033504028106677124
-0.6333333333333334,1.077777777777778,0.04246366809409105
-0.6111111111111112,1.077777777777778,0.05293646469128849
-0.5888888888888889,1.077777777777778,0.0649638552612661
-0.5666666666666668,1.077777777777778,0.07854897222372959
-0.5444444444444445,1.077777777777778,0.09365526560715429
-0.5222222222222223,1.077777777777778,0.11020579378019882
-0.5000000000000001,1.077777777777778,0.12808252832981298
-0.47777777777777786,1.077777777777778,0.1471255716616137
-0.4555555555555556,1.077777777777778,0.16713296684454573
-0.43333333333333335,1.077777777777778,0.18786244876231664
-0.4111111111111112,1.077777777777778,0.20903668329435757
-0.38888888888888895,1.077777777777778,0.23035305586206176
-0.3666666666666667,1.077777777777778,0.2514979663592704
-0.34444444444444455,1.077777777777778,0.272164213213839
-0.3222222222222223,1.077777777777778,0.2920689124063051
-0.30000000000000004,1.077777777777778,0.3109689510516561
-0.2777777777777778,1.077777777777778,0.3286714193937494
-0.25555555555555565,1.077777777777778,0.34503765495675515
-0.2333333333333334,1.077777777777778,0.35998103995495473
-0.21111111111111114,1.077777777777778,0.3734599897331498
-0.188888888888889,1.077777777777778,0.3854682476608227
-0.16666666666666674,1.077777777777778,0.39602452980561903
-0.1444444444444445,1.077777777777778,0.405162917858025
-0.12222222222222223,1.077777777777778,0.4129245618206713
-0.10000000000000009,1.077777777777778,0.4193506235334473
-0.07777777777777772,1.077777777777778,0.42447620464296976
-0.05555555555555558,1.077777777777778,0.4283252406071362
-0.03333333333333344,1.077777777777778,0.43090676980735243
-0.011111111111111072,1.077777777777778,0.4322132876623841
0.011111111111111072,1.077777777777778,0.43222183785229046
0.033333333333333215,1.077777777777778,0.43089803410194666
0.05555555555555558,1.077777777777778,0.4282024954192448
0.07777777777777772,1.077777777777778,0.4240984711958651
0.09999999999999987,1.077777777777778,0.41855898399119795
0.12222222222222223,1.077777777777778,0.41157180135048266
0.14444444444444438,1.077777777777778,0.40314102741542834
0.16666666666666652,1.077777777777778,0.3932850258098124
0.18888888888888888,1.077777777777778,0.38203156447686404
0.21111111111111103,1.077777777777778,0.3694121966375655
0.2333333333333334,1.077777777777778,0.3554585593230834
0.25555555555555554,1.077777777777778,0.3402031192798972
0.2777777777777777,1.077777777777778,0.32368577815478433
0.30000000000000004,1.077777777777778,0.30596587515217544
0.3222222222222222,1.077777777777778,0.28713706703577446
0.34444444444444433,1.077777777777778,0.26734107339330365
0.3666666666666667,1.077777777777778,0.24677597428373377
0.38888888888888884,1.077777777777778,0.22569584874338958
0.411111111111111,1.077777777777778,0.2044007237186864
0.43333333333333335,1.077777777777778,0.18321832551949174
0.4555555555555555,1.077777777777778,0.1624811381474848
0.47777777777777786,1.077777777777778,0.14250315243958875
0.5,1.077777777777778,0.12356026875132828
0.5222222222222221,1.077777777777778,0.10587689717639362
0.5444444444444445,1.077777777777778,0.08961948243371276
0.5666666666666667,1.077777777777778,0.07489609376376932
0.5888888888888888,1.077777777777778,0.06176028723072479
0.6111111111111112,1.077777777777778,0.05021727796466385
0.6333333333333333,1.077777777777778,0.04023088033799133
0.6555555555555554,1.077777777777778,0.03173036094998635
0.6777777777777778,1.077777777777778,0.02461698230671126
0.7,1.077777777777778,0.018770390497796094
0.7222222222222221,1.077777777777778,0.014055070019225785
0.7444444444444445,1.077777777777778,0.010326932186650043
0.7666666666666666,1.077777777777778,0.0074398599236613645
0.788888888888889,1.077777777777778,0.005251832953888463
0.8111111111111111,1.077777777777778,0.003630182933596024
0.8333333333333333,1.077777777777778,0.0024555921814040857
0.8555555555555556,1.077777777777778,0.0016246155751121537
0.8777777777777778,1.077777777777778,0.0010507116920140888
0.8999999999999999,1.077777777777778,0.0006639571055880455
0.922222222222222,1.077777777777778,0.00040974687674923875
0.9444444444444446,1.077777777777778,0.00024683966816939384
0.9666666666666668,1.077777777777778,0.00014509409685384901
0.9888888888888889,1.077777777777778,8.31836529150609e-05
1.011111111111111,1.077777777777778,4.64946478428859e-05
1.0333333333333332,1.077777777777778,2.5326352872529615e-05
1.0555555555555554,1.077777777777778,1.3439383205339742e-05
1.077777777777778,1.077777777777778,6.944792539140167e-06
1.1,1.077777777777778,3.4934335268642855e-06

-1.1,1.1,1.8455733730920208e-06
-1.077777777777778,1.1,3.703551900562212e-06
-1.0555555555555556,1.1,7.23723202703703e-06
-1.0333333333333334,1.1,1.3777815741503669e-05
-1.0111111111111113,1.1,2.5564243869478923e-05
-0.9888888888888889,1.1,4.625126033822655e-05
-0.9666666666666668,1.1,8.162934881483013e-05
-0.9444444444444445,1.1,0.00014060295669027377
-0.9222222222222223,1.1,0.00023646064430745824
-0.9000000000000001,1.1,0.00038844296176671495
-0.8777777777777779,1.1,0.0006235678640105578
-0.8555555555555556,1.1,0.0009786092462435694
-0.8333333333333335,1.1,0.0015020467462811833
-0.8111111111111111,1.1,0.0022557261639668427
-0.788888888888889,1.1,0.003315908636024337
-0.7666666666666667,1.1,0.004773366805413933
-0.7444444444444445,1.1,0.006732230405953691
-0.7222222222222223,1.1,0.009307404874436747
-0.7000000000000001,1.1,0.012620577976178474
-0.6777777777777778,1.1,0.016795057557689
-0.6555555555555557,1.1,0.021949889834299397
-0.6333333333333334,1.1,0.02819382210497311
-0.6111111111111112,1.1,0.03561964089110658
-0.5888888888888889,1.1,0.04429922562951688
-0.5666666666666668,1.1,0.054279365004295775
-0.5444444444444445,1.1,0.06557810633801338
-0.5222222222222223,1.1,0.07818129194632138
-0.5000000000000001,1.1,0.09203908442096267
-0.47777777777777786,1.1,0.107062694686378
-0.4555555555555556,1.1,0.12312206535151118
-0.43333333333333335,1.1,0.14004568576188917
-0.4111111111111112,1.1,0.15762377266453376
-0.38888888888888895,1.1,0.17561560154625813
-0.3666666666666667,1.1,0.19376087956750943
-0.34444444444444455,1.1,0.21179397861640403
-0.3222222222222223,1.1,0.2294589753508243
-0.30000000000000004,1.1,0.24652310890128543
-0.2777777777777778,1.1,0.2627866099377675
-0.25555555555555565,1.1,0.27808776320054
-0.2333333333333334,1.1,0.2923032137774073
-0.21111111111111114,1.1,0.30534451534083057
-0.188888888888889,1.1,0.31715243741869836
-0.16666666666666674,1.1,0.32769050136945205
-0.1444444444444445,1.1,0.3369387395808546
-0.12222222222222223,1.1,0.3448880641736598
-0.10000000000000009,1.1,0.35153519640926256
-0.07777777777777772,1.1,0.3568780221404752
-0.05555555555555558,1.1,0.3609114756511982
-0.03333333333333344,1.1,0.36362441561224484
-0.011111111111111072,1.1,0.3649981856237574
0.011111111111111072,1.1,0.3650074666676284
0.033333333333333215,1.1,0.3636236084827188
0.05555555555555558,1.1,0.360820007007942
0.07777777777777772,1.1,0.3565784937886211
0.09999999999999987,1.1,0.35089532844439464
0.12222222222222223,1.1,0.3437853715441658
0.14444444444444438,1.1,0.33528340357299685
0.16666666666666652,1.1,0.3254422942247706
0.18888888888888888,1.1,0.3143286674825079
0.21111111111111103,1.1,0.30201760695148705
0.2333333333333334,1.1,0.288588492519671
0.25555555555555554,1.1,0.27412397144967726
0.2777777777777777,1.1,0.2587132273204888
0.30000000000000004,1.1,0.2424592787070935
0.3222222222222222,1.1,0.22548845734009468
0.34444444444444433,1.1,0.20795906532140634
0.3666666666666667,1.1,0.19006597821652413
0.38888888888888884,1.1,0.17203880925757264
0.411111111111111,1.1,0.1541329286660891
0.43333333333333335,1.1,0.13661456841230174
0.4555555555555555,1.1,0.11974277780051538
0.47777777777777786,1.1,0.10375165014003092
0.5,1.1,0.08883588879635633
0.5222222222222221,1.1,0.07514165853918509
0.5444444444444445,1.1,0.06276323769869863
0.5666666666666667,1.1,0.05174473087126196
0.5888888888888888,1.1,0.04208534645526306
0.6111111111111112,1.1,0.0337465750224094
0.6333333333333333,1.1,0.026659897848001112
0.6555555555555554,1.1,0.020734170857007368
0.6777777777777778,1.1,0.015862330453663715
0.7,1.1,0.011927400889534433
0.7222222222222221,1.1,0.008807906247706061
0.7444444444444445,1.1,0.0063827520413699615
0.7666666666666666,1.1,0.004535532626881653
0.788888888888889,1.1,0.003158126911893532
0.8111111111111111,1.1,0.002153417040009339
0.8333333333333333,1.1,0.0014370114459279185
0.8555555555555556,1.1,0.0009379515769808561
0.8777777777777778,1.1,0.0005984936278047094
0.8999999999999999,1.1,0.0003731489706099784
0.922222222222222,1.1,0.00022721910101424
0.9444444444444446,1.1,0.00013506820293246908
0.9666666666666668,1.1,7.834671449708717e-05
0.9888888888888889,1.1,4.4326971944330136e-05
1.011111111111111,1.1,2.4452356799816643e-05
1.0333333333333332,1.1,1.3146476871642224e-05
1.0555555555555554,1.1,6.8860314013584335e-06
1.077777777777778,1.1,3.5126796078297705e-06
1.1,1.1,1.744458807877956e-06


==> csv_files/carp_w_decoupling_vmf_kde.csv <==
x,prob
-3.141592653589793,0.15916386816643835
-3.1354507324684056,0.15909604400064892
-3.129308811347018,0.1590272061197463
-3.12316689022563,0.15895743208552837
-3.1170249691042424,0.15888680121108606
-3.110883047982855,0.15881539443004972
-3.1047411268614673,0.15874329416125282
-3.0985992057400793,0.15867058416919913
-3.0924572846186917,0.15859734942074322
-3.086315363497304,0.15852367593841904
-3.0801734423759166,0.15844965065086997
-3.0740315212545286,0.15837536124085158
-3.067889600133141,0.15830089599129027
-3.0617476790117535,0.15822634362989146
-3.055605757890366,0.15815179317279662
-3.049463836768978,0.15807733376779004
-3.0433219156475904,0.15800305453755611
-3.037179994526203,0.1579290444234813
-3.0310380734048152,0.15785539203048654
-3.0248961522834272,0.15778218547336492
-3.0187542311620397,0.15770951222508117
-3.012612310040652,0.15763745896747347
-3.0064703889192645,0.1575661114447751
-3.0003284677978765,0.1574955543203487
-2.994186546676489,0.1574258710370012
-2.9880446255551014,0.15735714368121578
-2.981902704433714,0.15728945285160978
-2.975760783312326,0.1572228775318934
-2.9696188621909383,0.1571574949685726
-2.9634769410695507,0.1570933805536047
-2.957335019948163,0.15703060771218347
-2.951193098826775,0.15696924779579385
-2.9450511777053876,0.1569093699806468
-2.938909256584,0.15685104117156912
-2.9327673354626125,0.1567943259113945
-2.9266254143412245,0.15673928629587108
-2.920483493219837,0.15668598189407318
-2.9143415720984494,0.15663446967428038
-2.908199650977062,0.1565848039352621
-2.902057729855674,0.15653703624288764
-2.8959158087342862,0.15649121537196115
-2.8897738876128987,0.15644738725316878
-2.883631966491511,0.1564055949250124
-2.8774900453701235,0.15636587849059536
-2.8713481242487355,0.15632827507912134
-2.865206203127348,0.15629281881196497
-2.8590642820059604,0.1562595407731732
-2.8529223608845724,0.1562284689842613
-2.846780439763185,0.15619962838317372
-2.8406385186417973,0.1561730408072893
-2.8344965975204097,0.1561487249803634
-2.828354676399022,0.1561266965033119
-2.822212755277634,0.15610696784876138
-2.8160708341562466,0.15608954835930308
-2.809928913034859,0.15607444424941214
-2.8037869919134715,0.15606165861101023
-2.7976450707920835,0.15605119142267218
-2.791503149670696,0.1560430395624966
-2.7853612285493083,0.15603719682468295
-2.779219307427921,0.15603365393987584
-2.7730773863065328,0.15603239859935686
-2.766935465185145,0.1560334154831826
-2.7607935440637577,0.1560366862923823
-2.75465162294237,0.1560421897853434
-2.748509701820982,0.1560499018185245
-2.7423677806995945,0.15605979539164289
-2.736225859578207,0.15607184069749205
-2.7300839384568194,0.15608600517654403
-2.7239420173354314,0.15610225357649382
-2.717800096214044,0.15612054801689612
-2.7116581750926563,0.15614084805903863
-2.7055162539712687,0.15616311078118367
-2.6993743328498807,0.15618729085929398
-2.693232411728493,0.1562133406533414
-2.6870904906071056,0.15624121029927204
-2.680948569485718,0.1562708478066777
-2.6748066483643305,0.15630219916219207
-2.6686647272429425,0.15633520843859974
-2.662522806121555,0.15636981790960866
-2.6563808850001673,0.15640596817020078
-2.6502389638787793,0.1564435982624344
-2.6440970427573918,0.15648264580653132
-2.637955121636004,0.15652304713703702
-2.6318132005146166,0.15656473744380023
-2.625671279393229,0.15660765091747192
-2.619529358271841,0.1566517208991801
-2.6133874371504535,0.15669688003399307
-2.607245516029066,0.1567430604277387
-2.601103594907678,0.15679019380670842
-2.5949616737862904,0.15683821167973244
-2.588819752664903,0.15688704550207563
-2.5826778315435153,0.15693662684056975
-2.5765359104221277,0.15698688753936516
-2.5703939893007397,0.15703775988565744
-2.564252068179352,0.15708917677472112
-2.5581101470579646,0.15714107187356222
-2.5519682259365766,0.15719337978248699
-2.545826304815189,0.1572460361938744
-2.5396843836938015,0.15729897804743373
-2.533542462572414,0.15735214368123027
-2.5274005414510263,0.1574054729777675
-2.5212586203296383,0.15745890750442348
-2.5151166992082508,0.1575123906475585
-2.508974778086863,0.15756586773962963
-2.502832856965475,0.15761928617867724
-2.4966909358440876,0.15767259553957907
-2.4905490147227,0.15772574767650513
-2.4844070936013125,0.15777869681604786
-2.478265172479925,0.1578313996405484
-2.4721232513585374,0.15788381536118834
-2.4659813302371494,0.157935905780472
-2.459839409115762,0.1579876353437787
-2.4536974879943743,0.15803897117972468
-2.4475555668729863,0.15808988312913713
-2.4414136457515987,0.1581403437625038
-2.435271724630211,0.15819032838582878
-2.4291298035088236,0.15823981503488896
-2.422987882387436,0.1582887844579518
-2.416845961266048,0.15833722008708076
-2.4107040401446604,0.15838510799821875
-2.404562119023273,0.15843243686030406
-2.398420197901885,0.15847919787373352
-2.3922782767804973,0.15852538469854838
-2.3861363556591098,0.15857099337277375
-2.379994434537722,0.1586160222213965
-2.3738525134163346,0.1586604717565164
-2.3677105922949466,0.158704344569251
-2.361568671173559,0.15874764521401796
-2.3554267500521715,0.15879038008585405
-2.3492848289307835,0.15883255729146586
-2.343142907809396,0.15887418651473273
-2.3370009866880084,0.15891527887740797
-2.330859065566621,0.15895584679578165
-2.3247171444452333,0.15899590383408174
-2.3185752233238452,0.15903546455540002
-2.3124333022024577,0.1590745443709299
-2.30629138108107,0.15911315938830606
-2.300149459959682,0.1591513262598251
-2.2940075388382946,0.15918906203131997
-2.287865617716907,0.15922638399244352
-2.2817236965955194,0.15926330952909812
-2.275581775474132,0.15929985597872579
-2.269439854352744,0.15933604048914737
-2.2632979332313563,0.15937187988160845
-2.2571560121099687,0.15940739051865804
-2.2510140909885807,0.15944258817745174
-2.244872169867193,0.15947748792903188
-2.2387302487458056,0.15951210402409954
-2.232588327624418,0.15954644978575216
-2.2264464065030305,0.15958053750961765
-2.220304485381643,0.15961437837177336
-2.214162564260255,0.1596479823447954
-2.2080206431388674,0.1596813581222375
-2.20187872201748,0.15971451305179743
-2.195736800896092,0.15974745307738208
-2.1895948797747042,0.1597801826902407
-2.1834529586533167,0.15981270488929214
-2.177311037531929,0.15984502115072943
-2.1711691164105416,0.15987713140694326
-2.1650271952891535,0.1599090340347673
-2.158885274167766,0.1599407258530069
-2.1527433530463784,0.15997220212917565
-2.1466014319249904,0.1600034565953287
-2.140459510803603,0.16003448147284338
-2.1343175896822153,0.16006526750596756
-2.1281756685608277,0.16009580400391837
-2.12203374743944,0.16012607889128783
-2.115891826318052,0.16015607876647714
-2.1097499051966646,0.16018578896785496
-2.1036079840752766,0.16021519364730596
-2.097466062953889,0.16024427585081047
-2.0913241418325015,0.16027301760566848
-2.085182220711114,0.16030140001395896
-2.0790402995897264,0.1603294033518001
-2.072898378468339,0.1603570071739548
-2.0667564573469512,0.16038419042330354
-2.0606145362255632,0.16041093154468636
-2.0544726151041757,0.16043720860259617
-2.0483306939827877,0.16046299940218653
-2.0421887728614,0.1604882816130409
-2.0360468517400125,0.1605130328951319
-2.029904930618625,0.16053723102638578
-2.0237630094972374,0.16056085403125203
-2.01762108837585,0.16058388030966675
-2.011479167254462,0.1606062887657862
-2.0053372461330743,0.16062805893585896
-1.9991953250116865,0.16064917111459662
-1.993053403890299,0.160669606479398
-1.9869114827689112,0.16068934721177966
-1.9807695616475236,0.16070837661536236
-1.9746276405261358,0.16072667922976822
-1.9684857194047483,0.16074424093978468
-1.9623437982833605,0.16076104907916175
-1.956201877161973,0.160777092528418
-1.9500599560405851,0.1607923618060456
-1.9439180349191976,0.1608068491525224
-1.9377761137978098,0.16082054860656023
-1.9316341926764222,0.16083345607304253
-1.9254922715550344,0.16084556938213543
-1.9193503504336469,0.16085688833908657
-1.913208429312259,0.1608674147642639
-1.9070665081908715,0.16087715252302723
-1.9009245870694838,0.1608861075450684
-1.8947826659480962,0.1608942878329055
-1.8886407448267084,0.16090170345926635
-1.8824988237053208,0.16090836655315413
-1.876356902583933,0.1609142912744429
-1.8702149814625455,0.1609194937769154
-1.8640730603411577,0.16092399215971728
-1.8579311392197702,0.1609278064072691
-1.8517892180983824,0.160930958317745
-1.8456472969769948,0.16093347142029815
-1.839505375855607,0.1609353708812814
-1.8333634547342195,0.16093668339978592
-1.827221533612832,0.16093743709288935
-1.8210796124914441,0.16093766137107832
-1.8149376913700566,0.16093738680437833
-1.8087957702486688,0.16093664497979338
-1.8026538491272812,0.1609354683507242
-1.7965119280058934,0.16093389007909598
-1.7903700068845059,0.160931943870989
-1.784228085763118,0.16092966380661902
-1.7780861646417305,0.1609270841655687
-1.7719442435203427,0.1609242392482159
-1.7658023223989552,0.1609211631943483
-1.7596604012775674,0.16091788979998678
-1.7535184801561798,0.1609144523334708
-1.747376559034792,0.16091088335188056
-1.7412346379134045,0.16090721451888546
-1.7350927167920167,0.16090347642511676
-1.7289507956706291,0.16089969841216187
-1.7228088745492414,0.16089590840126988
-1.7166669534278538,0.16089213272784317
-1.710525032306466,0.16088839598276514
-1.7043831111850785,0.1608847208615836
-1.6982411900636907,0.16088112802252966
-1.6920992689423031,0.160877635954306
-1.6859573478209153,0.16087426085452228
-1.6798154266995278,0.16087101651959756
-1.67367350557814,0.16086791424687807
-1.6675315844567524,0.16086496274964848
-1.6613896633353646,0.16086216808563172
-1.655247742213977,0.16085953359949107
-1.6491058210925893,0.16085705987975657
-1.6429638999712017,0.16085474473050637
-1.636821978849814,0.16085258315803813
-1.6306800577284264,0.1608505673726655
-1.6245381366070386,0.16084868680567768
-1.618396215485651,0.16084692814139787
-1.6122542943642633,0.16084527536417714
-1.6061123732428757,0.16084370982006085
-1.599970452121488,0.1608422102927674
-1.5938285310001004,0.16084075309352439
-1.5876866098787126,0.16083931216421588
-1.581544688757325,0.16083785919320714
-1.5754027676359372,0.1608363637431321
-1.5692608465145497,0.16083479338984982
-1.563118925393162,0.1608331138717089
-1.5569770042717743,0.16083128924819318
-1.5508350831503868,0.16082928206696723
-1.544693162028999,0.16082705353829096
-1.5385512409076114,0.16082456371573417
-1.5324093197862236,0.16082177168208922
-1.526267398664836,0.16081863573935906
-1.5201254775434483,0.1608151136016821
-1.5139835564220607,0.16081116259005399
-1.507841635300673,0.160806739827708
-1.5016997141792854,0.1608018024350315
-1.4955577930578976,0.160796307722917
-1.48941587193651,0.1607902133834772
-1.4832739508151223,0.16078347767709292
-1.4771320296937347,0.16077605961480868
-1.470990108572347,0.16076791913514463
-1.4648481874509593,0.16075901727445424
-1.4587062663295716,0.16074931633002298
-1.452564345208184,0.16073878001517555
-1.4464224240867962,0.1607273736057348
-1.4402805029654087,0.160715064077256
-1.4341385818440209,0.16070182023254354
-1.4279966607226333,0.16068761281904115
-1.4218547396012455,0.16067241463577503
-1.415712818479858,0.16065620062961455
-1.4095708973584702,0.16063894798070377
-1.4034289762370826,0.1606206361770004
-1.3972870551156948,0.16060124707794474
-1.3911451339943073,0.16058076496735924
-1.3850032128729195,0.16055917659575877
-1.378861291751532,0.16053647121232306
-1.3727193706301442,0.1605126405868511
-1.3665774495087566,0.16048767902208083
-1.3604355283873688,0.16046158335681154
-1.3542936072659812,0.16043435296031971
-1.3481516861445935,0.16040598971859896
-1.342009765023206,0.16037649801299286
-1.3358678439018181,0.16034588469181765
-1.3297259227804306,0.16031415903559193
-1.3235840016590428,0.16028133271650602
-1.3174420805376552,0.16024741975276735
-1.3113001594162674,0.16021243645845895
-1.3051582382948799,0.16017640138953843
-1.2990163171734923,0.16013933528658914
-1.2928743960521045,0.1601012610149148
-1.286732474930717,0.1600622035025374
-1.2805905538093292,0.16002218967662812
-1.2744486326879416,0.15998124839885855
-1.2683067115665538,0.1599394104001173
-1.2621647904451663,0.15989670821499014
-1.2560228693237785,0.1598531761163485
-1.249880948202391,0.1598088500503409
-1.2437390270810031,0.15976376757202332
-1.2375971059596156,0.15971796778181097
-1.2314551848382278,0.15967149126287514
-1.2253132637168402,0.1596243800195537
-1.2191713425954525,0.15957667741678747
-1.213029421474065,0.15952842812054208
-1.2068875003526771,0.1594796780391236
-1.2007455792312896,0.15943047426524798
-1.1946036581099018,0.15938086501868026
-1.1884617369885142,0.15933089958921953
-1.1823198158671264,0.15928062827977052
-1.1761778947457389,0.15923010234921145
-1.170035973624351,0.15917937395474482
-1.1638940525029635,0.1591284960933969
-1.1577521313815757,0.15907752254232033
-1.1516102102601882,0.1590265077975467
-1.1454682891388004,0.15897550701083588
-1.1393263680174126,0.15892457592427378
-1.133184446896025,0.1588737708022835
-1.1270425257746375,0.15882314836073133
-1.12090060465325,0.15877276569283374
-1.114758683531862,0.15872268019160024
-1.1086167624104744,0.1586729494685821
-1.1024748412890868,0.15862363126873533
-1.0963329201676992,0.15857478338125075
-1.0901909990463112,0.15852646354625136
-1.0840490779249237,0.15847872935730767
-1.077907156803536,0.15843163815977546
-1.0717652356821485,0.15838524694501657
-1.0656233145607605,0.15833961224061976
-1.059481393439373,0.15829478999679794
-1.0533394723179854,0.15825083546919483
-1.0471975511965979,0.15820780309839405
-1.0410556300752103,0.15816574638647884
-1.0349137089538223,0.15812471777104653
-1.0287717878324347,0.15808476849713504
-1.0226298667110472,0.1580459484875679
-1.0164879455896596,0.15800830621227135
-1.0103460244682716,0.15797188855716
-1.004204103346884,0.15793674069322378
-0.9980621822254965,0.15790290594648548
-0.9919202611041089,0.1578704256695217
-0.9857783399827209,0.15783933911526618
-0.9796364188613333,0.15780968331382883
-0.9734944977399458,0.15778149295307403
-0.9673525766185582,0.15775480026370656
-0.9612106554971702,0.15772963490960995
-0.9550687343757827,0.15770602388417473
-0.9489268132543951,0.1576839914133364
-0.9427848921330075,0.15766355886602346
-0.9366429710116195,0.15764474467268652
-0.930501049890232,0.15762756425254582
-0.9243591287688444,0.15761202995015533
-0.9182172076474568,0.15759815098183488
-0.9120752865260688,0.15758593339247262
-0.9059333654046813,0.15757538002314464
-0.8997914442832937,0.1575664904899378
-0.8936495231619062,0.15755926117429936
-0.8875076020405182,0.15755368522517027
-0.8813656809191306,0.15754975257308734
-0.875223759797743,0.1575474499563694
-0.8690818386763555,0.15754676095942668
-0.8629399175549675,0.1575476660631589
-0.8567979964335799,0.15755014270732978
-0.8506560753121923,0.15755416536473196
-0.8445141541908048,0.15755970562687818
-0.8383722330694168,0.15756673230088258
-0.8322303119480292,0.1575752115171215
-0.8260883908266416,0.1575851068471936
-0.8199464697052541,0.1575963794316309
-0.8138045485838661,0.15760898811674778
-0.8076626274624785,0.15762288959995452
-0.801520706341091,0.15763803858280567
-0.7953787852197034,0.1576543879309999
-0.7892368640983154,0.15767188884050434
-0.7830949429769278,0.1576904910089312
-0.7769530218555403,0.15771014281126167
-0.7708111007341527,0.15773079147898064
-0.7646691796127651,0.15775238328166244
-0.7585272584913771,0.15777486371003135
-0.7523853373699896,0.15779817765950852
-0.746243416248602,0.15782226961325443
-0.7401014951272145,0.15784708382371698
-0.7339595740058265,0.15787256449170614
-0.7278176528844389,0.15789865594203048
-0.7216757317630513,0.1579253027947542
-0.7155338106416638,0.15795245013116166
-0.7093918895202758,0.1579800436535514
-0.7032499683988882,0.15800802983802267
-0.6971080472775006,0.15803635607946365
-0.6909661261561131,0.15806497082800303
-0.6848242050347251,0.15809382371624373
-0.6786822839133375,0.15812286567665912
-0.67254036279195,0.15815204904859728
-0.6663984416705624,0.1581813276744111
-0.6602565205491744,0.1582106569843017
-0.6541145994277868,0.1582399940695426
-0.6479726783063993,0.15826929774382745
-0.6418307571850117,0.15829852859256568
-0.6356888360636237,0.15832764901003282
-0.6295469149422361,0.15835662322436264
-0.6234049938208486,0.15838541731045266
-0.617263072699461,0.1584139991909359
-0.611121151578073,0.15844233862545226
-0.6049792304566854,0.15847040718853428
-0.5988373093352979,0.15849817823649856
-0.5926953882139103,0.15852562686380883
-0.5865534670925223,0.1585527298494497
-0.5804115459711348,0.1585794655939181
-0.5742696248497472,0.1586058140475027
-0.5681277037283596,0.1586317566305827
-0.5619857826069716,0.1586572761467311
-0.5558438614855841,0.15868235668945682
-0.5497019403641965,0.15870698354346371
-0.543560019242809,0.15873114308134223
-0.5374180981214209,0.15875482265663948
-0.5312761770000334,0.15877801049427892
-0.5251342558786458,0.15880069557931697
-0.5189923347572583,0.1588228675450364
-0.5128504136358707,0.15884451656137705
-0.5067084925144827,0.15886563322470262
-0.5005665713930951,0.15888620844989115
-0.49442465027170757,0.15890623336571627
-0.48828272915032,0.15892569921446487
-0.482140808028932,0.1589445972567006
-0.47599888690754444,0.15896291868204682
-0.4698569657861569,0.1589806545268149
-0.4637150446647693,0.15899779559925292
-0.4575731235433813,0.15901433241313268
-0.45143120242199375,0.15903025513032804
-0.4452892813006062,0.15904555351297112
-0.4391473601792186,0.15906021688569816
-0.4330054390578306,0.15907423410842092
-0.42686351793644306,0.15908759355997804
-0.4207215968150555,0.1591002831329366
-0.41457967569366794,0.15911229023972764
-0.40843775457227993,0.15912360183021212
-0.40229583345089237,0.15913420442068196
-0.3961539123295048,0.15914408413421255
-0.39001199120811725,0.15915322675219143
-0.38387007008672924,0.15916161777675905
-0.3777281489653417,0.1591692425038081
-0.3715862278439541,0.1591760861061029
-0.36544430672256656,0.159182133725995
-0.35930238560117855,0.15918737057713178
-0.353160464479791,0.15919178205447765
-0.34701854335840343,0.15919535385189437
-0.34087662223701587,0.15919807208646125
-0.33473470111562786,0.15919992342865252
-0.3285927799942403,0.15920089523743344
-0.32245085887285274,0.1592009756992883
-0.3163089377514652,0.15920015397014936
-0.3101670166300772,0.1591984203191603
-0.3040250955086896,0.15919576627318002
-0.29788317438730205,0.15919218476091193
-0.2917412532659145,0.15918767025553032
-0.2855993321445265,0.1591822189146715
-0.2794574110231389,0.15917582871666028
-0.27331548990175136,0.15916849959185314
-0.2671735687803638,0.15916023354799907
-0.2610316476589758,0.1591510347885463
-0.25488972653758823,0.15914090982285706
-0.24874780541620067,0.15912986756733527
-0.2426058842948131,0.15911791943652104
-0.23646396317342555,0.15910507942326255
-0.23032204205203755,0.15909136416713723
-0.22418012093064998,0.159076793010364
-0.21803819980926242,0.15906138804052153
-0.21189627868787486,0.1590451741194666
-0.20575435756648686,0.15902817889793086
-0.1996124364450993,0.15901043281535987
-0.19347051532371173,0.1589919690846515
-0.18732859420232417,0.15897282366154056
-0.18118667308093617,0.15895303519847553
-0.1750447519595486,0.15893264498292606
-0.16890283083816104,0.15891169686015932
-0.16276090971677348,0.1588902371406202
-0.15661898859538548,0.15886831449214509
-0.15047706747399792,0.1588459798173371
-0.14433514635261036,0.15882328611652052
-0.1381932252312228,0.1588002883367855
-0.1320513041098348,0.15877704320772074
-0.12590938298844723,0.1587536090645154
-0.11976746186705967,0.15873004565919246
-0.1136255407456721,0.1587064139608093
-0.1074836196242841,0.15868277594553323
-0.10134169850289654,0.1586591943775628
-0.09519977738150898,0.15863573258192482
-0.08905785626012142,0.15861245421023001
-0.08291593513873341,0.15858942300051648
-0.07677401401734585,0.15856670253234817
-0.07063209289595829,0.15854435597837074
-0.06449017177457073,0.1585224458535509
-0.05834825065318272,0.15850103376334507
-0.05220632953179516,0.15848018015205467
-0.0460644084104076,0.15845994405263072
-0.03992248728902004,0.15844038283918693
-0.03378056616763203,0.1584215519834729
-0.02763864504624447,0.15840350481654214
-0.02149672392485691,0.15838629229682819
-0.015354802803469347,0.15836996278581245
-0.009212881682081342,0.15835456183243374
-0.0030709605606937806,0.1583401319673483
0.0030709605606937806,0.15832671250810285
0.009212881682081342,0.15831433937623238
0.015354802803468903,0.15830304492723818
0.02149672392485691,0.15829285779434007
0.02763864504624447,0.15828380274683285
0.03378056616763203,0.158275900563808
0.03992248728901959,0.15826916792392876
0.0460644084104076,0.158263617311873
0.05220632953179516,0.1582592569419784
0.05834825065318272,0.15825609069954677
0.06449017177457028,0.15825411810018009
0.07063209289595829,0.15825333426743896
0.07677401401734585,0.15825372992902847
0.08291593513873341,0.15825529143163206
0.08905785626012097,0.15825800077442748
0.09519977738150898,0.1582618356612338
0.10134169850289654,0.15826676957115282
0.1074836196242841,0.15827277184748298
0.11362554074567166,0.158279807804602
0.11976746186705967,0.15828783885242953
0.12590938298844723,0.15829682263800343
0.1320513041098348,0.15830671320362166
0.13819322523122235,0.15831746116092815
0.14433514635261036,0.15832901388024542
0.15047706747399792,0.15834131569438634
0.15661898859538548,0.15835430811610995
0.16276090971677304,0.15836793006832134
0.16890283083816104,0.15838211812605518
0.1750447519595486,0.15839680676922557
0.18118667308093617,0.15841192864507195
0.18732859420232373,0.15842741483918255
0.19347051532371173,0.15844319515393357
0.1996124364450993,0.15845919839314196
0.20575435756648686,0.15847535265169707
0.21189627868787442,0.15849158560890647
0.21803819980926242,0.1585078248242685
0.22418012093064998,0.15852399803436523
0.23032204205203755,0.15854003344955692
0.2364639631734251,0.15855586004915406
0.2426058842948131,0.15857140787373927
0.24874780541620067,0.15858660831331864
0.25488972653758823,0.1586013943899924
0.2610316476589758,0.1586157010338512
0.26717356878036336,0.1586294653508279
0.27331548990175136,0.1586426268812642
0.2794574110231389,0.15865512784798522
0.2855993321445265,0.15866691339271732
0.29174125326591405,0.15867793179973116
0.29788317438730205,0.1586881347056434
0.3040250955086896,0.15869747729437012
0.3101670166300772,0.1587059184762874
0.31630893775146474,0.15871342105072336
0.32245085887285274,0.15871995185098006
0.3285927799942403,0.15872548187116092
0.33473470111562786,0.15872998637416266
0.3408766222370154,0.15873344498027703
0.34701854335840343,0.15873584173593702
0.353160464479791,0.15873716516223685
0.35930238560117855,0.15873740828295022
0.3654443067225661,0.1587365686318698
0.3715862278439541,0.1587346482393917
0.3777281489653417,0.1587316535983702
0.38387007008672924,0.15872759560937005
0.3900119912081168,0.15872248950554782
0.3961539123295048,0.1587163547574945
0.40229583345089237,0.1587092149584754
0.40843775457227993,0.1587010976906028
0.4145796756936675,0.15869203437257567
0.4207215968150555,0.15868206008971772
0.42686351793644306,0.15867121340713664
0.4330054390578306,0.15865953616691983
0.4391473601792182,0.15864707327036429
0.4452892813006062,0.1586338724463222
0.45143120242199375,0.1586199840068183
0.4575731235433813,0.15860546059116482
0.46371504466476887,0.15859035689986703
0.4698569657861569,0.15857472941966597
0.47599888690754444,0.1585586361411205
0.482140808028932,0.15854213627017155
0.48828272915031956,0.15852528993516882
0.49442465027170757,0.1585081578908698
0.5005665713930951,0.15849080122093973
0.5067084925144827,0.1584732810404949
0.5128504136358703,0.15845565820023558
0.5189923347572583,0.1584379929937092
0.5251342558786458,0.15842034486923415
0.5312761770000334,0.15840277214799003
0.5374180981214209,0.15838533174975278
0.5435600192428085,0.15836807892771437
0.5497019403641965,0.15835106701377993
0.5558438614855841,0.1583343471756811
0.5619857826069716,0.15831796818718363
0.5681277037283592,0.15830197621259562
0.5742696248497472,0.15828641460670853
0.5804115459711348,0.1582713237312186
0.5865534670925223,0.1582567407885871
0.5926953882139099,0.1582426996742031
0.5988373093352979,0.1582292308476117
0.6049792304566854,0.15821636122346489
0.611121151578073,0.15820411408274385
0.6172630726994606,0.15819250900468762
0.6234049938208486,0.1581815618197479
0.6295469149422361,0.15817128458377083
0.6356888360636237,0.15816168557348806
0.6418307571850113,0.15815276930327707
0.6479726783063993,0.1581445365630316
0.6541145994277868,0.1581369844768616
0.6602565205491744,0.1581301065822232
0.666398441670562,0.15812389292896217
0.67254036279195,0.15811833019763954
0.6786822839133375,0.1581134018363971
0.6848242050347251,0.1581090882155125
0.6909661261561126,0.15810536679869228
0.6971080472775006,0.15810221233005253
0.7032499683988882,0.15809959703564674
0.7093918895202758,0.15809749083831465
0.7155338106416633,0.15809586158454886
0.7216757317630513,0.15809467528200558
0.7278176528844389,0.1580938963462239
0.7339595740058265,0.15809348785506366
0.740101495127214,0.1580934118093294
0.746243416248602,0.1580936293980097
0.7523853373699896,0.15809410126653733
0.7585272584913771,0.15809478778645852
0.7646691796127647,0.15809564932489356
0.7708111007341527,0.1580966465121741
0.7769530218555403,0.15809774050605685
0.7830949429769278,0.1580988932509363
0.7892368640983154,0.15810006773051236
0.795378785219703,0.15810122821241337
0.801520706341091,0.15810234048332528
0.8076626274624785,0.1581033720732418
0.8138045485838661,0.15810429246751936
0.8199464697052536,0.15810507330550128
0.8260883908266416,0.15810568856456006
0.8322303119480292,0.15810611472850505
0.8383722330694168,0.158106330939399
0.8445141541908043,0.15810631913193846
0.8506560753121923,0.1581060641496636
0.8567979964335799,0.15810555384238034
0.8629399175549679,0.15810477914430027
0.8690818386763555,0.15810373413252715
0.875223759797743,0.1581024160656458
0.8813656809191306,0.15810082540229703
0.8875076020405182,0.15809896579975194
0.8936495231619057,0.15809684409262548
0.8997914442832933,0.15809447025199663
0.9059333654046808,0.15809185732532882
0.9120752865260693,0.15808902135770297
0.9182172076474568,0.15808598129499632
0.9243591287688444,0.1580827588697512
0.930501049890232,0.15807937847058676
0.9366429710116195,0.15807586699610643
0.9427848921330071,0.15807225369435038
0.9489268132543947,0.15806856998892593
0.9550687343757822,0.1580648492930295
0.9612106554971707,0.15806112681264203
0.9673525766185582,0.1580574393402398
0.9734944977399458,0.15805382504041335
0.9796364188613333,0.1580503232288275
0.9857783399827209,0.158046974145985
0.9919202611041085,0.15804381872727724
0.998062182225496,0.1580408983708125
1.0042041033468836,0.158038254704513
1.010346024468272,0.15803592935395797
1.0164879455896596,0.15803396371242937
1.0226298667110472,0.1580323987145838
1.0287717878324347,0.158031274615132
1.0349137089538223,0.15803063077385687
1.0410556300752098,0.15803050544823985
1.0471975511965974,0.15803093559489798
1.053339472317985,0.15803195668095726
1.0594813934393725,0.15803360250640497
1.065623314560761,0.1580359050383749
1.0717652356821485,0.15803889425822348
1.077907156803536,0.15804259802215648
1.0840490779249237,0.15804704193606117
1.0901909990463112,0.15805224924509362
1.0963329201676988,0.15805824073846125
1.1024748412890863,0.15806503466973162
1.108616762410474,0.1580726466928868
1.1147586835318624,0.15808108981423516
1.12090060465325,0.15809037436018086
1.1270425257746375,0.1581005079607474
1.133184446896025,0.15811149554864673
1.1393263680174126,0.1581233393735862
1.1454682891388002,0.15813603903140921
1.1516102102601877,0.15814959150757654
1.1577521313815753,0.15816399123440872
1.1638940525029637,0.15817923016143204
1.1700359736243513,0.15819529783809938
1.1761778947457389,0.15821218150809005
1.1823198158671264,0.15822986621433702
1.188461736988514,0.15824833491387927
1.1946036581099015,0.15826756860159413
1.200745579231289,0.15828754644183107
1.2068875003526767,0.15830824590694165
1.2130294214740651,0.15832964292168175
1.2191713425954527,0.15835171201245254
1.2253132637168402,0.1583744264603423
1.2314551848382278,0.1583977584569382
1.2375971059596154,0.15842167926188638
1.243739027081003,0.1584461593611997
1.2498809482023905,0.15847116862533664
1.256022869323778,0.1584966764661061
1.2621647904451665,0.15852265199149082
1.268306711566554,0.1585490641575236
1.2744486326879416,0.15857588191639643
1.2805905538093292,0.15860307436003587
1.2867324749307167,0.15863061085842947
1.2928743960521043,0.15865846119204785
1.2990163171734919,0.1586865956777651
1.3051582382948794,0.15871498528774292
1.3113001594162679,0.15874360176080665
1.3174420805376554,0.1587724177059043
1.323584001659043,0.15880140669730508
1.3297259227804306,0.15883054336125677
1.3358678439018181,0.15885980345388473
1.3420097650232057,0.15888916393017766
1.3481516861445932,0.15891860300396526
1.3542936072659808,0.1589481001988516
1.3604355283873684,0.15897763639012566
1.3665774495087568,0.15900719383772166
1.3727193706301444,0.15903675621035643
1.378861291751532,0.15906630860101623
1.3850032128729195,0.15909583753401166
1.391145133994307,0.159125330963861
1.3972870551156946,0.1591547782662999
1.4034289762370822,0.1591841702217502
1.4095708973584697,0.15921349899161144
1.4157128184798582,0.15924275808776675
1.4218547396012458,0.15927194233571704
1.4279966607226333,0.15930104783177979
1.4341385818440209,0.15933007189480344
1.4402805029654084,0.1593590130128633
1.446422424086796,0.15938787078541375
1.4525643452081836,0.159416645861379
1.4587062663295711,0.159445339873668
1.4648481874509596,0.15947395537060022
1.4709901085723471,0.15950249574472636
1.4771320296937347,0.1595309651595237
1.4832739508151223,0.1595593684744385
1.4894158719365098,0.15958771116873796
1.4955577930578974,0.15961599926462286
1.501699714179285,0.15964423925003712
1.5078416353006725,0.159672438001596
1.513983556422061,0.15970060270803563
1.5201254775434485,0.15972874079456847
1.526267398664836,0.15975685984850768
1.5324093197862236,0.15978496754650165
1.5385512409076112,0.15981307158369712
1.5446931620289988,0.15984117960512362
1.5508350831503863,0.159869299139568
1.5569770042717739,0.15989743753618113
1.5631189253931623,0.15992560190403138
1.56926084651455,0.1599537990547936
1.5754027676359375,0.15998203544873224
1.581544688757325,0.16001031714411187
1.5876866098787126,0.16003864975013732
1.5938285310001001,0.16006703838349892
1.5999704521214877,0.16009548762857023
1.6061123732428753,0.16012400150127593
1.6122542943642628,0.16015258341662214
1.6183962154856513,0.1601812361598528
1.6245381366070388,0.1602099618611698
1.6306800577284264,0.1602387619739294
1.636821978849814,0.16026763725620252
1.6429638999712015,0.16029658775556374
1.649105821092589,0.16032561279695084
1.6552477422139766,0.16035471097341827
1.6613896633353642,0.1603838801395869
1.6675315844567526,0.16041311740757752
1.6736735055781402,0.16044241914519972
1.6798154266995278,0.1604717809761549
1.6859573478209153,0.1605011977820036
1.692099268942303,0.16053066370563687
1.6982411900636905,0.16056017215598795
1.704383111185078,0.16058971581371828
1.7105250323064656,0.16061928663760966
1.716666953427854,0.16064887587140053
1.7228088745492416,0.16067847405080773
1.7289507956706291,0.16070807101048554
1.7350927167920167,0.16073765589068423
1.7412346379134043,0.16076721714338693
1.7473765590347918,0.16079674253771878
1.7535184801561794,0.16082621916444448
1.759660401277567,0.16085563343939224
1.7658023223989554,0.16088497110566805
1.771944243520343,0.1609142172345514
1.7780861646417305,0.16094335622499376
1.784228085763118,0.160972371801673
1.7903700068845056,0.16100124701158947
1.7965119280058932,0.16102996421922514
1.8026538491272808,0.1610585051003221
1.8087957702486683,0.16108685063437295
1.8149376913700568,0.16111498109595315
1.8210796124914443,0.16114287604506075
1.827221533612832,0.16117051431666626
1.8333634547342195,0.16119787400970925
1.839505375855607,0.16122493247581388
1.8456472969769946,0.1612516663080268
1.8517892180983822,0.16127805132991116
1.8579311392197697,0.16130406258535945
1.8640730603411573,0.16132967432951129
1.8702149814625457,0.1613548600211854
1.8763569025839333,0.16137959231725307
1.8824988237053208,0.16140384306939343
1.8886407448267084,0.16142758332368382
1.894782665948096,0.16145078332348184
1.9009245870694835,0.16147341251605793
1.907066508190871,0.16149543956343426
1.9132084293122587,0.1615168323578764
1.919350350433647,0.16153755804247072
1.9254922715550347,0.16155758303720316
1.9316341926764222,0.16157687307092902
1.9377761137978098,0.16159539321959757
1.9439180349191973,0.1616131079510597
1.950059956040585,0.16162998117674962
1.9562018771619725,0.1616459763104885
1.96234379828336,0.16166105633461234
1.9684857194047485,0.16167518387357296
1.974627640526136,0.16168832127511026
1.9807695616475236,0.16170043069903292
1.9869114827689112,0.1617114742135877
1.9930534038902987,0.16172141389933278
1.9991953250116863,0.16173021196036827
2.005337246133074,0.16173783084271118
2.0114791672544614,0.16174423335953608
2.01762108837585,0.16174938282293816
2.0237630094972374,0.16175324318180878
2.029904930618625,0.16175577916535025
2.0360468517400125,0.1617569564316949
2.0421887728614,0.16175674172103258
2.0483306939827877,0.16175510301259372
2.0544726151041752,0.16175200968478257
2.060614536225563,0.16174743267770406
2.0667564573469512,0.16174134465728382
2.072898378468339,0.16173372018013946
2.0790402995897264,0.1617245358583272
2.085182220711114,0.161713770523058
2.0913241418325015,0.16170140538645428
2.097466062953889,0.16168742420040147
2.1036079840752766,0.16167181341153783
2.109749905196664,0.1616545623114225
2.1158918263180517,0.16163566318092445
2.12203374743944,0.1616151114278857
2.1281756685608277,0.16159290571712678
2.1343175896822153,0.1615690480918887
2.140459510803603,0.16154354408583324
2.1466014319249904,0.16151640282476096
2.152743353046378,0.1614876371172494
2.1588852741677655,0.16145726353346154
2.165027195289153,0.16142530247142914
2.1711691164105416,0.16139177821017622
2.177311037531929,0.1613567189491099
2.1834529586533167,0.1613201568331763
2.1895948797747042,0.16128212796335034
2.195736800896092,0.1612426723921051
2.2018787220174794,0.161201834103583
2.208020643138867,0.16115966097827436
2.2141625642602545,0.16111620474208854
2.220304485381643,0.16107152089978782
2.2264464065030305,0.16102566865283785
2.232588327624418,0.1609787108018116
2.2387302487458056,0.1609307136335674
2.244872169867193,0.16088174679350356
2.2510140909885807,0.16083188314327135
2.2571560121099683,0.16078119860440693
2.263297933231356,0.16072977198841717
2.2694398543527443,0.16067768481392614
2.275581775474132,0.16062502111155708
2.2817236965955194,0.1605718672172888
2.287865617716907,0.1605183115550846
2.2940075388382946,0.1604644444096466
2.300149459959682,0.16041035769019807
2.3062913810810697,0.16035614468624
2.3124333022024572,0.16030189981626775
2.3185752233238457,0.16024771837046592
2.3247171444452333,0.16019369624842622
2.330859065566621,0.16013992969295573
2.3370009866880084,0.16008651502105667
2.343142907809396,0.16003354835316908
2.3492848289307835,0.1599811253417699
2.355426750052171,0.15992934090042157
2.3615686711735586,0.15987828893435166
2.367710592294946,0.15982806207363462
2.3738525134163346,0.15977875141002482
2.379994434537722,0.15973044623846633
2.3861363556591098,0.15968323380427576
2.3922782767804973,0.15963719905695928
2.398420197901885,0.15959242441158625
2.4045621190232724,0.15954898951859942
2.41070404014466,0.1595069710428943
2.4168459612660476,0.15946644245294975
2.422987882387436,0.1594274738207388
2.4291298035088236,0.15939013163309143
2.435271724630211,0.1593544786151229
2.4414136457515987,0.1593205735662796
2.4475555668729863,0.15928847120949202
2.453697487994374,0.15925822205385898
2.4598394091157614,0.15922987227122493
2.465981330237149,0.15920346358694207
2.4721232513585374,0.15917903318504675
2.478265172479925,0.15915661362801123
2.4844070936013125,0.15913623279116684
2.4905490147227,0.15911791381183032
2.4966909358440876,0.15910167505309916
2.502832856965475,0.15908753008222257
2.5089747780868628,0.15907548766339052
2.5151166992082503,0.15906555176472703
2.5212586203296388,0.159057721579216
2.5274005414510263,0.159051991559234
2.533542462572414,0.15904835146431384
2.5396843836938015,0.15904678642171372
2.545826304815189,0.15904727699932103
2.5519682259365766,0.15904979929037977
2.558110147057964,0.15905432500949052
2.5642520681793517,0.15906082159929766
2.57039398930074,0.15906925234724795
2.5765359104221277,0.15907957651177684
2.5826778315435153,0.15909174945725607
2.588819752664903,0.15910572279701635
2.5949616737862904,0.1591214445437445
2.601103594907678,0.15913885926654178
2.6072455160290655,0.15915790825392387
2.613387437150453,0.1591785296820396
2.6195293582718415,0.15920065878738504
2.625671279393229,0.15922422804329492
2.6318132005146166,0.15924916733950048
2.637955121636004,0.1592754041640554
2.6440970427573918,0.1593028637869451
2.6502389638787793,0.15933146944471435
2.656380885000167,0.15936114252546846
2.6625228061215545,0.15939180275362858
2.668664727242942,0.15942336837384705
2.6748066483643305,0.15945575633352083
2.680948569485718,0.15948888246336956
2.6870904906071056,0.1595226616555816
2.693232411728493,0.15955700803906447
2.6993743328498807,0.15959183515137518
2.7055162539712683,0.15962705610694194
2.711658175092656,0.15966258376123052
2.7178000962140434,0.15969833087054608
2.723942017335432,0.15973421024720286
2.7300839384568194,0.15977013490983433
2.736225859578207,0.15980601822865623
2.7423677806995945,0.1598417740655354
2.748509701820982,0.1598773169087557
2.7546516229423696,0.1599125620024111
2.760793544063757,0.15994742547039298
2.7669354651851448,0.15998182443497316
2.773077386306533,0.16001567713002005
2.779219307427921,0.16004890300891528
2.7853612285493083,0.1600814228472688
2.791503149670696,0.16011315884055868
2.7976450707920835,0.1601440346968454
2.803786991913471,0.16017397572473496
2.8099289130348586,0.1602029089167827
2.816070834156246,0.1602307630285488
2.8222127552776346,0.16025746865352844
2.828354676399022,0.16028295829419253
2.8344965975204097,0.16030716642938136
2.8406385186417973,0.16033002957829895
2.846780439763185,0.16035148636135846
2.8529223608845724,0.16037147755812636
2.85906428200596,0.16038994616261013
2.8652062031273475,0.16040683743612713
2.871348124248736,0.16042209895798135
2.8774900453701235,0.16043568067416344
2.883631966491511,0.16044753494427427
2.8897738876128987,0.16045761658685354
2.8959158087342862,0.1604658829232769
2.902057729855674,0.16047229382036332
2.9081996509770613,0.16047681173180953
2.914341572098449,0.1604794017385458
2.9204834932198365,0.1604800315880797
2.926625414341225,0.16047867173286784
2.9327673354626125,0.16047529536772837
2.938909256584,0.16046987846627778
2.9450511777053876,0.16046239981634874
2.951193098826775,0.16045284105431618
2.9573350199481627,0.1604411866982321
2.9634769410695503,0.16042742417964245
2.969618862190938,0.1604115438739336
2.9757607833123263,0.16039353912903198
2.981902704433714,0.16037340629225655
2.9880446255551014,0.16035114473510406
2.994186546676489,0.1603267568757279
3.0003284677978765,0.1603002481988539
3.006470388919264,0.16027162727286484
3.0126123100406517,0.16024090576377137
3.0187542311620392,0.16020809844578196
3.0248961522834277,0.16017322320817703
3.0310380734048152,0.1601363010581915
3.037179994526203,0.16009735611961123
3.0433219156475904,0.1600564156267939
3.049463836768978,0.16001350991383106
3.0556057578903655,0.15996867239858167
3.061747679011753,0.15992193956132023
3.0678896001331406,0.15987335091776056
3.074031521254529,0.1598229489862369
3.0801734423759166,0.15977077924884847
3.086315363497304,0.15971689010639792
3.0924572846186917,0.15966133282698425
3.0985992057400793,0.1596041614881421
3.104741126861467,0.15954543291245035
3.1108830479828544,0.15948520659656987
3.117024969104242,0.1594235446337046
3.1231668902256304,0.15936051162951836
3.129308811347018,0.15929617461157716
3.1354507324684056,0.15923060293242466
3.141592653589793,0.15916386816643835


==> csv_files/dino_gaussian_kde.csv <==
x_grid,y_grid,prob
-1.1,-1.1,1.1154552354605929e-84
-1.077777777777778,-1.1,8.809017208477851e-84
-1.0555555555555556,-1.1,6.756882511615239e-83
-1.0333333333333334,-1.1,5.03394972154503e-82
-1.0111111111111113,-1.1,3.642629299850922e-81
-0.9888888888888889,-1.1,2.5601456672460685e-80
-0.9666666666666668,-1.1,1.7476641331611662e-79
-0.9444444444444445,-1.1,1.1587636611736298e-78
-0.9222222222222223,-1.1,7.4623455937042e-78
-0.9000000000000001,-1.1,4.667662493731173e-77
-0.8777777777777779,-1.1,2.835744709639331e-76
-0.8555555555555556,-1.1,1.6733177279036747e-75
-0.8333333333333335,-1.1,9.590324246549726e-75
-0.8111111111111111,-1.1,5.3386538940944914e-74
-0.788888888888889,-1.1,2.886515134391293e-73
-0.7666666666666667,-1.1,1.5158614495444608e-72
-0.7444444444444445,-1.1,7.731945333787438e-72
-0.7222222222222223,-1.1,3.830554433807737e-71
-0.7000000000000001,-1.1,1.8432239236324366e-70
-0.6777777777777778,-1.1,8.614660284665772e-70
-0.6555555555555557,-1.1,3.910585721211012e-69
-0.6333333333333334,-1.1,1.7242056402888829e-68
-0.6111111111111112,-1.1,7.383799743540185e-68
-0.5888888888888889,-1.1,3.071244238886182e-67
-0.5666666666666668,-1.1,1.2407731788049635e-66
-0.5444444444444445,-1.1,4.868711447281423e-66
-0.5222222222222223,-1.1,1.8555782450212052e-65
-0.5000000000000001,-1.1,6.868914415176524e-65
-0.47777777777777786,-1.1,2.4696791498400717e-64
-0.4555555555555556,-1.1,8.62455234187356e-64
-0.43333333333333335,-1.1,2.9253388995728787e-63
-0.4111111111111112,-1.1,9.637389402027816e-63
-0.38888888888888895,-1.1,3.0838001489562683e-62
-0.3666666666666667,-1.1,9.584217039612073e-62
-0.34444444444444455,-1.1,2.893148007742776e-61
-0.3222222222222223,-1.1,8.482585791604823e-61
-0.30000000000000004,-1.1,2.4156247273262668e-60
-0.2777777777777778,-1.1,6.681504564079073e-60
-0.25555555555555565,-1.1,1.7949926277734364e-59
-0.2333333333333334,-1.1,4.683760352568203e-59
-0.21111111111111114,-1.1,1.1870534096871168e-58
-0.188888888888889,-1.1,2.922062162135103e-58
-0.16666666666666674,-1.1,6.986380554878995e-58
-0.1444444444444445,-1.1,1.622402560844757e-57
-0.12222222222222223,-1.1,3.659389224594693e-57
-0.10000000000000009,-1.1,8.016820943383326e-57
-0.07777777777777772,-1.1,1.7058441853167439e-56
-0.05555555555555558,-1.1,3.5254952365475282e-56
-0.03333333333333344,-1.1,7.076923516070124e-56
-0.011111111111111072,-1.1,1.3797883341953211e-55
0.011111111111111072,-1.1,2.6129074824332214e-55
0.033333333333333215,-1.1,4.805949392948675e-55
0.05555555555555558,-1.1,8.58574431831237e-55
0.07777777777777772,-1.1,1.489773709758085e-54
0.09999999999999987,-1.1,2.5107661089290874e-54
0.12222222222222223,-1.1,4.1099430743580346e-54
0.14444444444444438,-1.1,6.534448695491008e-54
0.16666666666666652,-1.1,1.0090802250515879e-53
0.18888888888888888,-1.1,1.5135125807949198e-53
0.21111111111111103,-1.1,2.2049054566257714e-53
0.2333333333333334,-1.1,3.119877242484072e-53
0.25555555555555554,-1.1,4.287741920072721e-53
0.2777777777777777,-1.1,5.723522115345366e-53
0.30000000000000004,-1.1,7.42064559232195e-53
0.3222222222222222,-1.1,9.344662323325427e-53
0.34444444444444433,-1.1,1.1429549992872213e-52
0.3666666666666667,-1.1,1.357807639307846e-52
0.38888888888888884,-1.1,1.5667184616239875e-52
0.411111111111111,-1.1,1.755849431455855e-52
0.43333333333333335,-1.1,1.911292601421756e-52
0.4555555555555555,-1.1,2.02074113889778e-52
0.47777777777777786,-1.1,2.075094047089035e-52
0.5,-1.1,2.0697051630117244e-52
0.5222222222222221,-1.1,2.005038788238579e-52
0.5444444444444445,-1.1,1.8866036541432622e-52
0.5666666666666667,-1.1,1.7241782448978385e-52
0.5888888888888888,-1.1,1.5304785520018395e-52
0.6111111111111112,-1.1,1.31951986165982e-52
0.6333333333333333,-1.1,1.1049642132496387e-52
0.6555555555555554,-1.1,8.987193464008751e-53
0.6777777777777778,-1.1,7.099758328045402e-53
0.7,-1.1,5.447617897620916e-53
0.7222222222222221,-1.1,4.0598810307729673e-53
0.7444444444444445,-1.1,2.9387563041960215e-53
0.7666666666666666,-1.1,2.0661290182377122e-53
0.788888888888889,-1.1,1.410895661217845e-53
0.8111111111111111,-1.1,9.357847332439733e-54
0.8333333333333333,-1.1,6.028379863731866e-54
0.8555555555555556,-1.1,3.771975493709892e-54
0.8777777777777778,-1.1,2.292348861929032e-54
0.8999999999999999,-1.1,1.3531195157045855e-54
0.922222222222222,-1.1,7.757739660583461e-55
0.9444444444444446,-1.1,4.319941260788307e-55
0.9666666666666668,-1.1,2.3364908213664717e-55
0.9888888888888889,-1.1,1.2274220307070029e-55
1.011111111111111,-1.1,6.262782739862229e-56
1.0333333333333332,-1.1,3.1037331519441574e-56
1.0555555555555554,-1.1,1.4939807490027682e-56
1.077777777777778,-1.1,6.984723598028432e-57
1.1,-1.1,3.171736100358953e-57

-1.1,-1.077777777777778,9.231534345040435e-79
-1.077777777777778,-1.077777777777778,7.388278343583954e-78
-1.0555555555555556,-1.077777777777778,5.743229939582318e-77
-1.0333333333333334,-1.077777777777778,4.3362344665159395e-76
-1.0111111111111113,-1.077777777777778,3.1798959303371523e-75
-0.9888888888888889,-1.077777777777778,2.2649397496688353e-74
-0.9666666666666668,-1.077777777777778,1.5669098026688758e-73
-0.9444444444444445,-1.077777777777778,1.0528704536082637e-72
-0.9222222222222223,-1.077777777777778,6.871467175560555e-72
-0.9000000000000001,-1.077777777777778,4.355796796255997e-71
-0.8777777777777779,-1.077777777777778,2.6818182573690883e-70
-0.8555555555555556,-1.077777777777778,1.6037426241373412e-69
-0.8333333333333335,-1.077777777777778,9.315015844994527e-69
-0.8111111111111111,-1.077777777777778,5.2550411479397845e-68
-0.788888888888889,-1.077777777777778,2.8794678973666532e-67
-0.7666666666666667,-1.077777777777778,1.532469917742809e-66
-0.7444444444444445,-1.077777777777778,7.921643106079907e-66
-0.7222222222222223,-1.077777777777778,3.977243524308806e-65
-0.7000000000000001,-1.077777777777778,1.939512985325078e-64
-0.6777777777777778,-1.077777777777778,9.186430566550388e-64
-0.6555555555555557,-1.077777777777778,4.226146026346515e-63
-0.6333333333333334,-1.077777777777778,1.8883643746263354e-62
-0.6111111111111112,-1.077777777777778,8.195410181975608e-62
-0.5888888888888889,-1.077777777777778,3.4546112936692225e-61
-0.5666666666666668,-1.077777777777778,1.4143968453137078e-60
-0.5444444444444445,-1.077777777777778,5.624539442303783e-60
-0.5222222222222223,-1.077777777777778,2.1724323000179948e-59
-0.5000000000000001,-1.077777777777778,8.14984094668953e-59
-0.47777777777777786,-1.077777777777778,2.9695839817427906e-58
-0.4555555555555556,-1.077777777777778,1.0509587922792024e-57
-0.43333333333333335,-1.077777777777778,3.612595701415259e-57
-0.4111111111111112,-1.077777777777778,1.2061369739955414e-56
-0.38888888888888895,-1.077777777777778,3.911267308986818e-56
-0.3666666666666667,-1.077777777777778,1.2319184579993837e-55
-0.34444444444444455,-1.077777777777778,3.768686602184735e-55
-0.3222222222222223,-1.077777777777778,1.1198031432290963e-54
-0.30000000000000004,-1.077777777777778,3.231743900296648e-54
-0.2777777777777778,-1.077777777777778,9.05890677704057e-54
-0.25555555555555565,-1.077777777777778,2.466370063082572e-53
-0.2333333333333334,-1.077777777777778,6.522052451845659e-53
-0.21111111111111114,-1.077777777777778,1.675150885391622e-52
-0.188888888888889,-1.077777777777778,4.17894997521342e-52
-0.16666666666666674,-1.077777777777778,1.0125675624652325e-51
-0.1444444444444445,-1.077777777777778,2.3830022154701985e-51
-0.12222222222222223,-1.077777777777778,5.447139262703991e-51
-0.10000000000000009,-1.077777777777778,1.209361415511247e-50
-0.07777777777777772,-1.077777777777778,2.6078783878766716e-50
-0.05555555555555558,-1.077777777777778,5.46213159769584e-50
-0.03333333333333344,-1.077777777777778,1.1111701864913468e-49
-0.011111111111111072,-1.077777777777778,2.1955462938526116e-49
0.011111111111111072,-1.077777777777778,4.2135506059907615e-49
0.033333333333333215,-1.077777777777778,7.854118093438923e-49
0.05555555555555558,-1.077777777777778,1.4219693545565647e-48
0.07777777777777772,-1.077777777777778,2.5004987621050378e-48
0.09999999999999987,-1.077777777777778,4.2707745703175986e-48
0.12222222222222223,-1.077777777777778,7.084843306992892e-48
0.14444444444444438,-1.077777777777778,1.1415565970709743e-47
0.16666666666666652,-1.077777777777778,1.786521487298397e-47
0.18888888888888888,-1.077777777777778,2.7155802226348397e-47
0.21111111111111103,-1.077777777777778,4.00922682384159e-47
0.2333333333333334,-1.077777777777778,5.749131135549823e-47
0.25555555555555554,-1.077777777777778,8.00732396103346e-47
0.2777777777777777,-1.077777777777778,1.0832187817335128e-46
0.30000000000000004,-1.077777777777778,1.4232741472370886e-46
0.3222222222222222,-1.077777777777778,1.8163709074201366e-46
0.34444444444444433,-1.077777777777778,2.251459354002035e-46
0.3666666666666667,-1.077777777777778,2.7106115339621876e-46
0.38888888888888884,-1.077777777777778,3.169670006114839e-46
0.411111111111111,-1.077777777777778,3.600015874192798e-46
0.43333333333333335,-1.077777777777778,3.9713519656567316e-46
0.4555555555555555,-1.077777777777778,4.255160430524445e-46
0.47777777777777786,-1.077777777777778,4.428300624345951e-46
0.5,-1.077777777777778,4.476121339338117e-46
0.5222222222222221,-1.077777777777778,4.394507429064909e-46
0.5444444444444445,-1.077777777777778,4.190464370319357e-46
0.5666666666666667,-1.077777777777778,3.8811256145302365e-46
0.5888888888888888,-1.077777777777778,3.4913777765221204e-46
0.6111111111111112,-1.077777777777778,3.050560093278254e-46
0.6333333333333333,-1.077777777777778,2.5888442512315355e-46
0.6555555555555554,-1.077777777777778,2.1339088253948815e-46
0.6777777777777778,-1.077777777777778,1.708399332670568e-46
0.7,-1.077777777777778,1.3284540098747778e-46
0.7222222222222221,-1.077777777777778,1.0033379804314689e-46
0.7444444444444445,-1.077777777777778,7.360233258770677e-47
0.7666666666666666,-1.077777777777778,5.244203080261387e-47
0.788888888888889,-1.077777777777778,3.6292009999186516e-47
0.8111111111111111,-1.077777777777778,2.4394175271775885e-47
0.8333333333333333,-1.077777777777778,1.592593193814714e-47
0.8555555555555556,-1.077777777777778,1.0098739470348041e-47
0.8777777777777778,-1.077777777777778,6.219752147570342e-48
0.8999999999999999,-1.077777777777778,3.7206822860380765e-48
0.922222222222222,-1.077777777777778,2.1618008935766815e-48
0.9444444444444446,-1.077777777777778,1.2199791120075154e-48
0.9666666666666668,-1.077777777777778,6.687021127459474e-49
0.9888888888888889,-1.077777777777778,3.56005406361317e-49
1.011111111111111,-1.077777777777778,1.8408741054711605e-49
1.0333333333333332,-1.077777777777778,9.24560173667208e-50
1.0555555555555554,-1.077777777777778,4.510138435762373e-50
1.077777777777778,-1.077777777777778,2.1369194927746792e-50
1.1,-1.077777777777778,9.833996434157657e-51

-1.1,-1.0555555555555556,2.747927184722034e-73
-1.077777777777778,-1.0555555555555556,2.2287873334825843e-72
-1.0555555555555556,-1.0555555555555556,1.7558024008572365e-71
-1.0333333333333334,-1.0555555555555556,1.3434646493948453e-70
-1.0111111111111113,-1.0555555555555556,9.984364910122222e-70
-0.9888888888888889,-1.0555555555555556,7.207061772291452e-69
-0.9666666666666668,-1.0555555555555556,5.052887637298233e-68
-0.9444444444444445,-1.0555555555555556,3.440841236519975e-67
-0.9222222222222223,-1.0555555555555556,2.2757954515887488e-66
-0.9000000000000001,-1.0555555555555556,1.4619934034296698e-65
-0.8777777777777779,-1.0555555555555556,9.12223378695679e-65
-0.8555555555555556,-1.0555555555555556,5.52841428731895e-64
-0.8333333333333335,-1.0555555555555556,3.254194901457307e-63
-0.8111111111111111,-1.0555555555555556,1.860501982728017e-62
-0.788888888888889,-1.0555555555555556,1.0331426997777234e-61
-0.7666666666666667,-1.0555555555555556,5.5722947761156716e-61
-0.7444444444444445,-1.0555555555555556,2.9191166583576676e-60
-0.7222222222222223,-1.0555555555555556,1.4852939675470022e-59
-0.7000000000000001,-1.0555555555555556,7.340353584210256e-59
-0.6777777777777778,-1.0555555555555556,3.523425886701213e-58
-0.6555555555555557,-1.0555555555555556,1.6426948610499007e-57
-0.6333333333333334,-1.0555555555555556,7.438617945938736e-57
-0.6111111111111112,-1.0555555555555556,3.271682913232182e-56
-0.5888888888888889,-1.0555555555555556,1.3976349601859373e-55
-0.5666666666666668,-1.0555555555555556,5.79909071447125e-55
-0.5444444444444445,-1.0555555555555556,2.337058839718765e-54
-0.5222222222222223,-1.0555555555555556,9.14793327676073e-54
-0.5000000000000001,-1.0555555555555556,3.4779227163913583e-53
-0.47777777777777786,-1.0555555555555556,1.2842822005873075e-52
-0.4555555555555556,-1.0555555555555556,4.606219156754312e-52
-0.43333333333333335,-1.0555555555555556,1.604620470148472e-51
-0.4111111111111112,-1.0555555555555556,5.429297712414992e-51
-0.38888888888888895,-1.0555555555555556,1.784261819676954e-50
-0.3666666666666667,-1.0555555555555556,5.695306557995607e-50
-0.34444444444444455,-1.0555555555555556,1.7657093882251053e-49
-0.3222222222222223,-1.0555555555555556,5.316978989388527e-49
-0.30000000000000004,-1.0555555555555556,1.5550854558373588e-48
-0.2777777777777778,-1.0555555555555556,4.4176079662274467e-48
-0.25555555555555565,-1.0555555555555556,1.2188876669937316e-47
-0.2333333333333334,-1.0555555555555556,3.26650848426877e-47
-0.21111111111111114,-1.0555555555555556,8.502516742494801e-47
-0.188888888888889,-1.0555555555555556,2.1495858692382838e-46
-0.16666666666666674,-1.0555555555555556,5.2784413299629024e-46
-0.1444444444444445,-1.0555555555555556,1.2589259812283613e-45
-0.12222222222222223,-1.0555555555555556,2.916340920479818e-45
-0.10000000000000009,-1.0555555555555556,6.561754600847558e-45
-0.07777777777777772,-1.0555555555555556,1.4339871998910515e-44
-0.05555555555555558,-1.0555555555555556,3.0437863324462285e-44
-0.03333333333333344,-1.0555555555555556,6.275186649237334e-44
-0.011111111111111072,-1.0555555555555556,1.2565585541265515e-43
0.011111111111111072,-1.0555555555555556,2.4438942613553237e-43
0.033333333333333215,-1.0555555555555556,4.6166365948905e-43
0.05555555555555558,-1.0555555555555556,8.470568631357423e-43
0.07777777777777772,-1.0555555555555556,1.5095344857477006e-42
0.09999999999999987,-1.0555555555555556,2.612865834598639e-42
0.12222222222222223,-1.0555555555555556,4.392732719043718e-42
0.14444444444444438,-1.0555555555555556,7.172920961304324e-42
0.16666666666666652,-1.0555555555555556,1.1376296682149697e-41
0.18888888888888888,-1.0555555555555556,1.7524650737579483e-41
0.21111111111111103,-1.0555555555555556,2.622052788632217e-41
0.2333333333333334,-1.0555555555555556,3.810457202862552e-41
0.25555555555555554,-1.0555555555555556,5.378440187412995e-41
0.2777777777777777,-1.0555555555555556,7.373593576216862e-41
0.30000000000000004,-1.0555555555555556,9.818511356217936e-41
0.3222222222222222,-1.0555555555555556,1.2698595669202039e-40
0.34444444444444433,-1.0555555555555556,1.5951786982138475e-40
0.3666666666666667,-1.0555555555555556,1.9462856725522822e-40
0.38888888888888884,-1.0555555555555556,2.3064679683959717e-40
0.411111111111111,-1.0555555555555556,2.654800357795066e-40
0.43333333333333335,-1.0555555555555556,2.967972723146592e-40
0.4555555555555555,-1.0555555555555556,3.2227865389234277e-40
0.47777777777777786,-1.0555555555555556,3.3989656424271737e-40
0.5,-1.0555555555555556,3.4818143132251678e-40
0.5222222222222221,-1.0555555555555556,3.4642405096446477e-40
0.5444444444444445,-1.0555555555555556,3.3477580537234364e-40
0.5666666666666667,-1.0555555555555556,3.1422713749086297e-40
0.5888888888888888,-1.0555555555555556,2.864685256128071e-40
0.6111111111111112,-1.0555555555555556,2.536610200962192e-40
0.6333333333333333,-1.0555555555555556,2.1815951252738053e-40
0.6555555555555554,-1.0555555555555556,1.8223767772926562e-40
0.6777777777777778,-1.0555555555555556,1.4785832726324788e-40
0.7,-1.0555555555555556,1.1651906821843877e-40
0.7222222222222221,-1.0555555555555556,8.918499976786455e-41
0.7444444444444445,-1.0555555555555556,6.63025491684367e-41
0.7666666666666666,-1.0555555555555556,4.787538012857073e-41
0.788888888888889,-1.0555555555555556,3.3576687024605703e-41
0.8111111111111111,-1.0555555555555556,2.287215303277015e-41
0.8333333333333333,-1.0555555555555556,1.5132819503017625e-41
0.8555555555555556,-1.0555555555555556,9.724700935915291e-42
0.8777777777777778,-1.0555555555555556,6.069826187290254e-42
0.8999999999999999,-1.0555555555555556,3.6797630493668885e-42
0.922222222222222,-1.0555555555555556,2.1667412510713696e-42
0.9444444444444446,-1.0555555555555556,1.239189850361354e-42
0.9666666666666668,-1.0555555555555556,6.883546368022554e-43
0.9888888888888889,-1.0555555555555556,3.7139002520848495e-43
1.011111111111111,-1.0555555555555556,1.946219532810615e-43
1.0333333333333332,-1.0555555555555556,9.905970201261666e-44
1.0555555555555554,-1.0555555555555556,4.897177056594303e-44
1.077777777777778,-1.0555555555555556,2.35146323924758e-44
1.1,-1.0555555555555556,1.0966654971119147e-44

-1.1,-1.0333333333333334,2.9420262884837353e-68
-1.077777777777778,-1.0333333333333334,2.418265746895209e-67
-1.0555555555555556,-1.0333333333333334,1.9306568818185282e-66
-1.0333333333333334,-1.0333333333333334,1.4970964067876521e-65
-1.0111111111111113,-1.0333333333333334,1.127555781740406e-64
-0.9888888888888889,-1.0333333333333334,8.248403580589998e-64
-0.9666666666666668,-1.0333333333333334,5.860644327973649e-63
-0.9444444444444445,-1.0333333333333334,4.044496154510348e-62
-0.9222222222222223,-1.0333333333333334,2.7109848196054e-61
-0.9000000000000001,-1.0333333333333334,1.7649538027336546e-60
-0.8777777777777779,-1.0333333333333334,1.1160488302915066e-59
-0.8555555555555556,-1.0333333333333334,6.854513698396214e-59
-0.8333333333333335,-1.0333333333333334,4.088967874595753e-58
-0.8111111111111111,-1.0333333333333334,2.3691597517727823e-57
-0.788888888888889,-1.0333333333333334,1.3332714867809908e-56
-0.7666666666666667,-1.0333333333333334,7.287632007327716e-56
-0.7444444444444445,-1.0333333333333334,3.868992390822486e-55
-0.7222222222222223,-1.0333333333333334,1.9950460032691142e-54
-0.7000000000000001,-1.0333333333333334,9.991979885907565e-54
-0.6777777777777778,-1.0333333333333334,4.860643683936418e-53
-0.6555555555555557,-1.0333333333333334,2.2965696341490283e-52
-0.6333333333333334,-1.0333333333333334,1.0539234034250123e-51
-0.6111111111111112,-1.0333333333333334,4.697665365252431e-51
-0.5888888888888889,-1.0333333333333334,2.03375532557228e-50
-0.5666666666666668,-1.0333333333333334,8.551827408989103e-50
-0.5444444444444445,-1.0333333333333334,3.492711786224845e-49
-0.5222222222222223,-1.0333333333333334,1.385511612214739e-48
-0.5000000000000001,-1.0333333333333334,5.338278020958594e-48
-0.47777777777777786,-1.0333333333333334,1.9977254612927933e-47
-0.4555555555555556,-1.0333333333333334,7.26129396971648e-47
-0.43333333333333335,-1.0333333333333334,2.5635148166333635e-46
-0.4111111111111112,-1.0333333333333334,8.7902503206758e-46
-0.38888888888888895,-1.0333333333333334,2.927589976980504e-45
-0.3666666666666667,-1.0333333333333334,9.470280853046035e-45
-0.34444444444444455,-1.0333333333333334,2.975493898738535e-44
-0.3222222222222223,-1.0333333333333334,9.080272201367692e-44
-0.30000000000000004,-1.0333333333333334,2.691424921672257e-43
-0.2777777777777778,-1.0333333333333334,7.748350708136709e-43
-0.25555555555555565,-1.0333333333333334,2.1666056339281768e-42
-0.2333333333333334,-1.0333333333333334,5.884289955297715e-42
-0.21111111111111114,-1.0333333333333334,1.5522149434840502e-41
-0.188888888888889,-1.0333333333333334,3.9769785973616865e-41
-0.16666666666666674,-1.0333333333333334,9.896878664085822e-41
-0.1444444444444445,-1.0333333333333334,2.3921413397180378e-40
-0.12222222222222223,-1.0333333333333334,5.615895597234421e-40
-0.10000000000000009,-1.0333333333333334,1.2805449063632854e-39
-0.07777777777777772,-1.0333333333333334,2.8360520626965626e-39
-0.05555555555555558,-1.0333333333333334,6.100665087393586e-39
-0.03333333333333344,-1.0333333333333334,1.2746289179635646e-38
-0.011111111111111072,-1.0333333333333334,2.586627850164987e-38
0.011111111111111072,-1.0333333333333334,5.098327504265421e-38
0.033333333333333215,-1.0333333333333334,9.76034366429043e-38
0.05555555555555558,-1.0333333333333334,1.8148723655602206e-37
0.07777777777777772,-1.0333333333333334,3.2777110476756973e-37
0.09999999999999987,-1.0333333333333334,5.749616006416406e-37
0.12222222222222223,-1.0333333333333334,9.79604148712867e-37
0.14444444444444438,-1.0333333333333334,1.6210857549858436e-36
0.16666666666666652,-1.0333333333333334,2.6055833013950375e-36
0.18888888888888888,-1.0333333333333334,4.067687061399949e-36
0.21111111111111103,-1.0333333333333334,6.167848602423532e-36
0.2333333333333334,-1.0333333333333334,9.083714476210096e-36
0.25555555555555554,-1.0333333333333334,1.2993819927604566e-35
0.2777777777777777,-1.0333333333333334,1.8053184149751906e-35
0.30000000000000004,-1.0333333333333334,2.436208082278207e-35
0.3222222222222222,-1.0333333333333334,3.193144310705682e-35
0.34444444444444433,-1.0333333333333334,4.06505393877215e-35
0.3666666666666667,-1.0333333333333334,5.026407307324586e-35
0.38888888888888884,-1.0333333333333334,6.036603386412283e-35
0.411111111111111,-1.0333333333333334,7.041597668614815e-35
0.43333333333333335,-1.0333333333333334,7.977987864839422e-35
0.4555555555555555,-1.0333333333333334,8.779284742277577e-35
0.47777777777777786,-1.0333333333333334,9.383578641911987e-35
0.5,-1.0333333333333334,9.74140189090861e-35
0.5222222222222221,-1.0333333333333334,9.82240921716478e-35
0.5444444444444445,-1.0333333333333334,9.619625966783295e-35
0.5666666666666667,-1.0333333333333334,9.150439380927382e-35
0.5888888888888888,-1.0333333333333334,8.454137567983965e-35
0.6111111111111112,-1.0333333333333334,7.586479222081795e-35
0.6333333333333333,-1.0333333333333334,6.612334800441067e-35
0.6555555555555554,-1.0333333333333334,5.597743538653973e-35
0.6777777777777778,-1.0333333333333334,4.60272216059707e-35
0.7,-1.0333333333333334,3.6758698207986805e-35
0.7222222222222221,-1.0333333333333334,2.851340519493452e-35
0.7444444444444445,-1.0333333333333334,2.1482343133746617e-35
0.7666666666666666,-1.0333333333333334,1.5720190809121504e-35
0.788888888888889,-1.0333333333333334,1.1173200125341199e-35
0.8111111111111111,-1.0333333333333334,7.713312779016164e-36
0.8333333333333333,-1.0333333333333334,5.1718736721709084e-36
0.8555555555555556,-1.0333333333333334,3.3682046782146195e-36
0.8777777777777778,-1.0333333333333334,2.1305544704017504e-36
0.8999999999999999,-1.0333333333333334,1.3089721609682347e-36
0.922222222222222,-1.0333333333333334,7.811092472284647e-37
0.9444444444444446,-1.0333333333333334,4.527273684855042e-37
0.9666666666666668,-1.0333333333333334,2.548621372845937e-37
0.9888888888888889,-1.0333333333333334,1.3935337564426715e-37
1.011111111111111,-1.0333333333333334,7.400707967397876e-38
1.0333333333333332,-1.0333333333333334,3.817443715609402e-38
1.0555555555555554,-1.0333333333333334,1.91256242557598e-38
1.077777777777778,-1.0333333333333334,9.306838927748126e-39
1.1,-1.0333333333333334,4.398781377341797e-39

-1.1,-1.0111111111111113,1.1329192410123616e-63
-1.077777777777778,-1.0111111111111113,9.437360127188272e-63
-1.0555555555555556,-1.0111111111111113,7.635644526892091e-62
-1.0333333333333334,-1.0111111111111113,6.000459026472016e-61
-1.0111111111111113,-1.0111111111111113,4.5800144273275265e-60
-0.9888888888888889,-1.0111111111111113,3.3954146363898197e-59
-0.9666666666666668,-1.0111111111111113,2.4449072345761702e-58
-0.9444444444444445,-1.0111111111111113,1.7099190619243233e-57
-0.9222222222222223,-1.0111111111111113,1.1615350539559155e-56
-0.9000000000000001,-1.0111111111111113,7.663597499005814e-56
-0.8777777777777779,-1.0111111111111113,4.911075968314709e-55
-0.8555555555555556,-1.0111111111111113,3.05678023414114e-54
-0.8333333333333335,-1.0111111111111113,1.8479719711115247e-53
-0.8111111111111111,-1.0111111111111113,1.0851009467165257e-52
-0.788888888888889,-1.0111111111111113,6.1885443005711714e-52
-0.7666666666666667,-1.0111111111111113,3.4280761864763454e-51
-0.7444444444444445,-1.0111111111111113,1.8444038734281086e-50
-0.7222222222222223,-1.0111111111111113,9.638405315307337e-50
-0.7000000000000001,-1.0111111111111113,4.8921294970834474e-49
-0.6777777777777778,-1.0111111111111113,2.4117611950158757e-48
-0.6555555555555557,-1.0111111111111113,1.1548199057891857e-47
-0.6333333333333334,-1.0111111111111113,5.370785638924556e-47
-0.6111111111111112,-1.0111111111111113,2.4260792105437185e-46
-0.5888888888888889,-1.0111111111111113,1.0644266350313096e-45
-0.5666666666666668,-1.0111111111111113,4.5359691279469485e-45
-0.5444444444444445,-1.0111111111111113,1.8774485597587004e-44
-0.5222222222222223,-1.0111111111111113,7.547612637578004e-44
-0.5000000000000001,-1.0111111111111113,2.9470992321076314e-43
-0.47777777777777786,-1.0111111111111113,1.1176955337934042e-42
-0.4555555555555556,-1.0111111111111113,4.117142244365899e-42
-0.43333333333333335,-1.0111111111111113,1.4730308016635172e-41
-0.4111111111111112,-1.0111111111111113,5.118837993522174e-41
-0.38888888888888895,-1.0111111111111113,1.7277246977449676e-40
-0.3666666666666667,-1.0111111111111113,5.66397461913199e-40
-0.34444444444444455,-1.0111111111111113,1.8034813516075724e-39
-0.3222222222222223,-1.0111111111111113,5.5775775042388155e-39
-0.30000000000000004,-1.0111111111111113,1.6754179812486955e-38
-0.2777777777777778,-1.0111111111111113,4.888147823894851e-38
-0.25555555555555565,-1.0111111111111113,1.3851891802649318e-37
-0.2333333333333334,-1.0111111111111113,3.8125667050425725e-37
-0.21111111111111114,-1.0111111111111113,1.0192234610749608e-36
-0.188888888888889,-1.0111111111111113,2.6464578042621573e-36
-0.16666666666666674,-1.0111111111111113,6.674275612804102e-36
-0.1444444444444445,-1.0111111111111113,1.6348838386914275e-35
-0.12222222222222223,-1.0111111111111113,3.8896745540715684e-35
-0.10000000000000009,-1.0111111111111113,8.988417405252385e-35
-0.07777777777777772,-1.0111111111111113,2.0174222187289725e-34
-0.05555555555555558,-1.0111111111111113,4.397987275686843e-34
-0.03333333333333344,-1.0111111111111113,9.312252406572704e-34
-0.011111111111111072,-1.0111111111111113,1.915133754693788e-33
0.011111111111111072,-1.0111111111111113,3.8254901186804604e-33
0.033333333333333215,-1.0111111111111113,7.421960862298737e-33
0.05555555555555558,-1.0111111111111113,1.398601008645235e-32
0.07777777777777772,-1.0111111111111113,2.559838793014099e-32
0.09999999999999987,-1.0111111111111113,4.550666379830073e-32
0.12222222222222223,-1.0111111111111113,7.857438326438029e-32
0.14444444444444438,-1.0111111111111113,1.3177425408347578e-31
0.16666666666666652,-1.0111111111111113,2.1464647194650557e-31
0.18888888888888888,-1.0111111111111113,3.395944195911279e-31
0.21111111111111103,-1.0111111111111113,5.21844292825321e-31
0.2333333333333334,-1.0111111111111113,7.788699240538864e-31
0.25555555555555554,-1.0111111111111113,1.1291003254191286e-30
0.2777777777777777,-1.0111111111111113,1.589804544683241e-30
0.30000000000000004,-1.0111111111111113,2.1741952308906564e-30
0.3222222222222222,-1.0111111111111113,2.8879983888258546e-30
0.34444444444444433,-1.0111111111111113,3.7259666021390904e-30
0.3666666666666667,-1.0111111111111113,4.669007508649457e-30
0.38888888888888884,-1.0111111111111113,5.6826877143369166e-30
0.411111111111111,-1.0111111111111113,6.717792921736996e-30
0.43333333333333335,-1.0111111111111113,7.713349997970898e-30
0.4555555555555555,-1.0111111111111113,8.602071893476058e-30
0.47777777777777786,-1.0111111111111113,9.317656626378884e-30
0.5,-1.0111111111111113,9.80288572528625e-30
0.5222222222222221,-1.0111111111111113,1.0017163966162218e-29
0.5444444444444445,-1.0111111111111113,9.942125244068023e-30
0.5666666666666667,-1.0111111111111113,9.584231201658848e-30
0.5888888888888888,-1.0111111111111113,8.973852740415667e-30
0.6111111111111112,-1.0111111111111113,8.161015457609915e-30
0.6333333333333333,-1.0111111111111113,7.208635521769515e-30
0.6555555555555554,-1.0111111111111113,6.184513474727822e-30
0.6777777777777778,-1.0111111111111113,5.1534921421180846e-30
0.7,-1.0111111111111113,4.171010681428523e-30
0.7222222222222221,-1.0111111111111113,3.2788729715798925e-30
0.7444444444444445,-1.0111111111111113,2.5035224351155872e-30
0.7666666666666666,-1.0111111111111113,1.856615576768571e-30
0.788888888888889,-1.0111111111111113,1.33732233657026e-30
0.8111111111111111,-1.0111111111111113,9.356077568811041e-31
0.8333333333333333,-1.0111111111111113,6.357628340490752e-31
0.8555555555555556,-1.0111111111111113,4.196044305940286e-31
0.8777777777777778,-1.0111111111111113,2.6898533423949458e-31
0.8999999999999999,-1.0111111111111113,1.6747914915381006e-31
0.922222222222222,-1.0111111111111113,1.012829862376255e-31
0.9444444444444446,-1.0111111111111113,5.949162850729105e-32
0.9666666666666668,-1.0111111111111113,3.394054605357087e-32
0.9888888888888889,-1.0111111111111113,1.8807254498243927e-32
1.011111111111111,-1.0111111111111113,1.0122215667187487e-32
1.0333333333333332,-1.0111111111111113,5.2913852210724826e-33
1.0555555555555554,-1.0111111111111113,2.6866233365578642e-33
1.077777777777778,-1.0111111111111113,1.3249143226477951e-33
1.1,-1.0111111111111113,6.346180447661762e-34

-1.1,-0.9888888888888889,1.5691529310426723e-59
-1.077777777777778,-0.9888888888888889,1.3246801835736168e-58
-1.0555555555555556,-0.9888888888888889,1.0861765153314935e-57
-1.0333333333333334,-0.9888888888888889,8.650344015125232e-57
-1.0111111111111113,-0.9888888888888889,6.6912915305014865e-56
-0.9888888888888889,-0.9888888888888889,5.02724587697656e-55
-0.9666666666666668,-0.9888888888888889,3.6685454454298823e-54
-0.9444444444444445,-0.9888888888888889,2.600167241464823e-53
-0.9222222222222223,-0.9888888888888889,1.789996838241628e-52
-0.9000000000000001,-0.9888888888888889,1.1968696316628291e-51
-0.8777777777777779,-0.9888888888888889,7.772934966165142e-51
-0.8555555555555556,-0.9888888888888889,4.903055657245765e-50
-0.8333333333333335,-0.9888888888888889,3.0039466480219993e-49
-0.8111111111111111,-0.9888888888888889,1.7875623950915732e-48
-0.788888888888889,-0.9888888888888889,1.0331748067438916e-47
-0.7666666666666667,-0.9888888888888889,5.800026911310932e-47
-0.7444444444444445,-0.9888888888888889,3.162494747607246e-46
-0.7222222222222223,-0.9888888888888889,1.6748395989962967e-45
-0.7000000000000001,-0.9888888888888889,8.615098192480303e-45
-0.6777777777777778,-0.9888888888888889,4.304184177606041e-44
-0.6555555555555557,-0.9888888888888889,2.088647090660244e-43
-0.6333333333333334,-0.9888888888888889,9.844255751643015e-43
-0.6111111111111112,-0.9888888888888889,4.5065512546634995e-42
-0.5888888888888889,-0.9888888888888889,2.003776808557633e-41
-0.5666666666666668,-0.9888888888888889,8.653623204214653e-41
-0.5444444444444445,-0.9888888888888889,3.6298628929294194e-40
-0.5222222222222223,-0.9888888888888889,1.4788566066328914e-39
-0.5000000000000001,-0.9888888888888889,5.85201614129607e-39
-0.47777777777777786,-0.9888888888888889,2.249202563775116e-38
-0.4555555555555556,-0.9888888888888889,8.39644078633554e-38
-0.43333333333333335,-0.9888888888888889,3.044426507515536e-37
-0.4111111111111112,-0.9888888888888889,1.0721594189489744e-36
-0.38888888888888895,-0.9888888888888889,3.6673878471984656e-36
-0.3666666666666667,-0.9888888888888889,1.2184225374975793e-35
-0.34444444444444455,-0.9888888888888889,3.931720273267575e-35
-0.3222222222222223,-0.9888888888888889,1.2322842744105494e-34
-0.30000000000000004,-0.9888888888888889,3.7513087255722616e-34
-0.2777777777777778,-0.9888888888888889,1.1091705111903386e-33
-0.25555555555555565,-0.9888888888888889,3.18535198305373e-33
-0.2333333333333334,-0.9888888888888889,8.885055612717405e-33
-0.21111111111111114,-0.9888888888888889,2.4071684302878386e-32
-0.188888888888889,-0.9888888888888889,6.334267720859323e-32
-0.16666666666666674,-0.9888888888888889,1.6189370373364108e-31
-0.1444444444444445,-0.9888888888888889,4.018899170090046e-31
-0.12222222222222223,-0.9888888888888889,9.69009132251501e-31
-0.10000000000000009,-0.9888888888888889,2.269301697422989e-30
-0.07777777777777772,-0.9888888888888889,5.161788604595657e-30
-0.05555555555555558,-0.9888888888888889,1.140385797310915e-29
-0.03333333333333344,-0.9888888888888889,2.447073388667054e-29
-0.011111111111111072,-0.9888888888888889,5.100183452352576e-29
0.011111111111111072,-0.9888888888888889,1.0324480563369741e-28
0.033333333333333215,-0.9888888888888889,2.029991567976599e-28
0.05555555555555558,-0.9888888888888889,3.8767149315901365e-28
0.07777777777777772,-0.9888888888888889,7.19079835363963e-28
0.09999999999999987,-0.9888888888888889,1.2954896994947011e-27
0.12222222222222223,-0.9888888888888889,2.2669107868942476e-27
0.14444444444444438,-0.9888888888888889,3.852818095293514e-27
0.16666666666666652,-0.9888888888888889,6.360132924727959e-27
0.18888888888888888,-0.9888888888888889,1.0197588698305948e-26
0.21111111111111103,-0.9888888888888889,1.588080096169728e-26
0.2333333333333334,-0.9888888888888889,2.4020991313405887e-26
0.25555555555555554,-0.9888888888888889,3.5290114086784236e-26
0.2777777777777777,-0.9888888888888889,5.035687967311775e-26
0.30000000000000004,-0.9888888888888889,6.979240659660104e-26
0.3222222222222222,-0.9888888888888889,9.395094443105977e-26
0.34444444444444433,-0.9888888888888889,1.2283941521219488e-25
0.3666666666666667,-0.9888888888888889,1.5599761001921314e-25
0.38888888888888884,-0.9888888888888889,1.9241625774050714e-25
0.411111111111111,-0.9888888888888889,2.305203116847567e-25
0.43333333333333335,-0.9888888888888889,2.682379663099607e-25
0.4555555555555555,-0.9888888888888889,3.0316210450249485e-25
0.47777777777777786,-0.9888888888888889,3.32792243006456e-25
0.5,-0.9888888888888889,3.548257203054668e-25
0.5222222222222221,-0.9888888888888889,3.6745199386007528e-25
0.5444444444444445,-0.9888888888888889,3.695981092946136e-25
0.5666666666666667,-0.9888888888888889,3.610792164109992e-25
0.5888888888888888,-0.9888888888888889,3.4262485123414715e-25
0.6111111111111112,-0.9888888888888889,3.157758023642632e-25
0.6333333333333333,-0.9888888888888889,2.826717800674053e-25
0.6555555555555554,-0.9888888888888889,2.457704585881321e-25
0.6777777777777778,-0.9888888888888889,2.0754894298612787e-25
0.7,-0.9888888888888889,1.7023740578265507e-25
0.7222222222222221,-0.9888888888888889,1.3562291672227773e-25
0.7444444444444445,-0.9888888888888889,1.0494331752195524e-25
0.7666666666666666,-0.9888888888888889,7.887150360766298e-26
0.788888888888889,-0.9888888888888889,5.757435401738439e-26
0.8111111111111111,-0.9888888888888889,4.0820813047190923e-26
0.8333333333333333,-0.9888888888888889,2.811110068736744e-26
0.8555555555555556,-0.9888888888888889,1.880258995051536e-26
0.8777777777777778,-0.9888888888888889,1.2215215240942763e-26
0.8999999999999999,-0.9888888888888889,7.707760262528315e-27
0.922222222222222,-0.9888888888888889,4.723880450506366e-27
0.9444444444444446,-0.9888888888888889,2.8119864563258288e-27
0.9666666666666668,-0.9888888888888889,1.6258151945176727e-27
0.9888888888888889,-0.9888888888888889,9.130041658507162e-28
1.011111111111111,-0.9888888888888889,4.979869574214662e-28
1.0333333333333332,-0.9888888888888889,2.6381944763909115e-28
1.0555555555555554,-0.9888888888888889,1.3574982378948405e-28
1.077777777777778,-0.9888888888888889,6.78446134779175e-29
1.1,-0.9888888888888889,3.293328871729931e-29

-1.1,-0.9666666666666668,7.817232882923839e-56
-1.077777777777778,-0.9666666666666668,6.687953653381201e-55
-1.0555555555555556,-0.9666666666666668,5.557469260399401e-54
-1.0333333333333334,-0.9666666666666668,4.48543423567561e-53
-1.0111111111111113,-0.9666666666666668,3.516215857040582e-52
-0.9888888888888889,-0.9666666666666668,2.677257681135278e-51
-0.9666666666666668,-0.9666666666666668,1.97992358561004e-50
-0.9444444444444445,-0.9666666666666668,1.4221660146826821e-49
-0.9222222222222223,-0.9666666666666668,9.921921222154214e-49
-0.9000000000000001,-0.9666666666666668,6.723336755380058e-48
-0.8777777777777779,-0.9666666666666668,4.425043726055945e-47
-0.8555555555555556,-0.9666666666666668,2.8287455307354463e-46
-0.8333333333333335,-0.9666666666666668,1.756361091500382e-45
-0.8111111111111111,-0.9666666666666668,1.0591984764656438e-44
-0.788888888888889,-0.9666666666666668,6.204181586080751e-44
-0.7666666666666667,-0.9666666666666668,3.5296794540823717e-43
-0.7444444444444445,-0.9666666666666668,1.9504267624959406e-42
-0.7222222222222223,-0.9666666666666668,1.0468094682908786e-41
-0.7000000000000001,-0.9666666666666668,5.456940914624189e-41
-0.6777777777777778,-0.9666666666666668,2.7629592248778323e-40
-0.6555555555555557,-0.9666666666666668,1.358761758328505e-39
-0.6333333333333334,-0.9666666666666668,6.490165488071065e-39
-0.6111111111111112,-0.9666666666666668,3.011007533671517e-38
-0.5888888888888889,-0.9666666666666668,1.3567865510704496e-37
-0.5666666666666668,-0.9666666666666668,5.938200194450329e-37
-0.5444444444444445,-0.9666666666666668,2.524304589982371e-36
-0.5222222222222223,-0.9666666666666668,1.0422509431514156e-35
-0.5000000000000001,-0.9666666666666668,4.1797129306378476e-35
-0.47777777777777786,-0.9666666666666668,1.6280368520196809e-34
-0.4555555555555556,-0.9666666666666668,6.159218723572985e-34
-0.43333333333333335,-0.9666666666666668,2.263240165331957e-33
-0.4111111111111112,-0.9666666666666668,8.077542966476572e-33
-0.38888888888888895,-0.9666666666666668,2.800087044402484e-32
-0.3666666666666667,-0.9666666666666668,9.427735906758025e-32
-0.34444444444444455,-0.9666666666666668,3.0830949934703817e-31
-0.3222222222222223,-0.9666666666666668,9.792870816140397e-31
-0.30000000000000004,-0.9666666666666668,3.021181157059289e-30
-0.2777777777777778,-0.9666666666666668,9.052887681361495e-30
-0.25555555555555565,-0.9666666666666668,2.634760356969335e-29
-0.2333333333333334,-0.9666666666666668,7.447983957879543e-29
-0.21111111111111114,-0.9666666666666668,2.044937171378312e-28
-0.188888888888889,-0.9666666666666668,5.45336832309318e-28
-0.16666666666666674,-0.9666666666666668,1.4125158138112593e-27
-0.1444444444444445,-0.9666666666666668,3.553574562886274e-27
-0.12222222222222223,-0.9666666666666668,8.68322736953626e-27
-0.10000000000000009,-0.9666666666666668,2.0608222816211984e-26
-0.07777777777777772,-0.9666666666666668,4.7505461074032456e-26
-0.05555555555555558,-0.9666666666666668,1.0636289821235073e-25
-0.03333333333333344,-0.9666666666666668,2.3130254807846504e-25
-0.011111111111111072,-0.9666666666666668,4.88555944145349e-25
0.011111111111111072,-0.9666666666666668,1.0022863525492201e-24
0.033333333333333215,-0.9666666666666668,1.9971604802217333e-24
0.05555555555555558,-0.9666666666666668,3.865251368238297e-24
0.07777777777777772,-0.9666666666666668,7.265845425311281e-24
0.09999999999999987,-0.9666666666666668,1.3265945226469275e-23
0.12222222222222223,-0.9666666666666668,2.352523008303538e-23
0.14444444444444438,-0.9666666666666668,4.052035061864796e-23
0.16666666666666652,-0.9666666666666668,6.778851895379759e-23
0.18888888888888888,-0.9666666666666668,1.1014955150900337e-22
0.21111111111111103,-0.9666666666666668,1.7384129896095042e-22
0.2333333333333334,-0.9666666666666668,2.664813513585461e-22
0.25555555555555554,-0.9666666666666668,3.9675675074276066e-22
0.2777777777777777,-0.9666666666666668,5.737536586805636e-22
0.30000000000000004,-0.9666666666666668,8.058797665674556e-22
0.3222222222222222,-0.9666666666666668,1.099407455903692e-21
0.34444444444444433,-0.9666666666666668,1.4567691865212292e-21
0.3666666666666667,-0.9666666666666668,1.8748497073243693e-21
0.38888888888888884,-0.9666666666666668,2.3436125592044597e-21
0.411111111111111,-0.9666666666666668,2.8454359867042953e-21
0.43333333333333335,-0.9666666666666668,3.3554862976136254e-21
0.4555555555555555,-0.9666666666666668,3.84331311000506e-21
0.47777777777777786,-0.9666666666666668,4.275626044310038e-21
0.5,-0.9666666666666668,4.619950371012285e-21
0.5222222222222221,-0.9666666666666668,4.848624567234139e-21
0.5444444444444445,-0.9666666666666668,4.942463345709529e-21
0.5666666666666667,-0.9666666666666668,4.893414561278158e-21
0.5888888888888888,-0.9666666666666668,4.705699791878195e-21
0.6111111111111112,-0.9666666666666668,4.395214552071215e-21
0.6333333333333333,-0.9666666666666668,3.987306306399583e-21
0.6555555555555554,-0.9666666666666668,3.513361009665392e-21
0.6777777777777778,-0.9666666666666668,3.006835120910573e-21
0.7,-0.9666666666666668,2.499425014352949e-21
0.7222222222222221,-0.9666666666666668,2.0179679832214167e-21
0.7444444444444445,-0.9666666666666668,1.5824576432766763e-21
0.7666666666666666,-0.9666666666666668,1.2052956296135776e-21
0.788888888888889,-0.9666666666666668,8.91658872393547e-22
0.8111111111111111,-0.9666666666666668,6.406894259203284e-22
0.8333333333333333,-0.9666666666666668,4.471364210288896e-22
0.8555555555555556,-0.9666666666666668,3.0309320960623483e-22
0.8777777777777778,-0.9666666666666668,1.9955197895507402e-22
0.8999999999999999,-0.9666666666666668,1.2760848271958212e-22
0.922222222222222,-0.9666666666666668,7.925866004486323e-23
0.9444444444444446,-0.9666666666666668,4.781427593261261e-23
0.9666666666666668,-0.9666666666666668,2.8016386464147126e-23
0.9888888888888889,-0.9666666666666668,1.594447910197614e-23
1.011111111111111,-0.9666666666666668,8.813577617492807e-24
1.0333333333333332,-0.9666666666666668,4.731924590397771e-24
1.0555555555555554,-0.9666666666666668,2.4675563645230787e-24
1.077777777777778,-0.9666666666666668,1.2497986052479989e-24
1.1,-0.9666666666666668,6.148323052893054e-25

-1.1,-0.9444444444444445,1.4008204827778375e-52
-1.077777777777778,-0.9444444444444445,1.2145566749067265e-51
-1.0555555555555556,-0.9444444444444445,1.0228141277919024e-50
-1.0333333333333334,-0.9444444444444445,8.366027411351097e-50
-1.0111111111111113,-0.9444444444444445,6.646384790175866e-49
-0.9888888888888889,-0.9444444444444445,5.128558482283797e-48
-0.9666666666666668,-0.9444444444444445,3.8436937515960996e-47
-0.9444444444444445,-0.9444444444444445,2.7979881972910047e-46
-0.9222222222222223,-0.9444444444444445,1.9782747798886368e-45
-0.9000000000000001,-0.9444444444444445,1.358535486620591e-44
-0.8777777777777779,-0.9444444444444445,9.061477103110187e-44
-0.8555555555555556,-0.9444444444444445,5.870439894337078e-43
-0.8333333333333335,-0.9444444444444445,3.693906796651671e-42
-0.8111111111111111,-0.9444444444444445,2.257588897906068e-41
-0.788888888888889,-0.9444444444444445,1.3401315415609448e-40
-0.7666666666666667,-0.9444444444444445,7.726692677743167e-40
-0.7444444444444445,-0.9444444444444445,4.326966088589388e-39
-0.7222222222222223,-0.9444444444444445,2.3535150930793865e-38
-0.7000000000000001,-0.9444444444444445,1.24335208959396e-37
-0.6777777777777778,-0.9444444444444445,6.37991532737414e-37
-0.6555555555555557,-0.9444444444444445,3.1796502207704336e-36
-0.6333333333333334,-0.9444444444444445,1.5391729711034467e-35
-0.6111111111111112,-0.9444444444444445,7.23667647466807e-35
-0.5888888888888889,-0.9444444444444445,3.304718990445015e-34
-0.5666666666666668,-0.9444444444444445,1.4657961128580383e-33
-0.5444444444444445,-0.9444444444444445,6.314751243319213e-33
-0.5222222222222223,-0.9444444444444445,2.6423027791134063e-32
-0.5000000000000001,-0.9444444444444445,1.0738721271032223e-31
-0.47777777777777786,-0.9444444444444445,4.239027306852323e-31
-0.4555555555555556,-0.9444444444444445,1.6252624995624185e-30
-0.43333333333333335,-0.9444444444444445,6.0523561095808144e-30
-0.4111111111111112,-0.9444444444444445,2.189117590207533e-29
-0.38888888888888895,-0.9444444444444445,7.690549441091696e-29
-0.3666666666666667,-0.9444444444444445,2.624153937939274e-28
-0.34444444444444455,-0.9444444444444445,8.69690869267916e-28
-0.3222222222222223,-0.9444444444444445,2.7995238865810226e-27
-0.30000000000000004,-0.9444444444444445,8.752802117240082e-27
-0.2777777777777778,-0.9444444444444445,2.6579922477301145e-26
-0.25555555555555565,-0.9444444444444445,7.839781855781895e-26
-0.2333333333333334,-0.9444444444444445,2.2459387960882215e-25
-0.21111111111111114,-0.9444444444444445,6.2493597725058e-25
-0.188888888888889,-0.9444444444444445,1.6889500709160397e-24
-0.16666666666666674,-0.9444444444444445,4.4334495356593134e-24
-0.1444444444444445,-0.9444444444444445,1.1303434034947426e-23
-0.12222222222222223,-0.9444444444444445,2.7991277321351087e-23
-0.10000000000000009,-0.9444444444444445,6.732536391363781e-23
-0.07777777777777772,-0.9444444444444445,1.5728176843912273e-22
-0.05555555555555558,-0.9444444444444445,3.568796143112038e-22
-0.03333333333333344,-0.9444444444444445,7.865182118120465e-22
-0.011111111111111072,-0.9444444444444445,1.68360230736135e-21
0.011111111111111072,-0.9444444444444445,3.500369815015061e-21
0.033333333333333215,-0.9444444444444445,7.068577737332179e-21
0.05555555555555558,-0.9444444444444445,1.386416886968458e-20
0.07777777777777772,-0.9444444444444445,2.6411881199456278e-20
0.09999999999999987,-0.9444444444444445,4.8870696356461375e-20
0.12222222222222223,-0.9444444444444445,8.782970380379008e-20
0.14444444444444438,-0.9444444444444445,1.533126568093093e-19
0.16666666666666652,-0.9444444444444445,2.599311356818683e-19
0.18888888888888888,-0.9444444444444445,4.2803797815802743e-19
0.21111111111111103,-0.9444444444444445,6.846206761802769e-19
0.2333333333333334,-0.9444444444444445,1.0635586103505308e-18
0.25555555555555554,-0.9444444444444445,1.604783893067502e-18
0.2777777777777777,-0.9444444444444445,2.351881305751686e-18
0.30000000000000004,-0.9444444444444445,3.3477880922831278e-18
0.3222222222222222,-0.9444444444444445,4.628542330279634e-18
0.34444444444444433,-0.9444444444444445,6.2154738198374275e-18
0.3666666666666667,-0.9444444444444445,8.106772165126698e-18
0.38888888888888884,-0.9444444444444445,1.0269881229807774e-17
0.411111111111111,-0.9444444444444445,1.2636494259107646e-17
0.43333333333333335,-0.9444444444444445,1.5101897576052297e-17
0.4555555555555555,-0.9444444444444445,1.7529929605799628e-17
0.47777777777777786,-0.9444444444444445,1.9763896105379302e-17
0.5,-0.9444444444444445,2.1642563167899448e-17
0.5222222222222221,-0.9444444444444445,2.3019112198311495e-17
0.5444444444444445,-0.9444444444444445,2.3780018778703488e-17
0.5666666666666667,-0.9444444444444445,2.38605014991807e-17
0.5888888888888888,-0.9444444444444445,2.325362665763339e-17
0.6111111111111112,-0.9444444444444445,2.2011294310471228e-17
0.6333333333333333,-0.9444444444444445,2.0236911224102006e-17
0.6555555555555554,-0.9444444444444445,1.8071185179887945e-17
0.6777777777777778,-0.9444444444444445,1.567374632048729e-17
0.7,-0.9444444444444445,1.3203916269158493e-17
0.7222222222222221,-0.9444444444444445,1.0803798721470241e-17
0.7444444444444445,-0.9444444444444445,8.586061320300366e-18
0.7666666666666666,-0.9444444444444445,6.627584434684833e-18
0.788888888888889,-0.9444444444444445,4.968900941589072e-18
0.8111111111111111,-0.9444444444444445,3.61833854415054e-18
0.8333333333333333,-0.9444444444444445,2.5591860056525945e-18
0.8555555555555556,-0.9444444444444445,1.7580786674053884e-18
0.8777777777777778,-0.9444444444444445,1.1730554961509956e-18
0.8999999999999999,-0.9444444444444445,7.602258273168431e-19
0.922222222222222,-0.9444444444444445,4.785314572858308e-19
0.9444444444444446,-0.9444444444444445,2.9256487258831325e-19
0.9666666666666668,-0.9444444444444445,1.7373114776707063e-19
0.9888888888888889,-0.9444444444444445,1.0020214587788464e-19
1.011111111111111,-0.9444444444444445,5.613324970704117e-20
1.0333333333333332,-0.9444444444444445,3.0542682902824823e-20
1.0555555555555554,-0.9444444444444445,1.6141281844618844e-20
1.077777777777778,-0.9444444444444445,8.285385179817808e-21
1.1,-0.9444444444444445,4.130772104282905e-21

-1.1,-0.9222222222222223,9.030426268640583e-50
-1.077777777777778,-0.9222222222222223,7.93488147588347e-49
-1.0555555555555556,-0.9222222222222223,6.771990298953128e-48
-1.0333333333333334,-0.9222222222222223,5.613528123542478e-47
-1.0111111111111113,-0.9222222222222223,4.519591388488356e-46
-0.9888888888888889,-0.9222222222222223,3.534322198132057e-45
-0.9666666666666668,-0.9222222222222223,2.684459168790945e-44
-0.9444444444444445,-0.9222222222222223,1.9803920182170814e-43
-0.9222222222222223,-0.9222222222222223,1.4190223458302578e-42
-0.9000000000000001,-0.9222222222222223,9.875770898894516e-42
-0.8777777777777779,-0.9222222222222223,6.675694986659639e-41
-0.8555555555555556,-0.9222222222222223,4.382941497371627e-40
-0.8333333333333335,-0.9222222222222223,2.7949791584997668e-39
-0.8111111111111111,-0.9222222222222223,1.7311519442798765e-38
-0.788888888888889,-0.9222222222222223,1.0414430315306955e-37
-0.7666666666666667,-0.9222222222222223,6.0852660139946615e-37
-0.7444444444444445,-0.9222222222222223,3.453562651488154e-36
-0.7222222222222223,-0.9222222222222223,1.9037014216504765e-35
-0.7000000000000001,-0.9222222222222223,1.0192343606306305e-34
-0.6777777777777778,-0.9222222222222223,5.300209153704465e-34
-0.6555555555555557,-0.9222222222222223,2.677045123862092e-33
-0.6333333333333334,-0.9222222222222223,1.3132944550709704e-32
-0.6111111111111112,-0.9222222222222223,6.257664392214488e-32
-0.5888888888888889,-0.9222222222222223,2.896050732677359e-31
-0.5666666666666668,-0.9222222222222223,1.3017986217844943e-30
-0.5444444444444445,-0.9222222222222223,5.683622127402542e-30
-0.5222222222222223,-0.9222222222222223,2.4101847573616173e-29
-0.5000000000000001,-0.9222222222222223,9.927027571359454e-29
-0.47777777777777786,-0.9222222222222223,3.9712925159081413e-28
-0.4555555555555556,-0.9222222222222223,1.5430794465729058e-27
-0.43333333333333335,-0.9222222222222223,5.82355872575192e-27
-0.4111111111111112,-0.9222222222222223,2.1346781214980122e-26
-0.38888888888888895,-0.9222222222222223,7.600114043800887e-26
-0.3666666666666667,-0.9222222222222223,2.628158743171729e-25
-0.34444444444444455,-0.9222222222222223,8.827279046122248e-25
-0.3222222222222223,-0.9222222222222223,2.8796910688423e-24
-0.30000000000000004,-0.9222222222222223,9.124492716132111e-24
-0.2777777777777778,-0.9222222222222223,2.808117963516163e-23
-0.25555555555555565,-0.9222222222222223,8.393938058806532e-23
-0.2333333333333334,-0.9222222222222223,2.437024920389302e-22
-0.21111111111111114,-0.9222222222222223,6.872234685753126e-22
-0.188888888888889,-0.9222222222222223,1.8822608114202256e-21
-0.16666666666666674,-0.9222222222222223,5.007320952559166e-21
-0.1444444444444445,-0.9222222222222223,1.2938230171617825e-20
-0.12222222222222223,-0.9222222222222223,3.247043722223358e-20
-0.10000000000000009,-0.9222222222222223,7.914896214536825e-20
-0.07777777777777772,-0.9222222222222223,1.8738988365563958e-19
-0.05555555555555558,-0.9222222222222223,4.3091428630804648e-19
-0.03333333333333344,-0.9222222222222223,9.624528943517907e-19
-0.011111111111111072,-0.9222222222222223,2.087910686880128e-18
0.011111111111111072,-0.9222222222222223,4.399346822120703e-18
0.033333333333333215,-0.9222222222222223,9.003437191485276e-18
0.05555555555555558,-0.9222222222222223,1.7896674433597256e-17
0.07777777777777772,-0.9222222222222223,3.455255777725143e-17
0.09999999999999987,-0.9222222222222223,6.479357416652747e-17
0.12222222222222223,-0.9222222222222223,1.1801237480099335e-16
0.14444444444444438,-0.9222222222222223,2.0876949732420418e-16
0.16666666666666652,-0.9222222222222223,3.5871573737711565e-16
0.18888888888888888,-0.9222222222222223,5.986565108717123e-16
0.21111111111111103,-0.9222222222222223,9.703957631052467e-16
0.2333333333333334,-0.9222222222222223,1.5277911189888473e-15
0.25555555555555554,-0.9222222222222223,2.336269746962924e-15
0.2777777777777777,-0.9222222222222223,3.46997152190434e-15
0.30000000000000004,-0.9222222222222223,5.0057915864706404e-15
0.3222222222222222,-0.9222222222222223,7.013964325723251e-15
0.34444444444444433,-0.9222222222222223,9.545491243705097e-15
0.3666666666666667,-0.9222222222222223,1.2617606064849929e-14
0.38888888888888884,-0.9222222222222223,1.6199425085493787e-14
0.411111111111111,-0.9222222222222223,2.020069000671989e-14
0.43333333333333335,-0.9222222222222223,2.4466777865431284e-14
0.4555555555555555,-0.9222222222222223,2.8782686961864085e-14
0.47777777777777786,-0.9222222222222223,3.288742557717588e-14
0.5,-0.9222222222222223,3.649828172829069e-14
0.5222222222222221,-0.9222222222222223,3.9342229311132726e-14
0.5444444444444445,-0.9222222222222223,4.1189785060777814e-14
0.5666666666666667,-0.9222222222222223,4.188553904060467e-14
0.5888888888888888,-0.9222222222222223,4.1369733582092134e-14
0.6111111111111112,-0.9222222222222223,3.968673583825718e-14
0.6333333333333333,-0.9222222222222223,3.697873815725975e-14
0.6555555555555554,-0.9222222222222223,3.346592664010992e-14
0.6777777777777778,-0.9222222222222223,2.941695337171404e-14
0.7,-0.9222222222222223,2.5115198192785445e-14
0.7222222222222221,-0.9222222222222223,2.082665954831351e-14
0.7444444444444445,-0.9222222222222223,1.6774389639906526e-14
0.7666666666666666,-0.9222222222222223,1.3122541272885715e-14
0.788888888888889,-0.9222222222222223,9.970875435000344e-15
0.8111111111111111,-0.9222222222222223,7.358558856065154e-15
0.8333333333333333,-0.9222222222222223,5.274683314815729e-15
0.8555555555555556,-0.9222222222222223,3.672350878701254e-15
0.8777777777777778,-0.9222222222222223,2.4833396224990588e-15
0.8999999999999999,-0.9222222222222223,1.6310686755369304e-15
0.922222222222222,-0.9222222222222223,1.0405251219959763e-15
0.9444444444444446,-0.9222222222222223,6.447288425455703e-16
0.9666666666666668,-0.9222222222222223,3.8801261683602223e-16
0.9888888888888889,-0.9222222222222223,2.268082399789905e-16
1.011111111111111,-0.9222222222222223,1.2877040318923899e-16
1.0333333333333332,-0.9222222222222223,7.100967786435062e-17
1.0555555555555554,-0.9222222222222223,3.8033238215706914e-17
1.077777777777778,-0.9222222222222223,1.978578808426733e-17
1.1,-0.9222222222222223,9.997414676468299e-18

-1.1,-0.9000000000000001,2.0949826126279684e-47
-1.077777777777778,-0.9000000000000001,1.8655824987863894e-46
-1.0555555555555556,-0.9000000000000001,1.6135868616193144e-45
-1.0333333333333334,-0.9000000000000001,1.355545496902349e-44
-1.0111111111111113,-0.9000000000000001,1.1060626145554094e-43
-0.9888888888888889,-0.9000000000000001,8.765752383895819e-43
-0.9666666666666668,-0.9000000000000001,6.747494826147339e-42
-0.9444444444444445,-0.9000000000000001,5.04475180421429e-41
-0.9222222222222223,-0.9000000000000001,3.6633712843638334e-40
-0.9000000000000001,-0.9000000000000001,2.5838420629005807e-39
-0.8777777777777779,-0.9000000000000001,1.770088138622325e-38
-0.8555555555555556,-0.9000000000000001,1.177789632526528e-37
-0.8333333333333335,-0.9000000000000001,7.611749305112031e-37
-0.8111111111111111,-0.9000000000000001,4.777989004194765e-36
-0.788888888888889,-0.9000000000000001,2.9130621011478177e-35
-0.7666666666666667,-0.9000000000000001,1.72503644411484e-34
-0.7444444444444445,-0.9000000000000001,9.92180638275449e-34
-0.7222222222222223,-0.9000000000000001,5.542773984272192e-33
-0.7000000000000001,-0.9000000000000001,3.007513242657529e-32
-0.6777777777777778,-0.9000000000000001,1.585009577095597e-31
-0.6555555555555557,-0.9000000000000001,8.11334987953687e-31
-0.6333333333333334,-0.9000000000000001,4.033782697331984e-30
-0.6111111111111112,-0.9000000000000001,1.9479095217469986e-29
-0.5888888888888889,-0.9000000000000001,9.136272794047261e-29
-0.5666666666666668,-0.9000000000000001,4.162107958651203e-28
-0.5444444444444445,-0.9000000000000001,1.841626844299745e-27
-0.5222222222222223,-0.9000000000000001,7.914690829929474e-27
-0.5000000000000001,-0.9000000000000001,3.3037737937554653e-26
-0.47777777777777786,-0.9000000000000001,1.339462913461616e-25
-0.4555555555555556,-0.9000000000000001,5.274668044552169e-25
-0.43333333333333335,-0.9000000000000001,2.0174539571692618e-24
-0.4111111111111112,-0.9000000000000001,7.494733595586086e-24
-0.38888888888888895,-0.9000000000000001,2.704287420236631e-23
-0.3666666666666667,-0.9000000000000001,9.477495464990791e-23
-0.34444444444444455,-0.9000000000000001,3.226104439704502e-22
-0.3222222222222223,-0.9000000000000001,1.066614224720949e-21
-0.30000000000000004,-0.9000000000000001,3.425156671966566e-21
-0.2777777777777778,-0.9000000000000001,1.0683108640997776e-20
-0.25555555555555565,-0.9000000000000001,3.236376155481288e-20
-0.2333333333333334,-0.9000000000000001,9.522796349399046e-20
-0.21111111111111114,-0.9000000000000001,2.7215365353933293e-19
-0.188888888888889,-0.9000000000000001,7.554539934816007e-19
-0.16666666666666674,-0.9000000000000001,2.0367891202184278e-18
-0.1444444444444445,-0.9000000000000001,5.333696714338251e-18
-0.12222222222222223,-0.9000000000000001,1.3566092883982346e-17
-0.10000000000000009,-0.9000000000000001,3.351393995004403e-17
-0.07777777777777772,-0.9000000000000001,8.041562346766514e-17
-0.05555555555555558,-0.9000000000000001,1.8741296815573432e-16
-0.03333333333333344,-0.9000000000000001,4.2423170037412525e-16
-0.011111111111111072,-0.9000000000000001,9.3271913039825e-16
0.011111111111111072,-0.9000000000000001,1.9917872762031084e-15
0.033333333333333215,-0.9000000000000001,4.1312296808585054e-15
0.05555555555555558,-0.9000000000000001,8.322619909712165e-15
0.07777777777777772,-0.9000000000000001,1.6284901283146036e-14
0.09999999999999987,-0.9000000000000001,3.094956608562421e-14
0.12222222222222223,-0.9000000000000001,5.713054675559084e-14
0.14444444444444438,-0.9000000000000001,1.0242986364766123e-13
0.16666666666666652,-0.9000000000000001,1.783730442314504e-13
0.18888888888888888,-0.9000000000000001,3.0170067871666214e-13
0.21111111111111103,-0.9000000000000001,4.956416579834512e-13
0.2333333333333334,-0.9000000000000001,7.908676008806166e-13
0.25555555555555554,-0.9000000000000001,1.2257001965815423e-12
0.2777777777777777,-0.9000000000000001,1.8450546501293657e-12
0.30000000000000004,-0.9000000000000001,2.697607372405405e-12
0.3222222222222222,-0.9000000000000001,3.8308292262113076e-12
0.34444444444444433,-0.9000000000000001,5.2838613310238665e-12
0.3666666666666667,-0.9000000000000001,7.078718124690049e-12
0.38888888888888884,-0.9000000000000001,9.210907816867901e-12
0.411111111111111,-0.9000000000000001,1.1641123158047492e-11
0.43333333333333335,-0.9000000000000001,1.4289991988878232e-11
0.4555555555555555,-0.9000000000000001,1.7037809687798394e-11
0.47777777777777786,-0.9000000000000001,1.9730597619359075e-11
0.5,-0.9000000000000001,2.2192766296590504e-11
0.5222222222222221,-0.9000000000000001,2.4245290225506158e-11
0.5444444444444445,-0.9000000000000001,2.5726938400154804e-11
0.5666666666666667,-0.9000000000000001,2.651512162700686e-11
0.5888888888888888,-0.9000000000000001,2.6542630658049044e-11
0.6111111111111112,-0.9000000000000001,2.5807096984459936e-11
0.6333333333333333,-0.9000000000000001,2.4371329464173083e-11
0.6555555555555554,-0.9000000000000001,2.235446043917721e-11
0.6777777777777778,-0.9000000000000001,1.991563213317396e-11
0.7,-0.9000000000000001,1.7233320338158412e-11
0.7222222222222221,-0.9000000000000001,1.448401003046072e-11
0.7444444444444445,-0.9000000000000001,1.1823707947399002e-11
0.7666666666666666,-0.9000000000000001,9.374834778241668e-12
0.788888888888889,-0.9000000000000001,7.219691396645185e-12
0.8111111111111111,-0.9000000000000001,5.400310873716081e-12
0.8333333333333333,-0.9000000000000001,3.923413083312771e-12
0.8555555555555556,-0.9000000000000001,2.7685635216269825e-12
0.8777777777777778,-0.9000000000000001,1.8975366135847517e-12
0.8999999999999999,-0.9000000000000001,1.2631970051924359e-12
0.922222222222222,-0.9000000000000001,8.167653340600403e-13
0.9444444444444446,-0.9000000000000001,5.129426712022122e-13
0.9666666666666668,-0.9000000000000001,3.128857050803957e-13
0.9888888888888889,-0.9000000000000001,1.8537365503603115e-13
1.011111111111111,-0.9000000000000001,1.0667330277625613e-13
1.0333333333333332,-0.9000000000000001,5.96223305184884e-14
1.0555555555555554,-0.9000000000000001,3.236738932723538e-14
1.077777777777778,-0.9000000000000001,1.706679434392599e-14
1.1,-0.9000000000000001,8.740611973790604e-15

-1.1,-0.8777777777777779,1.7507244920443052e-45
-1.077777777777778,-0.8777777777777779,1.5800382356826443e-44
-1.0555555555555556,-0.8777777777777779,1.3850380450995717e-43
-1.0333333333333334,-0.8777777777777779,1.1792344061937877e-42
-1.0111111111111113,-0.8777777777777779,9.75175831493667e-42
-0.9888888888888889,-0.8777777777777779,7.832674536572013e-41
-0.9666666666666668,-0.8777777777777779,6.110568456968239e-40
-0.9444444444444445,-0.8777777777777779,4.630176479215126e-39
-0.9222222222222223,-0.8777777777777779,3.407672818301001e-38
-0.9000000000000001,-0.8777777777777779,2.4359180206083464e-37
-0.8777777777777779,-0.8777777777777779,1.69126591757515e-36
-0.8555555555555556,-0.8777777777777779,1.140527062560749e-35
-0.8333333333333335,-0.8777777777777779,7.470398683920205e-35
-0.8111111111111111,-0.8777777777777779,4.75254756657283e-34
-0.788888888888889,-0.8777777777777779,2.9366601560567243e-33
-0.7666666666666667,-0.8777777777777779,1.7624851069482696e-32
-0.7444444444444445,-0.8777777777777779,1.0274052668970779e-31
-0.7222222222222223,-0.8777777777777779,5.817048803199725e-31
-0.7000000000000001,-0.8777777777777779,3.198955775524397e-30
-0.6777777777777778,-0.8777777777777779,1.708670792555403e-29
-0.6555555555555557,-0.8777777777777779,8.864478860472489e-29
-0.6333333333333334,-0.8777777777777779,4.466760814018371e-28
-0.6111111111111112,-0.8777777777777779,2.1861345380835564e-27
-0.5888888888888889,-0.8777777777777779,1.0392159331963598e-26
-0.5666666666666668,-0.8777777777777779,4.79821224946367e-26
-0.5444444444444445,-0.8777777777777779,2.151780094704141e-25
-0.5222222222222223,-0.8777777777777779,9.372622250908013e-25
-0.5000000000000001,-0.8777777777777779,3.965237140564624e-24
-0.47777777777777786,-0.8777777777777779,1.6293788206070507e-23
-0.4555555555555556,-0.8777777777777779,6.503091210836639e-23
-0.43333333333333335,-0.8777777777777779,2.520940111634818e-22
-0.4111111111111112,-0.8777777777777779,9.491834225162489e-22
-0.38888888888888895,-0.8777777777777779,3.471224661520656e-21
-0.3666666666666667,-0.8777777777777779,1.2329920939875532e-20
-0.34444444444444455,-0.8777777777777779,4.2538569641246234e-20
-0.3222222222222223,-0.8777777777777779,1.4254451995938165e-19
-0.30000000000000004,-0.8777777777777779,4.639415324568442e-19
-0.2777777777777778,-0.8777777777777779,1.4666317943224507e-18
-0.25555555555555565,-0.8777777777777779,4.503229569800548e-18
-0.2333333333333334,-0.8777777777777779,1.3429884005807766e-17
-0.21111111111111114,-0.8777777777777779,3.890143776448463e-17
-0.188888888888889,-0.8777777777777779,1.0944710936765332e-16
-0.16666666666666674,-0.8777777777777779,2.990805885466649e-16
-0.1444444444444445,-0.8777777777777779,7.938116746406284e-16
-0.12222222222222223,-0.8777777777777779,2.046407406118843e-15
-0.10000000000000009,-0.8777777777777779,5.124035336471122e-15
-0.07777777777777772,-0.8777777777777779,1.2461708049653647e-14
-0.05555555555555558,-0.8777777777777779,2.9436658397396873e-14
-0.03333333333333344,-0.8777777777777779,6.75374973655421e-14
-0.011111111111111072,-0.8777777777777779,1.5050363210129536e-13
0.011111111111111072,-0.8777777777777779,3.257576343473971e-13
0.033333333333333215,-0.8777777777777779,6.848380342265576e-13
0.05555555555555558,-0.8777777777777779,1.3983852483172646e-12
0.07777777777777772,-0.8777777777777779,2.773393757689961e-12
0.09999999999999987,-0.8777777777777779,5.342469086994945e-12
0.12222222222222223,-0.8777777777777779,9.995817859129905e-12
0.14444444444444438,-0.8777777777777779,1.8165214494787318e-11
0.16666666666666652,-0.8777777777777779,3.206333235736339e-11
0.18888888888888888,-0.8777777777777779,5.4969623686972795e-11
0.21111111111111103,-0.8777777777777779,9.153409739274424e-11
0.2333333333333334,-0.8777777777777779,1.480434264369737e-10
0.25555555555555554,-0.8777777777777779,2.325634666059397e-10
0.2777777777777777,-0.8777777777777779,3.548461121695378e-10
0.30000000000000004,-0.8777777777777779,5.258778288519089e-10
0.3222222222222222,-0.8777777777777779,7.569653146784226e-10
0.34444444444444433,-0.8777777777777779,1.0583113803781334e-09
0.3666666666666667,-0.8777777777777779,1.4371343850983952e-09
0.38888888888888884,-0.8777777777777779,1.8955174381517798e-09
0.411111111111111,-0.8777777777777779,2.428313420459696e-09
0.43333333333333335,-0.8777777777777779,3.0215397531943372e-09
0.4555555555555555,-0.8777777777777779,3.651729223068333e-09
0.47777777777777786,-0.8777777777777779,4.286625771610461e-09
0.5,-0.8777777777777779,4.8874169649624465e-09
0.5222222222222221,-0.8777777777777779,5.412402687250674e-09
0.5444444444444445,-0.8777777777777779,5.82167248319391e-09
0.5666666666666667,-0.8777777777777779,6.082084779267459e-09
0.5888888888888888,-0.8777777777777779,6.171692461519369e-09
0.6111111111111112,-0.8777777777777779,6.082796217533745e-09
0.6333333333333333,-0.8777777777777779,5.823036584190124e-09
0.6555555555555554,-0.8777777777777779,5.41430990941037e-09
0.6777777777777778,-0.8777777777777779,4.889721507369524e-09
0.7,-0.8777777777777779,4.289163916549875e-09
0.7222222222222221,-0.8777777777777779,3.65433832529199e-09
0.7444444444444445,-0.8777777777777779,3.0240748624527903e-09
0.7666666666666666,-0.8777777777777779,2.430659298415261e-09
0.788888888888889,-0.8777777777777779,1.8975948585174136e-09
0.8111111111111111,-0.8777777777777779,1.43890078398677e-09
0.8333333333333333,-0.8777777777777779,1.0597568828293829e-09
0.8555555555555556,-0.8777777777777779,7.581057338162597e-10
0.8777777777777778,-0.8777777777777779,5.267463733931682e-10
0.8999999999999999,-0.8777777777777779,3.5548531510928886e-10
0.922222222222222,-0.8777777777777779,2.3301840030765214e-10
0.9444444444444446,-0.8777777777777779,1.4835675094673656e-10
0.9666666666666668,-0.8777777777777779,9.174302663797158e-11
0.9888888888888889,-0.8777777777777779,5.5104564683822975e-11
1.011111111111111,-0.8777777777777779,3.214777813019793e-11
1.0333333333333332,-0.8777777777777779,1.821643284763179e-11
1.0555555555555554,-0.8777777777777779,1.0025933436393452e-11
1.077777777777778,-0.8777777777777779,5.3596387794982636e-12
1.1,-0.8777777777777779,2.7828869889667325e-12

-1.1,-0.8555555555555556,5.284595929601633e-44
-1.077777777777778,-0.8555555555555556,4.834117010507293e-43
-1.0555555555555556,-0.8555555555555556,4.29504958096009e-42
-1.0333333333333334,-0.8555555555555556,3.7065076453035783e-41
-1.0111111111111113,-0.8555555555555556,3.1067575331696403e-40
-0.9888888888888889,-0.8555555555555556,2.529272415969562e-39
-0.9666666666666668,-0.8555555555555556,1.9999985957478524e-38
-0.9444444444444445,-0.8555555555555556,1.5360652275906141e-37
-0.9222222222222223,-0.8555555555555556,1.1458705539309185e-36
-0.9000000000000001,-0.8555555555555556,8.302472493059994e-36
-0.8777777777777779,-0.8555555555555556,5.842858494257655e-35
-0.8555555555555556,-0.8555555555555556,3.9938282214430326e-34
-0.8333333333333335,-0.8555555555555556,2.6515482776392815e-33
-0.8111111111111111,-0.8555555555555556,1.7098416666193167e-32
-0.788888888888889,-0.8555555555555556,1.070923650634273e-31
-0.7666666666666667,-0.8555555555555556,6.514895259956823e-31
-0.7444444444444445,-0.8555555555555556,3.8494859582012085e-30
-0.7222222222222223,-0.8555555555555556,2.2092480269502104e-29
-0.7000000000000001,-0.8555555555555556,1.2314951557287841e-28
-0.6777777777777778,-0.8555555555555556,6.667568697199236e-28
-0.6555555555555557,-0.8555555555555556,3.50629872607794e-27
-0.6333333333333334,-0.8555555555555556,1.790923431254828e-26
-0.6111111111111112,-0.8555555555555556,8.884886416632508e-26
-0.5888888888888889,-0.8555555555555556,4.281279367099017e-25
-0.5666666666666668,-0.8555555555555556,2.00374361668233e-24
-0.5444444444444445,-0.8555555555555556,9.10872738017601e-24
-0.5222222222222223,-0.8555555555555556,4.0217984088339134e-23
-0.5000000000000001,-0.8555555555555556,1.7247653097994917e-22
-0.47777777777777786,-0.8555555555555556,7.184340588422976e-22
-0.4555555555555556,-0.8555555555555556,2.9066389485220818e-21
-0.43333333333333335,-0.8555555555555556,1.142201211821218e-20
-0.4111111111111112,-0.8555555555555556,4.359549148429838e-20
-0.38888888888888895,-0.8555555555555556,1.616173781010464e-19
-0.3666666666666667,-0.8555555555555556,5.819452644273359e-19
-0.34444444444444455,-0.8555555555555556,2.0352788045338236e-18
-0.3222222222222223,-0.8555555555555556,6.9137466378501915e-18
-0.30000000000000004,-0.8555555555555556,2.2811344365352175e-17
-0.2777777777777778,-0.8555555555555556,7.310317917693507e-17
-0.25555555555555565,-0.8555555555555556,2.27546262265106e-16
-0.2333333333333334,-0.8555555555555556,6.879411736213958e-16
-0.21111111111111114,-0.8555555555555556,2.020138540403177e-15
-0.188888888888889,-0.8555555555555556,5.761815680522693e-15
-0.16666666666666674,-0.8555555555555556,1.5961952983061898e-14
-0.1444444444444445,-0.8555555555555556,4.29498111069593e-14
-0.12222222222222223,-0.8555555555555556,1.1224969299497595e-13
-0.10000000000000009,-0.8555555555555556,2.8494290569854095e-13
-0.07777777777777772,-0.8555555555555556,7.025535478128509e-13
-0.05555555555555558,-0.8555555555555556,1.68248044255906e-12
-0.03333333333333344,-0.8555555555555556,3.913539722420018e-12
-0.011111111111111072,-0.8555555555555556,8.84175987703083e-12
0.011111111111111072,-0.8555555555555556,1.940247163013335e-11
0.033333333333333215,-0.8555555555555556,4.13547018425158e-11
0.05555555555555558,-0.8555555555555556,8.561352027581806e-11
0.07777777777777772,-0.8555555555555556,1.7215100804796914e-10
0.09999999999999987,-0.8555555555555556,3.362224226458425e-10
0.12222222222222223,-0.8555555555555556,6.378136362029974e-10
0.14444444444444438,-0.8555555555555556,1.1751981249548966e-09
0.16666666666666652,-0.8555555555555556,2.103190853888796e-09
0.18888888888888888,-0.8555555555555556,3.655920379414089e-09
0.21111111111111103,-0.8555555555555556,6.172560721802632e-09
0.2333333333333334,-0.8555555555555556,1.0122429525032425e-08
0.25555555555555554,-0.8555555555555556,1.612334160975627e-08
0.2777777777777777,-0.8555555555555556,2.4944592283694864e-08
0.30000000000000004,-0.8555555555555556,3.7484263766425475e-08
0.3222222222222222,-0.8555555555555556,5.471078495736374e-08
0.34444444444444433,-0.8555555555555556,7.756190353907683e-08
0.3666666666666667,-0.8555555555555556,1.0680109267005389e-07
0.38888888888888884,-0.8555555555555556,1.4284164100671512e-07
0.411111111111111,-0.8555555555555556,1.8556071697308495e-07
0.43333333333333335,-0.8555555555555556,2.341367095834658e-07
0.4555555555555555,-0.8555555555555556,2.869494673189283e-07
0.47777777777777786,-0.8555555555555556,3.415812059760228e-07
0.5,-0.8555555555555556,3.949438338710097e-07
0.5222222222222221,-0.8555555555555556,4.435368732217365e-07
0.5444444444444445,-0.8555555555555556,4.838127920375859e-07
0.5666666666666667,-0.8555555555555556,5.125997523714711e-07
0.5888888888888888,-0.8555555555555556,5.275128884978097e-07
0.6111111111111112,-0.8555555555555556,5.272803771930932e-07
0.6333333333333333,-0.8555555555555556,5.119224935055753e-07
0.6555555555555554,-0.8555555555555556,4.827486931835648e-07
0.6777777777777778,-0.8555555555555556,4.4217330377331304e-07
0.7,-0.8555555555555556,3.93385799419355e-07
0.7222222222222221,-0.8555555555555556,3.399380841616945e-07
0.7444444444444445,-0.8555555555555556,2.8532261149378406e-07
0.7666666666666666,-0.8555555555555556,2.3260981028030675e-07
0.788888888888889,-0.8555555555555556,1.8419404367329306e-07
0.8111111111111111,-0.8555555555555556,1.416703967671241e-07
0.8333333333333333,-0.8555555555555556,1.0583732884696711e-07
0.8555555555555556,-0.8555555555555556,7.679892259061288e-08
0.8777777777777778,-0.8555555555555556,5.41287689903303e-08
0.8999999999999999,-0.8555555555555556,3.705597238530637e-08
0.922222222222222,-0.8555555555555556,2.4640277710665113e-08
0.9444444444444446,-0.8555555555555556,1.5914411670788057e-08
0.9666666666666668,-0.8555555555555556,9.983744864456289e-09
0.9888888888888889,-0.8555555555555556,6.083514562412468e-09
1.011111111111111,-0.8555555555555556,3.6005937504628367e-09
1.0333333333333332,-0.8555555555555556,2.0699149208486786e-09
1.0555555555555554,-0.8555555555555556,1.1558194008848664e-09
1.077777777777778,-0.8555555555555556,6.268835826132612e-10
1.1,-0.8555555555555556,3.3025056416880597e-10

-1.1,-0.8333333333333335,5.807824003280118e-43
-1.077777777777778,-0.8333333333333335,5.386295185328515e-42
-1.0555555555555556,-0.8333333333333335,4.851950684806745e-41
-1.0333333333333334,-0.8333333333333335,4.245142364215514e-40
-1.0111111111111113,-0.8333333333333335,3.607596240027623e-39
-0.9888888888888889,-0.8333333333333335,2.977786191460697e-38
-0.9666666666666668,-0.8333333333333335,2.387366826047345e-37
-0.9444444444444445,-0.8333333333333335,1.859066800172277e-36
-0.9222222222222223,-0.8333333333333335,1.4061160842649841e-35
-0.9000000000000001,-0.8333333333333335,1.0329941064916328e-34
-0.8777777777777779,-0.8333333333333335,7.370978553460255e-34
-0.8555555555555556,-0.8333333333333335,5.1086157740882394e-33
-0.8333333333333335,-0.8333333333333335,3.4390007997970524e-32
-0.8111111111111111,-0.8333333333333335,2.2486010904057603e-31
-0.788888888888889,-0.8333333333333335,1.4280513451821412e-30
-0.7666666666666667,-0.8333333333333335,8.809001008562736e-30
-0.7444444444444445,-0.8333333333333335,5.27789926884058e-29
-0.7222222222222223,-0.8333333333333335,3.071477285761739e-28
-0.7000000000000001,-0.8333333333333335,1.7361428980711776e-27
-0.6777777777777778,-0.8333333333333335,9.531818357834217e-27
-0.6555555555555557,-0.8333333333333335,5.082979524053295e-26
-0.6333333333333334,-0.8333333333333335,2.632773289622554e-25
-0.6111111111111112,-0.8333333333333335,1.324528349142127e-24
-0.5888888888888889,-0.8333333333333335,6.472349188594267e-24
-0.5666666666666668,-0.8333333333333335,3.071961070174642e-23
-0.5444444444444445,-0.8333333333333335,1.416194049264277e-22
-0.5222222222222223,-0.8333333333333335,6.341373297329222e-22
-0.5000000000000001,-0.8333333333333335,2.7580210875363786e-21
-0.47777777777777786,-0.8333333333333335,1.1651068879805126e-20
-0.4555555555555556,-0.8333333333333335,4.7806626860883046e-20
-0.43333333333333335,-0.8333333333333335,1.9053062993233455e-19
-0.4111111111111112,-0.8333333333333335,7.375578733875354e-19
-0.38888888888888895,-0.8333333333333335,2.7732066692169145e-18
-0.3666666666666667,-0.8333333333333335,1.012799409103541e-17
-0.34444444444444455,-0.8333333333333335,3.592691749374707e-17
-0.3222222222222223,-0.8333333333333335,1.2378614434884272e-16
-0.30000000000000004,-0.8333333333333335,4.1426660949134416e-16
-0.2777777777777778,-0.8333333333333335,1.346616391429469e-15
-0.25555555555555565,-0.8333333333333335,4.251715521068371e-15
-0.2333333333333334,-0.8333333333333335,1.3038904480838416e-14
-0.21111111111111114,-0.8333333333333335,3.88396122511952e-14
-0.188888888888889,-0.8333333333333335,1.1237399535070366e-13
-0.16666666666666674,-0.8333333333333335,3.1580150623860293e-13
-0.1444444444444445,-0.8333333333333335,8.620258703912252e-13
-0.12222222222222223,-0.8333333333333335,2.2855168345211553e-12
-0.10000000000000009,-0.8333333333333335,5.885818582065205e-12
-0.07777777777777772,-0.8333333333333335,1.4722716424073017e-11
-0.05555555555555558,-0.8333333333333335,3.577074310293791e-11
-0.03333333333333344,-0.8333333333333335,8.441647911744509e-11
-0.011111111111111072,-0.8333333333333335,1.9350228007612861e-10
0.011111111111111072,-0.8333333333333335,4.308289201453836e-10
0.033333333333333215,-0.8333333333333335,9.317166454796872e-10
0.05555555555555558,-0.8333333333333335,1.9571469979580363e-09
0.07777777777777772,-0.8333333333333335,3.993226738887516e-09
0.09999999999999987,-0.8333333333333335,7.913812956844426e-09
0.12222222222222223,-0.8333333333333335,1.5233834697943193e-08
0.14444444444444438,-0.8333333333333335,2.8483588865663165e-08
0.16666666666666652,-0.8333333333333335,5.17300101121737e-08
0.18888888888888888,-0.8333333333333335,9.125426726400289e-08
0.21111111111111103,-0.8333333333333335,1.5636046412948026e-07
0.2333333333333334,-0.8333333333333335,2.602341343746712e-07
0.25555555555555554,-0.8333333333333335,4.2069321995580566e-07
0.2777777777777777,-0.8333333333333335,6.60588654527559e-07
0.30000000000000004,-0.8333333333333335,1.007538074162968e-06
0.3222222222222222,-0.8333333333333335,1.4926466165561811e-06
0.34444444444444433,-0.8333333333333335,2.1479201817188367e-06
0.3666666666666667,-0.8333333333333335,3.00223935042414e-06
0.38888888888888884,-0.8333333333333335,4.0760449404167194e-06
0.411111111111111,-0.8333333333333335,5.375260763724217e-06
0.43333333333333335,-0.8333333333333335,6.885373255110074e-06
0.4555555555555555,-0.8333333333333335,8.566891700566129e-06
0.47777777777777786,-0.8333333333333335,1.0353504362020138e-05
0.5,-0.8333333333333335,1.2154028360350305e-05
0.5222222222222221,-0.8333333333333335,1.3858696454711185e-05
0.5444444444444445,-0.8333333333333335,1.534950135372061e-05
0.5666666666666667,-0.8333333333333335,1.6513396485585224e-05
0.5888888888888888,-0.8333333333333335,1.7256364146398323e-05
0.6111111111111112,-0.8333333333333335,1.751593992436449e-05
0.6333333333333333,-0.8333333333333335,1.7269882263334645e-05
0.6555555555555554,-0.8333333333333335,1.653931851197849e-05
0.6777777777777778,-0.8333333333333335,1.5385750340420797e-05
0.7,-0.8333333333333335,1.3902507116617657e-05
0.7222222222222221,-0.8333333333333335,1.2202294205455069e-05
0.7444444444444445,-0.8333333333333335,1.04031373260926e-05
0.7666666666666666,-0.8333333333333335,8.61513732225666e-06
0.788888888888889,-0.8333333333333335,6.930038979232349e-06
0.8111111111111111,-0.8333333333333335,5.414836204842709e-06
0.8333333333333333,-0.8333333333333335,4.109715180334021e-06
0.8555555555555556,-0.8333333333333335,3.029810497226172e-06
0.8777777777777778,-0.8333333333333335,2.169687273806295e-06
0.8999999999999999,-0.8333333333333335,1.5092366807341541e-06
0.922222222222222,-0.8333333333333335,1.0197570181506513e-06
0.9444444444444446,-0.8333333333333335,6.692922677123851e-07
0.9666666666666668,-0.8333333333333335,4.2669277096390386e-07
0.9888888888888889,-0.8333333333333335,2.642382961265239e-07
1.011111111111111,-0.8333333333333335,1.589490234750329e-07
1.0333333333333332,-0.8333333333333335,9.287572852864111e-08
1.0555555555555554,-0.8333333333333335,5.2714429489684185e-08
1.077777777777778,-0.8333333333333335,2.9062993425366034e-08
1.1,-0.8333333333333335,1.5564507592084132e-08

-1.1,-0.8111111111111111,2.3782982818312668e-42
-1.077777777777778,-0.8111111111111111,2.2379355565649128e-41
-1.0555555555555556,-0.8111111111111111,2.0454517916504306e-40
-1.0333333333333334,-0.8111111111111111,1.8158989790835723e-39
-1.0111111111111113,-0.8111111111111111,1.5658683222061603e-38
-0.9888888888888889,-0.8111111111111111,1.3115361619545387e-37
-0.9666666666666668,-0.8111111111111111,1.0670066944313264e-36
-0.9444444444444445,-0.8111111111111111,8.431721143393086e-36
-0.9222222222222223,-0.8111111111111111,6.471842223780312e-35
-0.9000000000000001,-0.8111111111111111,4.8250585599158e-34
-0.8777777777777779,-0.8111111111111111,3.494142639863182e-33
-0.8555555555555556,-0.8111111111111111,2.4577768255239717e-32
-0.8333333333333335,-0.8111111111111111,1.6792232535216926e-31
-0.8111111111111111,-0.8111111111111111,1.1143946729435065e-30
-0.788888888888889,-0.8111111111111111,7.183475724336604e-30
-0.7666666666666667,-0.8111111111111111,4.4977537061167134e-29
-0.7444444444444445,-0.8111111111111111,2.7354109849099007e-28
-0.7222222222222223,-0.8111111111111111,1.6159049807797252e-27
-0.7000000000000001,-0.8111111111111111,9.272051125436754e-27
-0.6777777777777778,-0.8111111111111111,5.167768336348869e-26
-0.6555555555555557,-0.8111111111111111,2.7976793656955937e-25
-0.6333333333333334,-0.8111111111111111,1.4711636895470662e-24
-0.6111111111111112,-0.8111111111111111,7.514371934247758e-24
-0.5888888888888889,-0.8111111111111111,3.728151004068916e-23
-0.5666666666666668,-0.8111111111111111,1.796651779111958e-22
-0.5444444444444445,-0.8111111111111111,8.410163497365298e-22
-0.5222222222222223,-0.8111111111111111,3.8239797408694e-21
-0.5000000000000001,-0.8111111111111111,1.688876366807055e-20
-0.47777777777777786,-0.8111111111111111,7.245223515075775e-20
-0.4555555555555556,-0.8111111111111111,3.019102799439089e-19
-0.43333333333333335,-0.8111111111111111,1.222015554730888e-18
-0.4111111111111112,-0.8111111111111111,4.804507012863968e-18
-0.38888888888888895,-0.8111111111111111,1.8348254083327286e-17
-0.3666666666666667,-0.8111111111111111,6.806361860905662e-17
-0.34444444444444455,-0.8111111111111111,2.4525070552542545e-16
-0.3222222222222223,-0.8111111111111111,8.583828089444895e-16
-0.30000000000000004,-0.8111111111111111,2.918286010286441e-15
-0.2777777777777778,-0.8111111111111111,9.637211254015601e-15
-0.25555555555555565,-0.8111111111111111,3.0913785136910954e-14
-0.2333333333333334,-0.8111111111111111,9.632319294799011e-14
-0.21111111111111114,-0.8111111111111111,2.9153321818802515e-13
-0.188888888888889,-0.8111111111111111,8.570858585140698e-13
-0.16666666666666674,-0.8111111111111111,2.447599418240408e-12
-0.1444444444444445,-0.8111111111111111,6.789483098110545e-12
-0.12222222222222223,-0.8111111111111111,1.829422752740721e-11
-0.10000000000000009,-0.8111111111111111,4.7882087687688774e-11
-0.07777777777777772,-0.8111111111111111,1.2173469297036694e-10
-0.05555555555555558,-0.8111111111111111,3.0063434410260664e-10
-0.03333333333333344,-0.8111111111111111,7.211845620044995e-10
-0.011111111111111072,-0.8111111111111111,1.6805000078407676e-09
0.011111111111111072,-0.8111111111111111,3.803781457507116e-09
0.033333333333333215,-0.8111111111111111,8.363310368494907e-09
0.05555555555555558,-0.8111111111111111,1.78618802459989e-08
0.07777777777777772,-0.8111111111111111,3.705639126951339e-08
0.09999999999999987,-0.8111111111111111,7.467698191516637e-08
0.12222222222222223,-0.8111111111111111,1.4618364079247447e-07
0.14444444444444438,-0.8111111111111111,2.7797124710206664e-07
0.16666666666666652,-0.8111111111111111,5.134412638822995e-07
0.18888888888888888,-0.8111111111111111,9.212386808395456e-07
0.21111111111111103,-0.8111111111111111,1.605627426694271e-06
0.2333333333333334,-0.8111111111111111,2.7183747435363142e-06
0.25555555555555554,-0.8111111111111111,4.4706073885407544e-06
0.2777777777777777,-0.8111111111111111,7.14195512691246e-06
0.30000000000000004,-0.8111111111111111,1.1083114248790814e-05
0.3222222222222222,-0.8111111111111111,1.6707110280599947e-05
0.34444444444444433,-0.8111111111111111,2.4464505153998907e-05
0.3666666666666667,-0.8111111111111111,3.479908554854372e-05
0.38888888888888884,-0.8111111111111111,4.80835208961653e-05
0.411111111111111,-0.8111111111111111,6.453903372782003e-05
0.43333333333333335,-0.8111111111111111,8.41486513842807e-05
0.4555555555555555,-0.8111111111111111,0.00010657886729680578
0.47777777777777786,-0.8111111111111111,0.00013112787245403331
0.5,-0.8111111111111111,0.0001567182734672061
0.5222222222222221,-0.8111111111111111,0.00018194733760249103
0.5444444444444445,-0.8111111111111111,0.00020519838906462226
0.5666666666666667,-0.8111111111111111,0.00022480454897246037
0.5888888888888888,-0.8111111111111111,0.00023924335154840173
0.6111111111111112,-0.8111111111111111,0.00024733126641901645
0.6333333333333333,-0.8111111111111111,0.00024838378932042225
0.6555555555555554,-0.8111111111111111,0.00024231108303510054
0.6777777777777778,-0.8111111111111111,0.0002296306356930717
0.7,-0.8111111111111111,0.00021139446304919274
0.7222222222222221,-0.8111111111111111,0.00018904505635441418
0.7444444444444445,-0.8111111111111111,0.0001642274238580188
0.7666666666666666,-0.8111111111111111,0.00013859110923651851
0.788888888888889,-0.8111111111111111,0.00011361484640406447
0.8111111111111111,-0.8111111111111111,9.047852432479877e-05
0.8333333333333333,-0.8111111111111111,6.999504813995754e-05
0.8555555555555556,-0.8111111111111111,5.260186935519818e-05
0.8777777777777778,-0.8111111111111111,3.840146169570438e-05
0.8999999999999999,-0.8111111111111111,2.7233765986305856e-05
0.922222222222222,-0.8111111111111111,1.8762109254826287e-05
0.9444444444444446,-0.8111111111111111,1.2556548222561204e-05
0.9666666666666668,-0.8111111111111111,8.163457804991807e-06
0.9888888888888889,-0.8111111111111111,5.155774655716737e-06
1.011111111111111,-0.8111111111111111,3.163225841806241e-06
1.0333333333333332,-0.8111111111111111,1.8853134490788255e-06
1.0555555555555554,-0.8111111111111111,1.091577584431618e-06
1.077777777777778,-0.8111111111111111,6.139654077467841e-07
1.1,-0.8111111111111111,3.354687020733764e-07

-1.1,-0.788888888888889,3.8696994289230244e-42
-1.077777777777778,-0.788888888888889,3.7020203860439187e-41
-1.0555555555555556,-0.788888888888889,3.440224919352987e-40
-1.0333333333333334,-0.788888888888889,3.105432071308757e-39
-1.0111111111111113,-0.788888888888889,2.7229841126583533e-38
-0.9888888888888889,-0.788888888888889,2.3192991852785076e-37
-0.9666666666666668,-0.788888888888889,1.918923937023491e-36
-0.9444444444444445,-0.788888888888889,1.5422287315240331e-35
-0.9222222222222223,-0.788888888888889,1.2040113908753056e-34
-0.9000000000000001,-0.788888888888889,9.130696662281801e-34
-0.8777777777777779,-0.788888888888889,6.726195536521351e-33
-0.8555555555555556,-0.788888888888889,4.8131351990649e-32
-0.8333333333333335,-0.788888888888889,3.3456490376527136e-31
-0.8111111111111111,-0.788888888888889,2.2590570590238978e-30
-0.788888888888889,-0.788888888888889,1.481730682784353e-29
-0.7666666666666667,-0.788888888888889,9.440768747412697e-29
-0.7444444444444445,-0.788888888888889,5.843085177659193e-28
-0.7222222222222223,-0.788888888888889,3.512971359561273e-27
-0.7000000000000001,-0.788888888888889,2.0516595639180728e-26
-0.6777777777777778,-0.788888888888889,1.1639519505047893e-25
-0.6555555555555557,-0.788888888888889,6.414526971905308e-25
-0.6333333333333334,-0.788888888888889,3.433956707118166e-24
-0.6111111111111112,-0.788888888888889,1.785773441176901e-23
-0.5888888888888889,-0.788888888888889,9.021111173947259e-23
-0.5666666666666668,-0.788888888888889,4.426868365402443e-22
-0.5444444444444445,-0.788888888888889,2.110264267500805e-21
-0.5222222222222223,-0.788888888888889,9.771956168146406e-21
-0.5000000000000001,-0.788888888888889,4.395733617099646e-20
-0.47777777777777786,-0.788888888888889,1.920822230470423e-19
-0.4555555555555556,-0.788888888888889,8.153605402973177e-19
-0.43333333333333335,-0.788888888888889,3.3621700123473115e-18
-0.4111111111111112,-0.788888888888889,1.346783746039663e-17
-0.38888888888888895,-0.788888888888889,5.2406484240741786e-17
-0.3666666666666667,-0.788888888888889,1.980988209451928e-16
-0.34444444444444455,-0.788888888888889,7.274266375736967e-16
-0.3222222222222223,-0.788888888888889,2.5948226945377947e-15
-0.30000000000000004,-0.788888888888889,8.991622797961854e-15
-0.2777777777777778,-0.788888888888889,3.026781689199343e-14
-0.25555555555555565,-0.788888888888889,9.897772261158097e-14
-0.2333333333333334,-0.788888888888889,3.144183352445358e-13
-0.21111111111111114,-0.788888888888889,9.702709284944548e-13
-0.188888888888889,-0.788888888888889,2.9086643941342013e-12
-0.16666666666666674,-0.788888888888889,8.470525106593473e-12
-0.1444444444444445,-0.788888888888889,2.396314701994576e-11
-0.12222222222222223,-0.788888888888889,6.585592208304664e-11
-0.10000000000000009,-0.788888888888889,1.758182438990333e-10
-0.07777777777777772,-0.788888888888889,4.559863132540344e-10
-0.05555555555555558,-0.788888888888889,1.1488387562228596e-09
-0.03333333333333344,-0.788888888888889,2.811812616099652e-09
-0.011111111111111072,-0.788888888888889,6.685506443112209e-09
0.011111111111111072,-0.788888888888889,1.544199790561634e-08
0.033333333333333215,-0.788888888888889,3.4649302566464366e-08
0.05555555555555558,-0.788888888888889,7.552798763596143e-08
0.07777777777777772,-0.788888888888889,1.599352900194054e-07
0.09999999999999987,-0.788888888888889,3.2900630067113356e-07
0.12222222222222223,-0.788888888888889,6.574885442749446e-07
0.14444444444444438,-0.788888888888889,1.276429264855639e-06
0.16666666666666652,-0.788888888888889,2.4073010940558023e-06
0.18888888888888888,-0.788888888888889,4.4105187063509396e-06
0.21111111111111103,-0.788888888888889,7.850096593538709e-06
0.2333333333333334,-0.788888888888889,1.3573344685021748e-05
0.25555555555555554,-0.788888888888889,2.279952257214143e-05
0.2777777777777777,-0.788888888888889,3.7204208006921906e-05
0.30000000000000004,-0.788888888888889,5.897748294100438e-05
0.3222222222222222,-0.788888888888889,9.082568250082357e-05
0.34444444444444433,-0.788888888888889,0.00013588132251970275
0.3666666666666667,-0.788888888888889,0.00019748762905997256
0.38888888888888884,-0.788888888888889,0.0002788363720607391
0.411111111111111,-0.788888888888889,0.00038246235381878576
0.43333333333333335,-0.788888888888889,0.0005096335797613599
0.4555555555555555,-0.788888888888889,0.000659717136155271
0.47777777777777786,-0.788888888888889,0.0008296371279914159
0.5,-0.788888888888889,0.00101356023145183
0.5222222222222221,-0.788888888888889,0.0012029350530844971
0.5444444444444445,-0.788888888888889,0.0013869675041976238
0.5666666666666667,-0.788888888888889,0.0015535388398614208
0.5888888888888888,-0.788888888888889,0.0016904794275059889
0.6111111111111112,-0.788888888888889,0.0017870216545142058
0.6333333333333333,-0.788888888888889,0.0018351944280927143
0.6555555555555554,-0.788888888888889,0.001830909450169467
0.6777777777777778,-0.788888888888889,0.0017745340180872781
0.7,-0.788888888888889,0.0016708390530115467
0.7222222222222221,-0.788888888888889,0.0015283325536265089
0.7444444444444445,-0.788888888888889,0.0013581076200490844
0.7666666666666666,-0.788888888888889,0.001172421270136837
0.788888888888889,-0.788888888888889,0.0009832556787945496
0.8111111111111111,-0.788888888888889,0.0008010923551221328
0.8333333333333333,-0.788888888888889,0.0006340625825960087
0.8555555555555556,-0.788888888888889,0.0004875454744596009
0.8777777777777778,-0.788888888888889,0.00036419303825359876
0.8999999999999999,-0.788888888888889,0.0002642905797757616
0.922222222222222,-0.788888888888889,0.00018632248905713073
0.9444444444444446,-0.788888888888889,0.00012760932904134532
0.9666666666666668,-0.788888888888889,8.490497162314281e-05
0.9888888888888889,-0.788888888888889,5.4880410121143985e-05
1.011111111111111,-0.788888888888889,3.446157157670308e-05
1.0333333333333332,-0.788888888888889,2.1022592713667653e-05
1.0555555555555554,-0.788888888888889,1.2458647374243759e-05
1.077777777777778,-0.788888888888889,7.172802539841543e-06
1.1,-0.788888888888889,4.011808148302171e-06

-1.1,-0.7666666666666667,2.901534541902027e-42
-1.077777777777778,-0.7666666666666667,2.8331651842823777e-41
-1.0555555555555556,-0.7666666666666667,2.6874520627398385e-40
-1.0333333333333334,-0.7666666666666667,2.4764801979800665e-39
-1.0111111111111113,-0.7666666666666667,2.2169449465436054e-38
-0.9888888888888889,-0.7666666666666667,1.9279753248355486e-37
-0.9666666666666668,-0.7666666666666667,1.628827653275433e-36
-0.9444444444444445,-0.7666666666666667,1.3368308775860604e-35
-0.9222222222222223,-0.7666666666666667,1.0658744010830372e-34
-0.9000000000000001,-0.7666666666666667,8.255898956306218e-34
-0.8777777777777779,-0.7666666666666667,6.212294110243885e-33
-0.8555555555555556,-0.7666666666666667,4.5411878243542306e-32
-0.8333333333333335,-0.7666666666666667,3.224907315114015e-31
-0.8111111111111111,-0.7666666666666667,2.2248247673463938e-30
-0.788888888888889,-0.7666666666666667,1.4910961648762143e-29
-0.7666666666666667,-0.7666666666666667,9.708390097828386e-29
-0.7444444444444445,-0.7666666666666667,6.140743320235504e-28
-0.7222222222222223,-0.7666666666666667,3.773351409527966e-27
-0.7000000000000001,-0.7666666666666667,2.2525090727511868e-26
-0.6777777777777778,-0.7666666666666667,1.3062888602272087e-25
-0.6555555555555557,-0.7666666666666667,7.359454922222988e-25
-0.6333333333333334,-0.7666666666666667,4.027969610642818e-24
-0.6111111111111112,-0.7666666666666667,2.141712504017833e-23
-0.5888888888888889,-0.7666666666666667,1.1062949646388264e-22
-0.5666666666666668,-0.7666666666666667,5.551569548923135e-22
-0.5444444444444445,-0.7666666666666667,2.706425104163697e-21
-0.5222222222222223,-0.7666666666666667,1.281775297884695e-20
-0.5000000000000001,-0.7666666666666667,5.897442288355444e-20
-0.47777777777777786,-0.7666666666666667,2.63603798694682e-19
-0.4555555555555556,-0.7666666666666667,1.1446587218281971e-18
-0.43333333333333335,-0.7666666666666667,4.828775179566631e-18
-0.4111111111111112,-0.7666666666666667,1.978949697679439e-17
-0.38888888888888895,-0.7666666666666667,7.878971205568679e-17
-0.3666666666666667,-0.7666666666666667,3.047483961501852e-16
-0.34444444444444455,-0.7666666666666667,1.145119089975196e-15
-0.3222222222222223,-0.7666666666666667,4.1802025942850734e-15
-0.30000000000000004,-0.7666666666666667,1.4824552086115835e-14
-0.2777777777777778,-0.7666666666666667,5.1074428378827334e-14
-0.25555555555555565,-0.7666666666666667,1.7094768749547875e-13
-0.2333333333333334,-0.7666666666666667,5.558540952960554e-13
-0.21111111111111114,-0.7666666666666667,1.755886026858451e-12
-0.188888888888889,-0.7666666666666667,5.38852405648932e-12
-0.16666666666666674,-0.7666666666666667,1.606502343557987e-11
-0.1444444444444445,-0.7666666666666667,4.652977649563172e-11
-0.12222222222222223,-0.7666666666666667,1.3092381580986688e-10
-0.10000000000000009,-0.7666666666666667,3.578857737991472e-10
-0.07777777777777772,-0.7666666666666667,9.504041085407e-10
-0.05555555555555558,-0.7666666666666667,2.451942318064569e-09
-0.03333333333333344,-0.7666666666666667,6.145401217197132e-09
-0.011111111111111072,-0.7666666666666667,1.4963329792976044e-08
0.011111111111111072,-0.7666666666666667,3.539518778398588e-08
0.033333333333333215,-0.7666666666666667,8.133886443932521e-08
0.05555555555555558,-0.7666666666666667,1.8158912487532461e-07
0.07777777777777772,-0.7666666666666667,3.938395611383607e-07
0.09999999999999987,-0.7666666666666667,8.298250329494921e-07
0.12222222222222223,-0.7666666666666667,1.6986007980561927e-06
0.14444444444444438,-0.7666666666666667,3.3777975449125256e-06
0.16666666666666652,-0.7666666666666667,6.52549259173944e-06
0.18888888888888888,-0.7666666666666667,1.2247015446821829e-05
0.21111111111111103,-0.7666666666666667,2.2329777139173017e-05
0.2333333333333334,-0.7666666666666667,3.9552646004159003e-05
0.25555555555555554,-0.7666666666666667,6.806182540473735e-05
0.2777777777777777,-0.7666666666666667,0.00011378064702855381
0.30000000000000004,-0.7666666666666667,0.00018478631962545505
0.3222222222222222,-0.7666666666666667,0.0002915464051341198
0.34444444444444433,-0.7666666666666667,0.0004468706866816995
0.3666666666666667,-0.7666666666666667,0.0006654143815083797
0.38888888888888884,-0.7666666666666667,0.0009625836287780503
0.411111111111111,-0.7666666666666667,0.0013527593989542867
0.43333333333333335,-0.7666666666666667,0.001846878280725378
0.4555555555555555,-0.7666666666666667,0.0024495789020444647
0.47777777777777786,-0.7666666666666667,0.00315631146209142
0.5,-0.7666666666666667,0.003950966478715248
0.5222222222222221,-0.7666666666666667,0.004804649584649141
0.5444444444444445,-0.7666666666666667,0.0056761619661007245
0.5666666666666667,-0.7666666666666667,0.006514518589787719
0.5888888888888888,-0.7666666666666667,0.007263470258995043
0.6111111111111112,-0.7666666666666667,0.007867560283793467
0.6333333333333333,-0.7666666666666667,0.00827884725905077
0.6555555555555554,-0.7666666666666667,0.008463175063950078
0.6777777777777778,-0.7666666666666667,0.008404855069821115
0.7,-0.7666666666666667,0.008108870551912879
0.7222222222222221,-0.7666666666666667,0.007600173751630902
0.7444444444444445,-0.7666666666666667,0.006920213096836899
0.7666666666666666,-0.7666666666666667,0.006121360889106113
0.788888888888889,-0.7666666666666667,0.005260279773621705
0.8111111111111111,-0.7666666666666667,0.00439138804288297
0.8333333333333333,-0.7666666666666667,0.003561448493459478
0.8555555555555556,-0.7666666666666667,0.0028059709274700947
0.8777777777777778,-0.7666666666666667,0.002147687429436226
0.8999999999999999,-0.7666666666666667,0.0015969457113077696
0.922222222222222,-0.7666666666666667,0.0011535599139805793
0.9444444444444446,-0.7666666666666667,0.0008095074322521478
0.9666666666666668,-0.7666666666666667,0.000551863864210135
0.9888888888888889,-0.7666666666666667,0.0003654881126605604
1.011111111111111,-0.7666666666666667,0.00023514972895230247
1.0333333333333332,-0.7666666666666667,0.0001469756464877888
1.0555555555555554,-0.7666666666666667,8.924331337854374e-05
1.077777777777778,-0.7666666666666667,5.264233447577924e-05
1.1,-0.7666666666666667,3.0166399268717445e-05

-1.1,-0.7444444444444445,1.2485125175345227e-42
-1.077777777777778,-0.7444444444444445,1.2491567857444165e-41
-1.0555555555555556,-0.7444444444444445,1.2141828224122375e-40
-1.0333333333333334,-0.7444444444444445,1.146553275809352e-39
-1.0111111111111113,-0.7444444444444445,1.0518343403560758e-38
-0.9888888888888889,-0.7444444444444445,9.37439655235454e-38
-0.9666666666666668,-0.7444444444444445,8.116748201478548e-37
-0.9444444444444445,-0.7444444444444445,6.82752817434942e-36
-0.9222222222222223,-0.7444444444444445,5.579399916567136e-35
-0.9000000000000001,-0.7444444444444445,4.429492024188739e-34
-0.8777777777777779,-0.7444444444444445,3.416352443521906e-33
-0.8555555555555556,-0.7444444444444445,2.559844493513673e-32
-0.8333333333333335,-0.7444444444444445,1.8634018531274411e-31
-0.8111111111111111,-0.7444444444444445,1.3177752010002375e-30
-0.788888888888889,-0.7444444444444445,9.053527831415585e-30
-0.7666666666666667,-0.7444444444444445,6.042767471556716e-29
-0.7444444444444445,-0.7444444444444445,3.918278270939781e-28
-0.7222222222222223,-0.7444444444444445,2.468288006776539e-27
-0.7000000000000001,-0.7444444444444445,1.5105578431775682e-26
-0.6777777777777778,-0.7444444444444445,8.98089577006307e-26
-0.6555555555555557,-0.7444444444444445,5.187313704419783e-25
-0.6333333333333334,-0.7444444444444445,2.910755428544184e-24
-0.6111111111111112,-0.7444444444444445,1.5867519655954264e-23
-0.5888888888888889,-0.7444444444444445,8.403346522598208e-23
-0.5666666666666668,-0.7444444444444445,4.323497040354766e-22
-0.5444444444444445,-0.7444444444444445,2.161013532212777e-21
-0.5222222222222223,-0.7444444444444445,1.0493466715723746e-20
-0.5000000000000001,-0.7444444444444445,4.9501621432821544e-20
-0.47777777777777786,-0.7444444444444445,2.268603180021133e-19
-0.4555555555555556,-0.7444444444444445,1.0100341649435846e-18
-0.43333333333333335,-0.7444444444444445,4.368695161191702e-18
-0.4111111111111112,-0.7444444444444445,1.8357151705153196e-17
-0.38888888888888895,-0.7444444444444445,7.493702610080925e-17
-0.3666666666666667,-0.7444444444444445,2.971836627576371e-16
-0.34444444444444455,-0.7444444444444445,1.1449603349039478e-15
-0.3222222222222223,-0.7444444444444445,4.28541311305081e-15
-0.30000000000000004,-0.7444444444444445,1.5582293940591714e-14
-0.2777777777777778,-0.7444444444444445,5.504352461537197e-14
-0.25555555555555565,-0.7444444444444445,1.8889345788273386e-13
-0.2333333333333334,-0.7444444444444445,6.29742677259336e-13
-0.21111111111111114,-0.7444444444444445,2.0395978605451023e-12
-0.188888888888889,-0.7444444444444445,6.417425879465041e-12
-0.16666666666666674,-0.7444444444444445,1.961605822237276e-11
-0.1444444444444445,-0.7444444444444445,5.825012472311104e-11
-0.12222222222222223,-0.7444444444444445,1.6804124091489114e-10
-0.10000000000000009,-0.7444444444444445,4.709431275872712e-10
-0.07777777777777772,-0.7444444444444445,1.2821955541062464e-09
-0.05555555555555558,-0.7444444444444445,3.391352555180853e-09
-0.03333333333333344,-0.7444444444444445,8.714131922256138e-09
-0.011111111111111072,-0.7444444444444445,2.1752414937687193e-08
0.011111111111111072,-0.7444444444444445,5.2750019292999544e-08
0.033333333333333215,-0.7444444444444445,1.242708284673109e-07
0.05555555555555558,-0.7444444444444445,2.8441128107077244e-07
0.07777777777777772,-0.7444444444444445,6.32346500895205e-07
0.09999999999999987,-0.7444444444444445,1.3658207755356416e-06
0.12222222222222223,-0.7444444444444445,2.8659078053248975e-06
0.14444444444444438,-0.7444444444444445,5.84198220228703e-06
0.16666666666666652,-0.7444444444444445,1.1568774609286182e-05
0.18888888888888888,-0.7444444444444445,2.2255799702180893e-05
0.21111111111111103,-0.7444444444444445,4.159368081848668e-05
0.2333333333333334,-0.7444444444444445,7.551607339614473e-05
0.25555555555555554,-0.7444444444444445,0.00013319223983217972
0.2777777777777777,-0.7444444444444445,0.00022821569047167003
0.30000000000000004,-0.7444444444444445,0.0003798732447247704
0.3222222222222222,-0.7444444444444445,0.0006142683081755644
0.34444444444444433,-0.7444444444444445,0.0009649465834100858
0.3666666666666667,-0.7444444444444445,0.0014725625622206816
0.38888888888888884,-0.7444444444444445,0.0021830772807246053
0.411111111111111,-0.7444444444444445,0.0031440459665689237
0.43333333333333335,-0.7444444444444445,0.004398783934282481
0.4555555555555555,-0.7444444444444445,0.005978605258664995
0.47777777777777786,-0.7444444444444445,0.00789387365294713
0.5,-0.7444444444444445,0.010125186570108788
0.5222222222222221,-0.7444444444444445,0.012616473988940084
0.5444444444444445,-0.7444444444444445,0.015271953030592813
0.5666666666666667,-0.7444444444444445,0.017958592723334506
0.5888888888888888,-0.7444444444444445,0.020514960034991175
0.6111111111111112,-0.7444444444444445,0.022766129978170613
0.6333333333333333,-0.7444444444444445,0.024542986829042573
0.6555555555555554,-0.7444444444444445,0.025703057450641716
0.6777777777777778,-0.7444444444444445,0.02614934572802059
0.7,-0.7444444444444445,0.025843720119973636
0.7222222222222221,-0.7444444444444445,0.02481229204500466
0.7444444444444445,-0.7444444444444445,0.023141733087335494
0.7666666666666666,-0.7444444444444445,0.020967251356691353
0.788888888888889,-0.7444444444444445,0.018454540235137085
0.8111111111111111,-0.7444444444444445,0.015779038795484344
0.8333333333333333,-0.7444444444444445,0.013106083171478726
0.8555555555555556,-0.7444444444444445,0.010574986716228675
0.8777777777777778,-0.7444444444444445,0.008288973430510287
0.8999999999999999,-0.7444444444444445,0.006311537104041777
0.922222222222222,-0.7444444444444445,0.004668554937223379
0.9444444444444446,-0.7444444444444445,0.0033546113709133738
0.9666666666666668,-0.7444444444444445,0.002341606020647038
0.9888888888888889,-0.7444444444444445,0.0015878035536350695
1.011111111111111,-0.7444444444444445,0.001045900825918001
1.0333333333333332,-0.7444444444444445,0.0006692594230071517
1.0555555555555554,-0.7444444444444445,0.0004160142378783428
1.077777777777778,-0.7444444444444445,0.0002512066101759005
1.1,-0.7444444444444445,0.00014735421335417242

-1.1,-0.7222222222222223,3.6186240763986085e-43
-1.077777777777778,-0.7222222222222223,3.7138756964116586e-42
-1.0555555555555556,-0.7222222222222223,3.702923401810227e-41
-1.0333333333333334,-0.7222222222222223,3.5867001600864113e-40
-1.0111111111111113,-0.7222222222222223,3.375032038388698e-39
-0.9888888888888889,-0.7222222222222223,3.0852666940710686e-38
-0.9666666666666668,-0.7222222222222223,2.739927049103025e-37
-0.9444444444444445,-0.7222222222222223,2.3638300868233357e-36
-0.9222222222222223,-0.7222222222222223,1.981180132424675e-35
-0.9000000000000001,-0.7222222222222223,1.613101161859627e-34
-0.8777777777777779,-0.7222222222222223,1.2759352940502742e-33
-0.8555555555555556,-0.7222222222222223,9.804480228505957e-33
-0.8333333333333335,-0.7222222222222223,7.318951060418431e-32
-0.8111111111111111,-0.7222222222222223,5.307633383509815e-31
-0.788888888888889,-0.7222222222222223,3.7392134255466355e-30
-0.7666666666666667,-0.7222222222222223,2.559094414980849e-29
-0.7444444444444445,-0.7222222222222223,1.7014474127980036e-28
-0.7222222222222223,-0.7222222222222223,1.0989460332791874e-27
-0.7000000000000001,-0.7222222222222223,6.895396696368455e-27
-0.6777777777777778,-0.7222222222222223,4.2030701831492704e-26
-0.6555555555555557,-0.7222222222222223,2.488845615685728e-25
-0.6333333333333334,-0.7222222222222223,1.4317020178339596e-24
-0.6111111111111112,-0.7222222222222223,8.000739106711435e-24
-0.5888888888888889,-0.7222222222222223,4.3433997322947576e-23
-0.5666666666666668,-0.7222222222222223,2.2906099099718585e-22
-0.5444444444444445,-0.7222222222222223,1.173528214957612e-21
-0.5222222222222223,-0.7222222222222223,5.8405859713854705e-21
-0.5000000000000001,-0.7222222222222223,2.8238342948489625e-20
-0.47777777777777786,-0.7222222222222223,1.3262986061259354e-19
-0.4555555555555556,-0.7222222222222223,6.051487621481016e-19
-0.43333333333333335,-0.7222222222222223,2.6822615783178517e-18
-0.4111111111111112,-0.7222222222222223,1.1549353177145336e-17
-0.38888888888888895,-0.7222222222222223,4.830934615801666e-17
-0.3666666666666667,-0.7222222222222223,1.9630032993443924e-16
-0.34444444444444455,-0.7222222222222223,7.748661339038079e-16
-0.3222222222222223,-0.7222222222222223,2.9713069507566686e-15
-0.30000000000000004,-0.7222222222222223,1.1068351763625626e-14
-0.2777777777777778,-0.7222222222222223,4.005275458899839e-14
-0.25555555555555565,-0.7222222222222223,1.407975948065678e-13
-0.2333333333333334,-0.7222222222222223,4.808071303953161e-13
-0.21111111111111114,-0.7222222222222223,1.5949930271577293e-12
-0.188888888888889,-0.7222222222222223,5.139943111595236e-12
-0.16666666666666674,-0.7222222222222223,1.609047556106236e-11
-0.1444444444444445,-0.7222222222222223,4.8931654792153725e-11
-0.12222222222222223,-0.7222222222222223,1.445508980533789e-10
-0.10000000000000009,-0.7222222222222223,4.1482122263737116e-10
-0.07777777777777772,-0.7222222222222223,1.1564046738144087e-09
-0.05555555555555558,-0.7222222222222223,3.131603901957157e-09
-0.03333333333333344,-0.7222222222222223,8.238181374648961e-09
-0.011111111111111072,-0.7222222222222223,2.105245911106693e-08
0.011111111111111072,-0.7222222222222223,5.226135922896834e-08
0.033333333333333215,-0.7222222222222223,1.260272276327741e-07
0.05555555555555558,-0.7222222222222223,2.9522512140965e-07
0.07777777777777772,-0.7222222222222223,6.718107012691517e-07
0.09999999999999987,-0.7222222222222223,1.4850622001888859e-06
0.12222222222222223,-0.7222222222222223,3.188936944211323e-06
0.14444444444444438,-0.7222222222222223,6.651969167350745e-06
0.16666666666666652,-0.7222222222222223,1.3478978527547814e-05
0.18888888888888888,-0.7222222222222223,2.6531734857493813e-05
0.21111111111111103,-0.7222222222222223,5.0731264601737615e-05
0.2333333333333334,-0.7222222222222223,9.42294301935681e-05
0.25555555555555554,-0.7222222222222223,0.00017001911360013422
0.2777777777777777,-0.7222222222222223,0.00029799481715880156
0.30000000000000004,-0.7222222222222223,0.0005073631649499475
0.3222222222222222,-0.7222222222222223,0.0008391273995957239
0.34444444444444433,-0.7222222222222223,0.0013481403469286694
0.3666666666666667,-0.7222222222222223,0.002103972423682623
0.38888888888888884,-0.7222222222222223,0.0031896440143994375
0.411111111111111,-0.7222222222222223,0.004697222495607182
0.43333333333333335,-0.7222222222222223,0.006719489940198151
0.4555555555555555,-0.7222222222222223,0.00933742798392488
0.47777777777777786,-0.7222222222222223,0.012604149103562714
0.5,-0.7222222222222223,0.01652702346916167
0.5222222222222221,-0.7222222222222223,0.021050874523528523
0.5444444444444445,-0.7222222222222223,0.026045912531953413
0.5666666666666667,-0.7222222222222223,0.03130419252947099
0.5888888888888888,-0.7222222222222223,0.03654756869444642
0.6111111111111112,-0.7222222222222223,0.041448336458181266
0.6333333333333333,-0.7222222222222223,0.04566126362947526
0.6555555555555554,-0.7222222222222223,0.0488630466302961
0.6777777777777778,-0.7222222222222223,0.050793079874348813
0.7,-0.7222222222222223,0.05128844657080658
0.7222222222222221,-0.7222222222222223,0.050306620911432315
0.7444444444444445,-0.7222222222222223,0.04793149458365487
0.7666666666666666,-0.7222222222222223,0.044361543285103465
0.788888888888889,-0.7222222222222223,0.03988244806749885
0.8111111111111111,-0.7222222222222223,0.03482940875419138
0.8333333333333333,-0.7222222222222223,0.029546033187641135
0.8555555555555556,-0.7222222222222223,0.024346733846990418
0.8777777777777778,-0.7222222222222223,0.019488138344689283
0.8999999999999999,-0.7222222222222223,0.015152622337153424
0.922222222222222,-0.7222222222222223,0.011444392200365076
0.9444444444444446,-0.7222222222222223,0.008396240182484535
0.9666666666666668,-0.7222222222222223,0.005983618128000912
0.9888888888888889,-0.7222222222222223,0.004142185052388593
1.011111111111111,-0.7222222222222223,0.0027853608289452516
1.0333333333333332,-0.7222222222222223,0.0018193636154077678
1.0555555555555554,-0.7222222222222223,0.0011543655759380517
1.077777777777778,-0.7222222222222223,0.0007114637962820953
1.1,-0.7222222222222223,0.00042593917426607576

-1.1,-0.7000000000000001,7.126726432701704e-44
-1.077777777777778,-0.7000000000000001,7.48727260836052e-43
-1.0555555555555556,-0.7000000000000001,7.641188455993103e-42
-1.0333333333333334,-0.7000000000000001,7.575326095540583e-41
-1.0111111111111113,-0.7000000000000001,7.2953203562652585e-40
-0.9888888888888889,-0.7000000000000001,6.824792934623911e-39
-0.9666666666666668,-0.7000000000000001,6.202062504460974e-38
-0.9444444444444445,-0.7000000000000001,5.474996228393388e-37
-0.9222222222222223,-0.7000000000000001,4.6949613599402186e-36
-0.9000000000000001,-0.7000000000000001,3.910931657477599e-35
-0.8777777777777779,-0.7000000000000001,3.1646664291278545e-34
-0.8555555555555556,-0.7000000000000001,2.4875663448582306e-33
-0.8333333333333335,-0.7000000000000001,1.899415347728451e-32
-0.8111111111111111,-0.7000000000000001,1.4088452068511354e-31
-0.788888888888889,-0.7000000000000001,1.0150892213839852e-30
-0.7666666666666667,-0.7000000000000001,7.104643662309226e-30
-0.7444444444444445,-0.7000000000000001,4.83033315314472e-29
-0.7222222222222223,-0.7000000000000001,3.1901281888946276e-28
-0.7000000000000001,-0.7000000000000001,2.046609664092816e-27
-0.6777777777777778,-0.7000000000000001,1.27543204770375e-26
-0.6555555555555557,-0.7000000000000001,7.721019346025514e-26
-0.6333333333333334,-0.7000000000000001,4.540321100526975e-25
-0.6111111111111112,-0.7000000000000001,2.5935386182297918e-24
-0.5888888888888889,-0.7000000000000001,1.4391057718015248e-23
-0.5666666666666668,-0.7000000000000001,7.756864184435682e-23
-0.5444444444444445,-0.7000000000000001,4.061372072810434e-22
-0.5222222222222223,-0.7000000000000001,2.065628131079566e-21
-0.5000000000000001,-0.7000000000000001,1.0205256719059138e-20
-0.47777777777777786,-0.7000000000000001,4.897651009324565e-20
-0.4555555555555556,-0.7000000000000001,2.283197749524828e-19
-0.43333333333333335,-0.7000000000000001,1.0339289739001258e-18
-0.4111111111111112,-0.7000000000000001,4.548090267334233e-18
-0.38888888888888895,-0.7000000000000001,1.943382799012646e-17
-0.3666666666666667,-0.7000000000000001,8.066372439424701e-17
-0.34444444444444455,-0.7000000000000001,3.252284750583208e-16
-0.3222222222222223,-0.7000000000000001,1.2737640364903918e-15
-0.30000000000000004,-0.7000000000000001,4.845954061159207e-15
-0.2777777777777778,-0.7000000000000001,1.7908502283942166e-14
-0.25555555555555565,-0.7000000000000001,6.428781866715219e-14
-0.2333333333333334,-0.7000000000000001,2.2417509400663915e-13
-0.21111111111111114,-0.7000000000000001,7.593379183325275e-13
-0.188888888888889,-0.7000000000000001,2.498455921073973e-12
-0.16666666666666674,-0.7000000000000001,7.985406100828328e-12
-0.1444444444444445,-0.7000000000000001,2.4791960947461365e-11
-0.12222222222222223,-0.7000000000000001,7.476755264444032e-11
-0.10000000000000009,-0.7000000000000001,2.190300667132721e-10
-0.07777777777777772,-0.7000000000000001,6.232789681287864e-10
-0.05555555555555558,-0.7000000000000001,1.7228571548764143e-09
-0.03333333333333344,-0.7000000000000001,4.625983063005669e-09
-0.011111111111111072,-0.7000000000000001,1.2065538093181294e-08
0.011111111111111072,-0.7000000000000001,3.056871437408622e-08
0.033333333333333215,-0.7000000000000001,7.523075506913514e-08
0.05555555555555558,-0.7000000000000001,1.7984625295750573e-07
0.07777777777777772,-0.7000000000000001,4.1763324722623434e-07
0.09999999999999987,-0.7000000000000001,9.420553465624855e-07
0.12222222222222223,-0.7000000000000001,2.0641699570822865e-06
0.14444444444444438,-0.7000000000000001,4.3934144922489055e-06
0.16666666666666652,-0.7000000000000001,9.083361932264513e-06
0.18888888888888888,-0.7000000000000001,1.824226723037722e-05
0.21111111111111103,-0.7000000000000001,3.5587609108971916e-05
0.2333333333333334,-0.7000000000000001,6.74383100320625e-05
0.25555555555555554,-0.7000000000000001,0.00012413735629168807
0.2777777777777777,-0.7000000000000001,0.00022196594289571885
0.30000000000000004,-0.7000000000000001,0.0003855301432744054
0.3222222222222222,-0.7000000000000001,0.0006504570096176384
0.34444444444444433,-0.7000000000000001,0.0010660246631984482
0.3666666666666667,-0.7000000000000001,0.001697088339298846
0.38888888888888884,-0.7000000000000001,0.0026244019378004178
0.411111111111111,-0.7000000000000001,0.003942258772414656
0.43333333333333335,-0.7000000000000001,0.005752398623904199
0.4555555555555555,-0.7000000000000001,0.008153462706044839
0.47777777777777786,-0.7000000000000001,0.011225991043636101
0.5,-0.7000000000000001,0.015014020756242594
0.5222222222222221,-0.7000000000000001,0.01950559920246605
0.5444444444444445,-0.7000000000000001,0.02461567809425585
0.5666666666666667,-0.7000000000000001,0.030175523221580867
0.5888888888888888,-0.7000000000000001,0.035932596490204936
0.6111111111111112,-0.7000000000000001,0.04156363100125712
0.6333333333333333,-0.7000000000000001,0.04670138566171581
0.6555555555555554,-0.7000000000000001,0.05097271779184723
0.6777777777777778,-0.7000000000000001,0.054042806875636513
0.7,-0.7000000000000001,0.055658365511033654
0.7222222222222221,-0.7000000000000001,0.05568212725807996
0.7444444444444445,-0.7000000000000001,0.05411210102493521
0.7666666666666666,-0.7000000000000001,0.051081846390240576
0.788888888888889,-0.7000000000000001,0.046841717087072306
0.8111111111111111,-0.7000000000000001,0.041724725579480426
0.8333333333333333,-0.7000000000000001,0.03610348125388182
0.8555555555555556,-0.7000000000000001,0.03034590137969822
0.8777777777777778,-0.7000000000000001,0.024776893217975396
0.8999999999999999,-0.7000000000000001,0.01965124141936176
0.922222222222222,-0.7000000000000001,0.01514014280122843
0.9444444444444446,-0.7000000000000001,0.01133097568914164
0.9666666666666668,-0.7000000000000001,0.008237634745207468
0.9888888888888889,-0.7000000000000001,0.005817497268427784
1.011111111111111,-0.7000000000000001,0.003990881533703878
1.0333333333333332,-0.7000000000000001,0.002659506455309733
1.0555555555555554,-0.7000000000000001,0.0017216045890681355
1.077777777777778,-0.7000000000000001,0.0010825962640610553
1.1,-0.7000000000000001,0.0006613037698244804

-1.1,-0.6777777777777778,8.349679576881349e-45
-1.077777777777778,-0.6777777777777778,8.955594208520299e-44
-1.0555555555555556,-0.6777777777777778,9.330699891122408e-43
-1.0333333333333334,-0.6777777777777778,9.443423930695808e-42
-1.0111111111111113,-0.6777777777777778,9.284113749882909e-41
-0.9888888888888889,-0.6777777777777778,8.866401391374519e-40
-0.9666666666666668,-0.6777777777777778,8.22527785514818e-39
-0.9444444444444445,-0.6777777777777778,7.412254498098784e-38
-0.9222222222222223,-0.6777777777777778,6.488539328603945e-37
-0.9000000000000001,-0.6777777777777778,5.517480040384124e-36
-0.8777777777777779,-0.6777777777777778,4.557557575593405e-35
-0.8555555555555556,-0.6777777777777778,3.656970785226225e-34
-0.8333333333333335,-0.6777777777777778,2.8504218573592806e-33
-0.8111111111111111,-0.6777777777777778,2.1582190159053977e-32
-0.788888888888889,-0.6777777777777778,1.5873804907066846e-31
-0.7666666666666667,-0.6777777777777778,1.1341386470071012e-30
-0.7444444444444445,-0.6777777777777778,7.871387723161324e-30
-0.7222222222222223,-0.6777777777777778,5.306852023047366e-29
-0.7000000000000001,-0.6777777777777778,3.475550943242975e-28
-0.6777777777777778,-0.6777777777777778,2.211117667748927e-27
-0.6555555555555557,-0.6777777777777778,1.3664762593899023e-26
-0.6333333333333334,-0.6777777777777778,8.203419259861334e-26
-0.6111111111111112,-0.6777777777777778,4.783996622009519e-25
-0.5888888888888889,-0.6777777777777778,2.710132562915891e-24
-0.5666666666666668,-0.6777777777777778,1.4914012726446665e-23
-0.5444444444444445,-0.6777777777777778,7.97266280862301e-23
-0.5222222222222223,-0.6777777777777778,4.1401666247496126e-22
-0.5000000000000001,-0.6777777777777778,2.088518945296626e-21
-0.47777777777777786,-0.6777777777777778,1.0234481601115409e-20
-0.4555555555555556,-0.6777777777777778,4.871927113891748e-20
-0.43333333333333335,-0.6777777777777778,2.252910319268585e-19
-0.4111111111111112,-0.6777777777777778,1.0120358959074021e-18
-0.38888888888888895,-0.6777777777777778,4.416289516539327e-18
-0.3666666666666667,-0.6777777777777778,1.8721019453596792e-17
-0.34444444444444455,-0.6777777777777778,7.709257224170653e-17
-0.3222222222222223,-0.6777777777777778,3.08395066169176e-16
-0.30000000000000004,-0.6777777777777778,1.1984362100180936e-15
-0.2777777777777778,-0.6777777777777778,4.524137813215916e-15
-0.25555555555555565,-0.6777777777777778,1.6590937618577927e-14
-0.2333333333333334,-0.6777777777777778,5.9104568021575e-14
-0.21111111111111114,-0.6777777777777778,2.0454412055712782e-13
-0.188888888888889,-0.6777777777777778,6.876534469939003e-13
-0.16666666666666674,-0.6777777777777778,2.2457932100212944e-12
-0.1444444444444445,-0.6777777777777778,7.125055919616215e-12
-0.12222222222222223,-0.6777777777777778,2.195968107987213e-11
-0.10000000000000009,-0.6777777777777778,6.574820400919225e-11
-0.07777777777777772,-0.6777777777777778,1.9123296458438304e-10
-0.05555555555555558,-0.6777777777777778,5.403355127101434e-10
-0.03333333333333344,-0.6777777777777778,1.4831567613075522e-09
-0.011111111111111072,-0.6777777777777778,3.9548889784838435e-09
0.011111111111111072,-0.6777777777777778,1.0244862783365088e-08
0.033333333333333215,-0.6777777777777778,2.578122339604433e-08
0.05555555555555558,-0.6777777777777778,6.302710323711357e-08
0.07777777777777772,-0.6777777777777778,1.4968509154355668e-07
0.09999999999999987,-0.6777777777777778,3.453488797129754e-07
0.12222222222222223,-0.6777777777777778,7.740460362817958e-07
0.14444444444444438,-0.6777777777777778,1.6854105121028772e-06
0.16666666666666652,-0.6777777777777778,3.5651327541769147e-06
0.18888888888888888,-0.6777777777777778,7.326182737160809e-06
0.21111111111111103,-0.6777777777777778,1.4625568351321904e-05
0.2333333333333334,-0.6777777777777778,2.8364925614867022e-05
0.25555555555555554,-0.6777777777777778,5.344232746697353e-05
0.2777777777777777,-0.6777777777777778,9.781936005159453e-05
0.30000000000000004,-0.6777777777777778,0.0001739405844236178
0.3222222222222222,-0.6777777777777778,0.00030047932577887234
0.34444444444444433,-0.6777777777777778,0.0005042741811079694
0.3666666666666667,-0.6777777777777778,0.0008221635687181775
0.38888888888888884,-0.6777777777777778,0.0013022368116967905
0.411111111111111,-0.6777777777777778,0.002003838996844492
0.43333333333333335,-0.6777777777777778,0.0029955574973219673
0.4555555555555555,-0.6777777777777778,0.00435046145148828
0.47777777777777786,-0.6777777777777778,0.006138138095107349
0.5,-0.6777777777777778,0.008413611831667517
0.5222222222222221,-0.6777777777777778,0.011204012397050465
0.5444444444444445,-0.6777777777777778,0.01449475139426017
0.5666666666666667,-0.6777777777777778,0.018217753171540143
0.5888888888888888,-0.6777777777777778,0.02224469527634451
0.6111111111111112,-0.6777777777777778,0.02638799815795106
0.6333333333333333,-0.6777777777777778,0.030411334483536383
0.6555555555555554,-0.6777777777777778,0.03404977519735562
0.6777777777777778,-0.6777777777777778,0.03703765016150734
0.7,-0.6777777777777778,0.03914025492407971
0.7222222222222221,-0.6777777777777778,0.0401842198845516
0.7444444444444445,-0.6777777777777778,0.04008110565628206
0.7666666666666666,-0.6777777777777778,0.0388397719812812
0.788888888888889,-0.6777777777777778,0.036565121106447857
0.8111111111111111,-0.6777777777777778,0.033443462779229514
0.8333333333333333,-0.6777777777777778,0.02971733235820176
0.8555555555555556,-0.6777777777777778,0.025654480131057006
0.8777777777777778,-0.6777777777777778,0.021516511147928102
0.8999999999999999,-0.6777777777777778,0.017532187938523233
0.922222222222222,-0.6777777777777778,0.013878942412469536
0.9444444444444446,-0.6777777777777778,0.010674141396167864
0.9666666666666668,-0.6777777777777778,0.007975651114348567
0.9888888888888889,-0.6777777777777778,0.005789702233047209
1.011111111111111,-0.6777777777777778,0.004083226058317069
1.0333333333333332,-0.6777777777777778,0.0027977437510210536
1.0555555555555554,-0.6777777777777778,0.0018623869660332193
1.077777777777778,-0.6777777777777778,0.0012044520717449448
1.1,-0.6777777777777778,0.0007567750925728078

-1.1,-0.6555555555555557,6.365501161478679e-46
-1.077777777777778,-0.6555555555555557,7.005639373869139e-45
-1.0555555555555556,-0.6555555555555557,7.490645285065304e-44
-1.0333333333333334,-0.6555555555555557,7.781222026093182e-43
-1.0111111111111113,-0.6555555555555557,7.852976981553277e-42
-0.9888888888888889,-0.6555555555555557,7.699802369577688e-41
-0.9666666666666668,-0.6555555555555557,7.334733500867677e-40
-0.9444444444444445,-0.6555555555555557,6.788117469265093e-39
-0.9222222222222223,-0.6555555555555557,6.103449062519736e-38
-0.9000000000000001,-0.6555555555555557,5.331666184247107e-37
-0.8777777777777779,-0.6555555555555557,4.5249406033801305e-36
-0.8555555555555556,-0.6555555555555557,3.7310042697367127e-35
-0.8333333333333335,-0.6555555555555557,2.9888363205911293e-34
-0.8111111111111111,-0.6555555555555557,2.3261761570266264e-33
-0.788888888888889,-0.6555555555555557,1.7589264269522324e-32
-0.7666666666666667,-0.6555555555555557,1.2921646143666355e-31
-0.7444444444444445,-0.6555555555555557,9.222604036405472e-31
-0.7222222222222223,-0.6555555555555557,6.395216459172751e-30
-0.7000000000000001,-0.6555555555555557,4.3084720544395987e-29
-0.6777777777777778,-0.6555555555555557,2.8200577365494485e-28
-0.6555555555555557,-0.6555555555555557,1.7933279226325044e-27
-0.6333333333333334,-0.6555555555555557,1.107971722775024e-26
-0.6111111111111112,-0.6555555555555557,6.650665769204005e-26
-0.5888888888888889,-0.6555555555555557,3.8785485683642723e-25
-0.5666666666666668,-0.6555555555555557,2.197562096283481e-24
-0.5444444444444445,-0.6555555555555557,1.2097092240648337e-23
-0.5222222222222223,-0.6555555555555557,6.469769493183698e-23
-0.5000000000000001,-0.6555555555555557,3.3617439066478354e-22
-0.47777777777777786,-0.6555555555555557,1.697103899180783e-21
-0.4555555555555556,-0.6555555555555557,8.323771802368208e-21
-0.43333333333333335,-0.6555555555555557,3.9664294279531537e-20
-0.4111111111111112,-0.6555555555555557,1.8363141990408132e-19
-0.38888888888888895,-0.6555555555555557,8.259652398338927e-19
-0.3666666666666667,-0.6555555555555557,3.609473438771478e-18
-0.34444444444444455,-0.6555555555555557,1.532473508522078e-17
-0.3222222222222223,-0.6555555555555557,6.321335681064565e-17
-0.30000000000000004,-0.6555555555555557,2.533326412838623e-16
-0.2777777777777778,-0.6555555555555557,9.86369195374155e-16
-0.25555555555555565,-0.6555555555555557,3.73124267759929e-15
-0.2333333333333334,-0.6555555555555557,1.3713006962217952e-14
-0.21111111111111114,-0.6555555555555557,4.896397023369491e-14
-0.188888888888889,-0.6555555555555557,1.6985751725868439e-13
-0.16666666666666674,-0.6555555555555557,5.72475088053717e-13
-0.1444444444444445,-0.6555555555555557,1.8745261837828405e-12
-0.12222222222222223,-0.6555555555555557,5.9633310550609034e-12
-0.10000000000000009,-0.6555555555555557,1.8430969525446637e-11
-0.07777777777777772,-0.6555555555555557,5.534375564665165e-11
-0.05555555555555558,-0.6555555555555557,1.6145428022251917e-10
-0.03333333333333344,-0.6555555555555557,4.576044776686444e-10
-0.011111111111111072,-0.6555555555555557,1.2600564048528163e-09
0.011111111111111072,-0.6555555555555557,3.370916166081474e-09
0.033333333333333215,-0.6555555555555557,8.761195375134378e-09
0.05555555555555558,-0.6555555555555557,2.2122561280706723e-08
0.07777777777777772,-0.6555555555555557,5.427042663731202e-08
0.09999999999999987,-0.6555555555555557,1.2934391173715606e-07
0.12222222222222223,-0.6555555555555557,2.9949032239653566e-07
0.14444444444444438,-0.6555555555555557,6.73709614164401e-07
0.16666666666666652,-0.6555555555555557,1.4723631257550658e-06
0.18888888888888888,-0.6555555555555557,3.126140021393069e-06
0.21111111111111103,-0.6555555555555557,6.448404675541179e-06
0.2333333333333334,-0.6555555555555557,1.292247051641206e-05
0.25555555555555554,-0.6555555555555557,2.515864553106968e-05
0.2777777777777777,-0.6555555555555557,4.758569592361616e-05
0.30000000000000004,-0.6555555555555557,8.744038663253376e-05
0.3222222222222222,-0.6555555555555557,0.0001560965099964977
0.34444444444444433,-0.6555555555555557,0.0002707190356856323
0.3666666666666667,-0.6555555555555557,0.00045612918817662516
0.38888888888888884,-0.6555555555555557,0.0007466196033985509
0.411111111111111,-0.6555555555555557,0.0011872778087035586
0.43333333333333335,-0.6555555555555557,0.0018341959453642784
0.4555555555555555,-0.6555555555555557,0.0027528243535384976
0.47777777777777786,-0.6555555555555557,0.004013743773363381
0.5,-0.6555555555555557,0.005685362159670982
0.5222222222222221,-0.6555555555555557,0.007823533526232796
0.5444444444444445,-0.6555555555555557,0.01045882902395511
0.5666666666666667,-0.6555555555555557,0.013583055078731286
0.5888888888888888,-0.6555555555555557,0.01713740762972782
0.6111111111111112,-0.6555555555555557,0.02100511419585509
0.6333333333333333,-0.6555555555555557,0.02501129704808307
0.6555555555555554,-0.6555555555555557,0.028931944700944057
0.6777777777777778,-0.6555555555555557,0.03251234442630066
0.7,-0.6555555555555557,0.03549336755932488
0.7222222222222221,-0.6555555555555557,0.037642061672165786
0.7444444444444445,-0.6555555555555557,0.03878161565926012
0.7666666666666666,-0.6555555555555557,0.03881536977449629
0.788888888888889,-0.6555555555555557,0.03774035081775104
0.8111111111111111,-0.6555555555555557,0.0356477040560164
0.8333333333333333,-0.6555555555555557,0.032709934943995114
0.8555555555555556,-0.6555555555555557,0.02915743745556965
0.8777777777777778,-0.6555555555555557,0.025248737125899715
0.8999999999999999,-0.6555555555555557,0.021239764397303264
0.922222222222222,-0.6555555555555557,0.017357155601552418
0.9444444444444446,-0.6555555555555557,0.013779242980779684
0.9666666666666668,-0.6555555555555557,0.010626474972629764
0.9888888888888889,-0.6555555555555557,0.00796103049805006
1.011111111111111,-0.6555555555555557,0.0057938159793542625
1.0333333333333332,-0.6555555555555557,0.004096138295882162
1.0555555555555554,-0.6555555555555557,0.002813184397172134
1.077777777777778,-0.6555555555555557,0.001876871963238466
1.1,-0.6555555555555557,0.0012164188646604844

-1.1,-0.6333333333333334,6.635790808834411e-47
-1.077777777777778,-0.6333333333333334,7.559646627645627e-46
-1.0555555555555556,-0.6333333333333334,8.366585800300042e-45
-1.0333333333333334,-0.6333333333333334,8.995635335334335e-44
-1.0111111111111113,-0.6333333333333334,9.396174068012516e-43
-0.9888888888888889,-0.6333333333333334,9.534649982780644e-42
-0.9666666666666668,-0.6333333333333334,9.39921976440151e-41
-0.9444444444444445,-0.6333333333333334,9.001420928368917e-40
-0.9222222222222223,-0.6333333333333334,8.374549138564927e-39
-0.9000000000000001,-0.6333333333333334,7.569057218335572e-38
-0.8777777777777779,-0.6333333333333334,6.645857627555034e-37
-0.8555555555555556,-0.6333333333333334,5.668760194536011e-36
-0.8333333333333335,-0.6333333333333334,4.69733866632879e-35
-0.8111111111111111,-0.6333333333333334,3.781301759167339e-34
-0.788888888888889,-0.6333333333333334,2.9570279653311834e-33
-0.7666666666666667,-0.6333333333333334,2.2464312216143086e-32
-0.7444444444444445,-0.6333333333333334,1.6578811871153055e-31
-0.7222222222222223,-0.6333333333333334,1.1885987237289174e-30
-0.7000000000000001,-0.6333333333333334,8.278234156959208e-30
-0.6777777777777778,-0.6333333333333334,5.600925176305953e-29
-0.6555555555555557,-0.6333333333333334,3.6812939215872404e-28
-0.6333333333333334,-0.6333333333333334,2.3504928346989563e-27
-0.6111111111111112,-0.6333333333333334,1.457921552465523e-26
-0.5888888888888889,-0.6333333333333334,8.784666010085182e-26
-0.5666666666666668,-0.6333333333333334,5.141991195140536e-25
-0.5444444444444445,-0.6333333333333334,2.9238258172128135e-24
-0.5222222222222223,-0.6333333333333334,1.615045980871593e-23
-0.5000000000000001,-0.6333333333333334,8.666238990473674e-23
-0.47777777777777786,-0.6333333333333334,4.517394002148012e-22
-0.4555555555555556,-0.6333333333333334,2.2874731171200826e-21
-0.43333333333333335,-0.6333333333333334,1.1252109240283245e-20
-0.4111111111111112,-0.6333333333333334,5.3767643586464604e-20
-0.38888888888888895,-0.6333333333333334,2.495838127216018e-19
-0.3666666666666667,-0.6333333333333334,1.1254323990075484e-18
-0.34444444444444455,-0.6333333333333334,4.9297994741017835e-18
-0.3222222222222223,-0.6333333333333334,2.0977088296933092e-17
-0.30000000000000004,-0.6333333333333334,8.670947441212004e-17
-0.2777777777777778,-0.6333333333333334,3.481710002362567e-16
-0.25555555555555565,-0.6333333333333334,1.3580715242578203e-15
-0.2333333333333334,-0.6333333333333334,5.1458369899263596e-15
-0.21111111111111114,-0.6333333333333334,1.8940527932716847e-14
-0.188888888888889,-0.6333333333333334,6.772206061367641e-14
-0.16666666666666674,-0.6333333333333334,2.35217508197414e-13
-0.1444444444444445,-0.6333333333333334,7.936150656812309e-13
-0.12222222222222223,-0.6333333333333334,2.601059788002852e-12
-0.10000000000000009,-0.6333333333333334,8.281144184402375e-12
-0.07777777777777772,-0.6333333333333334,2.5611166391306717e-11
-0.05555555555555558,-0.6333333333333334,7.694259012318927e-11
-0.03333333333333344,-0.6333333333333334,2.245443459161114e-10
-0.011111111111111072,-0.6333333333333334,6.365533099189088e-10
0.011111111111111072,-0.6333333333333334,1.7529286581350567e-09
0.033333333333333215,-0.6333333333333334,4.689105305860258e-09
0.05555555555555558,-0.6333333333333334,1.2184606465462625e-08
0.07777777777777772,-0.6333333333333334,3.075589059655611e-08
0.09999999999999987,-0.6333333333333334,7.541190316163957e-08
0.12222222222222223,-0.6333333333333334,1.7961632785045671e-07
0.14444444444444438,-0.6333333333333334,4.155713307577675e-07
0.16666666666666652,-0.6333333333333334,9.339825111772357e-07
0.18888888888888888,-0.6333333333333334,2.0390358635094565e-06
0.21111111111111103,-0.6333333333333334,4.32417742841596e-06
0.2333333333333334,-0.6333333333333334,8.907877636232151e-06
0.25555555555555554,-0.6333333333333334,1.7825292323720683e-05
0.2777777777777777,-0.6333333333333334,3.4648971968819535e-05
0.30000000000000004,-0.6333333333333334,6.542367329546016e-05
0.3222222222222222,-0.6333333333333334,0.0001199968885126578
0.34444444444444433,-0.6333333333333334,0.0002137938242559249
0.3666666666666667,-0.6333333333333334,0.0003700071067846052
0.38888888888888884,-0.6333333333333334,0.0006220343268459678
0.411111111111111,-0.6333333333333334,0.0010157987154105358
0.43333333333333335,-0.6333333333333334,0.001611349100978526
0.4555555555555555,-0.6333333333333334,0.002482904170268741
0.47777777777777786,-0.6333333333333334,0.0037163642856953946
0.5,-0.6333333333333334,0.005403364638382403
0.5222222222222221,-0.6333333333333334,0.007631284342285734
0.5444444444444445,-0.6333333333333334,0.010469309661835206
0.5666666666666667,-0.6333333333333334,0.013951638093721316
0.5888888888888888,-0.6333333333333334,0.018060044167947258
0.6111111111111112,-0.6333333333333334,0.022709029411027946
0.6333333333333333,-0.6333333333333334,0.02773730178077717
0.6555555555555554,-0.6333333333333334,0.03290905764157397
0.6777777777777778,-0.6333333333333334,0.03792730677420848
0.7,-0.6333333333333334,0.042459377178845646
0.7222222222222221,-0.6333333333333334,0.04617214279775037
0.7444444444444445,-0.6333333333333334,0.04877204674307224
0.7666666666666666,-0.6333333333333334,0.050043332537233226
0.788888888888889,-0.6333333333333334,0.04987759565491899
0.8111111111111111,-0.6333333333333334,0.048289043526760986
0.8333333333333333,-0.6333333333333334,0.045412485020866346
0.8555555555555556,-0.6333333333333334,0.04148444395026869
0.8777777777777778,-0.6333333333333334,0.0368110660739402
0.8999999999999999,-0.6333333333333334,0.03172885592028463
0.922222222222222,-0.6333333333333334,0.0265652012089589
0.9444444444444446,-0.6333333333333334,0.021605000200667364
0.9666666666666668,-0.6333333333333334,0.017067806092267747
0.9888888888888889,-0.6333333333333334,0.013097342448629545
1.011111111111111,-0.6333333333333334,0.009762713029566479
1.0333333333333332,-0.6333333333333334,0.007068699620284722
1.0555555555555554,-0.6333333333333334,0.00497152928046591
1.077777777777778,-0.6333333333333334,0.003396422894263639
1.1,-0.6333333333333334,0.0022538998628292375

-1.1,-0.6111111111111112,1.0808519602724709e-47
-1.077777777777778,-0.6111111111111112,1.2642763022323782e-46
-1.0555555555555556,-0.6111111111111112,1.4364984854733254e-45
-1.0333333333333334,-0.6111111111111112,1.5854606177239333e-44
-1.0111111111111113,-0.6111111111111112,1.699779481521439e-43
-0.9888888888888889,-0.6111111111111112,1.7701752961124702e-42
-0.9666666666666668,-0.6111111111111112,1.7907141955391404e-41
-0.9444444444444445,-0.6111111111111112,1.7596339351689541e-40
-0.9222222222222223,-0.6111111111111112,1.6795934907328603e-39
-0.9000000000000001,-0.6111111111111112,1.5572975256542973e-38
-0.8777777777777779,-0.6111111111111112,1.4025692775374205e-37
-0.8555555555555556,-0.6111111111111112,1.2270496423632928e-36
-0.8333333333333335,-0.6111111111111112,1.0427610460691236e-35
-0.8111111111111111,-0.6111111111111112,8.607798563650921e-35
-0.788888888888889,-0.6111111111111112,6.902140610544877e-34
-0.7666666666666667,-0.6111111111111112,5.376005523141804e-33
-0.7444444444444445,-0.6111111111111112,4.067425400075534e-32
-0.7222222222222223,-0.6111111111111112,2.9892570849035927e-31
-0.7000000000000001,-0.6111111111111112,2.1339808483694305e-30
-0.6777777777777778,-0.6111111111111112,1.4797936174808098e-29
-0.6555555555555557,-0.6111111111111112,9.967700289171531e-29
-0.6333333333333334,-0.6111111111111112,6.521864805148972e-28
-0.6111111111111112,-0.6111111111111112,4.1450657778926566e-27
-0.5888888888888889,-0.6111111111111112,2.5590200809921594e-26
-0.5666666666666668,-0.6111111111111112,1.5346113820980462e-25
-0.5444444444444445,-0.6111111111111112,8.939339172217936e-25
-0.5222222222222223,-0.6111111111111112,5.058182836902042e-24
-0.5000000000000001,-0.6111111111111112,2.780132992328028e-23
-0.47777777777777786,-0.6111111111111112,1.4842887454209758e-22
-0.4555555555555556,-0.6111111111111112,7.697555524050888e-22
-0.43333333333333335,-0.6111111111111112,3.877651013209091e-21
-0.4111111111111112,-0.6111111111111112,1.897430635768926e-20
-0.38888888888888895,-0.6111111111111112,9.018706250798258e-20
-0.3666666666666667,-0.6111111111111112,4.1639314367361807e-19
-0.34444444444444455,-0.6111111111111112,1.867427478521233e-18
-0.3222222222222223,-0.6111111111111112,8.135132337908463e-18
-0.30000000000000004,-0.6111111111111112,3.4424374582564004e-17
-0.2777777777777778,-0.6111111111111112,1.4149722238013393e-16
-0.25555555555555565,-0.6111111111111112,5.649500507375e-16
-0.2333333333333334,-0.6111111111111112,2.191050236995698e-15
-0.21111111111111114,-0.6111111111111112,8.254193227722936e-15
-0.188888888888889,-0.6111111111111112,3.0204858741764e-14
-0.16666666666666674,-0.6111111111111112,1.0736401383080003e-13
-0.1444444444444445,-0.6111111111111112,3.7069804475136505e-13
-0.12222222222222223,-0.6111111111111112,1.2432582565042043e-12
-0.10000000000000009,-0.6111111111111112,4.0502495875263945e-12
-0.07777777777777772,-0.6111111111111112,1.2816855184477957e-11
-0.05555555555555558,-0.6111111111111112,3.939674171908546e-11
-0.03333333333333344,-0.6111111111111112,1.1763001508318968e-10
-0.011111111111111072,-0.6111111111111112,3.4115748464026846e-10
0.011111111111111072,-0.6111111111111112,9.611041310634988e-10
0.033333333333333215,-0.6111111111111112,2.630053972075898e-09
0.05555555555555558,-0.6111111111111112,6.990970077600275e-09
0.07777777777777772,-0.6111111111111112,1.8050476943402813e-08
0.09999999999999987,-0.6111111111111112,4.527081028422436e-08
0.12222222222222223,-0.6111111111111112,1.1028744994304462e-07
0.14444444444444438,-0.6111111111111112,2.6098290334746175e-07
0.16666666666666652,-0.6111111111111112,5.998961200980516e-07
0.18888888888888888,-0.6111111111111112,1.3394236937280196e-06
0.21111111111111103,-0.6111111111111112,2.9049437602010596e-06
0.2333333333333334,-0.6111111111111112,6.119771518888776e-06
0.25555555555555554,-0.6111111111111112,1.2523055804335484e-05
0.2777777777777777,-0.6111111111111112,2.4892181230506454e-05
0.30000000000000004,-0.6111111111111112,4.806102475329869e-05
0.3222222222222222,-0.6111111111111112,9.013644742700923e-05
0.34444444444444433,-0.6111111111111112,0.00016420451382177675
0.3666666666666667,-0.6111111111111112,0.0002905674054577147
0.38888888888888884,-0.6111111111111112,0.0004994428005268083
0.411111111111111,-0.6111111111111112,0.0008338762114395883
0.43333333333333335,-0.6111111111111112,0.0013523661355641892
0.4555555555555555,-0.6111111111111112,0.0021304128594131066
0.47777777777777786,-0.6111111111111112,0.0032599426432023044
0.5,-0.6111111111111112,0.0048454347685553695
0.5222222222222221,-0.6111111111111112,0.006995714293892157
0.5444444444444445,-0.6111111111111112,0.00981087657640047
0.5666666666666667,-0.6111111111111112,0.013364721360406074
0.5888888888888888,-0.6111111111111112,0.017684316087493095
0.6111111111111112,-0.6111111111111112,0.022729653152392556
0.6333333333333333,-0.6111111111111112,0.028377455042440845
0.6555555555555554,-0.6111111111111112,0.034413598947448644
0.6777777777777778,-0.6111111111111112,0.04053803310181493
0.7,-0.6111111111111112,0.04638431017187344
0.7222222222222221,-0.6111111111111112,0.051553161046292165
0.7444444444444445,-0.6111111111111112,0.05565640945791542
0.7666666666666666,-0.6111111111111112,0.058364756692508235
0.788888888888889,-0.6111111111111112,0.05945134748467147
0.8111111111111111,-0.6111111111111112,0.05882313626908798
0.8333333333333333,-0.6111111111111112,0.05653404000589448
0.8555555555555556,-0.6111111111111112,0.052777299244400604
0.8777777777777778,-0.6111111111111112,0.04785854825514757
0.8999999999999999,-0.6111111111111112,0.042154798681451194
0.922222222222222,-0.6111111111111112,0.03606696374957807
0.9444444444444446,-0.6111111111111112,0.029974167928681312
0.9666666666666668,-0.6111111111111112,0.024196892917378674
0.9888888888888889,-0.6111111111111112,0.018973476240193105
1.011111111111111,-0.6111111111111112,0.014451368565729268
1.0333333333333332,-0.6111111111111112,0.010691674713768314
1.0555555555555554,-0.6111111111111112,0.007683464934445148
1.077777777777778,-0.6111111111111112,0.005363435141815325
1.1,-0.6111111111111112,0.0036366660572886332

-1.1,-0.5888888888888889,1.809120307298633e-48
-1.077777777777778,-0.5888888888888889,2.1646762542753732e-47
-1.0555555555555556,-0.5888888888888889,2.515915888239994e-46
-1.0333333333333334,-0.5888888888888889,2.840382631462481e-45
-1.0111111111111113,-0.5888888888888889,3.114835037567711e-44
-0.9888888888888889,-0.5888888888888889,3.317956083200028e-43
-0.9666666666666668,-0.5888888888888889,3.433076665431073e-42
-0.9444444444444445,-0.5888888888888889,3.450432729847746e-41
-0.9222222222222223,-0.5888888888888889,3.3685324081301093e-40
-0.9000000000000001,-0.5888888888888889,3.19436770316404e-39
-0.8777777777777779,-0.5888888888888889,2.942429069849921e-38
-0.8555555555555556,-0.5888888888888889,2.6327154875308137e-37
-0.8333333333333335,-0.5888888888888889,2.288118925297813e-36
-0.8111111111111111,-0.5888888888888889,1.931656534307451e-35
-0.788888888888889,-0.5888888888888889,1.5840094991559314e-34
-0.7666666666666667,-0.5888888888888889,1.261717499349895e-33
-0.7444444444444445,-0.5888888888888889,9.762091033978493e-33
-0.7222222222222223,-0.5888888888888889,7.336685003909194e-32
-0.7000000000000001,-0.5888888888888889,5.355907878087143e-31
-0.6777777777777778,-0.5888888888888889,3.7978905164051515e-30
-0.6555555555555557,-0.5888888888888889,2.615940207189808e-29
-0.6333333333333334,-0.5888888888888889,1.7502058351509582e-28
-0.6111111111111112,-0.5888888888888889,1.1374342385594528e-27
-0.5888888888888889,-0.5888888888888889,7.180244535327267e-27
-0.5666666666666668,-0.5888888888888889,4.402788820891628e-26
-0.5444444444444445,-0.5888888888888889,2.622358543976453e-25
-0.5222222222222223,-0.5888888888888889,1.5171614385545646e-24
-0.5000000000000001,-0.5888888888888889,8.526031731318159e-24
-0.47777777777777786,-0.5888888888888889,4.654118444329634e-23
-0.4555555555555556,-0.5888888888888889,2.467761425588192e-22
-0.43333333333333335,-0.5888888888888889,1.2709956924045017e-21
-0.4111111111111112,-0.5888888888888889,6.358578959343291e-21
-0.38888888888888895,-0.5888888888888889,3.089947186125564e-20
-0.3666666666666667,-0.5888888888888889,1.458535343880952e-19
-0.34444444444444455,-0.5888888888888889,6.687405956593201e-19
-0.3222222222222223,-0.5888888888888889,2.9783323760657364e-18
-0.30000000000000004,-0.5888888888888889,1.2884373268772024e-17
-0.2777777777777778,-0.5888888888888889,5.414121661472402e-17
-0.25555555555555565,-0.5888888888888889,2.2098724943417208e-16
-0.2333333333333334,-0.5888888888888889,8.76154774476399e-16
-0.21111111111111114,-0.5888888888888889,3.3741840945186706e-15
-0.188888888888889,-0.5888888888888889,1.2622080890710177e-14
-0.16666666666666674,-0.5888888888888889,4.5863511658692165e-14
-0.1444444444444445,-0.5888888888888889,1.618742343945868e-13
-0.12222222222222223,-0.5888888888888889,5.549605921126695e-13
-0.10000000000000009,-0.5888888888888889,1.848078754546293e-12
-0.07777777777777772,-0.5888888888888889,5.977954891894637e-12
-0.05555555555555558,-0.5888888888888889,1.8782722414595754e-11
-0.03333333333333344,-0.5888888888888889,5.7324214445448416e-11
-0.011111111111111072,-0.5888888888888889,1.6993829903737038e-10
0.011111111111111072,-0.5888888888888889,4.893481189227348e-10
0.033333333333333215,-0.5888888888888889,1.3687306703807216e-09
0.05555555555555558,-0.5888888888888889,3.7187023024151506e-09
0.07777777777777772,-0.5888888888888889,9.813819878481677e-09
0.09999999999999987,-0.5888888888888889,2.515694659422815e-08
0.12222222222222223,-0.5888888888888889,6.263987272079753e-08
0.14444444444444438,-0.5888888888888889,1.5150145996059727e-07
0.16666666666666652,-0.5888888888888889,3.55922711191824e-07
0.18888888888888888,-0.5888888888888889,8.12208321071106e-07
0.21111111111111103,-0.5888888888888889,1.80032925176037e-06
0.2333333333333334,-0.5888888888888889,3.876226359570553e-06
0.25555555555555554,-0.5888888888888889,8.106603497999917e-06
0.2777777777777777,-0.5888888888888889,1.64680152724788e-05
0.30000000000000004,-0.5888888888888889,3.249496235648137e-05
0.3222222222222222,-0.5888888888888889,6.228209072892737e-05
0.34444444444444433,-0.5888888888888889,0.00011595316699366456
0.3666666666666667,-0.5888888888888889,0.00020968832681826107
0.38888888888888884,-0.5888888888888889,0.0003683307871923091
0.411111111111111,-0.5888888888888889,0.0006284544933269593
0.43333333333333335,-0.5888888888888889,0.0010415535851355385
0.4555555555555555,-0.5888888888888889,0.0016767228734141987
0.47777777777777786,-0.5888888888888889,0.002621879745047707
0.5,-0.5888888888888889,0.003982318373246963
0.5222222222222221,-0.5888888888888889,0.005875310680713001
0.5444444444444445,-0.5888888888888889,0.008419712584715754
0.5666666666666667,-0.5888888888888889,0.011720204474005286
0.5888888888888888,-0.5888888888888889,0.015846907514759312
0.6111111111111112,-0.5888888888888889,0.020812545103321495
0.6333333333333333,-0.5888888888888889,0.026550769713012682
0.6555555555555554,-0.5888888888888889,0.03290032713577822
0.6777777777777778,-0.5888888888888889,0.03959992966288409
0.7,-0.5888888888888889,0.04629772300193815
0.7222222222222221,-0.5888888888888889,0.05257699866392514
0.7444444444444445,-0.5888888888888889,0.057996637161170365
0.7666666666666666,-0.5888888888888889,0.06214134064105056
0.788888888888889,-0.5888888888888889,0.06467391195642498
0.8111111111111111,-0.5888888888888889,0.06538050521365091
0.8333333333333333,-0.5888888888888889,0.0642004339950791
0.8555555555555556,-0.5888888888888889,0.06123477529637569
0.8777777777777778,-0.5888888888888889,0.05673207760812822
0.8999999999999999,-0.5888888888888889,0.05105397551598133
0.922222222222222,-0.5888888888888889,0.04462730729728698
0.9444444444444446,-0.5888888888888889,0.03789151446992496
0.9666666666666668,-0.5888888888888889,0.03125023803040426
0.9888888888888889,-0.5888888888888889,0.02503425686240643
1.011111111111111,-0.5888888888888889,0.019479867995556833
1.0333333333333332,-0.5888888888888889,0.014723368082755131
1.0555555555555554,-0.5888888888888889,0.010809313356953393
1.077777777777778,-0.5888888888888889,0.0077083024246157724
1.1,-0.5888888888888889,0.0053393575902948645

-1.1,-0.5666666666666668,3.1806249236427656e-49
-1.077777777777778,-0.5666666666666668,3.891446721934882e-48
-1.0555555555555556,-0.5666666666666668,4.624667110247578e-47
-1.0333333333333334,-0.5666666666666668,5.3385157047864644e-46
-1.0111111111111113,-0.5666666666666668,5.985923110556256e-45
-0.9888888888888889,-0.5666666666666668,6.519468748401524e-44
-0.9666666666666668,-0.5666666666666668,6.89705436308618e-43
-0.9444444444444445,-0.5666666666666668,7.087374165039674e-42
-0.9222222222222223,-0.5666666666666668,7.074198590604888e-41
-0.9000000000000001,-0.5666666666666668,6.85865900907692e-40
-0.8777777777777779,-0.5666666666666668,6.459087352445462e-39
-0.8555555555555556,-0.5666666666666668,5.908442191112515e-38
-0.8333333333333335,-0.5666666666666668,5.249822434575903e-37
-0.8111111111111111,-0.5666666666666668,4.530915200784562e-36
-0.788888888888889,-0.5666666666666668,3.7983663942598803e-35
-0.7666666666666667,-0.5666666666666668,3.092981214140629e-34
-0.7444444444444445,-0.5666666666666668,2.4463980498076228e-33
-0.7222222222222223,-0.5666666666666668,1.879517093547455e-32
-0.7000000000000001,-0.5666666666666668,1.4026026737176695e-31
-0.6777777777777778,-0.5666666666666668,1.0166984848014299e-30
-0.6555555555555557,-0.5666666666666668,7.158445591043003e-30
-0.6333333333333334,-0.5666666666666668,4.895693559553931e-29
-0.6111111111111112,-0.5666666666666668,3.252209964455911e-28
-0.5888888888888889,-0.5666666666666668,2.098513111807307e-27
-0.5666666666666668,-0.5666666666666668,1.315265615994443e-26
-0.5444444444444445,-0.5666666666666668,8.007258031245289e-26
-0.5222222222222223,-0.5666666666666668,4.7350292538634225e-25
-0.5000000000000001,-0.5666666666666668,2.719755753405332e-24
-0.47777777777777786,-0.5666666666666668,1.5174187494742352e-23
-0.4555555555555556,-0.5666666666666668,8.223358078585247e-23
-0.43333333333333335,-0.5666666666666668,4.3287358112716615e-22
-0.4111111111111112,-0.5666666666666668,2.2133036205029272e-21
-0.38888888888888895,-0.5666666666666668,1.0992307082883375e-20
-0.3666666666666667,-0.5666666666666668,5.302791675281512e-20
-0.34444444444444455,-0.5666666666666668,2.484780589990994e-19
-0.3222222222222223,-0.5666666666666668,1.1309390606525577e-18
-0.30000000000000004,-0.5666666666666668,4.999861247878675e-18
-0.2777777777777778,-0.5666666666666668,2.147060106964898e-17
-0.25555555555555565,-0.5666666666666668,8.955665575710438e-17
-0.2333333333333334,-0.5666666666666668,3.628430928308869e-16
-0.21111111111111114,-0.5666666666666668,1.4279305761821418e-15
-0.188888888888889,-0.5666666666666668,5.458363828826115e-15
-0.16666666666666674,-0.5666666666666668,2.0266788498677903e-14
-0.1444444444444445,-0.5666666666666668,7.309276184583843e-14
-0.12222222222222223,-0.5666666666666668,2.5605349352309493e-13
-0.10000000000000009,-0.5666666666666668,8.712721862763068e-13
-0.07777777777777772,-0.5666666666666668,2.8796766254443985e-12
-0.05555555555555558,-0.5666666666666668,9.244857770055273e-12
-0.03333333333333344,-0.5666666666666668,2.8828583550151614e-11
-0.011111111111111072,-0.5666666666666668,8.731982341065434e-11
0.011111111111111072,-0.5666666666666668,2.5690276781621004e-10
0.033333333333333215,-0.5666666666666668,7.341605176872435e-10
0.05555555555555558,-0.5666666666666668,2.0378841469251046e-09
0.07777777777777772,-0.5666666666666668,5.494574908866126e-09
0.09999999999999987,-0.5666666666666668,1.4389800270724483e-08
0.12222222222222223,-0.5666666666666668,3.660508429471999e-08
0.14444444444444438,-0.5666666666666668,9.044695554008196e-08
0.16666666666666652,-0.5666666666666668,2.1707624978612732e-07
0.18888888888888888,-0.5666666666666668,5.060534637353019e-07
0.21111111111111103,-0.5666666666666668,1.1458984914446811e-06
0.2333333333333334,-0.5666666666666668,2.5203535545751886e-06
0.25555555555555554,-0.5666666666666668,5.384461578821094e-06
0.2777777777777777,-0.5666666666666668,1.1173481445225832e-05
0.30000000000000004,-0.5666666666666668,2.2521643419742832e-05
0.3222222222222222,-0.5666666666666668,4.4093736416385025e-05
0.34444444444444433,-0.5666666666666668,8.38530578421077e-05
0.3666666666666667,-0.5666666666666668,0.0001548909376340122
0.38888888888888884,-0.5666666666666668,0.0002779061366916892
0.411111111111111,-0.5666666666666668,0.00048432313161038485
0.43333333333333335,-0.5666666666666668,0.000819855201634623
0.4555555555555555,-0.5666666666666668,0.0013480434622076133
0.47777777777777786,-0.5666666666666668,0.0021529569697143073
0.5,-0.5666666666666668,0.0033398844880111007
0.5222222222222221,-0.5666666666666668,0.00503259648298519
0.5444444444444445,-0.5666666666666668,0.007365754910120295
0.5666666666666667,-0.5666666666666668,0.010471450270950864
0.5888888888888888,-0.5666666666666668,0.01445974877126136
0.6111111111111112,-0.5666666666666668,0.019394515218897755
0.6333333333333333,-0.5666666666666668,0.025267443562816513
0.6555555555555554,-0.5666666666666668,0.03197479741935749
0.6777777777777778,-0.5666666666666668,0.03930233449957713
0.7,-0.5666666666666668,0.04692376701001542
0.7222222222222221,-0.5666666666666668,0.054416586567385176
0.7444444444444445,-0.5666666666666668,0.06129620040556886
0.7666666666666666,-0.5666666666666668,0.06706556290422244
0.788888888888889,-0.5666666666666668,0.07127369654551895
0.8111111111111111,-0.5666666666666668,0.07357370261282035
0.8333333333333333,-0.5666666666666668,0.07376995024007832
0.8555555555555556,-0.5666666666666668,0.07184554567329354
0.8777777777777778,-0.5666666666666668,0.06796473288568974
0.8999999999999999,-0.5666666666666668,0.0624497525074692
0.922222222222222,-0.5666666666666668,0.05573668056101829
0.9444444444444446,-0.5666666666666668,0.048318637836360874
0.9666666666666668,-0.5666666666666668,0.04068660003478104
0.9888888888888889,-0.5666666666666668,0.033277537712539336
1.011111111111111,-0.5666666666666668,0.02643710944808449
1.0333333333333332,-0.5666666666666668,0.020400447156669575
1.0555555555555554,-0.5666666666666668,0.01529073181095126
1.077777777777778,-0.5666666666666668,0.011132165537035396
1.1,-0.5666666666666668,0.007872157503176982

-1.1,-0.5444444444444445,6.570951603118137e-50
-1.077777777777778,-0.5444444444444445,8.212563215609714e-49
-1.0555555555555556,-0.5444444444444445,9.969925039397347e-48
-1.0333333333333334,-0.5444444444444445,1.1756220006146683e-46
-1.0111111111111113,-0.5444444444444445,1.3464991868873188e-45
-0.9888888888888889,-0.5444444444444445,1.497983396195235e-44
-0.9666666666666668,-0.5444444444444445,1.6187148556807458e-43
-0.9444444444444445,-0.5444444444444445,1.699010604469888e-42
-0.9222222222222223,-0.5444444444444445,1.7321446105916885e-41
-0.9000000000000001,-0.5444444444444445,1.7152777765822324e-40
-0.8777777777777779,-0.5444444444444445,1.649859524336964e-39
-0.8555555555555556,-0.5444444444444445,1.5414221878446196e-38
-0.8333333333333335,-0.5444444444444445,1.3988086590883717e-37
-0.8111111111111111,-0.5444444444444445,1.2329828163912886e-36
-0.788888888888889,-0.5444444444444445,1.0556444780773183e-35
-0.7666666666666667,-0.5444444444444445,8.778902375833346e-35
-0.7444444444444445,-0.5444444444444445,7.09127913376636e-34
-0.7222222222222223,-0.5444444444444445,5.5637896661481405e-33
-0.7000000000000001,-0.5444444444444445,4.2401237069392526e-32
-0.6777777777777778,-0.5444444444444445,3.1386868852273592e-31
-0.6555555555555557,-0.5444444444444445,2.2567270775541168e-30
-0.6333333333333334,-0.5444444444444445,1.5760558730742948e-29
-0.6111111111111112,-0.5444444444444445,1.0691180046709662e-28
-0.5888888888888889,-0.5444444444444445,7.044352542734697e-28
-0.5666666666666668,-0.5444444444444445,4.5083525386872674e-27
-0.5444444444444445,-0.5444444444444445,2.8025666213294535e-26
-0.5222222222222223,-0.5444444444444445,1.6922138821612852e-25
-0.5000000000000001,-0.5444444444444445,9.924662266715365e-25
-0.47777777777777786,-0.5444444444444445,5.65375960207001e-24
-0.4555555555555556,-0.5444444444444445,3.128383608813415e-23
-0.43333333333333335,-0.5444444444444445,1.6813714581047786e-22
-0.4111111111111112,-0.5444444444444445,8.77744849679017e-22
-0.38888888888888895,-0.5444444444444445,4.450756177275886e-21
-0.3666666666666667,-0.5444444444444445,2.1920989596634705e-20
-0.34444444444444455,-0.5444444444444445,1.048690401554892e-19
-0.3222222222222223,-0.5444444444444445,4.872985957754549e-19
-0.30000000000000004,-0.5444444444444445,2.1993973748025475e-18
-0.2777777777777778,-0.5444444444444445,9.64212742098668e-18
-0.25555555555555565,-0.5444444444444445,4.1058454550043924e-17
-0.2333333333333334,-0.5444444444444445,1.698215673988191e-16
-0.21111111111111114,-0.5444444444444445,6.822500136309662e-16
-0.188888888888889,-0.5444444444444445,2.662285763354142e-15
-0.16666666666666674,-0.5444444444444445,1.0090812643576514e-14
-0.1444444444444445,-0.5444444444444445,3.714992313768911e-14
-0.12222222222222223,-0.5444444444444445,1.3284644845878425e-13
-0.10000000000000009,-0.5444444444444445,4.614261226418883e-13
-0.07777777777777772,-0.5444444444444445,1.5567345188746619e-12
-0.05555555555555558,-0.5444444444444445,5.101372436045798e-12
-0.03333333333333344,-0.5444444444444445,1.623751457005088e-11
-0.011111111111111072,-0.5444444444444445,5.020096580369394e-11
0.011111111111111072,-0.5444444444444445,1.5075250488391811e-10
0.033333333333333215,-0.5444444444444445,4.3972068646312375e-10
0.05555555555555558,-0.5444444444444445,1.2458022283245448e-09
0.07777777777777772,-0.5444444444444445,3.428318052777314e-09
0.09999999999999987,-0.5444444444444445,9.163742027070856e-09
0.12222222222222223,-0.5444444444444445,2.379163570639086e-08
0.14444444444444438,-0.5444444444444445,5.999780979670974e-08
0.16666666666666652,-0.5444444444444445,1.4696235153089444e-07
0.18888888888888888,-0.5444444444444445,3.4965226001845733e-07
0.21111111111111103,-0.5444444444444445,8.080274047371987e-07
0.2333333333333334,-0.5444444444444445,1.8137411090018449e-06
0.25555555555555554,-0.5444444444444445,3.954430165412543e-06
0.2777777777777777,-0.5444444444444445,8.374364971357813e-06
0.30000000000000004,-0.5444444444444445,1.7225790904151587e-05
0.3222222222222222,-0.5444444444444445,3.441642244013431e-05
0.34444444444444433,-0.5444444444444445,6.679000794828743e-05
0.3666666666666667,-0.5444444444444445,0.00012589730647854925
0.38888888888888884,-0.5444444444444445,0.00023050508358135163
0.411111111111111,-0.5444444444444445,0.00040992429300298064
0.43333333333333335,-0.5444444444444445,0.0007080857233588018
0.4555555555555555,-0.5444444444444445,0.001188028905048028
0.47777777777777786,-0.5444444444444445,0.0019360970272993651
0.5,-0.5444444444444445,0.0030646869935204634
0.5222222222222221,-0.5444444444444445,0.004711985910292785
0.5444444444444445,-0.5444444444444445,0.007036888130895622
0.5666666666666667,-0.5444444444444445,0.010207422034396662
0.5888888888888888,-0.5444444444444445,0.014381699563244341
0.6111111111111112,-0.5444444444444445,0.01968171886790319
0.6333333333333333,-0.5444444444444445,0.02616221216212109
0.6555555555555554,-0.5444444444444445,0.03377882085686815
0.6777777777777778,-0.5444444444444445,0.04236166739829585
0.7,-0.5444444444444445,0.051601235687196635
0.7222222222222221,-0.5444444444444445,0.06105280313227895
0.7444444444444445,-0.5444444444444445,0.07016322181040885
0.7666666666666666,-0.5444444444444445,0.07831984184422837
0.788888888888889,-0.5444444444444445,0.08491656177171444
0.8111111111111111,-0.5444444444444445,0.08942753894255477
0.8333333333333333,-0.5444444444444445,0.09147625819686121
0.8555555555555556,-0.5444444444444445,0.09088740347203793
0.8777777777777778,-0.5444444444444445,0.08771162371887964
0.8999999999999999,-0.5444444444444445,0.0822183415393328
0.922222222222222,-0.5444444444444445,0.07485802044977445
0.9444444444444446,-0.5444444444444445,0.06620121912394245
0.9666666666666668,-0.5444444444444445,0.05686586066683883
0.9888888888888889,-0.5444444444444445,0.047445517133524816
1.011111111111111,-0.5444444444444445,0.03845002703373668
1.0333333333333332,-0.5444444444444445,0.03026606563971382
1.0555555555555554,-0.5444444444444445,0.023140519444352643
1.077777777777778,-0.5444444444444445,0.017184939588925637
1.1,-0.5444444444444445,0.012395973730323119

-1.1,-0.5222222222222223,1.778425106894728e-50
-1.077777777777778,-0.5222222222222223,2.2682162367249936e-49
-1.0555555555555556,-0.5222222222222223,2.809888334638845e-48
-1.0333333333333334,-0.5222222222222223,3.3810325169776005e-47
-1.0111111111111113,-0.5222222222222223,3.9515298011211204e-46
-0.9888888888888889,-0.5222222222222223,4.485767409190837e-45
-0.9666666666666668,-0.5222222222222223,4.946109933837081e-44
-0.9444444444444445,-0.5222222222222223,5.297198541263081e-43
-0.9222222222222223,-0.5222222222222223,5.5104130950689486e-42
-0.9000000000000001,-0.5222222222222223,5.567720606284146e-41
-0.8777777777777779,-0.5222222222222223,5.464192975824726e-40
-0.8555555555555556,-0.5222222222222223,5.208706556196434e-39
-0.8333333333333335,-0.5222222222222223,4.822685825828057e-38
-0.8111111111111111,-0.5222222222222223,4.3371377587991605e-37
-0.788888888888889,-0.5222222222222223,3.7885461229964333e-36
-0.7666666666666667,-0.5222222222222223,3.2143784447276437e-35
-0.7444444444444445,-0.5222222222222223,2.64896641075974e-34
-0.7222222222222223,-0.5222222222222223,2.1203661484883364e-33
-0.7000000000000001,-0.5222222222222223,1.648542658451913e-32
-0.6777777777777778,-0.5222222222222223,1.2449284290396714e-31
-0.6555555555555557,-0.5222222222222223,9.131526792356828e-31
-0.6333333333333334,-0.5222222222222223,6.505747148565151e-30
-0.6111111111111112,-0.5222222222222223,4.502001991528461e-29
-0.5888888888888889,-0.5222222222222223,3.025999537114325e-28
-0.5666666666666668,-0.5222222222222223,1.9755437640075394e-27
-0.5444444444444445,-0.5222222222222223,1.252734470581131e-26
-0.5222222222222223,-0.5222222222222223,7.71588822019325e-26
-0.5000000000000001,-0.5222222222222223,4.616016005957365e-25
-0.47777777777777786,-0.5222222222222223,2.6822738523188356e-24
-0.4555555555555556,-0.5222222222222223,1.5138864770394097e-23
-0.43333333333333335,-0.5222222222222223,8.299230746595163e-23
-0.4111111111111112,-0.5222222222222223,4.419128790547478e-22
-0.38888888888888895,-0.5222222222222223,2.285544703156515e-21
-0.3666666666666667,-0.5222222222222223,1.1481456290272214e-20
-0.34444444444444455,-0.5222222222222223,5.602197071992246e-20
-0.3222222222222223,-0.5222222222222223,2.655057248894829e-19
-0.30000000000000004,-0.5222222222222223,1.2222033042438131e-18
-0.2777777777777778,-0.5222222222222223,5.464708831982545e-18
-0.25555555555555565,-0.5222222222222223,2.3732558743246748e-17
-0.2333333333333334,-0.5222222222222223,1.0010966780216709e-16
-0.21111111111111114,-0.5222222222222223,4.1016759724249594e-16
-0.188888888888889,-0.5222222222222223,1.6323019683310426e-15
-0.16666666666666674,-0.5222222222222223,6.309478170402985e-15
-0.1444444444444445,-0.5222222222222223,2.3688639402059252e-14
-0.12222222222222223,-0.5222222222222223,8.638542696091526e-14
-0.10000000000000009,-0.5222222222222223,3.0598102757602275e-13
-0.07777777777777772,-0.5222222222222223,1.0526939247749443e-12
-0.05555555555555558,-0.5222222222222223,3.5177364038850814e-12
-0.03333333333333344,-0.5222222222222223,1.1417683086777224e-11
-0.011111111111111072,-0.5222222222222223,3.5995328915007816e-11
0.011111111111111072,-0.5222222222222223,1.1022185994923658e-10
0.033333333333333215,-0.5222222222222223,3.278254813553245e-10
0.05555555555555558,-0.5222222222222223,9.470458815422336e-10
0.07777777777777772,-0.5222222222222223,2.657373676847241e-09
0.09999999999999987,-0.5222222222222223,7.242483113037535e-09
0.12222222222222223,-0.5222222222222223,1.9172359532246182e-08
0.14444444444444438,-0.5222222222222223,4.929658172668945e-08
0.16666666666666652,-0.5222222222222223,1.2311505764855669e-07
0.18888888888888888,-0.5222222222222223,2.986473206707686e-07
0.21111111111111103,-0.5222222222222223,7.036539238472576e-07
0.2333333333333334,-0.5222222222222223,1.6103215458864591e-06
0.25555555555555554,-0.5222222222222223,3.5794726703195482e-06
0.2777777777777777,-0.5222222222222223,7.728201080204224e-06
0.30000000000000004,-0.5222222222222223,1.620655285992516e-05
0.3222222222222222,-0.5222222222222223,3.3010774916441044e-05
0.34444444444444433,-0.5222222222222223,6.530908214551624e-05
0.3666666666666667,-0.5222222222222223,0.0001255001346280339
0.38888888888888884,-0.5222222222222223,0.00023424348083618288
0.411111111111111,-0.5222222222222223,0.0004246621004581249
0.43333333333333335,-0.5222222222222223,0.0007477770340271306
0.4555555555555555,-0.5222222222222223,0.0012789493061866272
0.47777777777777786,-0.5222222222222223,0.0021246484798765376
0.5,-0.5222222222222223,0.0034282568440217325
0.5222222222222221,-0.5222222222222223,0.005372941168319952
0.5444444444444445,-0.5222222222222223,0.00817905724805663
0.5666666666666667,-0.5222222222222223,0.012093354965627632
0.5888888888888888,-0.5222222222222223,0.017367715791979453
0.6111111111111112,-0.5222222222222223,0.024226513504377406
0.6333333333333333,-0.5222222222222223,0.03282399256135614
0.6555555555555554,-0.5222222222222223,0.043196059102325914
0.6777777777777778,-0.5222222222222223,0.05521397868661606
0.7,-0.5222222222222223,0.06854978812848606
0.7222222222222221,-0.5222222222222223,0.08266378925351031
0.7444444444444445,-0.5222222222222223,0.09682256468947678
0.7666666666666666,-0.5222222222222223,0.11015136880209535
0.788888888888889,-0.5222222222222223,0.12171811543036125
0.8111111111111111,-0.5222222222222223,0.13063889804992457
0.8333333333333333,-0.5222222222222223,0.13618890488410768
0.8555555555555556,-0.5222222222222223,0.13789954716378627
0.8777777777777778,-0.5222222222222223,0.13562376875805057
0.8999999999999999,-0.5222222222222223,0.12955691446700457
0.922222222222222,-0.5222222222222223,0.12020905045596209
0.9444444444444446,-0.5222222222222223,0.10833417566284008
0.9666666666666668,-0.5222222222222223,0.09482994729049571
0.9888888888888889,-0.5222222222222223,0.0806263888630911
1.011111111111111,-0.5222222222222223,0.06658256872190924
1.0333333333333332,-0.5222222222222223,0.05340666816344415
1.0555555555555554,-0.5222222222222223,0.04160849329958177
1.077777777777778,-0.5222222222222223,0.03148618370317344
1.1,-0.5222222222222223,0.02314246179115521

-1.1,-0.5000000000000001,6.186718897450246e-51
-1.077777777777778,-0.5000000000000001,8.032840690782963e-50
-1.0555555555555556,-0.5000000000000001,1.0130399703707545e-48
-1.0333333333333334,-0.5000000000000001,1.2408881668270064e-47
-1.0111111111111113,-0.5000000000000001,1.4763431661498647e-46
-0.9888888888888889,-0.5000000000000001,1.7060454010444533e-45
-0.9666666666666668,-0.5000000000000001,1.9148837799714795e-44
-0.9444444444444445,-0.5000000000000001,2.087578450180612e-43
-0.9222222222222223,-0.5000000000000001,2.210506095739431e-42
-0.9000000000000001,-0.5000000000000001,2.273469513879723e-41
-0.8777777777777779,-0.5000000000000001,2.2710936252005334e-40
-0.8555555555555556,-0.5000000000000001,2.2035829640941e-39
-0.8333333333333335,-0.5000000000000001,2.0766926130155494e-38
-0.8111111111111111,-0.5000000000000001,1.9009183082177296e-37
-0.788888888888889,-0.5000000000000001,1.6900637711443517e-36
-0.7666666666666667,-0.5000000000000001,1.4594563614115926e-35
-0.7444444444444445,-0.5000000000000001,1.2241298794356632e-34
-0.7222222222222223,-0.5000000000000001,9.972687872406477e-34
-0.7000000000000001,-0.5000000000000001,7.891240473306807e-33
-0.6777777777777778,-0.5000000000000001,6.064941739721685e-32
-0.6555555555555557,-0.5000000000000001,4.527477212613907e-31
-0.6333333333333334,-0.5000000000000001,3.282722546873191e-30
-0.6111111111111112,-0.5000000000000001,2.311853602091322e-29
-0.5888888888888889,-0.5000000000000001,1.5813744104634138e-28
-0.5666666666666668,-0.5000000000000001,1.0506481322182476e-27
-0.5444444444444445,-0.5000000000000001,6.779974618912845e-27
-0.5222222222222223,-0.5000000000000001,4.2495898305353445e-26
-0.5000000000000001,-0.5000000000000001,2.5871053394408732e-25
-0.47777777777777786,-0.5000000000000001,1.5297812879550121e-24
-0.4555555555555556,-0.5000000000000001,8.786030209019758e-24
-0.43333333333333335,-0.5000000000000001,4.901219328328902e-23
-0.4111111111111112,-0.5000000000000001,2.6556061301133003e-22
-0.38888888888888895,-0.5000000000000001,1.3975625331414582e-21
-0.3666666666666667,-0.5000000000000001,7.143760402010136e-21
-0.34444444444444455,-0.5000000000000001,3.546749674093416e-20
-0.3222222222222223,-0.5000000000000001,1.7103390201960244e-19
-0.30000000000000004,-0.5000000000000001,8.010910176690664e-19
-0.2777777777777778,-0.5000000000000001,3.644429009662939e-18
-0.25555555555555565,-0.5000000000000001,1.6103678265914913e-17
-0.2333333333333334,-0.5000000000000001,6.911441175869235e-17
-0.21111111111111114,-0.5000000000000001,2.881111530517573e-16
-0.188888888888889,-0.5000000000000001,1.1665394546341519e-15
-0.16666666666666674,-0.5000000000000001,4.587612041357706e-15
-0.1444444444444445,-0.5000000000000001,1.75235386118604e-14
-0.12222222222222223,-0.5000000000000001,6.501368658491965e-14
-0.10000000000000009,-0.5000000000000001,2.3428021726163976e-13
-0.07777777777777772,-0.5000000000000001,8.200007850009835e-13
-0.05555555555555558,-0.5000000000000001,2.7876659307250253e-12
-0.03333333333333344,-0.5000000000000001,9.20481321165532e-12
-0.011111111111111072,-0.5000000000000001,2.9521404140998746e-11
0.011111111111111072,-0.5000000000000001,9.19616600357203e-11
0.033333333333333215,-0.5000000000000001,2.782430599044471e-10
0.05555555555555558,-0.5000000000000001,8.176917388172019e-10
0.07777777777777772,-0.5000000000000001,2.334009368919069e-09
0.09999999999999987,-0.5000000000000001,6.470879020145779e-09
0.12222222222222223,-0.5000000000000001,1.7424954424471246e-08
0.14444444444444438,-0.5000000000000001,4.557510644469898e-08
0.16666666666666652,-0.5000000000000001,1.1577942484879058e-07
0.18888888888888888,-0.5000000000000001,2.856818993092541e-07
0.21111111111111103,-0.5000000000000001,6.846706120033747e-07
0.2333333333333334,-0.5000000000000001,1.593779590274939e-06
0.25555555555555554,-0.5000000000000001,3.603482619708956e-06
0.2777777777777777,-0.5000000000000001,7.913419427993373e-06
0.30000000000000004,-0.5000000000000001,1.687926401455209e-05
0.3222222222222222,-0.5000000000000001,3.49695772011971e-05
0.34444444444444433,-0.5000000000000001,7.036793342134158e-05
0.3666666666666667,-0.5000000000000001,0.00013753294352244005
0.38888888888888884,-0.5000000000000001,0.0002610875670676324
0.411111111111111,-0.5000000000000001,0.00048140782249968906
0.43333333333333335,-0.5000000000000001,0.0008621594230434276
0.4555555555555555,-0.5000000000000001,0.001499717594410955
0.47777777777777786,-0.5000000000000001,0.002533838038034889
0.5,-0.5000000000000001,0.0041581069985329
0.5222222222222221,-0.5000000000000001,0.006627655112307515
0.5444444444444445,-0.5000000000000001,0.010260571673566109
0.5666666666666667,-0.5000000000000001,0.015428745693080037
0.5888888888888888,-0.5000000000000001,0.02253393694426371
0.6111111111111112,-0.5000000000000001,0.03196619227136895
0.6333333333333333,-0.5000000000000001,0.044044542760485694
0.6555555555555554,-0.5000000000000001,0.05894414294412308
0.6777777777777778,-0.5000000000000001,0.07661901234308814
0.7,-0.5000000000000001,0.09673413874434159
0.7222222222222221,-0.5000000000000001,0.11862338279782192
0.7444444444444445,-0.5000000000000001,0.14128893225667144
0.7666666666666666,-0.5000000000000001,0.16345314161542776
0.788888888888889,-0.5000000000000001,0.1836646941558971
0.8111111111111111,-0.5000000000000001,0.20044967389635368
0.8333333333333333,-0.5000000000000001,0.21248695966329
0.8555555555555556,-0.5000000000000001,0.21877941333572312
0.8777777777777778,-0.5000000000000001,0.21879019475456796
0.8999999999999999,-0.5000000000000001,0.21251836942583166
0.922222222222222,-0.5000000000000001,0.20049904221275122
0.9444444444444446,-0.5000000000000001,0.18372799049718389
0.9666666666666668,-0.5000000000000001,0.16352551727466477
0.9888888888888889,-0.5000000000000001,0.14136532976218538
1.011111111111111,-0.5000000000000001,0.11869910671924587
1.0333333333333332,-0.5000000000000001,0.09680530117143919
1.0555555555555554,-0.5000000000000001,0.07668280112829524
1.077777777777778,-0.5000000000000001,0.058998901340050425
1.1,-0.5000000000000001,0.04408968503923757

-1.1,-0.47777777777777786,2.1166253642009138e-51
-1.077777777777778,-0.47777777777777786,2.7927429015816194e-50
-1.0555555555555556,-0.47777777777777786,3.579019990932646e-49
-1.0333333333333334,-0.47777777777777786,4.454956756611908e-48
-1.0111111111111113,-0.47777777777777786,5.386033575790723e-47
-0.9888888888888889,-0.47777777777777786,6.3247127967949326e-46
-0.9666666666666668,-0.47777777777777786,7.213711092860556e-45
-0.9444444444444445,-0.47777777777777786,7.991399792170679e-44
-0.9222222222222223,-0.47777777777777786,8.598706836152477e-43
-0.9000000000000001,-0.47777777777777786,8.986479589004323e-42
-0.8777777777777779,-0.47777777777777786,9.122044818867843e-41
-0.8555555555555556,-0.47777777777777786,8.993753183242678e-40
-0.8333333333333335,-0.47777777777777786,8.612631706597856e-39
-0.8111111111111111,-0.47777777777777786,8.010819197109465e-38
-0.788888888888889,-0.47777777777777786,7.2370924409410635e-37
-0.7666666666666667,-0.47777777777777786,6.350346765492649e-36
-0.7444444444444445,-0.47777777777777786,5.412238009590412e-35
-0.7222222222222223,-0.47777777777777786,4.480252104024103e-34
-0.7000000000000001,-0.47777777777777786,3.6022523368923015e-33
-0.6777777777777778,-0.47777777777777786,2.8131437134031604e-32
-0.6555555555555557,-0.47777777777777786,2.1338103109161736e-31
-0.6333333333333334,-0.47777777777777786,1.572047978658576e-30
-0.6111111111111112,-0.47777777777777786,1.1249206136720863e-29
-0.5888888888888889,-0.47777777777777786,7.818510786309772e-29
-0.5666666666666668,-0.47777777777777786,5.278035228706579e-28
-0.5444444444444445,-0.47777777777777786,3.4607211296042695e-27
-0.5222222222222223,-0.47777777777777786,2.2039766749515424e-26
-0.5000000000000001,-0.47777777777777786,1.3633063183048302e-25
-0.47777777777777786,-0.47777777777777786,8.19079317207085e-25
-0.4555555555555556,-0.47777777777777786,4.779742769836496e-24
-0.43333333333333335,-0.47777777777777786,2.709125587193129e-23
-0.4111111111111112,-0.47777777777777786,1.4914194200924963e-22
-0.38888888888888895,-0.47777777777777786,7.974739155685635e-22
-0.3666666666666667,-0.47777777777777786,4.141705468490146e-21
-0.34444444444444455,-0.47777777777777786,2.089238222796894e-20
-0.3222222222222223,-0.47777777777777786,1.0236293630844212e-19
-0.30000000000000004,-0.47777777777777786,4.871284827575928e-19
-0.2777777777777778,-0.47777777777777786,2.2515952469234163e-18
-0.25555555555555565,-0.47777777777777786,1.0108416504000018e-17
-0.2333333333333334,-0.47777777777777786,4.4078005370120423e-17
-0.21111111111111114,-0.47777777777777786,1.8668384363880668e-16
-0.188888888888889,-0.47777777777777786,7.679580984548016e-16
-0.16666666666666674,-0.47777777777777786,3.0684164337245154e-15
-0.1444444444444445,-0.47777777777777786,1.1907951450335205e-14
-0.12222222222222223,-0.47777777777777786,4.488547084657169e-14
-0.10000000000000009,-0.47777777777777786,1.643313733764785e-13
-0.07777777777777772,-0.47777777777777786,5.843608994844875e-13
-0.05555555555555558,-0.47777777777777786,2.018309537514756e-12
-0.03333333333333344,-0.47777777777777786,6.7708056898525516e-12
-0.011111111111111072,-0.47777777777777786,2.2061695087944e-11
0.011111111111111072,-0.47777777777777786,6.982056355359327e-11
0.033333333333333215,-0.47777777777777786,2.146217645988841e-10
0.05555555555555558,-0.47777777777777786,6.407817101581528e-10
0.07777777777777772,-0.47777777777777786,1.8581996872939675e-09
0.09999999999999987,-0.47777777777777786,5.233841696555126e-09
0.12222222222222223,-0.47777777777777786,1.4318406986017981e-08
0.14444444444444438,-0.47777777777777786,3.804650230449674e-08
0.16666666666666652,-0.47777777777777786,9.819303463075557e-08
0.18888888888888888,-0.47777777777777786,2.46145857803325e-07
0.21111111111111103,-0.47777777777777786,5.993082853575377e-07
0.2333333333333334,-0.47777777777777786,1.4172743499641848e-06
0.25555555555555554,-0.47777777777777786,3.2553932853676884e-06
0.2777777777777777,-0.47777777777777786,7.262713046178509e-06
0.30000000000000004,-0.47777777777777786,1.573766107890455e-05
0.3222222222222222,-0.47777777777777786,3.3122824804085856e-05
0.34444444444444433,-0.47777777777777786,6.77111856105124e-05
0.3666666666666667,-0.47777777777777786,0.00013444335320999677
0.38888888888888884,-0.47777777777777786,0.0002592770731492998
0.411111111111111,-0.47777777777777786,0.000485662702903507
0.43333333333333335,-0.47777777777777786,0.0008835909158413012
0.4555555555555555,-0.47777777777777786,0.0015613978606596988
0.47777777777777786,-0.47777777777777786,0.0026799195756576845
0.5,-0.47777777777777786,0.00446761541577175
0.5222222222222221,-0.47777777777777786,0.007233952198945137
0.5444444444444445,-0.47777777777777786,0.011376831292619526
0.5666666666666667,-0.47777777777777786,0.01737852152358922
0.5888888888888888,-0.47777777777777786,0.025783991807862932
0.6111111111111112,-0.47777777777777786,0.03715637168655186
0.6333333333333333,-0.47777777777777786,0.05200705405557678
0.6555555555555554,-0.47777777777777786,0.07070286550503461
0.6777777777777778,-0.47777777777777786,0.09335929842651833
0.7,-0.47777777777777786,0.11973577809168463
0.7222222222222221,-0.47777777777777786,0.14915440882598097
0.7444444444444445,-0.47777777777777786,0.18046543719577265
0.7666666666666666,-0.47777777777777786,0.21207904782177356
0.788888888888889,-0.47777777777777786,0.24207351219098508
0.8111111111111111,-0.47777777777777786,0.26837530615150723
0.8333333333333333,-0.47777777777777786,0.288990525738728
0.8555555555555556,-0.47777777777777786,0.3022528631767073
0.8777777777777778,-0.47777777777777786,0.30704568873925103
0.8999999999999999,-0.47777777777777786,0.3029572440623552
0.922222222222222,-0.47777777777777786,0.2903390370629111
0.9444444444444446,-0.47777777777777786,0.27025595446974665
0.9666666666666668,-0.47777777777777786,0.24433791013976233
0.9888888888888889,-0.47777777777777786,0.21456168860331173
1.011111111111111,-0.47777777777777786,0.18300343325521795
1.0333333333333332,-0.47777777777777786,0.15160447739092675
1.0555555555555554,-0.47777777777777786,0.12198615562313594
1.077777777777778,-0.47777777777777786,0.0953355298282863
1.1,-0.47777777777777786,0.07236769541255508

-1.1,-0.4555555555555556,6.901355855303462e-52
-1.077777777777778,-0.4555555555555556,9.246029087261164e-51
-1.0555555555555556,-0.4555555555555556,1.2031529231021014e-49
-1.0333333333333334,-0.4555555555555556,1.5206565745590508e-48
-1.0111111111111113,-0.4555555555555556,1.866750139878769e-47
-0.9888888888888889,-0.4555555555555556,2.225799154968675e-46
-0.9666666666666668,-0.4555555555555556,2.5776887898550706e-45
-0.9444444444444445,-0.4555555555555556,2.8994773359674023e-44
-0.9222222222222223,-0.4555555555555556,3.1677702571504665e-43
-0.9000000000000001,-0.4555555555555556,3.361494113155138e-42
-0.8777777777777779,-0.4555555555555556,3.4646211322676083e-41
-0.8555555555555556,-0.4555555555555556,3.4683575225892634e-40
-0.8333333333333335,-0.4555555555555556,3.3723813441760565e-39
-0.8111111111111111,-0.4555555555555556,3.184888298802118e-38
-0.788888888888889,-0.4555555555555556,2.9214364063346333e-37
-0.7666666666666667,-0.4555555555555556,2.602815417333964e-36
-0.7444444444444445,-0.4555555555555556,2.2523454614006736e-35
-0.7222222222222223,-0.4555555555555556,1.8930903019071935e-34
-0.7000000000000001,-0.4555555555555556,1.5454407209585887e-33
-0.6777777777777778,-0.4555555555555556,1.2254005242599407e-32
-0.6555555555555557,-0.4555555555555556,9.437315171450275e-32
-0.6333333333333334,-0.4555555555555556,7.0593309130259715e-31
-0.6111111111111112,-0.4555555555555556,5.128889028781689e-30
-0.5888888888888889,-0.4555555555555556,3.6193263346643604e-29
-0.5666666666666668,-0.4555555555555556,2.480714917276449e-28
-0.5444444444444445,-0.4555555555555556,1.651469836320052e-27
-0.5222222222222223,-0.4555555555555556,1.0678471742934599e-26
-0.5000000000000001,-0.4555555555555556,6.706442821395377e-26
-0.47777777777777786,-0.4555555555555556,4.090910829133123e-25
-0.4555555555555556,-0.4555555555555556,2.4237758883740153e-24
-0.43333333333333335,-0.4555555555555556,1.3947923807560094e-23
-0.4111111111111112,-0.4555555555555556,7.79599095913408e-23
-0.38888888888888895,-0.4555555555555556,4.2323126202858163e-22
-0.3666666666666667,-0.4555555555555556,2.231663967492407e-21
-0.34444444444444455,-0.4555555555555556,1.1429428358673319e-20
-0.3222222222222223,-0.4555555555555556,5.685450226291576e-20
-0.30000000000000004,-0.4555555555555556,2.746944309142033e-19
-0.2777777777777778,-0.4555555555555556,1.2890788580981028e-18
-0.25555555555555565,-0.4555555555555556,5.875620696132561e-18
-0.2333333333333334,-0.4555555555555556,2.6011934430791466e-17
-0.21111111111111114,-0.4555555555555556,1.1185004907422045e-16
-0.188888888888889,-0.4555555555555556,4.6713707202709e-16
-0.16666666666666674,-0.4555555555555556,1.8949472013084543e-15
-0.1444444444444445,-0.4555555555555556,7.466112243097937e-15
-0.12222222222222223,-0.4555555555555556,2.8571729791591534e-14
-0.10000000000000009,-0.4555555555555556,1.0619967062421218e-13
-0.07777777777777772,-0.4555555555555556,3.8340203929962016e-13
-0.05555555555555558,-0.4555555555555556,1.3444054915909279e-12
-0.03333333333333344,-0.4555555555555556,4.5787902022852874e-12
-0.011111111111111072,-0.4555555555555556,1.5146623036313167e-11
0.011111111111111072,-0.4555555555555556,4.8665982042286906e-11
0.033333333333333215,-0.4555555555555556,1.5187271813931324e-10
0.05555555555555558,-0.4555555555555556,4.6033991914692966e-10
0.07777777777777772,-0.4555555555555556,1.3552583844875948e-09
0.09999999999999987,-0.4555555555555556,3.875343115753816e-09
0.12222222222222223,-0.4555555555555556,1.076323460488518e-08
0.14444444444444438,-0.4555555555555556,2.903488027232565e-08
0.16666666666666652,-0.4555555555555556,7.607498163585561e-08
0.18888888888888888,-0.4555555555555556,1.936012932351468e-07
0.21111111111111103,-0.4555555555555556,4.785410854989335e-07
0.2333333333333334,-0.4555555555555556,1.148880300222155e-06
0.25555555555555554,-0.4555555555555556,2.6790135382733497e-06
0.2777777777777777,-0.4555555555555556,6.06763719117759e-06
0.30000000000000004,-0.4555555555555556,1.3347774750570318e-05
0.3222222222222222,-0.4555555555555556,2.851955200530606e-05
0.34444444444444433,-0.4555555555555556,5.918628652156836e-05
0.3666666666666667,-0.4555555555555556,0.00011930098947526832
0.38888888888888884,-0.4555555555555556,0.0002335670400449776
0.411111111111111,-0.4555555555555556,0.00044414382016000315
0.43333333333333335,-0.4555555555555556,0.0008203142258468234
0.4555555555555555,-0.4555555555555556,0.001471571651042508
0.47777777777777786,-0.4555555555555556,0.002564053780737461
0.5,-0.4555555555555556,0.0043392771838717085
0.5222222222222221,-0.4555555555555556,0.007132671095645235
0.5444444444444445,-0.4555555555555556,0.011387582691198514
0.5666666666666667,-0.4555555555555556,0.017658565752975086
0.5888888888888888,-0.4555555555555556,0.026596460583594498
0.6111111111111112,-0.4555555555555556,0.03890781089239812
0.6333333333333333,-0.4555555555555556,0.05528334054058077
0.6555555555555554,-0.4555555555555556,0.07629503681846075
0.6777777777777778,-0.4555555555555556,0.10226872026568551
0.7,-0.4555555555555556,0.1331477643992253
0.7222222222222221,-0.4555555555555556,0.16837183951401566
0.7444444444444445,-0.4555555555555556,0.20679953247454505
0.7666666666666666,-0.4555555555555556,0.24670284851442464
0.788888888888889,-0.4555555555555556,0.2858533516001368
0.8111111111111111,-0.4555555555555556,0.32170434306544177
0.8333333333333333,-0.4555555555555556,0.3516535999187017
0.8555555555555556,-0.4555555555555556,0.373351342531035
0.8777777777777778,-0.4555555555555556,0.3850036710281951
0.8999999999999999,-0.4555555555555556,0.3856173137128139
0.922222222222222,-0.4555555555555556,0.3751393988170924
0.9444444444444446,-0.4555555555555556,0.3544649742484283
0.9666666666666668,-0.4555555555555556,0.32531079227366066
0.9888888888888889,-0.4555555555555556,0.28998004087050444
1.011111111111111,-0.4555555555555556,0.25106272106031347
1.0333333333333332,-0.4555555555555556,0.21112557395590692
1.0555555555555554,-0.4555555555555556,0.17244235278280054
1.077777777777778,-0.4555555555555556,0.13680170762741045
1.1,-0.4555555555555556,0.10541042815749002

-1.1,-0.43333333333333335,2.002587220067844e-52
-1.077777777777778,-0.43333333333333335,2.7216246283548955e-51
-1.0555555555555556,-0.43333333333333335,3.592600567015487e-50
-1.0333333333333334,-0.43333333333333335,4.6061021278329296e-49
-1.0111111111111113,-0.43333333333333335,5.735907147003659e-48
-0.9888888888888889,-0.43333333333333335,6.937685066079514e-47
-0.9666666666666668,-0.43333333333333335,8.150250726468509e-46
-0.9444444444444445,-0.43333333333333335,9.29975002993708e-45
-0.9222222222222223,-0.43333333333333335,1.0306601835758025e-43
-0.9000000000000001,-0.43333333333333335,1.1094395376097084e-42
-0.8777777777777779,-0.43333333333333335,1.15994045432027e-41
-0.8555555555555556,-0.43333333333333335,1.1779088012520837e-40
-0.8333333333333335,-0.43333333333333335,1.1618004837526965e-39
-0.8111111111111111,-0.43333333333333335,1.1130004835307046e-38
-0.788888888888889,-0.43333333333333335,1.0356262887642612e-37
-0.7666666666666667,-0.43333333333333335,9.35954403426815e-37
-0.7444444444444445,-0.43333333333333335,8.215807013799769e-36
-0.7222222222222223,-0.43333333333333335,7.004702223867937e-35
-0.7000000000000001,-0.43333333333333335,5.800601580610527e-34
-0.6777777777777778,-0.43333333333333335,4.665522681309377e-33
-0.6555555555555557,-0.43333333333333335,3.644781369847488e-32
-0.6333333333333334,-0.43333333333333335,2.7655821804497525e-31
-0.6111111111111112,-0.43333333333333335,2.038194200635277e-30
-0.5888888888888889,-0.43333333333333335,1.4589770544279623e-29
-0.5666666666666668,-0.43333333333333335,1.0143673645628902e-28
-0.5444444444444445,-0.43333333333333335,6.8499275807846585e-28
-0.5222222222222223,-0.43333333333333335,4.4928363184599305e-27
-0.5000000000000001,-0.43333333333333335,2.862194334542973e-26
-0.47777777777777786,-0.43333333333333335,1.7710121560688812e-25
-0.4555555555555556,-0.43333333333333335,1.0643583446194675e-24
-0.43333333333333335,-0.43333333333333335,6.212953436674439e-24
-0.4111111111111112,-0.43333333333333335,3.522509959020075e-23
-0.38888888888888895,-0.43333333333333335,1.9397701025431602e-22
-0.3666666666666667,-0.43333333333333335,1.0375097654035184e-21
-0.34444444444444455,-0.43333333333333335,5.389866698936259e-21
-0.3222222222222223,-0.43333333333333335,2.719617045932643e-20
-0.30000000000000004,-0.43333333333333335,1.3328503269986106e-19
-0.2777777777777778,-0.43333333333333335,6.344522014815746e-19
-0.25555555555555565,-0.43333333333333335,2.933325997671892e-18
-0.2333333333333334,-0.43333333333333335,1.317242244389716e-17
-0.21111111111111114,-0.43333333333333335,5.745328491150363e-17
-0.188888888888889,-0.43333333333333335,2.433929385185243e-16
-0.16666666666666674,-0.43333333333333335,1.0014862192749391e-15
-0.1444444444444445,-0.43333333333333335,4.002449628151708e-15
-0.12222222222222223,-0.43333333333333335,1.5536409699007476e-14
-0.10000000000000009,-0.43333333333333335,5.857595093672432e-14
-0.07777777777777772,-0.43333333333333335,2.14502284603288e-13
-0.05555555555555558,-0.43333333333333335,7.629364909053197e-13
-0.03333333333333344,-0.43333333333333335,2.6356561025403685e-12
-0.011111111111111072,-0.43333333333333335,8.843679376501973e-12
0.011111111111111072,-0.43333333333333335,2.8821801575037198e-11
0.033333333333333215,-0.43333333333333335,9.12332502923116e-11
0.05555555555555558,-0.43333333333333335,2.8049754130279785e-10
0.07777777777777772,-0.43333333333333335,8.376235083596192e-10
0.09999999999999987,-0.43333333333333335,2.4294756075568462e-09
0.12222222222222223,-0.43333333333333335,6.844159382626403e-09
0.14444444444444438,-0.43333333333333335,1.8727144934174647e-08
0.16666666666666652,-0.43333333333333335,4.976991666214444e-08
0.18888888888888888,-0.43333333333333335,1.284713061972075e-07
0.21111111111111103,-0.43333333333333335,3.220989058517271e-07
0.2333333333333334,-0.43333333333333335,7.843614531394848e-07
0.25555555555555554,-0.43333333333333335,1.8551845454727054e-06
0.2777777777777777,-0.43333333333333335,4.261886453807849e-06
0.30000000000000004,-0.43333333333333335,9.50956198054354e-06
0.3222222222222222,-0.43333333333333335,2.0609290098456655e-05
0.34444444444444433,-0.43333333333333335,4.3381986172238045e-05
0.3666666666666667,-0.43333333333333335,8.869511684272383e-05
0.38888888888888884,-0.43333333333333335,0.000176130215971605
0.411111111111111,-0.43333333333333335,0.00033971279409994145
0.43333333333333335,-0.43333333333333335,0.0006364053424831612
0.4555555555555555,-0.43333333333333335,0.0011579761305324499
0.47777777777777786,-0.43333333333333335,0.0020464883391656677
0.5,-0.43333333333333335,0.003512875978676872
0.5222222222222221,-0.43333333333333335,0.0058567978679953175
0.5444444444444445,-0.43333333333333335,0.009484218021388314
0.5666666666666667,-0.43333333333333335,0.014917178833084804
0.5888888888888888,-0.43333333333333335,0.022788499871375198
0.6111111111111112,-0.43333333333333335,0.03381338514653785
0.6333333333333333,-0.43333333333333335,0.048731012824970096
0.6555555555555554,-0.43333333333333335,0.06821283447566942
0.6777777777777778,-0.43333333333333335,0.09274075478654435
0.7,-0.43333333333333335,0.12246698518382372
0.7222222222222221,-0.43333333333333335,0.1570765296385221
0.7444444444444445,-0.43333333333333335,0.19568044988782377
0.7666666666666666,-0.43333333333333335,0.23677042179516342
0.788888888888889,-0.43333333333333335,0.2782603493424556
0.8111111111111111,-0.43333333333333335,0.31762821373684735
0.8333333333333333,-0.43333333333333335,0.3521524270329697
0.8555555555555556,-0.43333333333333335,0.37921557520681065
0.8777777777777778,-0.43333333333333335,0.39662995744524454
0.8999999999999999,-0.43333333333333335,0.4029291856284761
0.922222222222222,-0.43333333333333335,0.3975720123494123
0.9444444444444446,-0.43333333333333335,0.3810190998638776
0.9666666666666668,-0.43333333333333335,0.35466763055703876
0.9888888888888889,-0.43333333333333335,0.3206566300358531
1.011111111111111,-0.43333333333333335,0.28158061787296446
1.0333333333333332,-0.43333333333333335,0.24016468872111726
1.0555555555555554,-0.43333333333333335,0.1989570861626983
1.077777777777778,-0.43333333333333335,0.16008606569364195
1.1,-0.43333333333333335,0.1251098524851796

-1.1,-0.4111111111111112,5.839071025321621e-53
-1.077777777777778,-0.4111111111111112,8.043592121213914e-52
-1.0555555555555556,-0.4111111111111112,1.0762177787811455e-50
-1.0333333333333334,-0.4111111111111112,1.3986019322757925e-49
-1.0111111111111113,-0.4111111111111112,1.7653544831958666e-48
-0.9888888888888889,-0.4111111111111112,2.1642805893973193e-47
-0.9666666666666668,-0.4111111111111112,2.5771461159235286e-46
-0.9444444444444445,-0.4111111111111112,2.980631989011569e-45
-0.9222222222222223,-0.4111111111111112,3.348278015271521e-44
-0.9000000000000001,-0.4111111111111112,3.65324250068906e-43
-0.8777777777777779,-0.4111111111111112,3.871500575504863e-42
-0.8555555555555556,-0.4111111111111112,3.984960225366277e-41
-0.8333333333333335,-0.4111111111111112,3.983937251313787e-40
-0.8111111111111111,-0.4111111111111112,3.868519793087549e-39
-0.788888888888889,-0.4111111111111112,3.648555793386809e-38
-0.7666666666666667,-0.4111111111111112,3.3422658753941566e-37
-0.7444444444444445,-0.4111111111111112,2.9737525795747827e-36
-0.7222222222222223,-0.4111111111111112,2.5698779748433074e-35
-0.7000000000000001,-0.4111111111111112,2.1570688432018326e-34
-0.6777777777777778,-0.4111111111111112,1.7585687127772964e-33
-0.6555555555555557,-0.4111111111111112,1.3925106033879278e-32
-0.6333333333333334,-0.4111111111111112,1.0709803713991508e-31
-0.6111111111111112,-0.4111111111111112,8.000338140682015e-31
-0.5888888888888889,-0.4111111111111112,5.8046896650251945e-30
-0.5666666666666668,-0.4111111111111112,4.090661087940647e-29
-0.5444444444444445,-0.4111111111111112,2.7999599755745223e-28
-0.5222222222222223,-0.4111111111111112,1.861461150628352e-27
-0.5000000000000001,-0.4111111111111112,1.2019875230024137e-26
-0.47777777777777786,-0.4111111111111112,7.538583877417297e-26
-0.4555555555555556,-0.4111111111111112,4.592227676030979e-25
-0.43333333333333335,-0.4111111111111112,2.7170703297413226e-24
-0.4111111111111112,-0.4111111111111112,1.561428766239766e-23
-0.38888888888888895,-0.4111111111111112,8.715399505055409e-23
-0.3666666666666667,-0.4111111111111112,4.724939476128513e-22
-0.34444444444444455,-0.4111111111111112,2.487992269285236e-21
-0.3222222222222223,-0.4111111111111112,1.2724643665635954e-20
-0.30000000000000004,-0.4111111111111112,6.321003894904789e-20
-0.2777777777777778,-0.4111111111111112,3.0497926378806555e-19
-0.25555555555555565,-0.4111111111111112,1.4292177141977145e-18
-0.2333333333333334,-0.4111111111111112,6.505344398910341e-18
-0.21111111111111114,-0.4111111111111112,2.875981053223802e-17
-0.188888888888889,-0.4111111111111112,1.2349391858370245e-16
-0.16666666666666674,-0.4111111111111112,5.150494710814408e-16
-0.1444444444444445,-0.4111111111111112,2.0863931224928843e-15
-0.12222222222222223,-0.4111111111111112,8.208941521554203e-15
-0.10000000000000009,-0.4111111111111112,3.137054063681778e-14
-0.07777777777777772,-0.4111111111111112,1.1643958971744943e-13
-0.05555555555555558,-0.4111111111111112,4.197813606820816e-13
-0.03333333333333344,-0.4111111111111112,1.4699056399207928e-12
-0.011111111111111072,-0.4111111111111112,4.999189299521765e-12
0.011111111111111072,-0.4111111111111112,1.651404744524797e-11
0.033333333333333215,-0.4111111111111112,5.298479930206352e-11
0.05555555555555558,-0.4111111111111112,1.651174141282084e-10
0.07777777777777772,-0.4111111111111112,4.997793207908102e-10
0.09999999999999987,-0.4111111111111112,1.4692899396210927e-09
0.12222222222222223,-0.4111111111111112,4.195469281036197e-09
0.14444444444444438,-0.4111111111111112,1.163583097511411e-08
0.16666666666666652,-0.4111111111111112,3.134426423021671e-08
0.18888888888888888,-0.4111111111111112,8.20091994651498e-08
0.21111111111111103,-0.4111111111111112,2.0840631855919962e-07
0.2333333333333334,-0.4111111111111112,5.144024254358107e-07
0.25555555555555554,-0.4111111111111112,1.2332154277335596e-06
0.2777777777777777,-0.4111111111111112,2.8715653630685686e-06
0.30000000000000004,-0.4111111111111112,6.494448516372823e-06
0.3222222222222222,-0.4111111111111112,1.4266244578288918e-05
0.34444444444444433,-0.4111111111111112,3.0438333173569434e-05
0.3666666666666667,-0.4111111111111112,6.307770470219514e-05
0.38888888888888884,-0.4111111111111112,0.00012696227928329603
0.411111111111111,-0.4111111111111112,0.00024820890149202467
0.43333333333333335,-0.4111111111111112,0.0004713069102666512
0.4555555555555555,-0.4111111111111112,0.0008692287349396603
0.47777777777777786,-0.4111111111111112,0.0015570700610422839
0.5,-0.4111111111111112,0.002709106295552408
0.5222222222222221,-0.4111111111111112,0.004578126072691169
0.5444444444444445,-0.4111111111111112,0.007514381874218584
0.5666666666666667,-0.4111111111111112,0.011979607415850996
0.5888888888888888,-0.4111111111111112,0.018549650038343354
0.6111111111111112,-0.4111111111111112,0.027897973986059827
0.6333333333333333,-0.4111111111111112,0.04075242144580356
0.6555555555555554,-0.4111111111111112,0.05781998598989079
0.6777777777777778,-0.4111111111111112,0.07967945484929294
0.7,-0.4111111111111112,0.10664942897732986
0.7222222222222221,-0.4111111111111112,0.13864829171347554
0.7444444444444445,-0.4111111111111112,0.17507104305856203
0.7666666666666666,-0.4111111111111112,0.21471279376562422
0.788888888888889,-0.4111111111111112,0.2557674852707874
0.8111111111111111,-0.4111111111111112,0.295921521151003
0.8333333333333333,-0.4111111111111112,0.33254588207984437
0.8555555555555556,-0.4111111111111112,0.3629697261999906
0.8777777777777778,-0.4111111111111112,0.38479820629757816
0.8999999999999999,-0.4111111111111112,0.39622281512946395
0.922222222222222,-0.4111111111111112,0.3962686583330804
0.9444444444444446,-0.4111111111111112,0.3849317855487789
0.9666666666666668,-0.4111111111111112,0.3631797523325182
0.9888888888888889,-0.4111111111111112,0.33281530202437154
1.011111111111111,-0.4111111111111112,0.29622980116760356
1.0333333333333332,-0.4111111111111112,0.2560931790785968
1.0555555555555554,-0.4111111111111112,0.2150359532536909
1.077777777777778,-0.4111111111111112,0.1753751066011658
1.1,-0.4111111111111112,0.13892122992189965

-1.1,-0.38888888888888895,2.1427184877210614e-53
-1.077777777777778,-0.38888888888888895,2.9887092036947108e-52
-1.0555555555555556,-0.38888888888888895,4.0489896130217865e-51
-1.0333333333333334,-0.38888888888888895,5.327876139516166e-50
-1.0111111111111113,-0.38888888888888895,6.8093558575144826e-49
-0.9888888888888889,-0.38888888888888895,8.452835047769934e-48
-0.9666666666666668,-0.38888888888888895,1.0191619642793897e-46
-0.9444444444444445,-0.38888888888888895,1.1935166132182258e-45
-0.9222222222222223,-0.38888888888888895,1.3575573219202987e-44
-0.9000000000000001,-0.38888888888888895,1.4997964764130974e-43
-0.8777777777777779,-0.38888888888888895,1.609351556193965e-42
-0.8555555555555556,-0.38888888888888895,1.6773124118022127e-41
-0.8333333333333335,-0.38888888888888895,1.6979364687445786e-40
-0.8111111111111111,-0.38888888888888895,1.6694497422375266e-39
-0.788888888888889,-0.38888888888888895,1.5942987227905405e-38
-0.7666666666666667,-0.38888888888888895,1.478803537637067e-37
-0.7444444444444445,-0.38888888888888895,1.332280574376372e-36
-0.7222222222222223,-0.38888888888888895,1.1658034621592912e-35
-0.7000000000000001,-0.38888888888888895,9.908306089923967e-35
-0.6777777777777778,-0.38888888888888895,8.1793334766412e-34
-0.6555555555555557,-0.38888888888888895,6.55814237260687e-33
-0.6333333333333334,-0.38888888888888895,5.107262613057086e-32
-0.6111111111111112,-0.38888888888888895,3.863135668064005e-31
-0.5888888888888889,-0.38888888888888895,2.8381552669013524e-30
-0.5666666666666668,-0.38888888888888895,2.02524122590405e-29
-0.5444444444444445,-0.38888888888888895,1.4036595485838796e-28
-0.5222222222222223,-0.38888888888888895,9.449116947790279e-28
-0.5000000000000001,-0.38888888888888895,6.178244295437743e-27
-0.47777777777777786,-0.38888888888888895,3.9235874875224167e-26
-0.4555555555555556,-0.38888888888888895,2.4201707874713757e-25
-0.43333333333333335,-0.38888888888888895,1.449950232802965e-24
-0.4111111111111112,-0.38888888888888895,8.437321223543017e-24
-0.38888888888888895,-0.38888888888888895,4.768705208024002e-23
-0.3666666666666667,-0.38888888888888895,2.6178259661250218e-22
-0.34444444444444455,-0.38888888888888895,1.3958073067387957e-21
-0.3222222222222223,-0.38888888888888895,7.228606155526825e-21
-0.30000000000000004,-0.38888888888888895,3.6360350153571167e-20
-0.2777777777777778,-0.38888888888888895,1.776421196925197e-19
-0.25555555555555565,-0.38888888888888895,8.429624534570828e-19
-0.2333333333333334,-0.38888888888888895,3.885213671876461e-18
-0.21111111111111114,-0.38888888888888895,1.7392658782264993e-17
-0.188888888888889,-0.38888888888888895,7.562431170849423e-17
-0.16666666666666674,-0.38888888888888895,3.1937526738518646e-16
-0.1444444444444445,-0.38888888888888895,1.3100428873509001e-15
-0.12222222222222223,-0.38888888888888895,5.219322478039909e-15
-0.10000000000000009,-0.38888888888888895,2.019701235208031e-14
-0.07777777777777772,-0.38888888888888895,7.59109651045764e-14
-0.05555555555555558,-0.38888888888888895,2.7711898182077447e-13
-0.03333333333333344,-0.38888888888888895,9.82590169242061e-13
-0.011111111111111072,-0.38888888888888895,3.383942161879123e-12
0.011111111111111072,-0.38888888888888895,1.1319254467688772e-11
0.033333333333333215,-0.38888888888888895,3.677537321087817e-11
0.05555555555555558,-0.38888888888888895,1.160488192903579e-10
0.07777777777777772,-0.38888888888888895,3.556876072923698e-10
0.09999999999999987,-0.38888888888888895,1.0588662611701838e-09
0.12222222222222223,-0.38888888888888895,3.0616663030694244e-09
0.14444444444444438,-0.38888888888888895,8.598426116193103e-09
0.16666666666666652,-0.38888888888888895,2.3454405939515845e-08
0.18888888888888888,-0.38888888888888895,6.214043279277211e-08
0.21111111111111103,-0.38888888888888895,1.599073664783264e-07
0.2333333333333334,-0.38888888888888895,3.9967504050632114e-07
0.25555555555555554,-0.38888888888888895,9.702640545295492e-07
0.2777777777777777,-0.38888888888888895,2.2877955632617006e-06
0.30000000000000004,-0.38888888888888895,5.239487872023627e-06
0.3222222222222222,-0.38888888888888895,1.1654799825444252e-05
0.34444444444444433,-0.38888888888888895,2.518054641448649e-05
0.3666666666666667,-0.38888888888888895,5.284085443956881e-05
0.38888888888888884,-0.38888888888888895,0.00010770078331348058
0.411111111111111,-0.38888888888888895,0.00021321229243570773
0.43333333333333335,-0.38888888888888895,0.0004099680037571335
0.4555555555555555,-0.38888888888888895,0.0007656530750673656
0.47777777777777786,-0.38888888888888895,0.0013888599094311568
0.5,-0.38888888888888895,0.002446973093288858
0.5222222222222221,-0.38888888888888895,0.004187398429956102
0.5444444444444445,-0.38888888888888895,0.0069599114829821665
0.5666666666666667,-0.38888888888888895,0.011235890122684607
0.5888888888888888,-0.38888888888888895,0.017617958647161466
0.6111111111111112,-0.38888888888888895,0.026831689713153504
0.6333333333333333,-0.38888888888888895,0.039690337540472874
0.6555555555555554,-0.38888888888888895,0.05702507861755652
0.6777777777777778,-0.38888888888888895,0.07957768899360376
0.7,-0.38888888888888895,0.10786016514378695
0.7222222222222221,-0.38888888888888895,0.14199569111729798
0.7444444444444445,-0.38888888888888895,0.18156560290540297
0.7666666666666666,-0.38888888888888895,0.2254946852101806
0.788888888888889,-0.38888888888888895,0.2720090582487583
0.8111111111111111,-0.38888888888888895,0.318694629100613
0.8333333333333333,-0.38888888888888895,0.36266900573925603
0.8555555555555556,-0.38888888888888895,0.40085790934309623
0.8777777777777778,-0.38888888888888895,0.430343045795552
0.8999999999999999,-0.38888888888888895,0.44872827600605036
0.922222222222222,-0.38888888888888895,0.4544607683788647
0.9444444444444446,-0.38888888888888895,0.44704750206137267
0.9666666666666668,-0.38888888888888895,0.42712526164530784
0.9888888888888889,-0.38888888888888895,0.39637034340431443
1.011111111111111,-0.38888888888888895,0.3572657275764226
1.0333333333333332,-0.38888888888888895,0.3127705594593776
1.0555555555555554,-0.38888888888888895,0.2659528710864694
1.077777777777778,-0.38888888888888895,0.21964827834970554
1.1,-0.38888888888888895,0.17619566813613796

-1.1,-0.3666666666666667,8.948146749341185e-54
-1.077777777777778,-0.3666666666666667,1.2592776470277571e-52
-1.0555555555555556,-0.3666666666666667,1.7256991272057588e-51
-1.0333333333333334,-0.3666666666666667,2.2973421661313677e-50
-1.0111111111111113,-0.3666666666666667,2.970547472950577e-49
-0.9888888888888889,-0.3666666666666667,3.730724873888325e-48
-0.9666666666666668,-0.3666666666666667,4.550882047896997e-47
-0.9444444444444445,-0.3666666666666667,5.391921299933385e-46
-0.9222222222222223,-0.3666666666666667,6.204933229461945e-45
-0.9000000000000001,-0.3666666666666667,6.935476074862174e-44
-0.8777777777777779,-0.3666666666666667,7.52941155266609e-43
-0.8555555555555556,-0.3666666666666667,7.939467623582843e-42
-0.8333333333333335,-0.3666666666666667,8.13143717745962e-41
-0.8111111111111111,-0.3666666666666667,8.088887926650328e-40
-0.788888888888889,-0.3666666666666667,7.81548436709334e-39
-0.7666666666666667,-0.3666666666666667,7.334466812265964e-38
-0.7444444444444445,-0.3666666666666667,6.685390202500929e-37
-0.7222222222222223,-0.3666666666666667,5.918757304350427e-36
-0.7000000000000001,-0.3666666666666667,5.089555543052287e-35
-0.6777777777777778,-0.3666666666666667,4.250839755443855e-34
-0.6555555555555557,-0.3666666666666667,3.448380286393637e-33
-0.6333333333333334,-0.3666666666666667,2.7170717916139997e-32
-0.6111111111111112,-0.3666666666666667,2.0793739980244336e-31
-0.5888888888888889,-0.3666666666666667,1.545644577959984e-30
-0.5666666666666668,-0.3666666666666667,1.1159177520479267e-29
-0.5444444444444445,-0.3666666666666667,7.825286721772172e-29
-0.5222222222222223,-0.3666666666666667,5.329836032892008e-28
-0.5000000000000001,-0.3666666666666667,3.525924022798105e-27
-0.47777777777777786,-0.3666666666666667,2.265570380892184e-26
-0.4555555555555556,-0.3666666666666667,1.4139292190299068e-25
-0.43333333333333335,-0.3666666666666667,8.570837840783789e-25
-0.4111111111111112,-0.3666666666666667,5.046199088861643e-24
-0.38888888888888895,-0.3666666666666667,2.8856986223405275e-23
-0.3666666666666667,-0.3666666666666667,1.6028137064547668e-22
-0.34444444444444455,-0.3666666666666667,8.64690331308709e-22
-0.3222222222222223,-0.3666666666666667,4.530891195873227e-21
-0.30000000000000004,-0.3666666666666667,2.3059619359223766e-20
-0.2777777777777778,-0.3666666666666667,1.139898287680174e-19
-0.25555555555555565,-0.3666666666666667,5.473001030819068e-19
-0.2333333333333334,-0.3666666666666667,2.5522923320163274e-18
-0.21111111111111114,-0.3666666666666667,1.1560610098030028e-17
-0.188888888888889,-0.3666666666666667,5.0860021639515034e-17
-0.16666666666666674,-0.3666666666666667,2.173290446230531e-16
-0.1444444444444445,-0.3666666666666667,9.019956442647935e-16
-0.12222222222222223,-0.3666666666666667,3.636106078202204e-15
-0.10000000000000009,-0.3666666666666667,1.4236855575035833e-14
-0.07777777777777772,-0.3666666666666667,5.4142342285280576e-14
-0.05555555555555558,-0.3666666666666667,1.9998868395041829e-13
-0.03333333333333344,-0.3666666666666667,7.174955668738155e-13
-0.011111111111111072,-0.3666666666666667,2.500221206932432e-12
0.011111111111111072,-0.3666666666666667,8.462195520301217e-12
0.033333333333333215,-0.3666666666666667,2.7818459774960274e-11
0.05555555555555558,-0.3666666666666667,8.882362755413375e-11
0.07777777777777772,-0.3666666666666667,2.7546683954915867e-10
0.09999999999999987,-0.3666666666666667,8.297658141208096e-10
0.12222222222222223,-0.3666666666666667,2.427655943642847e-09
0.14444444444444438,-0.3666666666666667,6.898650105294242e-09
0.16666666666666652,-0.3666666666666667,1.9040856422317788e-08
0.18888888888888888,-0.3666666666666667,5.104511801788125e-08
0.21111111111111103,-0.3666666666666667,1.329129557878584e-07
0.2333333333333334,-0.3666666666666667,3.361443266809224e-07
0.25555555555555554,-0.3666666666666667,8.257139405760533e-07
0.2777777777777777,-0.3666666666666667,1.970057060650186e-06
0.30000000000000004,-0.3666666666666667,4.56534231117971e-06
0.3222222222222222,-0.3666666666666667,1.0275743073982883e-05
0.34444444444444433,-0.3666666666666667,2.246458872478486e-05
0.3666666666666667,-0.3666666666666667,4.770117178968561e-05
0.38888888888888884,-0.3666666666666667,9.837957901389514e-05
0.411111111111111,-0.3666666666666667,0.0001970725808804009
0.43333333333333335,-0.3666666666666667,0.00038343590404121613
0.4555555555555555,-0.3666666666666667,0.0007246105842973018
0.47777777777777786,-0.3666666666666667,0.0013300313876642128
0.5,-0.3666666666666667,0.0023711794509829382
0.5222222222222221,-0.3666666666666667,0.004105936864093503
0.5444444444444445,-0.3666666666666667,0.006905663612329144
0.5666666666666667,-0.3666666666666667,0.011280903266138023
0.5888888888888888,-0.3666666666666667,0.017898953129218315
0.6111111111111112,-0.3666666666666667,0.027583964301284503
0.6333333333333333,-0.3666666666666667,0.041288682506982866
0.6555555555555554,-0.3666666666666667,0.06002755518917709
0.6777777777777778,-0.3666666666666667,0.08476480554122615
0.7,-0.3666666666666667,0.11625878076363984
0.7222222222222221,-0.3666666666666667,0.15487496950665997
0.7444444444444445,-0.3666666666666667,0.20039273629840298
0.7666666666666666,-0.3666666666666667,0.25184189867969714
0.788888888888889,-0.3666666666666667,0.30741089708954655
0.8111111111111111,-0.3666666666666667,0.3644649688092182
0.8333333333333333,-0.3666666666666667,0.4196986586205688
0.8555555555555556,-0.3666666666666667,0.46942327918135957
0.8777777777777778,-0.3666666666666667,0.509960939981833
0.8999999999999999,-0.3666666666666667,0.5380894132101003
0.922222222222222,-0.3666666666666667,0.5514640711012245
0.9444444444444446,-0.3666666666666667,0.548940450643785
0.9666666666666668,-0.3666666666666667,0.5307359173348547
0.9888888888888889,-0.3666666666666667,0.4983987601193173
1.011111111111111,-0.3666666666666667,0.4545908107011394
1.0333333333333332,-0.3666666666666667,0.4027259115204372
1.0555555555555554,-0.3666666666666667,0.3465322924062517
1.077777777777778,-0.3666666666666667,0.28961634200310016
1.1,-0.3666666666666667,0.23509729183117808

-1.1,-0.34444444444444455,2.0653135773819765e-49
-1.077777777777778,-0.34444444444444455,1.8980040237840843e-49
-1.0555555555555556,-0.34444444444444455,1.7005785447895776e-49
-1.0333333333333334,-0.34444444444444455,1.5664152561430787e-49
-1.0111111111111113,-0.34444444444444455,2.527341049381992e-49
-0.9888888888888889,-0.34444444444444455,1.7411510321645176e-48
-0.9666666666666668,-0.34444444444444455,2.0305014684781924e-47
-0.9444444444444445,-0.34444444444444455,2.4229657645007266e-46
-0.9222222222222223,-0.34444444444444455,2.81801355030686e-45
-0.9000000000000001,-0.34444444444444455,3.1840743684177333e-44
-0.8777777777777779,-0.34444444444444455,3.494433645386971e-43
-0.8555555555555556,-0.34444444444444455,3.724929052035081e-42
-0.8333333333333335,-0.34444444444444455,3.85661637114335e-41
-0.8111111111111111,-0.34444444444444455,3.878306009728168e-40
-0.788888888888889,-0.34444444444444455,3.788130181755906e-39
-0.7666666666666667,-0.34444444444444455,3.593808244095898e-38
-0.7444444444444445,-0.34444444444444455,3.3115558381240324e-37
-0.7222222222222223,-0.34444444444444455,2.9638514599803403e-36
-0.7000000000000001,-0.34444444444444455,2.576486966307392e-35
-0.6777777777777778,-0.34444444444444455,2.1754375611956885e-34
-0.6555555555555557,-0.34444444444444455,1.7840722854852565e-33
-0.6333333333333334,-0.34444444444444455,1.4211025388383985e-32
-0.6111111111111112,-0.34444444444444455,1.0994754136168826e-31
-0.5888888888888889,-0.34444444444444455,8.262144016974044e-31
-0.5666666666666668,-0.34444444444444455,6.0304139556768586e-30
-0.5444444444444445,-0.34444444444444455,4.2751229439425534e-29
-0.5222222222222223,-0.34444444444444455,2.9437247894313653e-28
-0.5000000000000001,-0.34444444444444455,1.9687605942371635e-27
-0.47777777777777786,-0.34444444444444455,1.2788974207369834e-26
-0.4555555555555556,-0.34444444444444455,8.069109496823826e-26
-0.43333333333333335,-0.34444444444444455,4.944957847676809e-25
-0.4111111111111112,-0.34444444444444455,2.9433822083326244e-24
-0.38888888888888895,-0.34444444444444455,1.701679637558507e-23
-0.3666666666666667,-0.34444444444444455,9.555557115286062e-23
-0.34444444444444455,-0.34444444444444455,5.211722529788651e-22
-0.3222222222222223,-0.34444444444444455,2.7609186835597305e-21
-0.30000000000000004,-0.34444444444444455,1.420603877117649e-20
-0.2777777777777778,-0.34444444444444455,7.099690545521408e-20
-0.25555555555555565,-0.34444444444444455,3.4462984221154506e-19
-0.2333333333333334,-0.34444444444444455,1.6248503730134024e-18
-0.21111111111111114,-0.34444444444444455,7.44082161672711e-18
-0.188888888888889,-0.34444444444444455,3.309599413041156e-17
-0.16666666666666674,-0.34444444444444455,1.4298055604315952e-16
-0.1444444444444445,-0.34444444444444455,5.999644799261241e-16
-0.12222222222222223,-0.34444444444444455,2.445237782609618e-15
-0.10000000000000009,-0.34444444444444455,9.679739071152318e-15
-0.07777777777777772,-0.34444444444444455,3.7218013733297995e-14
-0.05555555555555558,-0.34444444444444455,1.3899197156316573e-13
-0.03333333333333344,-0.34444444444444455,5.04165606028653e-13
-0.011111111111111072,-0.34444444444444455,1.7762483381718848e-12
0.011111111111111072,-0.34444444444444455,6.0782858210221974e-12
0.033333333333333215,-0.34444444444444455,2.0202518333417866e-11
0.05555555555555558,-0.34444444444444455,6.521940803992165e-11
0.07777777777777772,-0.34444444444444455,2.0450086124724585e-10
0.09999999999999987,-0.34444444444444455,6.228168728975123e-10
0.12222222222222223,-0.34444444444444455,1.842351666028618e-09
0.14444444444444438,-0.34444444444444455,5.2933623083196034e-09
0.16666666666666652,-0.34444444444444455,1.4771943273919386e-08
0.18888888888888888,-0.34444444444444455,4.003967624609972e-08
0.21111111111111103,-0.34444444444444455,1.0541208230847565e-07
0.2333333333333334,-0.34444444444444455,2.695486313593599e-07
0.25555555555555554,-0.34444444444444455,6.694694550834919e-07
0.2777777777777777,-0.34444444444444455,1.6149954160792038e-06
0.30000000000000004,-0.34444444444444455,3.784066033221375e-06
0.3222222222222222,-0.34444444444444455,8.611781416272794e-06
0.34444444444444433,-0.34444444444444455,1.9035932801412396e-05
0.3666666666666667,-0.34444444444444455,4.0869770156600973e-05
0.38888888888888884,-0.34444444444444455,8.52269779230112e-05
0.411111111111111,-0.34444444444444455,0.00017262307081590826
0.43333333333333335,-0.34444444444444455,0.00033959980843634234
0.4555555555555555,-0.34444444444444455,0.0006489076268784929
0.47777777777777786,-0.34444444444444455,0.0012043290389524945
0.5,-0.34444444444444455,0.0021709722365668388
0.5222222222222221,-0.34444444444444455,0.003801107975934174
0.5444444444444445,-0.34444444444444455,0.006464172888058498
0.5666666666666667,-0.34444444444444455,0.010677326770789903
0.5888888888888888,-0.34444444444444455,0.01713006113695727
0.6111111111111112,-0.34444444444444455,0.02669328933562151
0.6333333333333333,-0.34444444444444455,0.04040099593568321
0.6555555555555554,-0.34444444444444455,0.059392121518922474
0.6777777777777778,-0.34444444444444455,0.08480322939808224
0.7,-0.34444444444444455,0.11760958617317739
0.7222222222222221,-0.34444444444444455,0.15842358090033504
0.7444444444444445,-0.34444444444444455,0.2072734596115358
0.7666666666666666,-0.34444444444444455,0.26339912517072334
0.788888888888889,-0.34444444444444455,0.3251110385866622
0.8111111111111111,-0.34444444444444455,0.38975873069769285
0.8333333333333333,-0.34444444444444455,0.45384414061446304
0.8555555555555556,-0.34444444444444455,0.5132918295422129
0.8777777777777778,-0.34444444444444455,0.5638566437510585
0.8999999999999999,-0.34444444444444455,0.6016165557051314
0.922222222222222,-0.34444444444444455,0.623472893505757
0.9444444444444446,-0.34444444444444455,0.6275698762363003
0.9666666666666668,-0.34444444444444455,0.6135547328017704
0.9888888888888889,-0.34444444444444455,0.5826278432238562
1.011111111111111,-0.34444444444444455,0.5373730196979839
1.0333333333333332,-0.34444444444444455,0.4814012037571485
1.0555555555555554,-0.34444444444444455,0.4188757054229603
1.077777777777778,-0.34444444444444455,0.35400537240151186
1.1,-0.34444444444444455,0.29059036358336543

-1.1,-0.3222222222222223,5.883594629611858e-43
-1.077777777777778,-0.3222222222222223,5.478156341242972e-43
-1.0555555555555556,-0.3222222222222223,4.95415624312575e-43
-1.0333333333333334,-0.3222222222222223,4.3515960758201725e-43
-1.0111111111111113,-0.3222222222222223,3.712539705885527e-43
-0.9888888888888889,-0.3222222222222223,3.076366754183941e-43
-0.9666666666666668,-0.3222222222222223,2.4760661682744322e-43
-0.9444444444444445,-0.3222222222222223,1.936598024204585e-43
-0.9222222222222223,-0.3222222222222223,1.4821389301862534e-43
-0.9000000000000001,-0.3222222222222223,1.227005087588334e-43
-0.8777777777777779,-0.3222222222222223,2.3645390522641534e-43
-0.8555555555555556,-0.3222222222222223,1.7645756665806632e-42
-0.8333333333333335,-0.3222222222222223,1.7930588932875773e-41
-0.8111111111111111,-0.3222222222222223,1.8183800455283503e-40
-0.788888888888889,-0.3222222222222223,1.7943094999610517e-39
-0.7666666666666667,-0.3222222222222223,1.7199214302599244e-38
-0.7444444444444445,-0.3222222222222223,1.6012958535649208e-37
-0.7222222222222223,-0.3222222222222223,1.4480489283207956e-36
-0.7000000000000001,-0.3222222222222223,1.2718719104938764e-35
-0.6777777777777778,-0.3222222222222223,1.0850555578726144e-34
-0.6555555555555557,-0.3222222222222223,8.991021300487348e-34
-0.6333333333333334,-0.3222222222222223,7.236265939894452e-33
-0.6111111111111112,-0.3222222222222223,5.656769011752573e-32
-0.5888888888888889,-0.3222222222222223,4.2950754326231424e-31
-0.5666666666666668,-0.3222222222222223,3.16753601724622e-30
-0.5444444444444445,-0.3222222222222223,2.2689281081119844e-29
-0.5222222222222223,-0.3222222222222223,1.5785862200204733e-28
-0.5000000000000001,-0.3222222222222223,1.0667539742438461e-27
-0.47777777777777786,-0.3222222222222223,7.001782455577555e-27
-0.4555555555555556,-0.3222222222222223,4.4637650744830663e-26
-0.43333333333333335,-0.3222222222222223,2.764027827653524e-25
-0.4111111111111112,-0.3222222222222223,1.662385907257898e-24
-0.38888888888888895,-0.3222222222222223,9.711126999248288e-24
-0.3666666666666667,-0.3222222222222223,5.51005277305333e-23
-0.34444444444444455,-0.3222222222222223,3.036618364127841e-22
-0.3222222222222223,-0.3222222222222223,1.6254476715922326e-21
-0.30000000000000004,-0.3222222222222223,8.450921856326987e-21
-0.2777777777777778,-0.3222222222222223,4.2675978285721877e-20
-0.25555555555555565,-0.3222222222222223,2.0932022035701435e-19
-0.2333333333333334,-0.3222222222222223,9.972112540597733e-19
-0.21111111111111114,-0.3222222222222223,4.614359648279568e-18
-0.188888888888889,-0.3222222222222223,2.0738817246636932e-17
-0.16666666666666674,-0.3222222222222223,9.053255851882245e-17
-0.1444444444444445,-0.3222222222222223,3.838608859509657e-16
-0.12222222222222223,-0.3222222222222223,1.5808518740985354e-15
-0.10000000000000009,-0.3222222222222223,6.323488562779034e-15
-0.07777777777777772,-0.3222222222222223,2.456804111880763e-14
-0.05555555555555558,-0.3222222222222223,9.271127405292001e-14
-0.03333333333333344,-0.3222222222222223,3.3981518854657725e-13
-0.011111111111111072,-0.3222222222222223,1.2097656079008927e-12
0.011111111111111072,-0.3222222222222223,4.1831928253546295e-12
0.033333333333333215,-0.3222222222222223,1.4049560176051847e-11
0.05555555555555558,-0.3222222222222223,4.583167827732509e-11
0.07777777777777772,-0.3222222222222223,1.4521683659137174e-10
0.09999999999999987,-0.3222222222222223,4.469061741890074e-10
0.12222222222222223,-0.3222222222222223,1.3358690912319471e-09
0.14444444444444438,-0.3222222222222223,3.878462570379678e-09
0.16666666666666652,-0.3222222222222223,1.0937132071176977e-08
0.18888888888888888,-0.3222222222222223,2.99568020385562e-08
0.21111111111111103,-0.3222222222222223,7.9695825997227e-08
0.2333333333333334,-0.3222222222222223,2.059319960116217e-07
0.25555555555555554,-0.3222222222222223,5.168448584938413e-07
0.2777777777777777,-0.3222222222222223,1.259924969127432e-06
0.30000000000000004,-0.3222222222222223,2.9831649590901617e-06
0.3222222222222222,-0.3222222222222223,6.860534483159492e-06
0.34444444444444433,-0.3222222222222223,1.5324514449596554e-05
0.3666666666666667,-0.3222222222222223,3.324785071931869e-05
0.38888888888888884,-0.3222222222222223,7.006296350977009e-05
0.411111111111111,-0.3222222222222223,0.0001434040765197077
0.43333333333333335,-0.3222222222222223,0.00028509037205170487
0.4555555555555555,-0.3222222222222223,0.0005504928172518999
0.47777777777777786,-0.3222222222222223,0.0010324494751245798
0.5,-0.3222222222222223,0.0018807626726971766
0.5222222222222221,-0.3222222222222223,0.0033277233684396675
0.5444444444444445,-0.3222222222222223,0.005718846762656684
0.5666666666666667,-0.3222222222222223,0.009545918437723604
0.5888888888888888,-0.3222222222222223,0.015476579689653934
0.6111111111111112,-0.3222222222222223,0.02437138774845446
0.6333333333333333,-0.3222222222222223,0.03727636242550957
0.6555555555555554,-0.3222222222222223,0.05537768286616251
0.6777777777777778,-0.3222222222222223,0.07990685082745838
0.7,-0.3222222222222223,0.11199051056861749
0.7222222222222221,-0.3222222222222223,0.15244963927366695
0.7444444444444445,-0.3222222222222223,0.20156704899474065
0.7666666666666666,-0.3222222222222223,0.25885742542247303
0.788888888888889,-0.3222222222222223,0.3228863334775145
0.8111111111111111,-0.3222222222222223,0.3911890041516944
0.8333333333333333,-0.3222222222222223,0.46033240356819594
0.8555555555555556,-0.3222222222222223,0.5261437068680929
0.8777777777777778,-0.3222222222222223,0.5840972110877004
0.8999999999999999,-0.3222222222222223,0.6298161560874117
0.922222222222222,-0.3222222222222223,0.6596147622306152
0.9444444444444446,-0.3222222222222223,0.670988125834871
0.9666666666666668,-0.3222222222222223,0.662959799606468
0.9888888888888889,-0.3222222222222223,0.6362201788341428
1.011111111111111,-0.3222222222222223,0.5930284961400308
1.0333333333333332,-0.3222222222222223,0.5368977170446232
1.0555555555555554,-0.3222222222222223,0.472123281470399
1.077777777777778,-0.3222222222222223,0.4032432766323155
1.1,-0.3222222222222223,0.3345235560269806

-1.1,-0.30000000000000004,6.028603835388813e-37
-1.077777777777778,-0.30000000000000004,5.688561620468813e-37
-1.0555555555555556,-0.30000000000000004,5.21352889853322e-37
-1.0333333333333334,-0.30000000000000004,4.640926606876554e-37
-1.0111111111111113,-0.30000000000000004,4.012556979376327e-37
-0.9888888888888889,-0.30000000000000004,3.3696230602317247e-37
-0.9666666666666668,-0.30000000000000004,2.748432197861818e-37
-0.9444444444444445,-0.30000000000000004,2.1773704802926064e-37
-0.9222222222222223,-0.30000000000000004,1.6754182112259022e-37
-0.9000000000000001,-0.30000000000000004,1.252154006316088e-37
-0.8777777777777779,-0.30000000000000004,9.08941916147736e-38
-0.8555555555555556,-0.30000000000000004,6.408587257654298e-38
-0.8333333333333335,-0.30000000000000004,4.3893144151212133e-38
-0.8111111111111111,-0.30000000000000004,2.926646120098314e-38
-0.788888888888889,-0.30000000000000004,1.962116086620386e-38
-0.7666666666666667,-0.30000000000000004,1.922506824779544e-38
-0.7444444444444445,-0.30000000000000004,7.671875956178399e-38
-0.7222222222222223,-0.30000000000000004,6.3904909774720735e-37
-0.7000000000000001,-0.30000000000000004,5.633219842677631e-36
-0.6777777777777778,-0.30000000000000004,4.85148796264463e-35
-0.6555555555555557,-0.30000000000000004,4.059849745765624e-34
-0.6333333333333334,-0.30000000000000004,3.299946481871753e-33
-0.6111111111111112,-0.30000000000000004,2.6052877858601484e-32
-0.5888888888888889,-0.30000000000000004,1.997816995578017e-31
-0.5666666666666668,-0.30000000000000004,1.4880133485725367e-30
-0.5444444444444445,-0.30000000000000004,1.0764876333956319e-29
-0.5222222222222223,-0.30000000000000004,7.564188275386513e-29
-0.5000000000000001,-0.30000000000000004,5.162578347377646e-28
-0.47777777777777786,-0.30000000000000004,3.422330873887362e-27
-0.4555555555555556,-0.30000000000000004,2.20357746659945e-26
-0.43333333333333335,-0.30000000000000004,1.3781154831761003e-25
-0.4111111111111112,-0.30000000000000004,8.371317955641114e-25
-0.38888888888888895,-0.30000000000000004,4.939158613942773e-24
-0.3666666666666667,-0.30000000000000004,2.830498921222865e-23
-0.34444444444444455,-0.30000000000000004,1.5755198304929583e-22
-0.3222222222222223,-0.30000000000000004,8.517959846110866e-22
-0.30000000000000004,-0.30000000000000004,4.472991909213957e-21
-0.2777777777777778,-0.30000000000000004,2.2814524495176316e-20
-0.25555555555555565,-0.30000000000000004,1.1302525374061908e-19
-0.2333333333333334,-0.30000000000000004,5.438639788921182e-19
-0.21111111111111114,-0.30000000000000004,2.5418844959838253e-18
-0.188888888888889,-0.30000000000000004,1.1539102105080238e-17
-0.16666666666666674,-0.30000000000000004,5.087903715235242e-17
-0.1444444444444445,-0.30000000000000004,2.1789957928716554e-16
-0.12222222222222223,-0.30000000000000004,9.064096401997912e-16
-0.10000000000000009,-0.30000000000000004,3.6622099061323586e-15
-0.07777777777777772,-0.30000000000000004,1.4371844847578043e-14
-0.05555555555555558,-0.30000000000000004,5.478130249897098e-14
-0.03333333333333344,-0.30000000000000004,2.0281623286572777e-13
-0.011111111111111072,-0.30000000000000004,7.293291483514783e-13
0.011111111111111072,-0.30000000000000004,2.547386886036445e-12
0.033333333333333215,-0.30000000000000004,8.642048571645139e-12
0.05555555555555558,-0.30000000000000004,2.847665220959603e-11
0.07777777777777772,-0.30000000000000004,9.114053456125545e-11
0.09999999999999987,-0.30000000000000004,2.8332480725474836e-10
0.12222222222222223,-0.30000000000000004,8.554763364201743e-10
0.14444444444444438,-0.30000000000000004,2.508890728711916e-09
0.16666666666666652,-0.30000000000000004,7.146704374311697e-09
0.18888888888888888,-0.30000000000000004,1.977334723487607e-08
0.21111111111111103,-0.30000000000000004,5.3137956770570147e-08
0.2333333333333334,-0.30000000000000004,1.3870105720140507e-07
0.25555555555555554,-0.30000000000000004,3.516453935816236e-07
0.2777777777777777,-0.30000000000000004,8.659250722734053e-07
0.30000000000000004,-0.30000000000000004,2.0711230225693885e-06
0.3222222222222222,-0.30000000000000004,4.811512934681998e-06
0.34444444444444433,-0.30000000000000004,1.085694351335201e-05
0.3666666666666667,-0.30000000000000004,2.379488653034713e-05
0.38888888888888884,-0.30000000000000004,5.065354176830783e-05
0.411111111111111,-0.30000000000000004,0.00010473361544435996
0.43333333333333335,-0.30000000000000004,0.00021033543989868735
0.4555555555555555,-0.30000000000000004,0.0004102880544630604
0.47777777777777786,-0.30000000000000004,0.0007773477252822472
0.5,-0.30000000000000004,0.0014305130135625565
0.5222222222222221,-0.30000000000000004,0.002556926807164351
0.5444444444444445,-0.30000000000000004,0.004439098310556956
0.5666666666666667,-0.30000000000000004,0.007485506549675378
0.5888888888888888,-0.30000000000000004,0.01226020048472473
0.6111111111111112,-0.30000000000000004,0.019504008460359618
0.6333333333333333,-0.30000000000000004,0.030137004996980587
0.6555555555555554,-0.30000000000000004,0.04522995900094875
0.6777777777777778,-0.30000000000000004,0.0659328988027558
0.7,-0.30000000000000004,0.09335294019669699
0.7222222222222221,-0.30000000000000004,0.1283818612171119
0.7444444444444445,-0.30000000000000004,0.17148619051353287
0.7666666666666666,-0.30000000000000004,0.22248689688464204
0.788888888888889,-0.30000000000000004,0.2803686871084195
0.8111111111111111,-0.30000000000000004,0.34316607137582145
0.8333333333333333,-0.30000000000000004,0.4079706553925522
0.8555555555555556,-0.30000000000000004,0.47108930066457155
0.8777777777777778,-0.30000000000000004,0.5283567612113501
0.8999999999999999,-0.30000000000000004,0.5755737713315863
0.922222222222222,-0.30000000000000004,0.609009968161757
0.9444444444444446,-0.30000000000000004,0.6258892188451792
0.9666666666666668,-0.30000000000000004,0.6247700283727572
0.9888888888888889,-0.30000000000000004,0.6057487606376948
1.011111111111111,-0.30000000000000004,0.5704459422801788
1.0333333333333332,-0.30000000000000004,0.5217783486802833
1.0555555555555554,-0.30000000000000004,0.46356132369108916
1.077777777777778,-0.30000000000000004,0.40001649499765524
1.1,-0.30000000000000004,0.3352726719934565

-1.1,-0.2777777777777778,2.2217756777164746e-31
-1.077777777777778,-0.2777777777777778,2.1246136684351614e-31
-1.0555555555555556,-0.2777777777777778,1.973346415109627e-31
-1.0333333333333334,-0.2777777777777778,1.7802061125615278e-31
-1.0111111111111113,-0.2777777777777778,1.5598428325626354e-31
-0.9888888888888889,-0.2777777777777778,1.3275014142043515e-31
-0.9666666666666668,-0.2777777777777778,1.09731859831251e-31
-0.9444444444444445,-0.2777777777777778,8.809963003567977e-32
-0.9222222222222223,-0.2777777777777778,6.87003621082109e-32
-0.9000000000000001,-0.2777777777777778,5.203404217254059e-32
-0.8777777777777779,-0.2777777777777778,3.8278922104184515e-32
-0.8555555555555556,-0.2777777777777778,2.7351139986376204e-32
-0.8333333333333335,-0.2777777777777778,1.8981684981328018e-32
-0.8111111111111111,-0.2777777777777778,1.2794923357366693e-32
-0.788888888888889,-0.2777777777777778,8.37691728563483e-33
-0.7666666666666667,-0.2777777777777778,5.326900471542768e-33
-0.7444444444444445,-0.2777777777777778,3.290121290200447e-33
-0.7222222222222223,-0.2777777777777778,1.9739884111151385e-33
-0.7000000000000001,-0.2777777777777778,1.1524295496999965e-33
-0.6777777777777778,-0.2777777777777778,6.717406630983967e-34
-0.6555555555555557,-0.2777777777777778,5.341006102665078e-34
-0.6333333333333334,-0.2777777777777778,1.635934225032312e-33
-0.6111111111111112,-0.2777777777777778,1.1598503207050181e-32
-0.5888888888888889,-0.2777777777777778,8.894244450325377e-32
-0.5666666666666668,-0.2777777777777778,6.674645330610791e-31
-0.5444444444444445,-0.2777777777777778,4.867647403467399e-30
-0.5222222222222223,-0.2777777777777778,3.448122654624692e-29
-0.5000000000000001,-0.2777777777777778,2.3724984697396177e-28
-0.47777777777777786,-0.2777777777777778,1.5855790902733312e-27
-0.4555555555555556,-0.2777777777777778,1.0292680599040346e-26
-0.43333333333333335,-0.2777777777777778,6.489745023558364e-26
-0.4111111111111112,-0.2777777777777778,3.9745252698201756e-25
-0.38888888888888895,-0.2777777777777778,2.364293129797964e-24
-0.3666666666666667,-0.2777777777777778,1.3660787829326184e-23
-0.34444444444444455,-0.2777777777777778,7.666700178344306e-23
-0.3222222222222223,-0.2777777777777778,4.179260670256712e-22
-0.30000000000000004,-0.2777777777777778,2.212832935315569e-21
-0.2777777777777778,-0.2777777777777778,1.1380357886391642e-20
-0.25555555555555565,-0.2777777777777778,5.684879704929632e-20
-0.2333333333333334,-0.2777777777777778,2.7583199786935857e-19
-0.21111111111111114,-0.2777777777777778,1.2999479328840545e-18
-0.188888888888889,-0.2777777777777778,5.9506602877747015e-18
-0.16666666666666674,-0.2777777777777778,2.64583152209789e-17
-0.1444444444444445,-0.2777777777777778,1.1426598925589343e-16
-0.12222222222222223,-0.2777777777777778,4.793243498882728e-16
-0.10000000000000009,-0.2777777777777778,1.9529883459824443e-15
-0.07777777777777772,-0.2777777777777778,7.729072925808975e-15
-0.05555555555555558,-0.2777777777777778,2.971068695731207e-14
-0.03333333333333344,-0.2777777777777778,1.1093164654417717e-13
-0.011111111111111072,-0.2777777777777778,4.0230519845064667e-13
0.011111111111111072,-0.2777777777777778,1.417141419338726e-12
0.033333333333333215,-0.2777777777777778,4.8487304680336775e-12
0.05555555555555558,-0.2777777777777778,1.6113880633423487e-11
0.07777777777777772,-0.2777777777777778,5.2015099274885385e-11
0.09999999999999987,-0.2777777777777778,1.6308568982622482e-10
0.12222222222222223,-0.2777777777777778,4.966601958279388e-10
0.14444444444444438,-0.2777777777777778,1.4691288147282299e-09
0.16666666666666652,-0.2777777777777778,4.2210195449664395e-09
0.18888888888888888,-0.2777777777777778,1.1779632955194613e-08
0.21111111111111103,-0.2777777777777778,3.193030058724295e-08
0.2333333333333334,-0.2777777777777778,8.406806540199466e-08
0.25555555555555554,-0.2777777777777778,2.149888034510728e-07
0.2777777777777777,-0.2777777777777778,5.340197503709112e-07
0.30000000000000004,-0.2777777777777778,1.288413981918342e-06
0.3222222222222222,-0.2777777777777778,3.0193267675115785e-06
0.34444444444444433,-0.2777777777777778,6.872604137751851e-06
0.3666666666666667,-0.2777777777777778,1.5194590883834626e-05
0.38888888888888884,-0.2777777777777778,3.262970211186752e-05
0.411111111111111,-0.2777777777777778,6.80602545519692e-05
0.43333333333333335,-0.2777777777777778,0.00013788922730755213
0.4555555555555555,-0.2777777777777778,0.00027134596155352765
0.47777777777777786,-0.2777777777777778,0.0005186478587872969
0.5,-0.2777777777777778,0.0009628928589725225
0.5222222222222221,-0.2777777777777778,0.001736358668868944
0.5444444444444445,-0.2777777777777778,0.003041283866708759
0.5666666666666667,-0.2777777777777778,0.0051740481887569785
0.5888888888888888,-0.2777777777777778,0.008549878064553129
0.6111111111111112,-0.2777777777777778,0.013722879877799566
0.6333333333333333,-0.2777777777777778,0.021393726532369366
0.6555555555555554,-0.2777777777777778,0.03239540431937981
0.6777777777777778,-0.2777777777777778,0.04764705958321804
0.7,-0.2777777777777778,0.06806823485463814
0.7222222222222221,-0.2777777777777778,0.0944514232820608
0.7444444444444445,-0.2777777777777778,0.1272999133862795
0.7666666666666666,-0.2777777777777778,0.16664920376949047
0.788888888888889,-0.2777777777777778,0.21190141717140198
0.8111111111111111,-0.2777777777777778,0.2617097563825162
0.8333333333333333,-0.2777777777777778,0.3139506231170195
0.8555555555555556,-0.2777777777777778,0.36581214545475615
0.8777777777777778,-0.2777777777777778,0.4140093769982258
0.8999999999999999,-0.2777777777777778,0.4551111461429573
0.922222222222222,-0.2777777777777778,0.48593698504219457
0.9444444444444446,-0.2777777777777778,0.5039617529335368
0.9666666666666668,-0.2777777777777778,0.5076568995030588
0.9888888888888889,-0.2777777777777778,0.49670445160818516
1.011111111111111,-0.2777777777777778,0.4720421807096676
1.0333333333333332,-0.2777777777777778,0.43573105408520985
1.0555555555555554,-0.2777777777777778,0.3906709505203805
1.077777777777778,-0.2777777777777778,0.3402190130127626
1.1,-0.2777777777777778,0.2877801597789268

-1.1,-0.25555555555555565,2.945053228307873e-26
-1.077777777777778,-0.25555555555555565,2.8540853274068233e-26
-1.0555555555555556,-0.25555555555555565,2.686484592679765e-26
-1.0333333333333334,-0.25555555555555565,2.4560960824690698e-26
-1.0111111111111113,-0.25555555555555565,2.1809712846335693e-26
-0.9888888888888889,-0.25555555555555565,1.8810404712415228e-26
-0.9666666666666668,-0.25555555555555565,1.5757594803301955e-26
-0.9444444444444445,-0.25555555555555565,1.2821100799972404e-26
-0.9222222222222223,-0.25555555555555565,1.0132212686404974e-26
-0.9000000000000001,-0.25555555555555565,7.777264644640873e-27
-0.8777777777777779,-0.25555555555555565,5.798198164848469e-27
-0.8555555555555556,-0.25555555555555565,4.198583820375381e-27
-0.8333333333333335,-0.25555555555555565,2.952950714149126e-27
-0.8111111111111111,-0.25555555555555565,2.0172195386979987e-27
-0.788888888888889,-0.25555555555555565,1.338424046177292e-27
-0.7666666666666667,-0.25555555555555565,8.625373139437796e-28
-0.7444444444444445,-0.25555555555555565,5.398904562340036e-28
-0.7222222222222223,-0.25555555555555565,3.2822904256323328e-28
-0.7000000000000001,-0.25555555555555565,1.9381704198671396e-28
-0.6777777777777778,-0.25555555555555565,1.1116051630701239e-28
-0.6555555555555557,-0.25555555555555565,6.19231992200167e-29
-0.6333333333333334,-0.25555555555555565,3.3504994240246844e-29
-0.6111111111111112,-0.25555555555555565,1.7613979126190204e-29
-0.5888888888888889,-0.25555555555555565,9.040612574525146e-30
-0.5666666666666668,-0.25555555555555565,4.859276511800826e-30
-0.5444444444444445,-0.25555555555555565,5.1059064027582936e-30
-0.5222222222222223,-0.25555555555555565,2.2087342108288384e-29
-0.5000000000000001,-0.25555555555555565,1.4630660638176309e-28
-0.47777777777777786,-0.25555555555555565,9.802129863961168e-28
-0.4555555555555556,-0.25555555555555565,6.396242988753078e-27
-0.43333333333333335,-0.25555555555555565,4.054828079589523e-26
-0.4111111111111112,-0.25555555555555565,2.496837145596216e-25
-0.38888888888888895,-0.25555555555555565,1.4933907989112349e-24
-0.3666666666666667,-0.25555555555555565,8.676046504426905e-24
-0.34444444444444455,-0.25555555555555565,4.895931935183878e-23
-0.3222222222222223,-0.25555555555555565,2.683576286731885e-22
-0.30000000000000004,-0.25555555555555565,1.428754357562219e-21
-0.2777777777777778,-0.25555555555555565,7.388669021128968e-21
-0.25555555555555565,-0.25555555555555565,3.711417857349455e-20
-0.2333333333333334,-0.25555555555555565,1.8108332588481185e-19
-0.21111111111111114,-0.25555555555555565,8.581871620533653e-19
-0.188888888888889,-0.25555555555555565,3.950485557889745e-18
-0.16666666666666674,-0.25555555555555565,1.7663787409352122e-17
-0.1444444444444445,-0.25555555555555565,7.671530871290942e-17
-0.12222222222222223,-0.25555555555555565,3.236272426617256e-16
-0.10000000000000009,-0.25555555555555565,1.3260897177580903e-15
-0.07777777777777772,-0.25555555555555565,5.277952908898233e-15
-0.05555555555555558,-0.25555555555555565,2.0404354154419654e-14
-0.03333333333333344,-0.25555555555555565,7.662048602584096e-14
-0.011111111111111072,-0.25555555555555565,2.7946770517132847e-13
0.011111111111111072,-0.25555555555555565,9.90108981518047e-13
0.033333333333333215,-0.25555555555555565,3.4072106506540615e-12
0.05555555555555558,-0.25555555555555565,1.1388841529223494e-11
0.07777777777777772,-0.25555555555555565,3.6976403164345125e-11
0.09999999999999987,-0.25555555555555565,1.1660959628447305e-10
0.12222222222222223,-0.25555555555555565,3.571974925644374e-10
0.14444444444444438,-0.25555555555555565,1.0627887752823145e-09
0.16666666666666652,-0.25555555555555565,3.071495826264579e-09
0.18888888888888888,-0.25555555555555565,8.622183842545158e-09
0.21111111111111103,-0.25555555555555565,2.3509801991187644e-08
0.2333333333333334,-0.25555555555555565,6.226514046103285e-08
0.25555555555555554,-0.25555555555555565,1.6017887727384287e-07
0.2777777777777777,-0.25555555555555565,4.002485383573195e-07
0.30000000000000004,-0.25555555555555565,9.714455510481586e-07
0.3222222222222222,-0.25555555555555565,2.2901890590066254e-06
0.34444444444444433,-0.25555555555555565,5.244309727943768e-06
0.3666666666666667,-0.25555555555555565,1.1664588400910771e-05
0.38888888888888884,-0.25555555555555565,2.5200813172319725e-05
0.411111111111111,-0.25555555555555565,5.288392767375985e-05
0.43333333333333335,-0.25555555555555565,0.0001077945549925208
0.4555555555555555,-0.25555555555555565,0.00021341939277552552
0.47777777777777786,-0.25555555555555565,0.0004104259680770547
0.5,-0.25555555555555565,0.0007666544104074842
0.5222222222222221,-0.25555555555555565,0.0013910036245882672
0.5444444444444445,-0.25555555555555565,0.002451436571400812
0.5666666666666667,-0.25555555555555565,0.004196399197849903
0.5888888888888888,-0.25555555555555565,0.006977448258107583
0.6111111111111112,-0.25555555555555565,0.011268863221781996
0.6333333333333333,-0.25555555555555565,0.017677758755728978
0.6555555555555554,-0.25555555555555565,0.026936295572840958
0.6777777777777778,-0.25555555555555565,0.03986686301001725
0.7,-0.25555555555555565,0.057312551782580774
0.7222222222222221,-0.25555555555555565,0.08002964146120305
0.7444444444444445,-0.25555555555555565,0.10854639354479008
0.7666666666666666,-0.25555555555555565,0.14300238625981077
0.788888888888889,-0.25555555555555565,0.18299300369924174
0.8111111111111111,-0.25555555555555565,0.22745158052610626
0.8333333333333333,-0.25555555555555565,0.2746038743684224
0.8555555555555556,-0.25555555555555565,0.3220234851660857
0.8777777777777778,-0.25555555555555565,0.3668018956920654
0.8999999999999999,-0.25555555555555565,0.4058249021939331
0.922222222222222,-0.25555555555555565,0.43612287334820204
0.9444444444444446,-0.25555555555555565,0.4552417066900108
0.9666666666666668,-0.25555555555555565,0.46157064621406335
0.9888888888888889,-0.25555555555555565,0.4545663011380476
1.011111111111111,-0.25555555555555565,0.4348296614148177
1.0333333333333332,-0.25555555555555565,0.40402097325931996
1.0555555555555554,-0.25555555555555565,0.36462919454821946
1.077777777777778,-0.25555555555555565,0.31964042398395837
1.1,-0.25555555555555565,0.2721664847317563

-1.1,-0.2333333333333334,1.404092080255098e-21
-1.077777777777778,-0.2333333333333334,1.3789973610778368e-21
-1.0555555555555556,-0.2333333333333334,1.315451611705886e-21
-1.0333333333333334,-0.2333333333333334,1.2187929028845558e-21
-1.0111111111111113,-0.2333333333333334,1.096802805889909e-21
-0.9888888888888889,-0.2333333333333334,9.58673639789089e-22
-0.9666666666666668,-0.2333333333333334,8.138729529181966e-22
-0.9444444444444445,-0.2333333333333334,6.710981521642029e-22
-0.9222222222222223,-0.2333333333333334,5.374759883107939e-22
-0.9000000000000001,-0.2333333333333334,4.180956873594393e-22
-0.8777777777777779,-0.2333333333333334,3.15890020242518e-22
-0.8555555555555556,-0.2333333333333334,2.3181403179440074e-22
-0.8333333333333335,-0.2333333333333334,1.6522932632255086e-22
-0.8111111111111111,-0.2333333333333334,1.1438738738561854e-22
-0.788888888888889,-0.2333333333333334,7.691530143167595e-23
-0.7666666666666667,-0.2333333333333334,5.023321203624504e-23
-0.7444444444444445,-0.2333333333333334,3.1864913829828576e-23
-0.7222222222222223,-0.2333333333333334,1.9632614762127142e-23
-0.7000000000000001,-0.2333333333333334,1.1748627602506876e-23
-0.6777777777777778,-0.2333333333333334,6.828726648805605e-24
-0.6555555555555557,-0.2333333333333334,3.8551023761507265e-24
-0.6333333333333334,-0.2333333333333334,2.1138574650113752e-24
-0.6111111111111112,-0.2333333333333334,1.125794397851243e-24
-0.5888888888888889,-0.2333333333333334,5.823526998526629e-25
-0.5666666666666668,-0.2333333333333334,2.9258843217188784e-25
-0.5444444444444445,-0.2333333333333334,1.4278369986048377e-25
-0.5222222222222223,-0.2333333333333334,6.769347801748618e-26
-0.5000000000000001,-0.2333333333333334,3.128338888966357e-26
-0.47777777777777786,-0.2333333333333334,1.4797403267480578e-26
-0.4555555555555556,-0.2333333333333334,1.1739208336243391e-26
-0.43333333333333335,-0.2333333333333334,3.882730404789703e-26
-0.4111111111111112,-0.2333333333333334,2.2571256835591694e-25
-0.38888888888888895,-0.2333333333333334,1.3519620230366997e-24
-0.3666666666666667,-0.2333333333333334,7.897573814514358e-24
-0.34444444444444455,-0.2333333333333334,4.4823102419670595e-23
-0.3222222222222223,-0.2333333333333334,2.4710429253522355e-22
-0.30000000000000004,-0.2333333333333334,1.3231882323220452e-21
-0.2777777777777778,-0.2333333333333334,6.882171088544339e-21
-0.25555555555555565,-0.2333333333333334,3.4768965690561357e-20
-0.2333333333333334,-0.2333333333333334,1.706163143390478e-19
-0.21111111111111114,-0.2333333333333334,8.132270710206493e-19
-0.188888888888889,-0.2333333333333334,3.765005314081062e-18
-0.16666666666666674,-0.2333333333333334,1.693097093031176e-17
-0.1444444444444445,-0.2333333333333334,7.395382612371928e-17
-0.12222222222222223,-0.2333333333333334,3.137631628409668e-16
-0.10000000000000009,-0.2333333333333334,1.2930216373849627e-15
-0.07777777777777772,-0.2333333333333334,5.175736667449269e-15
-0.05555555555555558,-0.2333333333333334,2.0123388087538603e-14
-0.03333333333333344,-0.2333333333333334,7.599632554305353e-14
-0.011111111111111072,-0.2333333333333334,2.7877039913762176e-13
0.011111111111111072,-0.2333333333333334,9.932608096767567e-13
0.033333333333333215,-0.2333333333333334,3.437498635877522e-12
0.05555555555555558,-0.2333333333333334,1.1555383677500309e-11
0.07777777777777772,-0.2333333333333334,3.773017480903579e-11
0.09999999999999987,-0.2333333333333334,1.1966189791989035e-10
0.12222222222222223,-0.2333333333333334,3.686256818912916e-10
0.14444444444444438,-0.2333333333333334,1.1030061514537169e-09
0.16666666666666652,-0.2333333333333334,3.2057742359747378e-09
0.18888888888888888,-0.2333333333333334,9.050042090518027e-09
0.21111111111111103,-0.2333333333333334,2.4815951963943515e-08
0.2333333333333334,-0.2333333333333334,6.609581583260321e-08
0.25555555555555554,-0.2333333333333334,1.709935360160628e-07
0.2777777777777777,-0.2333333333333334,4.2968295709170704e-07
0.30000000000000004,-0.2333333333333334,1.0487676517618503e-06
0.3222222222222222,-0.2333333333333334,2.4864124422505808e-06
0.34444444444444433,-0.2333333333333334,5.725715964297031e-06
0.3666666666666667,-0.2333333333333334,1.2807052333473173e-05
0.38888888888888884,-0.2333333333333334,2.7824754026008336e-05
0.411111111111111,-0.2333333333333334,5.871867680905254e-05
0.43333333333333335,-0.2333333333333334,0.00012036049786913023
0.4555555555555555,-0.2333333333333334,0.00023963734014512074
0.47777777777777786,-0.2333333333333334,0.0004634339189350087
0.5,-0.2333333333333334,0.0008705304484578483
0.5222222222222221,-0.2333333333333334,0.0015883380849920164
0.5444444444444445,-0.2333333333333334,0.0028149117169989934
0.5666666666666667,-0.2333333333333334,0.004845621251768489
0.5888888888888888,-0.2333333333333334,0.00810208920873631
0.6111111111111112,-0.2333333333333334,0.013158532463144015
0.6333333333333333,-0.2333333333333334,0.02075777419811196
0.6555555555555554,-0.2333333333333334,0.03180658289028314
0.6777777777777778,-0.2333333333333334,0.0473386815663743
0.7,-0.2333333333333334,0.06843499320943515
0.7222222222222221,-0.2333333333333334,0.09609554093274804
0.7444444444444445,-0.2333333333333334,0.13106634584076038
0.7666666666666666,-0.2333333333333334,0.1736369330727368
0.788888888888889,-0.2333333333333334,0.22343746315158947
0.8111111111111111,-0.2333333333333334,0.2792755134650962
0.8333333333333333,-0.2333333333333334,0.33905700281387324
0.8555555555555556,-0.2333333333333334,0.3998301885850608
0.8777777777777778,-0.2333333333333334,0.4579746708746387
0.8999999999999999,-0.2333333333333334,0.5095307066259538
0.922222222222222,-0.2333333333333334,0.5506330814696607
0.9444444444444446,-0.2333333333333334,0.5779859535324214
0.9666666666666668,-0.2333333333333334,0.5892984856885031
0.9888888888888889,-0.2333333333333334,0.5836015450858304
1.011111111111111,-0.2333333333333334,0.5613847593653506
1.0333333333333332,-0.2333333333333334,0.5245270507987645
1.0555555555555554,-0.2333333333333334,0.4760343149809968
1.077777777777778,-0.2333333333333334,0.41963503178459105
1.1,-0.2333333333333334,0.3593091939031694

-1.1,-0.21111111111111114,2.4077287687800436e-17
-1.077777777777778,-0.21111111111111114,2.3964559355250175e-17
-1.0555555555555556,-0.21111111111111114,2.3167273766689832e-17
-1.0333333333333334,-0.21111111111111114,2.17532429637724e-17
-1.0111111111111113,-0.21111111111111114,1.9838858840672823e-17
-0.9888888888888889,-0.21111111111111114,1.7573285348617317e-17
-0.9666666666666668,-0.21111111111111114,1.5119339937503522e-17
-0.9444444444444445,-0.21111111111111114,1.2634448783900441e-17
-0.9222222222222223,-0.21111111111111114,1.0254709542827068e-17
-0.9000000000000001,-0.21111111111111114,8.084143710584884e-18
-0.8777777777777779,-0.21111111111111114,6.189966287752178e-18
-0.8555555555555556,-0.21111111111111114,4.603478711549537e-18
-0.8333333333333335,-0.21111111111111114,3.3252751854371626e-18
-0.8111111111111111,-0.21111111111111114,2.3329887294713956e-18
-0.788888888888889,-0.21111111111111114,1.5897955864723088e-18
-0.7666666666666667,-0.21111111111111114,1.052236906113712e-18
-0.7444444444444445,-0.21111111111111114,6.764401392624905e-19
-0.7222222222222223,-0.21111111111111114,4.223658605828592e-19
-0.7000000000000001,-0.21111111111111114,2.561485143701117e-19
-0.6777777777777778,-0.21111111111111114,1.5088236136904387e-19
-0.6555555555555557,-0.21111111111111114,8.632343235295021e-20
-0.6333333333333334,-0.21111111111111114,4.796920546250116e-20
-0.6111111111111112,-0.21111111111111114,2.589047074325006e-20
-0.5888888888888889,-0.21111111111111114,1.3572534855699194e-20
-0.5666666666666668,-0.21111111111111114,6.910756348030333e-21
-0.5444444444444445,-0.21111111111111114,3.417698865534133e-21
-0.5222222222222223,-0.21111111111111114,1.6416690392148586e-21
-0.5000000000000001,-0.21111111111111114,7.659158785578775e-22
-0.47777777777777786,-0.21111111111111114,3.4707310521829825e-22
-0.4555555555555556,-0.21111111111111114,1.5276253420155609e-22
-0.43333333333333335,-0.21111111111111114,6.533452322146956e-23
-0.4111111111111112,-0.21111111111111114,2.7315037843105925e-23
-0.38888888888888895,-0.21111111111111114,1.2151217263951678e-23
-0.3666666666666667,-0.21111111111111114,1.1443087170266144e-23
-0.34444444444444455,-0.21111111111111114,4.2565216145056695e-23
-0.3222222222222223,-0.21111111111111114,2.2793393553662137e-22
-0.30000000000000004,-0.21111111111111114,1.2264712173336607e-21
-0.2777777777777778,-0.21111111111111114,6.424937464519855e-21
-0.25555555555555565,-0.21111111111111114,3.269711311127877e-20
-0.2333333333333334,-0.21111111111111114,1.616279974513013e-19
-0.21111111111111114,-0.21111111111111114,7.760438815124613e-19
-0.188888888888889,-0.21111111111111114,3.619246515526671e-18
-0.16666666666666674,-0.21111111111111114,1.6395029443416825e-17
-0.1444444444444445,-0.21111111111111114,7.213870738023337e-17
-0.12222222222222223,-0.21111111111111114,3.0830928273117264e-16
-0.10000000000000009,-0.21111111111111114,1.2798730841324452e-15
-0.07777777777777772,-0.21111111111111114,5.1607074701148935e-15
-0.05555555555555558,-0.21111111111111114,2.0212199723901007e-14
-0.03333333333333344,-0.21111111111111114,7.689177631613737e-14
-0.011111111111111072,-0.21111111111111114,2.841241520496348e-13
0.011111111111111072,-0.21111111111111114,1.0197608370255818e-12
0.033333333333333215,-0.21111111111111114,3.5550883339865372e-12
0.05555555555555558,-0.21111111111111114,1.203827682838344e-11
0.07777777777777772,-0.21111111111111114,3.95949766824673e-11
0.09999999999999987,-0.21111111111111114,1.264962543667224e-10
0.12222222222222223,-0.21111111111111114,3.925337675471806e-10
0.14444444444444438,-0.21111111111111114,1.1831454430367297e-09
0.16666666666666652,-0.21111111111111114,3.463865162266103e-09
0.18888888888888888,-0.21111111111111114,9.850210795960826e-09
0.21111111111111103,-0.21111111111111114,2.720769495537835e-08
0.2333333333333334,-0.21111111111111114,7.299609509160013e-08
0.25555555555555554,-0.21111111111111114,1.9022567552645044e-07
0.2777777777777777,-0.21111111111111114,4.815043836666256e-07
0.30000000000000004,-0.21111111111111114,1.1838397948087919e-06
0.3222222222222222,-0.21111111111111114,2.8271391121667334e-06
0.34444444444444433,-0.21111111111111114,6.557872277278941e-06
0.3666666666666667,-0.21111111111111114,1.4775433658665404e-05
0.38888888888888884,-0.21111111111111114,3.233545693134242e-05
0.411111111111111,-0.21111111111111114,6.873520448049125e-05
0.43333333333333335,-0.21111111111111114,0.00014191911470541333
0.4555555555555555,-0.21111111111111114,0.0002846190552835058
0.47777777777777786,-0.21111111111111114,0.00055443219984885
0.5,-0.21111111111111114,0.0010490454093961667
0.5222222222222221,-0.21111111111111114,0.0019279753594873372
0.5444444444444445,-0.21111111111111114,0.003441676113680674
0.5666666666666667,-0.21111111111111114,0.00596760160566876
0.5888888888888888,-0.21111111111111114,0.010050575522955714
0.6111111111111112,-0.21111111111111114,0.016441570707934783
0.6333333333333333,-0.21111111111111114,0.02612503741796999
0.6555555555555554,-0.21111111111111114,0.04032104330658903
0.6777777777777778,-0.21111111111111114,0.060446033002197266
0.7,-0.21111111111111114,0.08801668961551158
0.7222222222222221,-0.21111111111111114,0.1244868336522797
0.7444444444444445,-0.21111111111111114,0.17101844601530217
0.7666666666666666,-0.21111111111111114,0.22820419138252857
0.788888888888889,-0.21111111111111114,0.2957776709240031
0.8111111111111111,-0.21111111111111114,0.37236447554005564
0.8333333333333333,-0.21111111111111114,0.45533618954824845
0.8555555555555556,-0.21111111111111114,0.5408254855158432
0.8777777777777778,-0.21111111111111114,0.6239404816648872
0.8999999999999999,-0.21111111111111114,0.6991819314749033
0.922222222222222,-0.21111111111111114,0.7610237841034125
0.9444444444444446,-0.21111111111111114,0.8045763210561824
0.9666666666666668,-0.21111111111111114,0.8262229064740221
0.9888888888888889,-0.21111111111111114,0.8241156596997707
1.011111111111111,-0.21111111111111114,0.7984358649580601
1.0333333333333332,-0.21111111111111114,0.751368226989914
1.0555555555555554,-0.21111111111111114,0.6867940423789199
1.077777777777778,-0.21111111111111114,0.6097630457186352
1.1,-0.21111111111111114,0.5258435554229407

-1.1,-0.188888888888889,1.4850090685951972e-13
-1.077777777777778,-0.188888888888889,1.497907625383893e-13
-1.0555555555555556,-0.188888888888889,1.4675217764838498e-13
-1.0333333333333334,-0.188888888888889,1.3964573435633237e-13
-1.0111111111111113,-0.188888888888889,1.290667549322676e-13
-0.9888888888888889,-0.188888888888889,1.1586298272621382e-13
-0.9666666666666668,-0.188888888888889,1.0102261710871653e-13
-0.9444444444444445,-0.188888888888889,8.555317329678759e-14
-0.9222222222222223,-0.188888888888889,7.037156790210705e-14
-0.9000000000000001,-0.188888888888889,5.6221435321978135e-14
-0.8777777777777779,-0.188888888888889,4.362648541922229e-14
-0.8555555555555556,-0.188888888888889,3.2880780862033926e-14
-0.8333333333333335,-0.188888888888889,2.4070084511382375e-14
-0.8111111111111111,-0.188888888888889,1.711420399983191e-14
-0.788888888888889,-0.188888888888889,1.1818963480466333e-14
-0.7666666666666667,-0.188888888888889,7.9276720116386e-15
-0.7444444444444445,-0.188888888888889,5.164824325327323e-15
-0.7222222222222223,-0.188888888888889,3.2682030526249816e-15
-0.7000000000000001,-0.188888888888889,2.0086584931256602e-15
-0.6777777777777778,-0.188888888888889,1.1990761821889445e-15
-0.6555555555555557,-0.188888888888889,6.952340666220453e-16
-0.6333333333333334,-0.188888888888889,3.9152446920722066e-16
-0.6111111111111112,-0.188888888888889,2.141560615749049e-16
-0.5888888888888889,-0.188888888888889,1.1377462958819607e-16
-0.5666666666666668,-0.188888888888889,5.87089193052909e-17
-0.5444444444444445,-0.188888888888889,2.942431348643531e-17
-0.5222222222222223,-0.188888888888889,1.4323600138715785e-17
-0.5000000000000001,-0.188888888888889,6.7723849407886604e-18
-0.47777777777777786,-0.188888888888889,3.1101023331713877e-18
-0.4555555555555556,-0.188888888888889,1.3872390987940492e-18
-0.43333333333333335,-0.188888888888889,6.009959897646823e-19
-0.4111111111111112,-0.188888888888889,2.5289232257245714e-19
-0.38888888888888895,-0.188888888888889,1.0335859715588533e-19
-0.3666666666666667,-0.188888888888889,4.10346126680719e-20
-0.34444444444444455,-0.188888888888889,1.5850072254278866e-20
-0.3222222222222223,-0.188888888888889,6.096009523164531e-21
-0.30000000000000004,-0.188888888888889,3.088352701378399e-21
-0.2777777777777778,-0.188888888888889,5.6871752477719956e-21
-0.25555555555555565,-0.188888888888889,2.5507976130354736e-20
-0.2333333333333334,-0.188888888888889,1.2577443753569829e-19
-0.21111111111111114,-0.188888888888889,6.078060118242499e-19
-0.188888888888889,-0.188888888888889,2.8547393064393254e-18
-0.16666666666666674,-0.188888888888889,1.3024241495024683e-17
-0.1444444444444445,-0.188888888888889,5.771736761348777e-17
-0.12222222222222223,-0.188888888888889,2.484434271669807e-16
-0.10000000000000009,-0.188888888888889,1.0387601535699483e-15
-0.07777777777777772,-0.188888888888889,4.218613607318816e-15
-0.05555555555555558,-0.188888888888889,1.6641437601712584e-14
-0.03333333333333344,-0.188888888888889,6.376443057894096e-14
-0.011111111111111072,-0.188888888888889,2.373190563908747e-13
0.011111111111111072,-0.188888888888889,8.579325632402414e-13
0.033333333333333215,-0.188888888888889,3.0125900231848897e-12
0.05555555555555558,-0.188888888888889,1.0275268717812158e-11
0.07777777777777772,-0.188888888888889,3.4041802516517876e-11
0.09999999999999987,-0.188888888888889,1.0954638346970644e-10
0.12222222222222223,-0.188888888888889,3.4241250000464077e-10
0.14444444444444438,-0.188888888888889,1.0396021746444235e-09
0.16666666666666652,-0.188888888888889,3.0658484599323357e-09
0.18888888888888888,-0.188888888888889,8.782134024997433e-09
0.21111111111111103,-0.188888888888889,2.4435163109441497e-08
0.2333333333333334,-0.188888888888889,6.603834262954318e-08
0.25555555555555554,-0.188888888888889,1.7335755176668448e-07
0.2777777777777777,-0.188888888888889,4.4203329067250225e-07
0.30000000000000004,-0.188888888888889,1.094794841275992e-06
0.3222222222222222,-0.188888888888889,2.6337587673187314e-06
0.34444444444444433,-0.188888888888889,6.1543851630108255e-06
0.3666666666666667,-0.188888888888889,1.3968787647550371e-05
0.38888888888888884,-0.188888888888889,3.079626598716495e-05
0.411111111111111,-0.188888888888889,6.594815531682627e-05
0.43333333333333335,-0.188888888888889,0.0001371741967415803
0.4555555555555555,-0.188888888888889,0.00027714517595383745
0.47777777777777786,-0.188888888888889,0.0005438852570335251
0.5,-0.188888888888889,0.0010367457330375102
0.5222222222222221,-0.188888888888889,0.0019195621392890023
0.5444444444444445,-0.188888888888889,0.0034522082483095552
0.5666666666666667,-0.188888888888889,0.006030545948169623
0.5888888888888888,-0.188888888888889,0.010232483518261584
0.6111111111111112,-0.188888888888889,0.01686437298440742
0.6333333333333333,-0.188888888888889,0.02699752862304579
0.6555555555555554,-0.188888888888889,0.04197999989338881
0.6777777777777778,-0.188888888888889,0.06340527824349852
0.7,-0.188888888888889,0.0930192631234113
0.7222222222222221,-0.188888888888889,0.1325515546138358
0.7444444444444445,-0.188888888888889,0.18346834863125575
0.7666666666666666,-0.188888888888889,0.24666175706761942
0.788888888888889,-0.188888888888889,0.32211190759162406
0.8111111111111111,-0.188888888888889,0.4085789394879902
0.8333333333333333,-0.188888888888889,0.5033955364036824
0.8555555555555556,-0.188888888888889,0.6024303998895882
0.8777777777777778,-0.188888888888889,0.7002747746566679
0.8999999999999999,-0.188888888888889,0.7906679226856246
0.922222222222222,-0.188888888888889,0.8671290610609801
0.9444444444444446,-0.188888888888889,0.9237135144417551
0.9666666666666668,-0.188888888888889,0.9557729591164992
0.9888888888888889,-0.188888888888889,0.9605854795389328
1.011111111111111,-0.188888888888889,0.9377370684730275
1.0333333333333332,-0.188888888888889,0.8891804193327378
1.0555555555555554,-0.188888888888889,0.8189594332240359
1.077777777777778,-0.188888888888889,0.7326533406717778
1.1,-0.188888888888889,0.6366463844780018

-1.1,-0.16666666666666674,3.294278230417614e-10
-1.077777777777778,-0.16666666666666674,3.367520446166639e-10
-1.0555555555555556,-0.16666666666666674,3.3435190591118664e-10
-1.0333333333333334,-0.16666666666666674,3.2243409727793747e-10
-1.0111111111111113,-0.16666666666666674,3.020102743665068e-10
-0.9888888888888889,-0.16666666666666674,2.7475529494934436e-10
-0.9666666666666668,-0.16666666666666674,2.427806224069748e-10
-0.9444444444444445,-0.16666666666666674,2.0836538231278683e-10
-0.9222222222222223,-0.16666666666666674,1.7369235794957965e-10
-0.9000000000000001,-0.16666666666666674,1.4063047758301025e-10
-0.8777777777777779,-0.16666666666666674,1.1059151035688266e-10
-0.8555555555555556,-0.16666666666666674,8.447101718759939e-11
-0.8333333333333335,-0.16666666666666674,6.266676204285864e-11
-0.8111111111111111,-0.16666666666666674,4.515547177843481e-11
-0.788888888888889,-0.16666666666666674,3.160291256673916e-11
-0.7666666666666667,-0.16666666666666674,2.1482629187008074e-11
-0.7444444444444445,-0.16666666666666674,1.418375926632329e-11
-0.7222222222222223,-0.16666666666666674,9.095757391773577e-12
-0.7000000000000001,-0.16666666666666674,5.665392215043819e-12
-0.6777777777777778,-0.16666666666666674,3.4273992062473737e-12
-0.6555555555555557,-0.16666666666666674,2.0139236369961493e-12
-0.6333333333333334,-0.16666666666666674,1.1493833548269658e-12
-0.6111111111111112,-0.16666666666666674,6.371334474501841e-13
-0.5888888888888889,-0.16666666666666674,3.4303584471303826e-13
-0.5666666666666668,-0.16666666666666674,1.7938750856718137e-13
-0.5444444444444445,-0.16666666666666674,9.111470855758525e-14
-0.5222222222222223,-0.16666666666666674,4.494986373396678e-14
-0.5000000000000001,-0.16666666666666674,2.1538322009422983e-14
-0.47777777777777786,-0.16666666666666674,1.0023951314989089e-14
-0.4555555555555556,-0.16666666666666674,4.531162408808901e-15
-0.43333333333333335,-0.16666666666666674,1.9894082092822794e-15
-0.4111111111111112,-0.16666666666666674,8.483631182618624e-16
-0.38888888888888895,-0.16666666666666674,3.513850267392288e-16
-0.3666666666666667,-0.16666666666666674,1.4136058353066508e-16
-0.34444444444444455,-0.16666666666666674,5.523535408485491e-17
-0.3222222222222223,-0.16666666666666674,2.0962911497793927e-17
-0.30000000000000004,-0.16666666666666674,7.727873468457773e-18
-0.2777777777777778,-0.16666666666666674,2.7698825863475035e-18
-0.25555555555555565,-0.16666666666666674,9.790464728759112e-19
-0.2333333333333334,-0.16666666666666674,4.099102480554931e-19
-0.21111111111111114,-0.16666666666666674,5.196798916897213e-19
-0.188888888888889,-0.16666666666666674,1.9847867141105127e-18
-0.16666666666666674,-0.16666666666666674,8.959609264468248e-18
-0.1444444444444445,-0.16666666666666674,3.987978181422477e-17
-0.12222222222222223,-0.16666666666666674,1.7259839740302136e-16
-0.10000000000000009,-0.16666666666666674,7.256504903717814e-16
-0.07777777777777772,-0.16666666666666674,2.9634455820296055e-15
-0.05555555555555558,-0.16666666666666674,1.1755555487358634e-14
-0.03333333333333344,-0.16666666666666674,4.529662578084694e-14
-0.011111111111111072,-0.16666666666666674,1.6953716833245457e-13
0.011111111111111072,-0.16666666666666674,6.163682553858851e-13
0.033333333333333215,-0.16666666666666674,2.1766658053384325e-12
0.05555555555555558,-0.16666666666666674,7.466538137050233e-12
0.07777777777777772,-0.16666666666666674,2.4878417435639122e-11
0.09999999999999987,-0.16666666666666674,8.051967840288933e-11
0.12222222222222223,-0.16666666666666674,2.531378103596767e-10
0.14444444444444438,-0.16666666666666674,7.730144305451578e-10
0.16666666666666652,-0.16666666666666674,2.2929451530366807e-09
0.18888888888888888,-0.16666666666666674,6.606555734508516e-09
0.21111111111111103,-0.16666666666666674,1.8489782370716002e-08
0.2333333333333334,-0.16666666666666674,5.02647635408492e-08
0.25555555555555554,-0.16666666666666674,1.3273043719826547e-07
0.2777777777777777,-0.16666666666666674,3.404492103347322e-07
0.30000000000000004,-0.16666666666666674,8.482208651248996e-07
0.3222222222222222,-0.16666666666666674,2.052769915050361e-06
0.34444444444444433,-0.16666666666666674,4.825542984464314e-06
0.3666666666666667,-0.16666666666666674,1.1018604212548865e-05
0.38888888888888884,-0.16666666666666674,2.443888277755983e-05
0.411111111111111,-0.16666666666666674,5.2651454381384306e-05
0.43333333333333335,-0.16666666666666674,0.00011018273402817908
0.4555555555555555,-0.16666666666666674,0.00022397046687008934
0.47777777777777786,-0.16666666666666674,0.0004422235780519391
0.5,-0.16666666666666674,0.0008481386433644032
0.5222222222222221,-0.16666666666666674,0.0015800306687457869
0.5444444444444445,-0.16666666666666674,0.0028591555362722262
0.5666666666666667,-0.16666666666666674,0.0050255492760639085
0.5888888888888888,-0.16666666666666674,0.008580303911411034
0.6111111111111112,-0.16666666666666674,0.014229678165227324
0.6333333333333333,-0.16666666666666674,0.022922429632033052
0.6555555555555554,-0.16666666666666674,0.035867348616694356
0.6777777777777778,-0.16666666666666674,0.05451435112677979
0.7,-0.16666666666666674,0.08048135136661312
0.7222222222222221,-0.16666666666666674,0.11541238222167531
0.7444444444444445,-0.16666666666666674,0.16076154678464966
0.7666666666666666,-0.16666666666666674,0.21751262304849112
0.788888888888889,-0.16666666666666674,0.28586380342998663
0.8111111111111111,-0.16666666666666674,0.3649271506831946
0.8333333333333333,-0.16666666666666674,0.45250708717446547
0.8555555555555556,-0.16666666666666674,0.545025334881704
0.8777777777777778,-0.16666666666666674,0.6376465085412972
0.8999999999999999,-0.16666666666666674,0.7246280941688221
0.922222222222222,-0.16666666666666674,0.7998750156758551
0.9444444444444446,-0.16666666666666674,0.8576315988094346
0.9666666666666668,-0.16666666666666674,0.8932046825657202
0.9888888888888889,-0.16666666666666674,0.9035926311490537
1.011111111111111,-0.16666666666666674,0.8879034421539667
1.0333333333333332,-0.16666666666666674,0.8474811872135983
1.0555555555555554,-0.16666666666666674,0.7857159311731574
1.077777777777778,-0.16666666666666674,0.7075744076924346
1.1,-0.16666666666666674,0.6189415499002867

-1.1,-0.1444444444444445,2.628458651818492e-07
-1.077777777777778,-0.1444444444444445,2.722984394422978e-07
-1.0555555555555556,-0.1444444444444445,2.7398876336969276e-07
-1.0333333333333334,-0.1444444444444445,2.6777125189910955e-07
-1.0111111111111113,-0.1444444444444445,2.5417845926554386e-07
-0.9888888888888889,-0.1444444444444445,2.3434577800478072e-07
-0.9666666666666668,-0.1444444444444445,2.0985490348436686e-07
-0.9444444444444445,-0.1444444444444445,1.825259872725604e-07
-0.9222222222222223,-0.1444444444444445,1.5419627698440232e-07
-0.9000000000000001,-0.1444444444444445,1.2652218012159319e-07
-0.8777777777777779,-0.1444444444444445,1.008330821552901e-07
-0.8555555555555556,-0.1444444444444445,7.805181655345219e-08
-0.8333333333333335,-0.1444444444444445,5.868222670606828e-08
-0.8111111111111111,-0.1444444444444445,4.285226200074465e-08
-0.788888888888889,-0.1444444444444445,3.03937659780743e-08
-0.7666666666666667,-0.1444444444444445,2.093817743918839e-08
-0.7444444444444445,-0.1444444444444445,1.400995800646465e-08
-0.7222222222222223,-0.1444444444444445,9.104967253331332e-09
-0.7000000000000001,-0.1444444444444445,5.7472956668553155e-09
-0.6777777777777778,-0.1444444444444445,3.5236461416719414e-09
-0.6555555555555557,-0.1444444444444445,2.0982857631841453e-09
-0.6333333333333334,-0.1444444444444445,1.2136139966273654e-09
-0.6111111111111112,-0.1444444444444445,6.817734992901985e-10
-0.5888888888888889,-0.1444444444444445,3.7200026787838727e-10
-0.5666666666666668,-0.1444444444444445,1.9714691527848296e-10
-0.5444444444444445,-0.1444444444444445,1.014799668398243e-10
-0.5222222222222223,-0.1444444444444445,5.073576862334546e-11
-0.5000000000000001,-0.1444444444444445,2.4637223800375212e-11
-0.47777777777777786,-0.1444444444444445,1.1620180925165214e-11
-0.4555555555555556,-0.1444444444444445,5.3232591401636544e-12
-0.43333333333333335,-0.1444444444444445,2.368568361728015e-12
-0.4111111111111112,-0.1444444444444445,1.0236178162735983e-12
-0.38888888888888895,-0.1444444444444445,4.2966833173863455e-13
-0.3666666666666667,-0.1444444444444445,1.7517513142513829e-13
-0.34444444444444455,-0.1444444444444445,6.936735825604525e-14
-0.3222222222222223,-0.1444444444444445,2.667973164150058e-14
-0.30000000000000004,-0.1444444444444445,9.966699667175398e-15
-0.2777777777777778,-0.1444444444444445,3.616305575587357e-15
-0.25555555555555565,-0.1444444444444445,1.2744592551636223e-15
-0.2333333333333334,-0.1444444444444445,4.362963423469682e-16
-0.21111111111111114,-0.1444444444444445,1.453219441023462e-16
-0.188888888888889,-0.1444444444444445,4.820264384978073e-17
-0.16666666666666674,-0.1444444444444445,2.0993045935660475e-17
-0.1444444444444445,-0.1444444444444445,3.2667495130734717e-17
-0.12222222222222223,-0.1444444444444445,1.237932638112061e-16
-0.10000000000000009,-0.1444444444444445,5.171526939318609e-16
-0.07777777777777772,-0.1444444444444445,2.1182446964637375e-15
-0.05555555555555558,-0.1444444444444445,8.433235759039142e-15
-0.03333333333333344,-0.1444444444444445,3.261477714369159e-14
-0.011111111111111072,-0.1444444444444445,1.2252338143129861e-13
0.011111111111111072,-0.1444444444444445,4.4710205473972583e-13
0.033333333333333215,-0.1444444444444445,1.5848105608841012e-12
0.05555555555555558,-0.1444444444444445,5.456711448129296e-12
0.07777777777777772,-0.1444444444444445,1.825019502072717e-11
0.09999999999999987,-0.1444444444444445,5.92907394296026e-11
0.12222222222222223,-0.1444444444444445,1.8710655680493107e-10
0.14444444444444438,-0.1444444444444445,5.73553424965097e-10
0.16666666666666652,-0.1444444444444445,1.7078173663609947e-09
0.18888888888888888,-0.1444444444444445,4.939597901336927e-09
0.21111111111111103,-0.1444444444444445,1.3877918727366014e-08
0.2333333333333334,-0.1444444444444445,3.7873862558914645e-08
0.25555555555555554,-0.1444444444444445,1.0040083400030151e-07
0.2777777777777777,-0.1444444444444445,2.5853387177064454e-07
0.30000000000000004,-0.1444444444444445,6.466658602072902e-07
0.3222222222222222,-0.1444444444444445,1.5711755629822823e-06
0.34444444444444433,-0.1444444444444445,3.708102593955886e-06
0.3666666666666667,-0.1444444444444445,8.500822640612467e-06
0.38888888888888884,-0.1444444444444445,1.893007354384231e-05
0.411111111111111,-0.1444444444444445,4.094734269944365e-05
0.43333333333333335,-0.1444444444444445,8.603618897012773e-05
0.4555555555555555,-0.1444444444444445,0.00017559759723265867
0.47777777777777786,-0.1444444444444445,0.0003481271371408625
0.5,-0.1444444444444445,0.0006704077653732166
0.5222222222222221,-0.1444444444444445,0.0012540705909771235
0.5444444444444445,-0.1444444444444445,0.002278697427758197
0.5666666666666667,-0.1444444444444445,0.004021916162406242
0.5888888888888888,-0.1444444444444445,0.0068954240315526015
0.6111111111111112,-0.1444444444444445,0.011483400099010423
0.6333333333333333,-0.1444444444444445,0.018576398060485187
0.6555555555555554,-0.1444444444444445,0.029189990520189325
0.6777777777777778,-0.1444444444444445,0.044554109859235295
0.7,-0.1444444444444445,0.066057616527731
0.7222222222222221,-0.1444444444444445,0.09513477087604416
0.7444444444444445,-0.1444444444444445,0.13308736913371644
0.7666666666666666,-0.1444444444444445,0.18084875657352054
0.788888888888889,-0.1444444444444445,0.23871256231100565
0.8111111111111111,-0.1444444444444445,0.306066655775516
0.8333333333333333,-0.1444444444444445,0.38118666040996874
0.8555555555555556,-0.1444444444444445,0.46114790213238344
0.8777777777777778,-0.1444444444444445,0.5419055292613069
0.8999999999999999,-0.1444444444444445,0.618568305074405
0.922222222222222,-0.1444444444444445,0.6858551657476063
0.9444444444444446,-0.1444444444444445,0.7386824269295723
0.9666666666666668,-0.1444444444444445,0.7727938477728032
0.9888888888888889,-0.1444444444444445,0.7853260648336676
1.011111111111111,-0.1444444444444445,0.775205359149587
1.0333333333333332,-0.1444444444444445,0.7432995170483259
1.0555555555555554,-0.1444444444444445,0.6922949997649169
1.077777777777778,-0.1444444444444445,0.6263235316395446
1.1,-0.1444444444444445,0.5504100841755427

-1.1,-0.12222222222222223,7.543134153000502e-05
-1.077777777777778,-0.12222222222222223,7.919356080411117e-05
-1.0555555555555556,-0.12222222222222223,8.075538776478597e-05
-1.0333333333333334,-0.12222222222222223,7.998282510692627e-05
-1.0111111111111113,-0.12222222222222223,7.694237189140234e-05
-0.9888888888888889,-0.12222222222222223,7.189157483992363e-05
-0.9666666666666668,-0.12222222222222223,6.524301485862018e-05
-0.9444444444444445,-0.12222222222222223,5.750871221706942e-05
-0.9222222222222223,-0.12222222222222223,4.923533087219809e-05
-0.9000000000000001,-0.12222222222222223,4.094149301295874e-05
-0.8777777777777779,-0.12222222222222223,3.306694615912639e-05
-0.8555555555555556,-0.12222222222222223,2.5939888051808597e-05
-0.8333333333333335,-0.12222222222222223,1.9764494158013522e-05
-0.8111111111111111,-0.12222222222222223,1.4626718626508729e-05
-0.788888888888889,-0.12222222222222223,1.0513606230902847e-05
-0.7666666666666667,-0.12222222222222223,7.340068357777856e-06
-0.7444444444444445,-0.12222222222222223,4.977280296191654e-06
-0.7222222222222223,-0.12222222222222223,3.2781414565353566e-06
-0.7000000000000001,-0.12222222222222223,2.0970407912824595e-06
-0.6777777777777778,-0.12222222222222223,1.3029557406828958e-06
-0.6555555555555557,-0.12222222222222223,7.863140684721339e-07
-0.6333333333333334,-0.12222222222222223,4.608992753561514e-07
-0.6111111111111112,-0.12222222222222223,2.623974448181098e-07
-0.5888888888888889,-0.12222222222222223,1.450964460121607e-07
-0.5666666666666668,-0.12222222222222223,7.79287204338715e-08
-0.5444444444444445,-0.12222222222222223,4.0651999602453695e-08
-0.5222222222222223,-0.12222222222222223,2.05972801975791e-08
-0.5000000000000001,-0.12222222222222223,1.013634627486968e-08
-0.47777777777777786,-0.12222222222222223,4.845031408147684e-09
-0.4555555555555556,-0.12222222222222223,2.2493412726656918e-09
-0.43333333333333335,-0.12222222222222223,1.0142796321618962e-09
-0.4111111111111112,-0.12222222222222223,4.442256728508903e-10
-0.38888888888888895,-0.12222222222222223,1.8897014670045472e-10
-0.3666666666666667,-0.12222222222222223,7.807757992967875e-11
-0.34444444444444455,-0.12222222222222223,3.1333079742754226e-11
-0.3222222222222223,-0.12222222222222223,1.2213029928920482e-11
-0.30000000000000004,-0.12222222222222223,4.6236755965901465e-12
-0.2777777777777778,-0.12222222222222223,1.7001799393672923e-12
-0.25555555555555565,-0.12222222222222223,6.072199361554705e-13
-0.2333333333333334,-0.12222222222222223,2.1063999322699837e-13
-0.21111111111111114,-0.12222222222222223,7.097091238932525e-14
-0.188888888888889,-0.12222222222222223,2.3226311047160378e-14
-0.16666666666666674,-0.12222222222222223,7.386968279798027e-15
-0.1444444444444445,-0.12222222222222223,2.300401111901887e-15
-0.12222222222222223,-0.12222222222222223,7.764067773751412e-16
-0.10000000000000009,-0.12222222222222223,5.928377812191795e-16
-0.07777777777777772,-0.12222222222222223,1.6758202853936694e-15
-0.05555555555555558,-0.12222222222222223,6.4850661794642556e-15
-0.03333333333333344,-0.12222222222222223,2.5108844549045584e-14
-0.011111111111111072,-0.12222222222222223,9.462914942440327e-14
0.011111111111111072,-0.12222222222222223,3.464747574838359e-13
0.033333333333333215,-0.12222222222222223,1.2322787764258063e-12
0.05555555555555558,-0.12222222222222223,4.2572876640863274e-12
0.07777777777777772,-0.12222222222222223,1.4287075128558958e-11
0.09999999999999987,-0.12222222222222223,4.657360607255046e-11
0.12222222222222223,-0.12222222222222223,1.4747639946238674e-10
0.14444444444444438,-0.12222222222222223,4.536189932721485e-10
0.16666666666666652,-0.12222222222222223,1.3553326467724783e-09
0.18888888888888888,-0.12222222222222223,3.9335661241918306e-09
0.21111111111111103,-0.12222222222222223,1.1089521807559746e-08
0.2333333333333334,-0.12222222222222223,3.036861002871606e-08
0.25555555555555554,-0.12222222222222223,8.078349988362562e-08
0.2777777777777777,-0.12222222222222223,2.0874015094222814e-07
0.30000000000000004,-0.12222222222222223,5.239318793716417e-07
0.3222222222222222,-0.12222222222222223,1.2774063882675332e-06
0.34444444444444433,-0.12222222222222223,3.0253017343786972e-06
0.3666666666666667,-0.12222222222222223,6.959749180494884e-06
0.38888888888888884,-0.12222222222222223,1.555262451179263e-05
0.411111111111111,-0.12222222222222223,3.375972643382627e-05
0.43333333333333335,-0.12222222222222223,7.118347932714918e-05
0.4555555555555555,-0.12222222222222223,0.0001457956257872263
0.47777777777777786,-0.12222222222222223,0.0002900645768370359
0.5,-0.12222222222222223,0.0005605698607985745
0.5222222222222221,-0.12222222222222223,0.0010523242310660856
0.5444444444444445,-0.12222222222222223,0.0019189077885399402
0.5666666666666667,-0.12222222222222223,0.0033989382909089456
0.5888888888888888,-0.12222222222222223,0.005848130093782052
0.6111111111111112,-0.12222222222222223,0.009774066137637311
0.6333333333333333,-0.12222222222222223,0.015867845290287935
0.6555555555555554,-0.12222222222222223,0.02502332465583571
0.6777777777777778,-0.12222222222222223,0.038331548698628044
0.7,-0.12222222222222223,0.05703638068144608
0.7222222222222221,-0.12222222222222223,0.08243881176962559
0.7444444444444445,-0.12222222222222223,0.11574322923394066
0.7666666666666666,-0.12222222222222223,0.15784960864305675
0.788888888888889,-0.12222222222222223,0.2091102894910177
0.8111111111111111,-0.12222222222222223,0.26908606836313337
0.8333333333333333,-0.12222222222222223,0.33634956998629445
0.8555555555555556,-0.12222222222222223,0.40838927840094136
0.8777777777777778,-0.12222222222222223,0.4816610376038943
0.8999999999999999,-0.12222222222222223,0.5518135630761587
0.922222222222222,-0.12222222222222223,0.614082658375307
0.9444444444444446,-0.12222222222222223,0.6638116097293266
0.9666666666666668,-0.12222222222222223,0.6970217708386847
0.9888888888888889,-0.12222222222222223,0.7109372536769539
1.011111111111111,-0.12222222222222223,0.7043679271452461
1.0333333333333332,-0.12222222222222223,0.6778774481200143
1.0555555555555554,-0.12222222222222223,0.6337034256622842
1.077777777777778,-0.12222222222222223,0.5754453993486767
1.1,-0.12222222222222223,0.5075809702208274

-1.1,-0.10000000000000009,0.007785965469563966
-1.077777777777778,-0.10000000000000009,0.008284084998459982
-1.0555555555555556,-0.10000000000000009,0.008560915617364344
-1.0333333333333334,-0.10000000000000009,0.0085928945733682
-1.0111111111111113,-0.10000000000000009,0.008377266809234186
-0.9888888888888889,-0.10000000000000009,0.007932476766994555
-0.9666666666666668,-0.10000000000000009,0.007295563922741476
-0.9444444444444445,-0.10000000000000009,0.006517072049094013
-0.9222222222222223,-0.10000000000000009,0.005654442273393002
-0.9000000000000001,-0.10000000000000009,0.004765084693358363
-0.8777777777777779,-0.10000000000000009,0.0039002735742598256
-0.8555555555555556,-0.10000000000000009,0.00310072402313691
-0.8333333333333335,-0.10000000000000009,0.00239427898982706
-0.8111111111111111,-0.10000000000000009,0.001795684327178667
-0.788888888888889,-0.10000000000000009,0.001308063498204171
-0.7666666666666667,-0.10000000000000009,0.0009254889939330736
-0.7444444444444445,-0.10000000000000009,0.0006360002511287822
-0.7222222222222223,-0.10000000000000009,0.0004245090105084401
-0.7000000000000001,-0.10000000000000009,0.0002752074179379494
-0.6777777777777778,-0.10000000000000009,0.00017329137812832399
-0.6555555555555557,-0.10000000000000009,0.00010598328399366081
-0.6333333333333334,-0.10000000000000009,6.295661748710463e-05
-0.6111111111111112,-0.10000000000000009,3.63236094330952e-05
-0.5888888888888889,-0.10000000000000009,2.035542644791743e-05
-0.5666666666666668,-0.10000000000000009,1.1079368579348908e-05
-0.5444444444444445,-0.10000000000000009,5.8572452985692335e-06
-0.5222222222222223,-0.10000000000000009,3.0075676967687675e-06
-0.5000000000000001,-0.10000000000000009,1.4999645936146353e-06
-0.47777777777777786,-0.10000000000000009,7.265913125451521e-07
-0.4555555555555556,-0.10000000000000009,3.418558303367646e-07
-0.43333333333333335,-0.10000000000000009,1.562209873984682e-07
-0.4111111111111112,-0.10000000000000009,6.93392855892338e-08
-0.38888888888888895,-0.10000000000000009,2.98925486067874e-08
-0.3666666666666667,-0.10000000000000009,1.2516708049254308e-08
-0.34444444444444455,-0.10000000000000009,5.0905053462648976e-09
-0.3222222222222223,-0.10000000000000009,2.0108296037066865e-09
-0.30000000000000004,-0.10000000000000009,7.714952203644662e-10
-0.2777777777777778,-0.10000000000000009,2.874979857730572e-10
-0.25555555555555565,-0.10000000000000009,1.0405907712386476e-10
-0.2333333333333334,-0.10000000000000009,3.6582108279179454e-11
-0.21111111111111114,-0.10000000000000009,1.249111175404793e-11
-0.188888888888889,-0.10000000000000009,4.142639348368074e-12
-0.16666666666666674,-0.10000000000000009,1.3344361268847642e-12
-0.1444444444444445,-0.10000000000000009,4.175196780734792e-13
-0.12222222222222223,-0.10000000000000009,1.2694449093210181e-13
-0.10000000000000009,-0.10000000000000009,3.775384162757333e-14
-0.07777777777777772,-0.10000000000000009,1.2000594372255274e-14
-0.05555555555555558,-0.10000000000000009,8.05786791484521e-15
-0.03333333333333344,-0.10000000000000009,2.0531275070484134e-14
-0.011111111111111072,-0.10000000000000009,7.47605843268729e-14
0.011111111111111072,-0.10000000000000009,2.7376967737249397e-13
0.033333333333333215,-0.10000000000000009,9.762521654201568e-13
0.05555555555555558,-0.10000000000000009,3.3822643928951683e-12
0.07777777777777772,-0.10000000000000009,1.138289066982998e-11
0.09999999999999987,-0.10000000000000009,3.72127765029033e-11
0.12222222222222223,-0.10000000000000009,1.1817499547274286e-10
0.14444444444444438,-0.10000000000000009,3.645465116398651e-10
0.16666666666666652,-0.10000000000000009,1.0923805982838363e-09
0.18888888888888888,-0.10000000000000009,3.179717498855629e-09
0.21111111111111103,-0.10000000000000009,8.990761427765829e-09
0.2333333333333334,-0.10000000000000009,2.4694352318298176e-08
0.25555555555555554,-0.10000000000000009,6.588580988588134e-08
0.2777777777777777,-0.10000000000000009,1.7075721943399395e-07
0.30000000000000004,-0.10000000000000009,4.2989169189998144e-07
0.3222222222222222,-0.10000000000000009,1.051312138690641e-06
0.34444444444444433,-0.10000000000000009,2.497450062520054e-06
0.3666666666666667,-0.10000000000000009,5.763075564699462e-06
0.38888888888888884,-0.10000000000000009,1.2918260633101299e-05
0.411111111111111,-0.10000000000000009,2.8128453819660937e-05
0.43333333333333335,-0.10000000000000009,5.9494885199102295e-05
0.4555555555555555,-0.10000000000000009,0.000122237713770119
0.47777777777777786,-0.10000000000000009,0.00024396217095946413
0.5,-0.10000000000000009,0.0004729675118593182
0.5222222222222221,-0.10000000000000009,0.0008907001980825111
0.5444444444444445,-0.10000000000000009,0.0016293826039347268
0.5666666666666667,-0.10000000000000009,0.0028953812640967937
0.5888888888888888,-0.10000000000000009,0.004997806921829692
0.6111111111111112,-0.10000000000000009,0.008380001406154932
0.6333333333333333,-0.10000000000000009,0.013648957636239335
0.6555555555555554,-0.10000000000000009,0.02159461831758518
0.6777777777777778,-0.10000000000000009,0.033188078413737596
0.7,-0.10000000000000009,0.04954605596406426
0.7222222222222221,-0.10000000000000009,0.07184993092824825
0.7444444444444445,-0.10000000000000009,0.10121241453053131
0.7666666666666666,-0.10000000000000009,0.13849409649068187
0.788888888888889,-0.10000000000000009,0.18408511124498447
0.8111111111111111,-0.10000000000000009,0.23768177233280813
0.8333333333333333,-0.10000000000000009,0.29810055465186924
0.8555555555555556,-0.10000000000000009,0.3631777802004227
0.8777777777777778,-0.10000000000000009,0.42979882157042754
0.8999999999999999,-0.10000000000000009,0.4940836956339066
0.922222222222222,-0.10000000000000009,0.5517280508260064
0.9444444444444446,-0.10000000000000009,0.5984649707905043
0.9666666666666668,-0.10000000000000009,0.6305817893315565
0.9888888888888889,-0.10000000000000009,0.6454060361107588
1.011111111111111,-0.10000000000000009,0.6416724921395421
1.0333333333333332,-0.10000000000000009,0.619701453095817
1.0555555555555554,-0.10000000000000009,0.5813533695618515
1.077777777777778,-0.10000000000000009,0.5297687722542644
1.1,-0.10000000000000009,0.4689439012144924

-1.1,-0.07777777777777772,0.28905686974439093
-1.077777777777778,-0.07777777777777772,0.3116803325980213
-1.0555555555555556,-0.07777777777777772,0.326421757747627
-1.0333333333333334,-0.07777777777777772,0.33204152256881225
-1.0111111111111113,-0.07777777777777772,0.32805698658635
-0.9888888888888889,-0.07777777777777772,0.31481091604371847
-0.9666666666666668,-0.07777777777777772,0.2934228100676535
-0.9444444444444445,-0.07777777777777772,0.2656327130237622
-0.9222222222222223,-0.07777777777777772,0.23356773058572586
-0.9000000000000001,-0.07777777777777772,0.19947465435692607
-0.8777777777777779,-0.07777777777777772,0.16546502090323964
-0.8555555555555556,-0.07777777777777772,0.13331170193171646
-0.8333333333333335,-0.07777777777777772,0.10432152916378575
-0.8111111111111111,-0.07777777777777772,0.07929087546420979
-0.788888888888889,-0.07777777777777772,0.05853506146099419
-0.7666666666666667,-0.07777777777777772,0.0419713116384228
-0.7444444444444445,-0.07777777777777772,0.029230254817615976
-0.7222222222222223,-0.07777777777777772,0.019772257527052715
-0.7000000000000001,-0.07777777777777772,0.012990429564197093
-0.6777777777777778,-0.07777777777777772,0.008289615054020384
-0.6555555555555557,-0.07777777777777772,0.005137937439350918
-0.6333333333333334,-0.07777777777777772,0.0030930494068294304
-0.6111111111111112,-0.07777777777777772,0.0018085415870150762
-0.5888888888888889,-0.07777777777777772,0.0010271023887471282
-0.5666666666666668,-0.07777777777777772,0.000566555651276579
-0.5444444444444445,-0.07777777777777772,0.0003035393568750771
-0.5222222222222223,-0.07777777777777772,0.00015795414986982597
-0.5000000000000001,-0.07777777777777772,7.983451078723287e-05
-0.47777777777777786,-0.07777777777777772,3.9191681163347133e-05
-0.4555555555555556,-0.07777777777777772,1.8687048614566764e-05
-0.43333333333333335,-0.07777777777777772,8.654283833092267e-06
-0.4111111111111112,-0.07777777777777772,3.892827421598936e-06
-0.38888888888888895,-0.07777777777777772,1.7007589464975489e-06
-0.3666666666666667,-0.07777777777777772,7.217120800010471e-07
-0.34444444444444455,-0.07777777777777772,2.9746014278167414e-07
-0.3222222222222223,-0.07777777777777772,1.1907955050947948e-07
-0.30000000000000004,-0.07777777777777772,4.63008739180193e-08
-0.2777777777777778,-0.07777777777777772,1.7485771025236356e-08
-0.25555555555555565,-0.07777777777777772,6.413926559157485e-09
-0.2333333333333334,-0.07777777777777772,2.2851082368045717e-09
-0.21111111111111114,-0.07777777777777772,7.907390121182938e-10
-0.188888888888889,-0.07777777777777772,2.6576828495970195e-10
-0.16666666666666674,-0.07777777777777772,8.675944240881654e-11
-0.1444444444444445,-0.07777777777777772,2.7508957692792817e-11
-0.12222222222222223,-0.07777777777777772,8.47184073396504e-12
-0.10000000000000009,-0.07777777777777772,2.534328521305911e-12
-0.07777777777777772,-0.07777777777777772,7.372749347484188e-13
-0.05555555555555558,-0.07777777777777772,2.1198262663792588e-13
-0.03333333333333344,-0.07777777777777772,7.343040212269522e-14
-0.011111111111111072,-0.07777777777777772,7.755513477043134e-14
0.011111111111111072,-0.07777777777777772,2.3326847206498133e-13
0.033333333333333215,-0.07777777777777772,8.198925665656119e-13
0.05555555555555558,-0.07777777777777772,2.840646034062598e-12
0.07777777777777772,-0.07777777777777772,9.570513291971504e-12
0.09999999999999987,-0.07777777777777772,3.132506848055356e-11
0.12222222222222223,-0.07777777777777772,9.959966441170316e-11
0.14444444444444438,-0.07777777777777772,3.0763131848323426e-10
0.16666666666666652,-0.07777777777777772,9.230171035538781e-10
0.18888888888888888,-0.07777777777777772,2.690266592175887e-09
0.21111111111111103,-0.07777777777777772,7.617055197625465e-09
0.2333333333333334,-0.07777777777777772,2.0950044321202245e-08
0.25555555555555554,-0.07777777777777772,5.597430268129222e-08
0.2777777777777777,-0.07777777777777772,1.4527744122777256e-07
0.30000000000000004,-0.07777777777777772,3.6628004306553686e-07
0.3222222222222222,-0.07777777777777772,8.970853290852036e-07
0.34444444444444433,-0.07777777777777772,2.1343198935761494e-06
0.3666666666666667,-0.07777777777777772,4.932764326695069e-06
0.38888888888888884,-0.07777777777777772,1.1074551611128493e-05
0.411111111111111,-0.07777777777777772,2.4152756331400024e-05
0.43333333333333335,-0.07777777777777772,5.1169579014034856e-05
0.4555555555555555,-0.07777777777777772,0.00010530801193548129
0.47777777777777786,-0.07777777777777772,0.00021053060549729727
0.5,-0.07777777777777772,0.0004088586109072244
0.5222222222222221,-0.07777777777777772,0.0007713206685342932
0.5444444444444445,-0.07777777777777772,0.001413515341051178
0.5666666666666667,-0.07777777777777772,0.0025163418808930187
0.5888888888888888,-0.07777777777777772,0.0043515317035772
0.6111111111111112,-0.07777777777777772,0.007310008264611525
0.6333333333333333,-0.07777777777777772,0.011928796132837503
0.6555555555555554,-0.07777777777777772,0.018909420476102234
0.6777777777777778,-0.07777777777777772,0.02911806404972839
0.7,-0.07777777777777772,0.04355612851799449
0.7222222222222221,-0.07777777777777772,0.06329047565100433
0.7444444444444445,-0.07777777777777772,0.08933663357541738
0.7666666666666666,-0.07777777777777772,0.12249624048111142
0.788888888888889,-0.07777777777777772,0.16316150716840158
0.8111111111111111,-0.07777777777777772,0.21111264450583522
0.8333333333333333,-0.07777777777777772,0.2653457831726214
0.8555555555555556,-0.07777777777777772,0.32397489547016867
0.8777777777777778,-0.07777777777777772,0.3842479570919541
0.8999999999999999,-0.07777777777777772,0.442703171503351
0.922222222222222,-0.07777777777777772,0.49546658810334415
0.9444444444444446,-0.07777777777777772,0.5386623270985873
0.9666666666666668,-0.07777777777777772,0.5688780005994434
0.9888888888888889,-0.07777777777777772,0.5836087547395248
1.011111111111111,-0.07777777777777772,0.5815999974235542
1.0333333333333332,-0.07777777777777772,0.5630237939403451
1.0555555555555554,-0.07777777777777772,0.5294545363444678
1.077777777777778,-0.07777777777777772,0.4836486576175591
1.1,-0.07777777777777772,0.429171135196469

-1.1,-0.05555555555555558,3.8597986961205724
-1.077777777777778,-0.05555555555555558,4.217788345774911
-1.0555555555555556,-0.05555555555555558,4.47660223401982
-1.0333333333333334,-0.05555555555555558,4.614831293609449
-1.0111111111111113,-0.05555555555555558,4.620689097373046
-0.9888888888888889,-0.05555555555555558,4.493670912706793
-0.9666666666666668,-0.05555555555555558,4.244625490717992
-0.9444444444444445,-0.05555555555555558,3.8942254310836995
-0.9222222222222223,-0.05555555555555558,3.4701352069148412
-0.9000000000000001,-0.05555555555555558,3.0034146975393257
-0.8777777777777779,-0.05555555555555558,2.524804781920709
-0.8555555555555556,-0.05555555555555558,2.061502679630959
-0.8333333333333335,-0.05555555555555558,1.6348714149494132
-0.8111111111111111,-0.05555555555555558,1.25929330492722
-0.788888888888889,-0.05555555555555558,0.9421364049277586
-0.7666666666666667,-0.05555555555555558,0.6846116323033344
-0.7444444444444445,-0.05555555555555558,0.4831904694602487
-0.7222222222222223,-0.05555555555555558,0.3312348642701017
-0.7000000000000001,-0.05555555555555558,0.22054505386070292
-0.6777777777777778,-0.05555555555555558,0.14262714847947935
-0.6555555555555557,-0.05555555555555558,0.08958817174141359
-0.6333333333333334,-0.05555555555555558,0.05465661676299158
-0.6111111111111112,-0.05555555555555558,0.032387573691940306
-0.5888888888888889,-0.05555555555555558,0.01864050526541295
-0.5666666666666668,-0.05555555555555558,0.010420307694821305
-0.5444444444444445,-0.05555555555555558,0.005657792341291433
-0.5222222222222223,-0.05555555555555558,0.002983713098873998
-0.5000000000000001,-0.05555555555555558,0.0015283073985441133
-0.47777777777777786,-0.05555555555555558,0.0007603402256337381
-0.4555555555555556,-0.05555555555555558,0.0003674081758509974
-0.43333333333333335,-0.05555555555555558,0.00017243811331460297
-0.4111111111111112,-0.05555555555555558,7.860701518149471e-05
-0.38888888888888895,-0.05555555555555558,3.480430343479743e-05
-0.3666666666666667,-0.05555555555555558,1.496746268116995e-05
-0.34444444444444455,-0.05555555555555558,6.251827965267295e-06
-0.3222222222222223,-0.05555555555555558,2.5363515628905364e-06
-0.30000000000000004,-0.05555555555555558,9.994371302716677e-07
-0.2777777777777778,-0.05555555555555558,3.825120370601253e-07
-0.25555555555555565,-0.05555555555555558,1.4219303688619393e-07
-0.2333333333333334,-0.05555555555555558,5.133991560140198e-08
-0.21111111111111114,-0.05555555555555558,1.800427211425745e-08
-0.188888888888889,-0.05555555555555558,6.13252861261644e-09
-0.16666666666666674,-0.05555555555555558,2.028837183763454e-09
-0.1444444444444445,-0.05555555555555558,6.519261672710301e-10
-0.12222222222222223,-0.05555555555555558,2.0346669657547364e-10
-0.10000000000000009,-0.05555555555555558,6.167843439852015e-11
-0.07777777777777772,-0.05555555555555558,1.816091934354231e-11
-0.05555555555555558,-0.05555555555555558,5.197310704736462e-12
-0.03333333333333344,-0.05555555555555558,1.4582965101247173e-12
-0.011111111111111072,-0.05555555555555558,4.490308472538415e-13
0.011111111111111072,-0.05555555555555558,3.2210796874862833e-13
0.033333333333333215,-0.05555555555555558,8.121517832258035e-13
0.05555555555555558,-0.05555555555555558,2.7340190095669944e-12
0.07777777777777772,-0.05555555555555558,9.194137747563074e-12
0.09999999999999987,-0.05555555555555558,3.009600183230326e-11
0.12222222222222223,-0.05555555555555558,9.571450473137631e-11
0.14444444444444438,-0.05555555555555558,2.9570560293804374e-10
0.16666666666666652,-0.05555555555555558,8.874625397036534e-10
0.18888888888888888,-0.05555555555555558,2.5873124537942404e-09
0.21111111111111103,-0.05555555555555558,7.327504039019298e-09
0.2333333333333334,-0.05555555555555558,2.0159120450752733e-08
0.25555555555555554,-0.05555555555555558,5.3876007806349364e-08
0.2777777777777777,-0.05555555555555558,1.398709540918791e-07
0.30000000000000004,-0.05555555555555558,3.5275076062217485e-07
0.3222222222222222,-0.05555555555555558,8.642047729361868e-07
0.34444444444444433,-0.05555555555555558,2.056712705609062e-06
0.3666666666666667,-0.05555555555555558,4.754872310535398e-06
0.38888888888888884,-0.05555555555555558,1.0678551144978353e-05
0.411111111111111,-0.05555555555555558,2.329668026343667e-05
0.43333333333333335,-0.05555555555555558,4.937236921826697e-05
0.4555555555555555,-0.05555555555555558,0.00010164408394884876
0.47777777777777786,-0.05555555555555558,0.00020327709271118855
0.5,-0.05555555555555558,0.00039491438957587856
0.5222222222222221,-0.05555555555555558,0.000745290603369182
0.5444444444444445,-0.05555555555555558,0.0013663327808999249
0.5666666666666667,-0.05555555555555558,0.0024332989605667264
0.5888888888888888,-0.05555555555555558,0.004209616935588359
0.6111111111111112,-0.05555555555555558,0.007074533277659611
0.6333333333333333,-0.05555555555555558,0.011549444631066007
0.6555555555555554,-0.05555555555555558,0.01831607791250645
0.6777777777777778,-0.05555555555555558,0.028217070186239708
0.7,-0.05555555555555558,0.04222789082793608
0.7222222222222221,-0.05555555555555558,0.061389610339238114
0.7444444444444445,-0.05555555555555558,0.08669585957478339
0.7666666666666666,-0.05555555555555558,0.11893503588250634
0.788888888888889,-0.05555555555555558,0.15849997795147086
0.8111111111111111,-0.05555555555555558,0.20519015837815419
0.8333333333333333,-0.05555555555555558,0.25804279869274915
0.8555555555555556,-0.05555555555555558,0.31523528956673097
0.8777777777777778,-0.05555555555555558,0.3740983181090817
0.8999999999999999,-0.05555555555555558,0.43126527681372856
0.922222222222222,-0.05555555555555558,0.4829598283380147
0.9444444444444446,-0.05555555555555558,0.5253941961711835
0.9666666666666668,-0.05555555555555558,0.555222741046798
0.9888888888888889,-0.05555555555555558,0.5699764306138017
1.011111111111111,-0.05555555555555558,0.5684001557055289
1.0333333333333332,-0.05555555555555558,0.5506289988667818
1.0555555555555554,-0.05555555555555558,0.5181691243612476
1.077777777777778,-0.05555555555555558,0.4736870386909496
1.1,-0.05555555555555558,0.42064811373659705

-1.1,-0.03333333333333344,18.5377649502729
-1.077777777777778,-0.03333333333333344,20.52917536880583
-1.0555555555555556,-0.03333333333333344,22.081533761151043
-1.0333333333333334,-0.03333333333333344,23.069095373458893
-1.0111111111111113,-0.03333333333333344,23.408602713402004
-0.9888888888888889,-0.03333333333333344,23.070872281096598
-0.9666666666666668,-0.03333333333333344,22.08493557155071
-0.9444444444444445,-0.03333333333333344,20.533919537477065
-0.9222222222222223,-0.03333333333333344,18.54347712020144
-0.9000000000000001,-0.03333333333333344,16.265000734666575
-0.8777777777777779,-0.03333333333333344,13.856725038846278
-0.8555555555555556,-0.03333333333333344,11.4659675647089
-0.8333333333333335,-0.03333333333333344,9.215192590474981
-0.8111111111111111,-0.03333333333333344,7.193524396012792
-0.788888888888889,-0.03333333333333344,5.454094055843736
-0.7666666666666667,-0.03333333333333344,4.016494003277307
-0.7444444444444445,-0.03333333333333344,2.8728650123454718
-0.7222222222222223,-0.03333333333333344,1.9958454812052175
-0.7000000000000001,-0.03333333333333344,1.3467351872727156
-0.6777777777777778,-0.03333333333333344,0.88263490315511
-0.6555555555555557,-0.03333333333333344,0.5618541391945406
-0.6333333333333334,-0.03333333333333344,0.34738388634993694
-0.6111111111111112,-0.03333333333333344,0.20861203126527572
-0.5888888888888889,-0.03333333333333344,0.12167815940816104
-0.5666666666666668,-0.03333333333333344,0.06893336971345523
-0.5444444444444445,-0.03333333333333344,0.03793062367217789
-0.5222222222222223,-0.03333333333333344,0.020271881356787688
-0.5000000000000001,-0.03333333333333344,0.010523052216265918
-0.47777777777777786,-0.03333333333333344,0.005305581527646219
-0.4555555555555556,-0.03333333333333344,0.0025981717534655194
-0.43333333333333335,-0.03333333333333344,0.0012357946730917628
-0.4111111111111112,-0.03333333333333344,0.0005709109570679043
-0.38888888888888895,-0.03333333333333344,0.000256173401492823
-0.3666666666666667,-0.03333333333333344,0.0001116460311240089
-0.34444444444444455,-0.03333333333333344,4.726026370555364e-05
-0.3222222222222223,-0.03333333333333344,1.9430885362310174e-05
-0.30000000000000004,-0.03333333333333344,7.759480318020275e-06
-0.2777777777777778,-0.03333333333333344,3.0096519839817194e-06
-0.25555555555555565,-0.03333333333333344,1.1338184524429144e-06
-0.2333333333333334,-0.03333333333333344,4.1487222369476377e-07
-0.21111111111111114,-0.03333333333333344,1.4744457398489007e-07
-0.188888888888889,-0.03333333333333344,5.089637225398253e-08
-0.16666666666666674,-0.03333333333333344,1.7064299259876748e-08
-0.1444444444444445,-0.03333333333333344,5.5569141546324435e-09
-0.12222222222222223,-0.03333333333333344,1.7576100462433182e-09
-0.10000000000000009,-0.03333333333333344,5.399519744022665e-10
-0.07777777777777772,-0.03333333333333344,1.611141599426522e-10
-0.05555555555555558,-0.03333333333333344,4.6696975831367364e-11
-0.03333333333333344,-0.03333333333333344,1.3159593854891828e-11
-0.011111111111111072,-0.03333333333333344,3.65417688608129e-12
0.011111111111111072,-0.03333333333333344,1.1774754551336577e-12
0.033333333333333215,-0.03333333333333344,1.0440782575503729e-12
0.05555555555555558,-0.03333333333333344,2.8327739537277627e-12
0.07777777777777772,-0.03333333333333344,9.363574016784128e-12
0.09999999999999987,-0.03333333333333344,3.064059128558818e-11
0.12222222222222223,-0.03333333333333344,9.75355311256239e-11
0.14444444444444438,-0.03333333333333344,3.016354438214045e-10
0.16666666666666652,-0.03333333333333344,9.061819253063949e-10
0.18888888888888888,-0.03333333333333344,2.644593214827995e-09
0.21111111111111103,-0.03333333333333344,7.497430848368929e-09
0.2333333333333334,-0.03333333333333344,2.064790554532171e-08
0.25555555555555554,-0.03333333333333344,5.5239449861141376e-08
0.2777777777777777,-0.03333333333333344,1.4355963612496033e-07
0.30000000000000004,-0.03333333333333344,3.624306184209037e-07
0.3222222222222222,-0.03333333333333344,8.888465752419807e-07
0.34444444444444433,-0.03333333333333344,2.1175710263280148e-06
0.3666666666666667,-0.03333333333333344,4.900702031640485e-06
0.38888888888888884,-0.03333333333333344,1.101761544953305e-05
0.411111111111111,-0.03333333333333344,2.4061671706873017e-05
0.43333333333333335,-0.03333333333333344,5.104729516331139e-05
0.4555555555555555,-0.03333333333333344,0.00010520304318367215
0.47777777777777786,-0.03333333333333344,0.00021061649477400023
0.5,-0.03333333333333344,0.00040960462513455403
0.5222222222222221,-0.03333333333333344,0.0007738300699015408
0.5444444444444445,-0.03333333333333344,0.00142015097943918
0.5666666666666667,-0.03333333333333344,0.002531812206198179
0.5888888888888888,-0.03333333333333344,0.0043846649087339274
0.6111111111111112,-0.03333333333333344,0.007376480010774313
0.6333333333333333,-0.03333333333333344,0.012055068132225618
0.6555555555555554,-0.03333333333333344,0.019138055308005986
0.6777777777777778,-0.03333333333333344,0.02951436738205183
0.7,-0.03333333333333344,0.04421570894660509
0.7222222222222221,-0.03333333333333344,0.06434681453379242
0.7444444444444445,-0.03333333333333344,0.09096718681594852
0.7666666666666666,-0.03333333333333344,0.1249250806256001
0.788888888888889,-0.03333333333333344,0.16665624263686324
0.8111111111111111,-0.03333333333333344,0.21597352726448113
0.8333333333333333,-0.03333333333333344,0.27188569566041354
0.8555555555555556,-0.03333333333333344,0.33249032938682227
0.8777777777777778,-0.03333333333333344,0.39498301261313246
0.8999999999999999,-0.03333333333333344,0.45581066285930544
0.922222222222222,-0.03333333333333344,0.510972032211508
0.9444444444444446,-0.03333333333333344,0.5564373738405821
0.9666666666666668,-0.03333333333333344,0.5886293265778829
0.9888888888888889,-0.03333333333333344,0.60488646966634
1.011111111111111,-0.03333333333333344,0.6038264707490082
1.0333333333333332,-0.03333333333333344,0.5855401272603459
1.0555555555555554,-0.03333333333333344,0.551578527209708
1.077777777777778,-0.03333333333333344,0.5047358470541734
1.1,-0.03333333333333344,0.44866996727117814

-1.1,-0.011111111111111072,32.0232321808315
-1.077777777777778,-0.011111111111111072,35.93959671635861
-1.0555555555555556,-0.011111111111111072,39.17642799278038
-1.0333333333333334,-0.011111111111111072,41.47821632759578
-1.0111111111111113,-0.011111111111111072,42.65391602344502
-0.9888888888888889,-0.011111111111111072,42.60311429874766
-0.9666666666666668,-0.011111111111111072,41.33018844009454
-0.9444444444444445,-0.011111111111111072,38.94368321189313
-0.9222222222222223,-0.011111111111111072,35.641031316455845
-0.9000000000000001,-0.011111111111111072,31.681599612034148
-0.8777777777777779,-0.011111111111111072,27.353162143652742
-0.8555555555555556,-0.011111111111111072,22.93779033154815
-0.8333333333333335,-0.011111111111111072,18.6826818115564
-0.8111111111111111,-0.011111111111111072,14.779864611963575
-0.788888888888889,-0.011111111111111072,11.356520627454836
-0.7666666666666667,-0.011111111111111072,8.475468849804493
-0.7444444444444445,-0.011111111111111072,6.143640145722355
-0.7222222222222223,-0.011111111111111072,4.32545110202469
-0.7000000000000001,-0.011111111111111072,2.9578806308287855
-0.6777777777777778,-0.011111111111111072,1.9645970139738378
-0.6555555555555557,-0.011111111111111072,1.26738894657196
-0.6333333333333334,-0.011111111111111072,0.7941269778565486
-0.6111111111111112,-0.011111111111111072,0.4832964266864022
-0.5888888888888889,-0.011111111111111072,0.28568064485759187
-0.5666666666666668,-0.011111111111111072,0.16401805217254647
-0.5444444444444445,-0.011111111111111072,0.09146313468096372
-0.5222222222222223,-0.011111111111111072,0.049538643747877247
-0.5000000000000001,-0.011111111111111072,0.026060679919723353
-0.47777777777777786,-0.011111111111111072,0.01331591367268057
-0.4555555555555556,-0.011111111111111072,0.006608452894005187
-0.43333333333333335,-0.011111111111111072,0.0031854605076270617
-0.4111111111111112,-0.011111111111111072,0.001491379779820227
-0.38888888888888895,-0.011111111111111072,0.0006781845236396237
-0.3666666666666667,-0.011111111111111072,0.00029953742899839426
-0.34444444444444455,-0.011111111111111072,0.00012849845901228118
-0.3222222222222223,-0.011111111111111072,5.3541229497607395e-05
-0.30000000000000004,-0.011111111111111072,2.1668176222748284e-05
-0.2777777777777778,-0.011111111111111072,8.517261407676045e-06
-0.25555555555555565,-0.011111111111111072,3.2517802786859757e-06
-0.2333333333333334,-0.011111111111111072,1.2058297863944207e-06
-0.21111111111111114,-0.011111111111111072,4.3430459159317315e-07
-0.188888888888889,-0.011111111111111072,1.519310126900202e-07
-0.16666666666666674,-0.011111111111111072,5.1622857772088533e-08
-0.1444444444444445,-0.011111111111111072,1.703653429146666e-08
-0.12222222222222223,-0.011111111111111072,5.460897978401629e-09
-0.10000000000000009,-0.011111111111111072,1.7001628695567017e-09
-0.07777777777777772,-0.011111111111111072,5.141162551362339e-10
-0.05555555555555558,-0.011111111111111072,1.5100312459711122e-10
-0.03333333333333344,-0.011111111111111072,4.309168088275616e-11
-0.011111111111111072,-0.011111111111111072,1.199621150185638e-11
0.011111111111111072,-0.011111111111111072,3.4363098721505945e-12
0.033333333333333215,-0.011111111111111072,1.6415326638940739e-12
0.05555555555555558,-0.011111111111111072,2.9985171703897884e-12
0.07777777777777772,-0.011111111111111072,9.450682475976284e-12
0.09999999999999987,-0.011111111111111072,3.081779688919099e-11
0.12222222222222223,-0.011111111111111072,9.809429637794242e-11
0.14444444444444438,-0.011111111111111072,3.034321935077123e-10
0.16666666666666652,-0.011111111111111072,9.11829692858959e-10
0.18888888888888888,-0.011111111111111072,2.661885749071627e-09
0.21111111111111103,-0.011111111111111072,7.548970093868741e-09
0.2333333333333334,-0.011111111111111072,2.0797365169061382e-08
0.25555555555555554,-0.011111111111111072,5.566100019740196e-08
0.2777777777777777,-0.011111111111111072,1.447156609146695e-07
0.30000000000000004,-0.011111111111111072,3.655120157307957e-07
0.3222222222222222,-0.011111111111111072,8.968279749710772e-07
0.34444444444444433,-0.011111111111111072,2.1376557185138025e-06
0.3666666666666667,-0.011111111111111072,4.949795589834748e-06
0.38888888888888884,-0.011111111111111072,1.1134159066540537e-05
0.411111111111111,-0.011111111111111072,2.4330329874608345e-05
0.43333333333333335,-0.011111111111111072,5.164862415664229e-05
0.4555555555555555,-0.011111111111111072,0.00010650977499210016
0.47777777777777786,-0.011111111111111072,0.00021337321186322452
0.5,-0.011111111111111072,0.0004152501584443199
0.5222222222222221,-0.011111111111111072,0.0007850529904012438
0.5444444444444445,-0.011111111111111072,0.0014418071003926846
0.5666666666666667,-0.011111111111111072,0.0025723741688631484
0.5888888888888888,-0.011111111111111072,0.004458406700298883
0.6111111111111112,-0.011111111111111072,0.007506604937616942
0.6333333333333333,-0.011111111111111072,0.012277941069640875
0.6555555555555554,-0.011111111111111072,0.019508568791140886
0.6777777777777778,-0.011111111111111072,0.030112230688425393
0.7,-0.011111111111111072,0.0451520921373123
0.7222222222222221,-0.011111111111111072,0.06577033196401562
0.7444444444444445,-0.011111111111111072,0.09306774106829886
0.7666666666666666,-0.011111111111111072,0.12793373333189256
0.788888888888889,-0.011111111111111072,0.17083919454959945
0.8111111111111111,-0.011111111111111072,0.22161863633470558
0.8333333333333333,-0.011111111111111072,0.27928084136644454
0.8555555555555556,-0.011111111111111072,0.34189432773524825
0.8777777777777778,-0.011111111111111072,0.4065915197350114
0.8999999999999999,-0.011111111111111072,0.4697212319947206
0.922222222222222,-0.011111111111111072,0.5271537576772618
0.9444444444444446,-0.011111111111111072,0.5747109206731602
0.9666666666666668,-0.011111111111111072,0.6086623088621087
0.9888888888888889,-0.011111111111111072,0.626207081725716
1.011111111111111,-0.011111111111111072,0.6258553047738844
1.0333333333333332,-0.011111111111111072,0.6076368315095139
1.0555555555555554,-0.011111111111111072,0.5730971211337943
1.077777777777778,-0.011111111111111072,0.5250808045018532
1.1,-0.011111111111111072,0.4673450341083614

-1.1,0.011111111111111072,19.89837766963311
-1.077777777777778,0.011111111111111072,22.631778289025018
-1.0555555555555556,0.011111111111111072,25.001341981618353
-1.0333333333333334,0.011111111111111072,26.82573256906866
-1.0111111111111113,0.011111111111111072,27.956544414289493
-0.9888888888888889,0.011111111111111072,28.29821325514963
-0.9666666666666668,0.011111111111111072,27.821347940330504
-0.9444444444444445,0.011111111111111072,26.566903974625088
-0.9222222222222223,0.011111111111111072,24.640377057926543
-0.9000000000000001,0.011111111111111072,22.197158172982878
-0.8777777777777779,0.011111111111111072,19.421869317199707
-0.8555555555555556,0.011111111111111072,16.505485410475337
-0.8333333333333335,0.011111111111111072,13.624143094859596
-0.8111111111111111,0.011111111111111072,10.922793241396937
-0.788888888888889,0.011111111111111072,8.505539190098867
-0.7666666666666667,0.011111111111111072,6.433000821363585
-0.7444444444444445,0.011111111111111072,4.725730847737045
-0.7222222222222223,0.011111111111111072,3.3718479128320142
-0.7000000000000001,0.011111111111111072,2.3367410616233477
-0.6777777777777778,0.011111111111111072,1.572884454245983
-0.6555555555555557,0.011111111111111072,1.0283161741753455
-0.6333333333333334,0.011111111111111072,0.6529803761621901
-0.6111111111111112,0.011111111111111072,0.40273299180382843
-0.5888888888888889,0.011111111111111072,0.2412558773392301
-0.5666666666666668,0.011111111111111072,0.14037255687899747
-0.5444444444444445,0.011111111111111072,0.07932866272068441
-0.5222222222222223,0.011111111111111072,0.04354333307359311
-0.5000000000000001,0.011111111111111072,0.023214365559137407
-0.47777777777777786,0.011111111111111072,0.012020861165212208
-0.4555555555555556,0.011111111111111072,0.006045858184647805
-0.43333333333333335,0.011111111111111072,0.002953411369123413
-0.4111111111111112,0.011111111111111072,0.0014013078029570755
-0.38888888888888895,0.011111111111111072,0.0006457832098947188
-0.3666666666666667,0.011111111111111072,0.0002890570519527534
-0.34444444444444455,0.011111111111111072,0.0001256677962120413
-0.3222222222222223,0.011111111111111072,5.306498417613542e-05
-0.30000000000000004,0.011111111111111072,2.1763848225786117e-05
-0.2777777777777778,0.011111111111111072,8.669757446404932e-06
-0.25555555555555565,0.011111111111111072,3.354453801987897e-06
-0.2333333333333334,0.011111111111111072,1.2606086747385574e-06
-0.21111111111111114,0.011111111111111072,4.6013193476444486e-07
-0.188888888888889,0.011111111111111072,1.631278334883875e-07
-0.16666666666666674,0.011111111111111072,5.617167422894957e-08
-0.1444444444444445,0.011111111111111072,1.8786690308050833e-08
-0.12222222222222223,0.011111111111111072,6.102767080484965e-09
-0.10000000000000009,0.011111111111111072,1.925515290143831e-09
-0.07777777777777772,0.011111111111111072,5.900807472920524e-10
-0.05555555555555558,0.011111111111111072,1.756421795926497e-10
-0.03333333333333344,0.011111111111111072,5.079429453603825e-11
-0.011111111111111072,0.011111111111111072,1.4322746043542987e-11
0.011111111111111072,0.011111111111111072,4.126006946770695e-12
0.033333333333333215,0.011111111111111072,1.877346908535012e-12
0.05555555555555558,0.011111111111111072,3.2032892016076535e-12
0.07777777777777772,0.011111111111111072,9.965609067085873e-12
0.09999999999999987,0.011111111111111072,3.241732856523007e-11
0.12222222222222223,0.011111111111111072,1.0303070416226965e-10
0.14444444444444438,0.011111111111111072,3.182552120165508e-10
0.16666666666666652,0.011111111111111072,9.550644271342306e-10
0.18888888888888888,0.011111111111111072,2.78435920962516e-09
0.21111111111111103,0.011111111111111072,7.88591704952342e-09
0.2333333333333334,0.011111111111111072,2.1697678151691233e-08
0.25555555555555554,0.011111111111111072,5.7997365897872725e-08
0.2777777777777777,0.011111111111111072,1.506041914188759e-07
0.30000000000000004,0.011111111111111072,3.7992639308722304e-07
0.3222222222222222,0.011111111111111072,9.310978398269861e-07
0.34444444444444433,0.011111111111111072,2.216789485832394e-06
0.3666666666666667,0.011111111111111072,5.127275992640547e-06
0.38888888888888884,0.011111111111111072,1.152077975734554e-05
0.411111111111111,0.011111111111111072,2.514836852798645e-05
0.43333333333333335,0.011111111111111072,5.33298479225677e-05
0.4555555555555555,0.011111111111111072,0.0001098659930750495
0.47777777777777786,0.011111111111111072,0.00021988138264447785
0.5,0.011111111111111072,0.0004275094179156406
0.5222222222222221,0.011111111111111072,0.0008074856012865972
0.5444444444444445,0.011111111111111072,0.0014816839556800181
0.5666666666666667,0.011111111111111072,0.0026412400668612526
0.5888888888888888,0.011111111111111072,0.00457395089561589
0.6111111111111112,0.011111111111111072,0.007694958026223398
0.6333333333333333,0.011111111111111072,0.012576273147373244
0.6555555555555554,0.011111111111111072,0.01996771767099356
0.6777777777777778,0.011111111111111072,0.030798918274106617
0.7,0.011111111111111072,0.04615012459570698
0.7222222222222221,0.011111111111111072,0.06718007406441912
0.7444444444444445,0.011111111111111072,0.0950031643463136
0.7666666666666666,0.011111111111111072,0.1305165125503604
0.788888888888889,0.011111111111111072,0.1741896921820718
0.8111111111111111,0.011111111111111072,0.22584415046478468
0.8333333333333333,0.011111111111111072,0.2844621228779764
0.8555555555555556,0.011111111111111072,0.34807197146188906
0.8777777777777778,0.011111111111111072,0.4137542472853066
0.8999999999999999,0.011111111111111072,0.47779816867549046
0.922222222222222,0.011111111111111072,0.5360124759612026
0.9444444444444446,0.011111111111111072,0.5841622840033092
0.9666666666666668,0.011111111111111072,0.6184721139119326
0.9888888888888889,0.011111111111111072,0.636113364272799
1.011111111111111,0.011111111111111072,0.635589185522396
1.0333333333333332,0.011111111111111072,0.6169441539767152
1.0555555555555554,0.011111111111111072,0.5817580138690395
1.077777777777778,0.011111111111111072,0.5329247057379801
1.1,0.011111111111111072,0.4742595473915477

-1.1,0.033333333333333215,4.450651733531746
-1.077777777777778,0.033333333333333215,5.129882103794671
-1.0555555555555556,0.033333333333333215,5.74295125257444
-1.0333333333333334,0.033333333333333215,6.244631814132605
-1.0111111111111113,0.033333333333333215,6.595116855351538
-0.9888888888888889,0.033333333333333215,6.765222615246677
-0.9666666666666668,0.033333333333333215,6.740399189278648
-0.9444444444444445,0.033333333333333215,6.5227849697124975
-0.9222222222222223,0.033333333333333215,6.13090256744685
-0.9000000000000001,0.033333333333333215,5.597056174927153
-0.8777777777777779,0.033333333333333215,4.962937506609305
-0.8555555555555556,0.033333333333333215,4.274268773626262
-0.8333333333333335,0.033333333333333215,3.5754336314184627
-0.8111111111111111,0.033333333333333215,2.9049554544421445
-0.788888888888889,0.033333333333333215,2.2924194705071756
-0.7666666666666667,0.033333333333333215,1.7570840920960047
-0.7444444444444445,0.033333333333333215,1.3080816238259383
-0.7222222222222223,0.033333333333333215,0.945847182360717
-0.7000000000000001,0.033333333333333215,0.6642796206582694
-0.6777777777777778,0.033333333333333215,0.4531319669853988
-0.6555555555555557,0.033333333333333215,0.30022184162676935
-0.6333333333333334,0.033333333333333215,0.19319846544207767
-0.6111111111111112,0.033333333333333215,0.1207560388664568
-0.5888888888888889,0.033333333333333215,0.0733090913421955
-0.5666666666666668,0.033333333333333215,0.043226552545461636
-0.5444444444444445,0.033333333333333215,0.024756380261282622
-0.5222222222222223,0.033333333333333215,0.013771062963142051
-0.5000000000000001,0.033333333333333215,0.007440318934977648
-0.47777777777777786,0.033333333333333215,0.0039044458561910945
-0.4555555555555556,0.033333333333333215,0.0019900822043657025
-0.43333333333333335,0.033333333333333215,0.0009852044883760687
-0.4111111111111112,0.033333333333333215,0.00047372411877838553
-0.38888888888888895,0.033333333333333215,0.00022124239754784755
-0.3666666666666667,0.033333333333333215,0.00010035868358413556
-0.34444444444444455,0.033333333333333215,4.4216594598078224e-05
-0.3222222222222223,0.033333333333333215,1.892166543593631e-05
-0.30000000000000004,0.033333333333333215,7.864609333669972e-06
-0.2777777777777778,0.033333333333333215,3.174963034414923e-06
-0.25555555555555565,0.033333333333333215,1.2449270744995863e-06
-0.2333333333333334,0.033333333333333215,4.741250123395848e-07
-0.21111111111111114,0.033333333333333215,1.7538220850549694e-07
-0.188888888888889,0.033333333333333215,6.301180370711697e-08
-0.16666666666666674,0.033333333333333215,2.1988823539935867e-08
-0.1444444444444445,0.033333333333333215,7.452908340441783e-09
-0.12222222222222223,0.033333333333333215,2.4535407559205043e-09
-0.10000000000000009,0.033333333333333215,7.84521075075541e-10
-0.07777777777777772,0.033333333333333215,2.436472855041203e-10
-0.05555555555555558,0.033333333333333215,7.350008312499605e-11
-0.03333333333333344,0.033333333333333215,2.155247391911207e-11
-0.011111111111111072,0.033333333333333215,6.201873433185218e-12
0.011111111111111072,0.033333333333333215,1.9662184059302807e-12
0.033333333333333215,0.033333333333333215,1.4258408432199154e-12
0.05555555555555558,0.033333333333333215,3.4798941804656226e-12
0.07777777777777772,0.033333333333333215,1.1332308513741348e-11
0.09999999999999987,0.033333333333333215,3.6927170236363606e-11
0.12222222222222223,0.033333333333333215,1.171650281325016e-10
0.14444444444444438,0.033333333333333215,3.6121310577835717e-10
0.16666666666666652,0.033333333333333215,1.0818665900538857e-09
0.18888888888888888,0.033333333333333215,3.1479174238973203e-09
0.21111111111111103,0.033333333333333215,8.898398482810768e-09
0.2333333333333334,0.033333333333333215,2.443650607953923e-08
0.25555555555555554,0.033333333333333215,6.519360349990428e-08
0.2777777777777777,0.033333333333333215,1.6896990305857307e-07
0.30000000000000004,0.033333333333333215,4.254534922875265e-07
0.3222222222222222,0.033333333333333215,1.0407180321663708e-06
0.34444444444444433,0.033333333333333215,2.4731598908787517e-06
0.3666666666666667,0.033333333333333215,5.709647790729048e-06
0.38888888888888884,0.033333333333333215,1.2805729799130938e-05
0.411111111111111,0.033333333333333215,2.790211487175604e-05
0.43333333333333335,0.033333333333333215,5.9061920861001245e-05
0.4555555555555555,0.033333333333333215,0.000121455043272749
0.47777777777777786,0.033333333333333215,0.0002426391994316632
0.5,0.033333333333333215,0.00047091626075268793
0.5222222222222221,0.033333333333333215,0.0008878990818462411
0.5444444444444445,0.033333333333333215,0.0016263747056810358
0.5666666666666667,0.033333333333333215,0.0028941070260770745
0.5888888888888888,0.033333333333333215,0.005003171890545183
0.6111111111111112,0.033333333333333215,0.008402586825448588
0.6333333333333333,0.033333333333333215,0.013709361593972349
0.6555555555555554,0.033333333333333215,0.02172991268194225
0.6777777777777778,0.033333333333333215,0.03346070969763324
0.7,0.033333333333333215,0.05005513330004668
0.7222222222222221,0.033333333333333215,0.07274418697494181
0.7444444444444445,0.033333333333333215,0.10270321883929265
0.7666666666666666,0.033333333333333215,0.140865874441045
0.788888888888889,0.033333333333333215,0.18769962580630806
0.8111111111111111,0.033333333333333215,0.24297230864237124
0.8333333333333333,0.033333333333333215,0.30555247585788636
0.8555555555555556,0.033333333333333215,0.37329345791427554
0.8777777777777778,0.033333333333333215,0.4430475984365679
0.8999999999999999,0.033333333333333215,0.5108409715598321
0.922222222222222,0.033333333333333215,0.5722110974760711
0.9444444444444446,0.033333333333333215,0.6226757320101242
0.9666666666666668,0.033333333333333215,0.6582677887465748
0.9888888888888889,0.033333333333333215,0.6760489758894591
1.011111111111111,0.033333333333333215,0.6745101597046379
1.0333333333333332,0.033333333333333215,0.6537828183057146
1.0555555555555554,0.033333333333333215,0.6156204966433446
1.077777777777778,0.033333333333333215,0.5631538902258
1.1,0.033333333333333215,0.5004669980242692

-1.1,0.05555555555555558,0.3616649115636446
-1.077777777777778,0.05555555555555558,0.42230702577412327
-1.0555555555555556,0.05555555555555558,0.47896037067298547
-1.0333333333333334,0.05555555555555558,0.5276184728429645
-1.0111111111111113,0.05555555555555558,0.5645330098949309
-0.9888888888888889,0.05555555555555558,0.5866883122150661
-0.9666666666666668,0.05555555555555558,0.5922077590704309
-0.9444444444444445,0.05555555555555558,0.5806161803325363
-0.9222222222222223,0.05555555555555558,0.5529073833161622
-0.9000000000000001,0.05555555555555558,0.5114034977088522
-0.8777777777777779,0.05555555555555558,0.4594337447122406
-0.8555555555555556,0.05555555555555558,0.40089424897498516
-0.8333333333333335,0.05555555555555558,0.3397694718664487
-0.8111111111111111,0.05555555555555558,0.2796960521100958
-0.788888888888889,0.05555555555555558,0.2236328683917279
-0.7666666666666667,0.05555555555555558,0.17367292474727083
-0.7444444444444445,0.05555555555555558,0.13100131712926774
-0.7222222222222223,0.05555555555555558,0.09597677339555652
-0.7000000000000001,0.05555555555555558,0.06829728682431534
-0.6777777777777778,0.05555555555555558,0.04720494187985898
-0.6555555555555557,0.05555555555555558,0.031689696894778886
-0.6333333333333334,0.05555555555555558,0.020663086850488063
-0.6111111111111112,0.05555555555555558,0.013086355510166237
-0.5888888888888889,0.05555555555555558,0.00804986372521768
-0.5666666666666668,0.05555555555555558,0.0048095511714861625
-0.5444444444444445,0.05555555555555558,0.002791044037859701
-0.5222222222222223,0.05555555555555558,0.0015731671143130233
-0.5000000000000001,0.05555555555555558,0.0008612494892484942
-0.47777777777777786,0.05555555555555558,0.0004579614932760189
-0.4555555555555556,0.05555555555555558,0.0002365237402806644
-0.43333333333333335,0.05555555555555558,0.00011864958638756318
-0.4111111111111112,0.05555555555555558,5.781005229562905e-05
-0.38888888888888895,0.05555555555555558,2.7358108625986344e-05
-0.3666666666666667,0.05555555555555558,1.2575182127639924e-05
-0.34444444444444455,0.05555555555555558,5.614200777522883e-06
-0.3222222222222223,0.05555555555555558,2.4344842894013257e-06
-0.30000000000000004,0.05555555555555558,1.0253481031439916e-06
-0.2777777777777778,0.05555555555555558,4.194507259393952e-07
-0.25555555555555565,0.05555555555555558,1.6666168734069011e-07
-0.2333333333333334,0.05555555555555558,6.431847678210358e-08
-0.21111111111111114,0.05555555555555558,2.410909049512634e-08
-0.188888888888889,0.05555555555555558,8.777502332219472e-09
-0.16666666666666674,0.05555555555555558,3.103888286941602e-09
-0.1444444444444445,0.05555555555555558,1.066071105221791e-09
-0.12222222222222223,0.05555555555555558,3.5564054274627546e-10
-0.10000000000000009,0.05555555555555558,1.1523447334834114e-10
-0.07777777777777772,0.05555555555555558,3.6267201892018545e-11
-0.05555555555555558,0.05555555555555558,1.1091612652938174e-11
-0.03333333333333344,0.05555555555555558,3.314949634958725e-12
-0.011111111111111072,0.05555555555555558,1.0384011500929681e-12
0.011111111111111072,0.05555555555555558,5.926348948804291e-13
0.033333333333333215,0.05555555555555558,1.234117389545782e-12
0.05555555555555558,0.05555555555555558,4.0316518726423535e-12
0.07777777777777772,0.05555555555555558,1.346830333696532e-11
0.09999999999999987,0.05555555555555558,4.388825771052182e-11
0.12222222222222223,0.05555555555555558,1.3898407100767463e-10
0.14444444444444438,0.05555555555555558,4.2760047304597445e-10
0.16666666666666652,0.05555555555555558,1.2780800538066205e-09
0.18888888888888888,0.05555555555555558,3.7112801752258316e-09
0.21111111111111103,0.05555555555555558,1.0469717838991783e-08
0.2333333333333334,0.05555555555555558,2.8694031043362534e-08
0.25555555555555554,0.05555555555555558,7.639999058460951e-08
0.2777777777777777,0.05555555555555558,1.9762414637033114e-07
0.30000000000000004,0.05555555555555558,4.966283146717444e-07
0.3222222222222222,0.05555555555555558,1.2124602858344707e-06
0.34444444444444433,0.05555555555555558,2.875728970909883e-06
0.3666666666666667,0.05555555555555558,6.626322644135172e-06
0.38888888888888884,0.05555555555555558,1.483341717167893e-05
0.411111111111111,0.05555555555555558,3.2259205165946356e-05
0.43333333333333335,0.05555555555555558,6.815688714776057e-05
0.4555555555555555,0.05555555555555558,0.0001398972827844349
0.47777777777777786,0.05555555555555558,0.00027896651357914944
0.5,0.05555555555555558,0.0005404281350758337
0.5222222222222221,0.05555555555555558,0.0010171071908325426
0.5444444444444445,0.05555555555555558,0.0018596799820565877
0.5666666666666667,0.05555555555555558,0.003303332159428494
0.5888888888888888,0.05555555555555558,0.005700443342677262
0.6111111111111112,0.05555555555555558,0.009556683495199971
0.6333333333333333,0.05555555555555558,0.015564951698660458
0.6555555555555554,0.05555555555555558,0.02462805876251776
0.6777777777777778,0.05555555555555558,0.03785770129450489
0.7,0.05555555555555558,0.0565353104612786
0.7222222222222221,0.05555555555555558,0.08202129704081258
0.7444444444444445,0.05555555555555558,0.11560446899113785
0.7666666666666666,0.05555555555555558,0.15829368271832142
0.788888888888889,0.05555555555555558,0.2105684711257882
0.8111111111111111,0.05555555555555558,0.27212205246804316
0.8333333333333333,0.05555555555555558,0.3416446301636357
0.8555555555555556,0.05555555555555558,0.41670216990030956
0.8777777777777778,0.05555555555555558,0.49376131694929604
0.8999999999999999,0.05555555555555558,0.5683924996414392
0.922222222222222,0.05555555555555558,0.6356520142214168
0.9444444444444446,0.05555555555555558,0.6906057172244706
0.9666666666666668,0.05555555555555558,0.7289209034050692
0.9888888888888889,0.05555555555555558,0.7474290537693861
1.011111111111111,0.05555555555555558,0.744558326731435
1.0333333333333332,0.05555555555555558,0.7205539397032511
1.0555555555555554,0.05555555555555558,0.6774435896518278
1.077777777777778,0.05555555555555558,0.6187546749331448
1.1,0.05555555555555558,0.5490380101782928

-1.1,0.07777777777777772,0.012951600511705854
-1.077777777777778,0.07777777777777772,0.01520216972969676
-1.0555555555555556,0.07777777777777772,0.017336791694265104
-1.0333333333333334,0.07777777777777772,0.01920916044502501
-1.0111111111111113,0.07777777777777772,0.02067855116003977
-0.9888888888888889,0.07777777777777772,0.021627163455304656
-0.9666666666666668,0.07777777777777772,0.02197568953361136
-0.9444444444444445,0.07777777777777772,0.021694258406912404
-0.9222222222222223,0.07777777777777772,0.020806662093879758
-0.9000000000000001,0.07777777777777772,0.01938703463069604
-0.8777777777777779,0.07777777777777772,0.017549626854700816
-0.8555555555555556,0.07777777777777772,0.01543363347244231
-0.8333333333333335,0.07777777777777772,0.01318586551053397
-0.8111111111111111,0.07777777777777772,0.01094424330977786
-0.788888888888889,0.07777777777777772,0.008824620806978292
-0.7666666666666667,0.07777777777777772,0.006912517791727856
-0.7444444444444445,0.07777777777777772,0.0052602108184746635
-0.7222222222222223,0.07777777777777772,0.0038886029465951943
-0.7000000000000001,0.07777777777777772,0.0027925734097315577
-0.6777777777777778,0.07777777777777772,0.0019481985922199412
-0.6555555555555557,0.07777777777777772,0.0013203122737334226
-0.6333333333333334,0.07777777777777772,0.0008692249407669938
-0.6111111111111112,0.07777777777777772,0.0005559006076096564
-0.5888888888888889,0.07777777777777772,0.0003453576088513241
-0.5666666666666668,0.07777777777777772,0.00020842286799777505
-0.5444444444444445,0.07777777777777772,0.0001221866622470172
-0.5222222222222223,0.07777777777777772,6.95828240385551e-05
-0.5000000000000001,0.07777777777777772,3.8492659617070034e-05
-0.47777777777777786,0.07777777777777772,2.0684703095844763e-05
-0.4555555555555556,0.07777777777777772,1.0797274182673144e-05
-0.43333333333333335,0.07777777777777772,5.474827916661629e-06
-0.4111111111111112,0.07777777777777772,2.696599401159508e-06
-0.38888888888888895,0.07777777777777772,1.2901796748037215e-06
-0.3666666666666667,0.07777777777777772,5.996115816237083e-07
-0.34444444444444455,0.07777777777777772,2.706912421024159e-07
-0.3222222222222223,0.07777777777777772,1.1870285310307798e-07
-0.30000000000000004,0.07777777777777772,5.05625908123552e-08
-0.2777777777777778,0.07777777777777772,2.0920747482689204e-08
-0.25555555555555565,0.07777777777777772,8.408206328822838e-09
-0.2333333333333334,0.07777777777777772,3.2825128198374113e-09
-0.21111111111111114,0.07777777777777772,1.2447584619053916e-09
-0.188888888888889,0.07777777777777772,4.5849864951256987e-10
-0.16666666666666674,0.07777777777777772,1.6404543298419486e-10
-0.1444444444444445,0.07777777777777772,5.701148044411894e-11
-0.12222222222222223,0.07777777777777772,1.9245686693693953e-11
-0.10000000000000009,0.07777777777777772,6.311047122809566e-12
-0.07777777777777772,0.07777777777777772,2.0118131775693974e-12
-0.05555555555555558,0.07777777777777772,6.293730667185278e-13
-0.03333333333333344,0.07777777777777772,2.1612094985569912e-13
-0.011111111111111072,0.07777777777777772,1.6447134258679125e-13
0.011111111111111072,0.07777777777777772,4.165869687057995e-13
0.033333333333333215,0.07777777777777772,1.4262198684250512e-12
0.05555555555555558,0.07777777777777772,4.898408690813308e-12
0.07777777777777772,0.07777777777777772,1.6386464195908072e-11
0.09999999999999987,0.07777777777777772,5.326702601485456e-11
0.12222222222222223,0.07777777777777772,1.6822677088061662e-10
0.14444444444444438,0.07777777777777772,5.161653181155575e-10
0.16666666666666652,0.07777777777777772,1.5386464994638097e-09
0.18888888888888888,0.07777777777777772,4.4559972752244165e-09
0.21111111111111103,0.07777777777777772,1.2537379013850822e-08
0.2333333333333334,0.07777777777777772,3.427079003688372e-08
0.25555555555555554,0.07777777777777772,9.101159983046788e-08
0.2777777777777777,0.07777777777777772,2.3481422425847826e-07
0.30000000000000004,0.07777777777777772,5.88581794762303e-07
0.3222222222222222,0.07777777777777772,1.4333220098892808e-06
0.34444444444444433,0.07777777777777772,3.391056204739488e-06
0.3666666666666667,0.07777777777777772,7.79435589207791e-06
0.38888888888888884,0.07777777777777772,1.740520949676721e-05
0.411111111111111,0.07777777777777772,3.775998488247782e-05
0.43333333333333335,0.07777777777777772,7.958617956898797e-05
0.4555555555555555,0.07777777777777772,0.0001629658283377051
0.47777777777777786,0.07777777777777772,0.0003241964403644752
0.5,0.07777777777777772,0.0006265741830977047
0.5222222222222221,0.07777777777777772,0.0011764922520065588
0.5444444444444445,0.07777777777777772,0.0021461384084626458
0.5666666666666667,0.07777777777777772,0.0038034544967494323
0.5888888888888888,0.07777777777777772,0.006548628105058471
0.6111111111111112,0.07777777777777772,0.010954026799015486
0.6333333333333333,0.07777777777777772,0.017801164112958245
0.6555555555555554,0.07777777777777772,0.02810437350718663
0.6777777777777778,0.07777777777777772,0.04310722634436488
0.7,0.07777777777777772,0.064235733292654
0.7222222222222221,0.07777777777777772,0.09299369349970926
0.7444444444444445,0.07777777777777772,0.13079172980340034
0.7666666666666666,0.07777777777777772,0.17871327656010755
0.788888888888889,0.07777777777777772,0.237237244704164
0.8111111111111111,0.07777777777777772,0.3059554687898438
0.8333333333333333,0.07777777777777772,0.38333867702231494
0.8555555555555556,0.07777777777777772,0.46661200286099946
0.8777777777777778,0.07777777777777772,0.5517950469057683
0.8999999999999999,0.07777777777777772,0.6339399100106109
0.922222222222222,0.07777777777777772,0.7075653790032694
0.9444444444444446,0.07777777777777772,0.767243154773379
0.9666666666666668,0.07777777777777772,0.8082528031946536
0.9888888888888889,0.07777777777777772,0.8271969992299649
1.011111111111111,0.07777777777777772,0.8224660879899091
1.0333333333333332,0.07777777777777772,0.794463877467877
1.0555555555555554,0.07777777777777772,0.7455507380479042
1.077777777777778,0.07777777777777772,0.679715127925951
1.1,0.07777777777777772,0.6020369401736773

-1.1,0.09999999999999987,0.0018108046740094913
-1.077777777777778,0.09999999999999987,0.002062858608729055
-1.0555555555555556,0.09999999999999987,0.0022831379832602317
-1.0333333333333334,0.09999999999999987,0.0024550663429136806
-1.0111111111111113,0.09999999999999987,0.0025648757108455845
-0.9888888888888889,0.09999999999999987,0.002603425705627891
-0.9666666666666668,0.09999999999999987,0.0025674599910557798
-0.9444444444444445,0.09999999999999987,0.002460060459644545
-0.9222222222222223,0.09999999999999987,0.002290211281229608
-0.9000000000000001,0.09999999999999987,0.002071558333934211
-0.8777777777777779,0.09999999999999987,0.0018206015555158803
-0.8555555555555556,0.09999999999999987,0.0015546518505665087
-0.8333333333333335,0.09999999999999987,0.001289900905530055
-0.8111111111111111,0.09999999999999987,0.001039893969074203
-0.788888888888889,0.09999999999999987,0.0008145840780789084
-0.7666666666666667,0.09999999999999987,0.0006200141901314895
-0.7444444444444445,0.09999999999999987,0.0004585545141944578
-0.7222222222222223,0.09999999999999987,0.0003295404928123636
-0.7000000000000001,0.09999999999999987,0.0002301229645159712
-0.6777777777777778,0.09999999999999987,0.00015615267396336472
-0.6555555555555557,0.09999999999999987,0.00010296322758852216
-0.6333333333333334,0.09999999999999987,6.597252611905632e-05
-0.6111111111111112,0.09999999999999987,4.107686766157761e-05
-0.5888888888888889,0.09999999999999987,2.48536258547126e-05
-0.5666666666666668,0.09999999999999987,1.4613202503252765e-05
-0.5444444444444445,0.09999999999999987,8.349667944725555e-06
-0.5222222222222223,0.09999999999999987,4.6362416435885805e-06
-0.5000000000000001,0.09999999999999987,2.501732216047363e-06
-0.47777777777777786,0.09999999999999987,1.3118924812452074e-06
-0.4555555555555556,0.09999999999999987,6.685640228717469e-07
-0.43333333333333335,0.09999999999999987,3.311156164763288e-07
-0.4111111111111112,0.09999999999999987,1.5937223632585213e-07
-0.38888888888888895,0.09999999999999987,7.454976986419996e-08
-0.3666666666666667,0.09999999999999987,3.389102639622541e-08
-0.34444444444444455,0.09999999999999987,1.4973794564336558e-08
-0.3222222222222223,0.09999999999999987,6.429711988019646e-09
-0.30000000000000004,0.09999999999999987,2.6832876109040315e-09
-0.2777777777777778,0.09999999999999987,1.0883343038826864e-09
-0.25555555555555565,0.09999999999999987,4.2902231939988344e-10
-0.2333333333333334,0.09999999999999987,1.6437007861018542e-10
-0.21111111111111114,0.09999999999999987,6.120593147682539e-11
-0.188888888888889,0.09999999999999987,2.215105613542906e-11
-0.16666666666666674,0.09999999999999987,7.7916215839288e-12
-0.1444444444444445,0.09999999999999987,2.6637881385194957e-12
-0.12222222222222223,0.09999999999999987,8.852511836800724e-13
-0.10000000000000009,0.09999999999999987,2.8644852796868206e-13
-0.07777777777777772,0.09999999999999987,9.217600084768641e-14
-0.05555555555555558,0.09999999999999987,3.7091705679004526e-14
-0.03333333333333344,0.09999999999999987,4.554531813739454e-14
-0.011111111111111072,0.09999999999999987,1.423846315711852e-13
0.011111111111111072,0.09999999999999987,5.097512959248482e-13
0.033333333333333215,0.09999999999999987,1.7982097054927474e-12
0.05555555555555558,0.09999999999999987,6.169710018039908e-12
0.07777777777777772,0.09999999999999987,2.0568015209491876e-11
0.09999999999999987,0.09999999999999987,6.66176353348377e-11
0.12222222222222223,0.09999999999999987,2.0962953208331802e-10
0.14444444444444438,0.09999999999999987,6.408874631129646e-10
0.16666666666666652,0.09999999999999987,1.903605558483941e-09
0.18888888888888888,0.09999999999999987,5.4933574414669245e-09
0.21111111111111103,0.09999999999999987,1.5401544903650126e-08
0.2333333333333334,0.09999999999999987,4.195232863580764e-08
0.25555555555555554,0.09999999999999987,1.110230201617242e-07
0.2777777777777777,0.09999999999999987,2.8545325573423654e-07
0.30000000000000004,0.09999999999999987,7.130529458202865e-07
0.3222222222222222,0.09999999999999987,1.7305062960899144e-06
0.34444444444444433,0.09999999999999987,4.080271175939366e-06
0.3666666666666667,0.09999999999999987,9.346932740613889e-06
0.38888888888888884,0.09999999999999987,2.0802391236581626e-05
0.411111111111111,0.09999999999999987,4.498018714562385e-05
0.43333333333333335,0.09999999999999987,9.449153685481985e-05
0.4555555555555555,0.09999999999999987,0.00019285372088072278
0.47777777777777786,0.09999999999999987,0.000382407484865424
0.5,0.09999999999999987,0.000736695118300892
0.5222222222222221,0.09999999999999987,0.0013788341731857858
0.5444444444444445,0.09999999999999987,0.002507257354414937
0.5666666666666667,0.09999999999999987,0.004429433712029623
0.5888888888888888,0.09999999999999987,0.007602557326204839
0.6111111111111112,0.09999999999999987,0.012677487451563444
0.6333333333333333,0.09999999999999987,0.020538486986746565
0.6555555555555554,0.09999999999999987,0.03232698923296702
0.6777777777777778,0.09999999999999987,0.04943373253999682
0.7,0.09999999999999987,0.07344168972568899
0.7222222222222221,0.09999999999999987,0.10600413496610116
0.7444444444444445,0.09999999999999987,0.14864955622304424
0.7666666666666666,0.09999999999999987,0.20251857678085364
0.788888888888889,0.09999999999999987,0.26805649123513564
0.8111111111111111,0.09999999999999987,0.34470515204014657
0.8333333333333333,0.09999999999999987,0.43065448600444095
0.8555555555555556,0.09999999999999987,0.5227207030768509
0.8777777777777778,0.09999999999999987,0.6164100638982671
0.8999999999999999,0.09999999999999987,0.706201769770897
0.922222222222222,0.09999999999999987,0.786043735857991
0.9444444444444446,0.09999999999999987,0.8500083956971302
0.9666666666666668,0.09999999999999987,0.8930136143005127
0.9888888888888889,0.09999999999999987,0.9114882395523872
1.011111111111111,0.09999999999999987,0.9038616258225033
1.0333333333333332,0.09999999999999987,0.8707840794082787
1.0555555555555554,0.09999999999999987,0.8150353169007611
1.077777777777778,0.09999999999999987,0.7411388069827554
1.1,0.09999999999999987,0.6547562022080504

-1.1,0.12222222222222223,0.001091056504098944
-1.077777777777778,0.12222222222222223,0.0012439304829920963
-1.0555555555555556,0.12222222222222223,0.0013776018124243795
-1.0333333333333334,0.12222222222222223,0.0014819387832528377
-1.0111111111111113,0.12222222222222223,0.0015485171625748894
-0.9888888888888889,0.12222222222222223,0.0015717418650826674
-0.9666666666666668,0.12222222222222223,0.0015496231571272513
-0.9444444444444445,0.12222222222222223,0.001484058064774715
-0.9222222222222223,0.12222222222222223,0.0013805617936073296
-0.9000000000000001,0.12222222222222223,0.0012475018911776573
-0.8777777777777779,0.12222222222222223,0.0010949826209528818
-0.8555555555555556,0.12222222222222223,0.0009335855892078898
-0.8333333333333335,0.12222222222222223,0.0007731828319859641
-0.8111111111111111,0.12222222222222223,0.0006220018382601428
-0.788888888888889,0.12222222222222223,0.00048605206585710357
-0.7666666666666667,0.12222222222222223,0.00036894007951027396
-0.7444444444444445,0.12222222222222223,0.0002720264050503373
-0.7222222222222223,0.12222222222222223,0.0001948268171391953
-0.7000000000000001,0.12222222222222223,0.00013554051401479697
-0.6777777777777778,0.12222222222222223,9.159515797075182e-05
-0.6555555555555557,0.12222222222222223,6.012556623143198e-05
-0.6333333333333334,0.12222222222222223,3.8337995712105767e-05
-0.6111111111111112,0.12222222222222223,2.3745618347915237e-05
-0.5888888888888889,0.12222222222222223,1.4286364096487597e-05
-0.5666666666666668,0.12222222222222223,8.349191113962801e-06
-0.5444444444444445,0.12222222222222223,4.739710980087555e-06
-0.5222222222222223,0.12222222222222223,2.613631812478045e-06
-0.5000000000000001,0.12222222222222223,1.3999817497559497e-06
-0.47777777777777786,0.12222222222222223,7.284271049855987e-07
-0.4555555555555556,0.12222222222222223,3.6815942712697905e-07
-0.43333333333333335,0.12222222222222223,1.8074746540337415e-07
-0.4111111111111112,0.12222222222222223,8.61976325720716e-08
-0.38888888888888895,0.12222222222222223,3.9930584994488845e-08
-0.3666666666666667,0.12222222222222223,1.7968160315073457e-08
-0.34444444444444455,0.12222222222222223,7.853975968967803e-09
-0.3222222222222223,0.12222222222222223,3.334755189850744e-09
-0.30000000000000004,0.12222222222222223,1.3753942910095154e-09
-0.2777777777777778,0.12222222222222223,5.510357825360862e-10
-0.25555555555555565,0.12222222222222223,2.1444808847600346e-10
-0.2333333333333334,0.12222222222222223,8.106900440482314e-11
-0.21111111111111114,0.12222222222222223,2.976996297112404e-11
-0.188888888888889,0.12222222222222223,1.0619232810061597e-11
-0.16666666666666674,0.12222222222222223,3.679602101445782e-12
-0.1444444444444445,0.12222222222222223,1.2385519174475445e-12
-0.12222222222222223,0.12222222222222223,4.0513008123883453e-13
-0.10000000000000009,0.12222222222222223,1.2940520150924304e-13
-0.07777777777777772,0.12222222222222223,4.290900330906336e-14
-0.05555555555555558,0.12222222222222223,2.4649816621223494e-14
-0.03333333333333344,0.12222222222222223,5.24182224535254e-14
-0.011111111111111072,0.12222222222222223,1.834893588758426e-13
0.011111111111111072,0.12222222222222223,6.613150349999062e-13
0.033333333333333215,0.12222222222222223,2.3262451205016926e-12
0.05555555555555558,0.12222222222222223,7.952790265921365e-12
0.07777777777777772,0.12222222222222223,2.6415637193474695e-11
0.09999999999999987,0.12222222222222223,8.524512302116447e-11
0.12222222222222223,0.12222222222222223,2.672661998532892e-10
0.14444444444444438,0.12222222222222223,8.14112611218305e-10
0.16666666666666652,0.12222222222222223,2.409299731391088e-09
0.18888888888888888,0.12222222222222223,6.927284970971701e-09
0.21111111111111103,0.12222222222222223,1.935089759766388e-08
0.2333333333333334,0.12222222222222223,5.251761368540033e-08
0.25555555555555554,0.12222222222222223,1.3847603916347075e-07
0.2777777777777777,0.12222222222222223,3.5473989436868697e-07
0.30000000000000004,0.12222222222222223,8.828992647903003e-07
0.3222222222222222,0.12222222222222223,2.134902149611051e-06
0.34444444444444433,0.12222222222222223,5.015456453488682e-06
0.3666666666666667,0.12222222222222223,1.14474458425979e-05
0.38888888888888884,0.12222222222222223,2.5384718345642335e-05
0.411111111111111,0.12222222222222223,5.468921533352539e-05
0.43333333333333335,0.12222222222222223,0.00011447129619917089
0.4555555555555555,0.12222222222222223,0.00023278610119108805
0.47777777777777786,0.12222222222222223,0.0004599207486987709
0.5,0.12222222222222223,0.0008828246271512438
0.5222222222222221,0.12222222222222223,0.001646384723939009
0.5444444444444445,0.12222222222222223,0.002983002626837899
0.5666666666666667,0.12222222222222223,0.005250991689840421
0.5888888888888888,0.12222222222222223,0.008980373074814777
0.6111111111111112,0.12222222222222223,0.01492150896406909
0.6333333333333333,0.12222222222222223,0.024087758497386702
0.6555555555555554,0.12222222222222223,0.037778548840850724
0.6777777777777778,0.12222222222222223,0.05756511176843669
0.7,0.12222222222222223,0.0852194222721777
0.7222222222222221,0.12222222222222223,0.12256964417117663
0.7444444444444445,0.12222222222222223,0.17127434762598256
0.7666666666666666,0.12222222222222223,0.23252343173379783
0.788888888888889,0.12222222222222223,0.30669456277325813
0.8111111111111111,0.12222222222222223,0.39301608301581564
0.8333333333333333,0.12222222222222223,0.4893047172066374
0.8555555555555556,0.12222222222222223,0.5918521815109978
0.8777777777777778,0.12222222222222223,0.6955234980387865
0.8999999999999999,0.12222222222222223,0.7940996353192574
0.922222222222222,0.12222222222222223,0.8808516028483363
0.9444444444444446,0.12222222222222223,0.9492814376478251
0.9666666666666668,0.12222222222222223,0.9939204748758635
0.9888888888888889,0.12222222222222223,1.0110499510182778
1.011111111111111,0.12222222222222223,0.9992124331122962
1.0333333333333332,0.12222222222222223,0.9594165351251625
1.0555555555555554,0.12222222222222223,0.8949950429586498
1.077777777777778,0.12222222222222223,0.8111441242705439
1.1,0.12222222222222223,0.7142319775416289

-1.1,0.14444444444444438,0.0005309912216863958
-1.077777777777778,0.14444444444444438,0.0006102193816455019
-1.0555555555555556,0.14444444444444438,0.0006811471048857006
-1.0333333333333334,0.14444444444444438,0.0007385030073493476
-1.0111111111111113,0.14444444444444438,0.00077771456543336
-0.9888888888888889,0.14444444444444438,0.0007955087962752815
-0.9666666666666668,0.14444444444444438,0.0007903631945008743
-0.9444444444444445,0.14444444444444438,0.0007627207803208048
-0.9222222222222223,0.14444444444444438,0.0007149271366058447
-0.9000000000000001,0.14444444444444438,0.0006509018435679768
-0.8777777777777779,0.14444444444444438,0.0005756081362299314
-0.8555555555555556,0.14444444444444438,0.0004944202356942352
-0.8333333333333335,0.14444444444444438,0.0004124996942669521
-0.8111111111111111,0.14444444444444438,0.00033427915566819534
-0.788888888888889,0.14444444444444438,0.0002631197373952191
-0.7666666666666667,0.14444444444444438,0.0002011667581667774
-0.7444444444444445,0.14444444444444438,0.00014938873979547832
-0.7222222222222223,0.14444444444444438,0.0001077552811752922
-0.7000000000000001,0.14444444444444438,7.549505736976937e-05
-0.6777777777777778,0.14444444444444438,5.137572104624612e-05
-0.6555555555555557,0.14444444444444438,3.395916472668505e-05
-0.6333333333333334,0.14444444444444438,2.1802983828086797e-05
-0.6111111111111112,0.14444444444444438,1.3596744467563334e-05
-0.5888888888888889,0.14444444444444438,8.235959770281001e-06
-0.5666666666666668,0.14444444444444438,4.845671679940035e-06
-0.5444444444444445,0.14444444444444438,2.7692008240881703e-06
-0.5222222222222223,0.14444444444444438,1.5371485181751146e-06
-0.5000000000000001,0.14444444444444438,8.287782305968121e-07
-0.47777777777777786,0.14444444444444438,4.340324304372432e-07
-0.4555555555555556,0.14444444444444438,2.207839938942379e-07
-0.43333333333333335,0.14444444444444438,1.090874443574525e-07
-0.4111111111111112,0.14444444444444438,5.235328621228871e-08
-0.38888888888888895,0.14444444444444438,2.440480529739172e-08
-0.3666666666666667,0.14444444444444438,1.105017585814389e-08
-0.34444444444444455,0.14444444444444438,4.859881719958864e-09
-0.3222222222222223,0.14444444444444438,2.0760848665729276e-09
-0.30000000000000004,0.14444444444444438,8.614451427794788e-10
-0.2777777777777778,0.14444444444444438,3.4719503009141647e-10
-0.25555555555555565,0.14444444444444438,1.3591987065553626e-10
-0.2333333333333334,0.14444444444444438,5.1684011789312075e-11
-0.21111111111111114,0.14444444444444438,1.9089455284373806e-11
-0.188888888888889,0.14444444444444438,6.848497211564781e-12
-0.16666666666666674,0.14444444444444438,2.3865113980928173e-12
-0.1444444444444445,0.14444444444444438,8.078341458493647e-13
-0.12222222222222223,0.14444444444444438,2.6581620456837973e-13
-0.10000000000000009,0.14444444444444438,8.581448443168663e-14
-0.07777777777777772,0.14444444444444438,3.037561008371818e-14
-0.05555555555555558,0.14444444444444438,2.3941375659051144e-14
-0.03333333333333344,0.14444444444444438,6.357134256286387e-14
-0.011111111111111072,0.14444444444444438,2.282643075157052e-13
0.011111111111111072,0.14444444444444438,8.218964248183727e-13
0.033333333333333215,0.14444444444444438,2.8823227968841946e-12
0.05555555555555558,0.14444444444444438,9.822564140084693e-12
0.07777777777777772,0.14444444444444438,3.2522776608597814e-11
0.09999999999999987,0.14444444444444438,1.0462238129852029e-10
0.12222222222222223,0.14444444444444438,3.2699035629303106e-10
0.14444444444444438,0.14444444444444438,9.929289702648768e-10
0.16666666666666652,0.14444444444444438,2.9293676960340646e-09
0.18888888888888888,0.14444444444444438,8.396564869298008e-09
0.21111111111111103,0.14444444444444438,2.3383044428507558e-08
0.2333333333333334,0.14444444444444438,6.326619456122944e-08
0.25555555555555554,0.14444444444444438,1.6630803501925952e-07
0.2777777777777777,0.14444444444444438,4.247420257683905e-07
0.30000000000000004,0.14444444444444438,1.0539192739437907e-06
0.3222222222222222,0.14444444444444438,2.5407340544707836e-06
0.34444444444444433,0.14444444444444438,5.950870040377509e-06
0.3666666666666667,0.14444444444444438,1.3541624727590583e-05
0.38888888888888884,0.14444444444444438,2.9938483511214672e-05
0.411111111111111,0.14444444444444438,6.430684614139885e-05
0.43333333333333335,0.14444444444444438,0.0001342000551117492
0.4555555555555555,0.14444444444444438,0.0002720921045894091
0.47777777777777786,0.14444444444444438,0.0005359776097674768
0.5,0.14444444444444438,0.0010257570871334074
0.5222222222222221,0.14444444444444438,0.001907257333623562
0.5444444444444445,0.14444444444444438,0.0034454081421233175
0.5666666666666667,0.14444444444444438,0.0060469782718346795
0.5888888888888888,0.14444444444444438,0.010311034370407389
0.6111111111111112,0.14444444444444438,0.01708173214387863
0.6333333333333333,0.14444444444444438,0.02749332006750572
0.6555555555555554,0.14444444444444438,0.0429920194559572
0.6777777777777778,0.14444444444444438,0.06531510934899815
0.7,0.14444444444444438,0.09640607732172383
0.7222222222222221,0.14444444444444438,0.1382483325074842
0.7444444444444445,0.14444444444444438,0.19261048709027684
0.7666666666666666,0.14444444444444438,0.2607139719195353
0.788888888888889,0.14444444444444438,0.34285686500308543
0.8111111111111111,0.14444444444444438,0.43805171675068283
0.8333333333333333,0.14444444444444438,0.5437531059459693
0.8555555555555556,0.14444444444444438,0.6557552600441284
0.8777777777777778,0.14444444444444438,0.7683256497634203
0.8999999999999999,0.14444444444444438,0.8746055992619787
0.922222222222222,0.14444444444444438,0.967258177509559
0.9444444444444446,0.14444444444444438,1.0392874226230553
0.9666666666666668,0.14444444444444438,1.0849055076888519
0.9888888888888889,0.14444444444444438,1.1002997648720387
1.011111111111111,0.14444444444444438,1.0841587497120349
1.0333333333333332,0.14444444444444438,1.0378566827990987
1.0555555555555554,0.14444444444444438,0.9652602947893365
1.077777777777778,0.14444444444444438,0.8721957262466288
1.1,0.14444444444444438,0.765677411194476

-1.1,0.16666666666666652,0.0001280505132094929
-1.077777777777778,0.16666666666666652,0.00014890694849912917
-1.0555555555555556,0.16666666666666652,0.00016818795968687671
-1.0333333333333334,0.16666666666666652,0.00018451054121458607
-1.0111111111111113,0.16666666666666652,0.00019660467976134237
-0.9888888888888889,0.16666666666666652,0.00020347588831509024
-0.9666666666666668,0.16666666666666652,0.00020454013380285306
-0.9444444444444445,0.16666666666666652,0.00019970578532857387
-0.9222222222222223,0.16666666666666652,0.00018938663733636402
-0.9000000000000001,0.16666666666666652,0.0001744434410458742
-0.8777777777777779,0.16666666666666652,0.0001560654007183291
-0.8555555555555556,0.16666666666666652,0.00013561425553027166
-0.8333333333333335,0.16666666666666652,0.00011445923354243882
-0.8111111111111111,0.16666666666666652,9.383031008172968e-05
-0.788888888888889,0.16666666666666652,7.471062190361747e-05
-0.7666666666666667,0.16666666666666652,5.777879593064783e-05
-0.7444444444444445,0.16666666666666652,4.3401187567102536e-05
-0.7222222222222223,0.16666666666666652,3.166516713038546e-05
-0.7000000000000001,0.16666666666666652,2.2439287247961565e-05
-0.6777777777777778,0.16666666666666652,1.544484273838463e-05
-0.6555555555555557,0.16666666666666652,1.0325358520230543e-05
-0.6333333333333334,0.16666666666666652,6.7046184222869776e-06
-0.6111111111111112,0.16666666666666652,4.228538875305264e-06
-0.5888888888888889,0.16666666666666652,2.5903233826104756e-06
-0.5666666666666668,0.16666666666666652,1.5412216549485966e-06
-0.5444444444444445,0.16666666666666652,8.906841826156583e-07
-0.5222222222222223,0.16666666666666652,4.999539014320887e-07
-0.5000000000000001,0.16666666666666652,2.725736266953208e-07
-0.47777777777777786,0.16666666666666652,1.4433957360796342e-07
-0.4555555555555556,0.16666666666666652,7.423945659294243e-08
-0.43333333333333335,0.16666666666666652,3.708787914631822e-08
-0.4111111111111112,0.16666666666666652,1.7996047500664426e-08
-0.38888888888888895,0.16666666666666652,8.481452789475168e-09
-0.3666666666666667,0.16666666666666652,3.8824996408459454e-09
-0.34444444444444455,0.16666666666666652,1.7262382206653412e-09
-0.3222222222222223,0.16666666666666652,7.454838394945347e-10
-0.30000000000000004,0.16666666666666652,3.126972152473563e-10
-0.2777777777777778,0.16666666666666652,1.2739668985277776e-10
-0.25555555555555565,0.16666666666666652,5.041278616503664e-11
-0.2333333333333334,0.16666666666666652,1.9376340718470752e-11
-0.21111111111111114,0.16666666666666652,7.233549277325119e-12
-0.188888888888889,0.16666666666666652,2.6228912086713273e-12
-0.16666666666666674,0.16666666666666652,9.237706353759023e-13
-0.1444444444444445,0.16666666666666652,3.160659929663057e-13
-0.12222222222222223,0.16666666666666652,1.052878781810262e-13
-0.10000000000000009,0.16666666666666652,3.510892422993404e-14
-0.07777777777777772,0.16666666666666652,1.556125300373695e-14
-0.05555555555555558,0.16666666666666652,2.2578514530022405e-14
-0.03333333333333344,0.16666666666666652,7.455440101195498e-14
-0.011111111111111072,0.16666666666666652,2.7233748193571495e-13
0.011111111111111072,0.16666666666666652,9.772552845942483e-13
0.033333333333333215,0.16666666666666652,3.4102288323559054e-12
0.05555555555555558,0.16666666666666652,1.156350630016302e-11
0.07777777777777772,0.16666666666666652,3.809770108273992e-11
0.09999999999999987,0.16666666666666652,1.219575056687392e-10
0.12222222222222223,0.16666666666666652,3.7933076671133253e-10
0.14444444444444438,0.16666666666666652,1.1463751418113131e-09
0.16666666666666652,0.16666666666666652,3.366154157420561e-09
0.18888888888888888,0.16666666666666652,9.603713266593155e-09
0.21111111111111103,0.16666666666666652,2.6622062822272935e-08
0.2333333333333334,0.16666666666666652,7.170359806966879e-08
0.25555555555555554,0.16666666666666652,1.8764470362991124e-07
0.2777777777777777,0.16666666666666652,4.771195136698393e-07
0.30000000000000004,0.16666666666666652,1.17872621883823e-06
0.3222222222222222,0.16666666666666652,2.8293911745326642e-06
0.34444444444444433,0.16666666666666652,6.598826671733323e-06
0.3666666666666667,0.16666666666666652,1.4953178364247585e-05
0.38888888888888884,0.16666666666666652,3.292249671782458e-05
0.411111111111111,0.16666666666666652,7.04277575829617e-05
0.43333333333333335,0.16666666666666652,0.00014638150201569936
0.4555555555555555,0.16666666666666652,0.0002956100344070064
0.47777777777777786,0.16666666666666652,0.0005800189386413549
0.5,0.16666666666666652,0.0011057440281270954
0.5222222222222221,0.16666666666666652,0.0020481221527717803
0.5444444444444445,0.16666666666666652,0.003685915135740803
0.5666666666666667,0.16666666666666652,0.006444992782085808
0.5888888888888888,0.16666666666666652,0.010949305414873581
0.6111111111111112,0.16666666666666652,0.018073286897997965
0.6333333333333333,0.16666666666666652,0.02898501724936327
0.6555555555555554,0.16666666666666652,0.045164295860903786
0.6777777777777778,0.16666666666666652,0.06837567074701092
0.7,0.16666666666666652,0.10057546509151728
0.7222222222222221,0.16666666666666652,0.14373615235801598
0.7444444444444445,0.16666666666666652,0.19958271292553267
0.7666666666666666,0.16666666666666652,0.26925402124841913
0.788888888888889,0.16666666666666652,0.35292569377218336
0.8111111111111111,0.16666666666666652,0.4494543575735219
0.8333333333333333,0.16666666666666652,0.5561201019768287
0.8555555555555556,0.16666666666666652,0.6685466504848308
0.8777777777777778,0.16666666666666652,0.7808622279943198
0.8999999999999999,0.16666666666666652,0.8861273534565827
0.922222222222222,0.16666666666666652,0.9770040362731114
0.9444444444444446,0.16666666666666652,1.0465850452565786
0.9666666666666668,0.16666666666666652,1.0892563799322006
0.9888888888888889,0.16666666666666652,1.1014444394821379
1.011111111111111,0.16666666666666652,1.0821101026496858
1.0333333333333332,0.16666666666666652,1.0328949832064256
1.0555555555555554,0.16666666666666652,0.9578913130104103
1.077777777777778,0.16666666666666652,0.8630801894494254
1.1,0.16666666666666652,0.7555451308770464

-1.1,0.18888888888888888,1.1986416040633241e-05
-1.077777777777778,0.18888888888888888,1.4121670090345195e-05
-1.0555555555555556,0.18888888888888888,1.6159461042930693e-05
-1.0333333333333334,0.18888888888888888,1.796022561900987e-05
-1.0111111111111113,0.18888888888888888,1.938834854198238e-05
-0.9888888888888889,0.18888888888888888,2.0328904318100918e-05
-0.9666666666666668,0.18888888888888888,2.0702903472369844e-05
-0.9444444444444445,0.18888888888888888,2.047824260936594e-05
-0.9222222222222223,0.18888888888888888,1.967425341195061e-05
-0.9000000000000001,0.18888888888888888,1.8358956719878558e-05
-0.8777777777777779,0.18888888888888888,1.6639562550009682e-05
-0.8555555555555556,0.18888888888888888,1.4648055963180864e-05
-0.8333333333333335,0.18888888888888888,1.2524553888694922e-05
-0.8111111111111111,0.18888888888888888,1.0401326765092075e-05
-0.788888888888889,0.18888888888888888,8.389951000997742e-06
-0.7666666666666667,0.18888888888888888,6.573161892427968e-06
-0.7444444444444445,0.18888888888888888,5.001882251270489e-06
-0.7222222222222223,0.18888888888888888,3.69689265581079e-06
-0.7000000000000001,0.18888888888888888,2.6538994813999756e-06
-0.6777777777777778,0.18888888888888888,1.8504457719587714e-06
-0.6555555555555557,0.18888888888888888,1.2531773314761612e-06
-0.6333333333333334,0.18888888888888888,8.243145867068157e-07
-0.6111111111111112,0.18888888888888888,5.266447243300178e-07
-0.5888888888888889,0.18888888888888888,3.2680357694346134e-07
-0.5666666666666668,0.18888888888888888,1.969700463920726e-07
-0.5444444444444445,0.18888888888888888,1.1530759337466317e-07
-0.5222222222222223,0.18888888888888888,6.556317489019917e-08
-0.5000000000000001,0.18888888888888888,3.620815572464938e-08
-0.47777777777777786,0.18888888888888888,1.9422145621163003e-08
-0.4555555555555556,0.18888888888888888,1.0118878796556233e-08
-0.43333333333333335,0.18888888888888888,5.120495417483504e-09
-0.4111111111111112,0.18888888888888888,2.516726274479091e-09
-0.38888888888888895,0.18888888888888888,1.2014464316668236e-09
-0.3666666666666667,0.18888888888888888,5.57079634707183e-10
-0.34444444444444455,0.18888888888888888,2.5088494912972063e-10
-0.3222222222222223,0.18888888888888888,1.0974289304679588e-10
-0.30000000000000004,0.18888888888888888,4.6625412476401025e-11
-0.2777777777777778,0.18888888888888888,1.9240372213982094e-11
-0.25555555555555565,0.18888888888888888,7.711675912431437e-12
-0.2333333333333334,0.18888888888888888,3.002124008420034e-12
-0.21111111111111114,0.18888888888888888,1.13515027924201e-12
-0.188888888888889,0.18888888888888888,4.168950863682435e-13
-0.16666666666666674,0.18888888888888888,1.4872932366138254e-13
-0.1444444444444445,0.18888888888888888,5.161343238154165e-14
-0.12222222222222223,0.18888888888888888,1.7724841806430837e-14
-0.10000000000000009,0.18888888888888888,7.259804871150326e-15
-0.07777777777777772,0.18888888888888888,8.170678318114256e-15
-0.05555555555555558,0.18888888888888888,2.5318854389762508e-14
-0.03333333333333344,0.18888888888888888,9.368700600997253e-14
-0.011111111111111072,0.18888888888888888,3.4321789015704576e-13
0.011111111111111072,0.18888888888888888,1.2235696966062418e-12
0.033333333333333215,0.18888888888888888,4.238910928203693e-12
0.05555555555555558,0.18888888888888888,1.4269177497342616e-11
0.07777777777777772,0.18888888888888888,4.667226569942991e-11
0.09999999999999987,0.18888888888888888,1.4833164470167235e-10
0.12222222222222223,0.18888888888888888,4.5806137514479005e-10
0.14444444444444438,0.18888888888888888,1.3744483294897902e-09
0.16666666666666652,0.18888888888888888,4.0072642772977954e-09
0.18888888888888888,0.18888888888888888,1.1352259076858545e-08
0.21111111111111103,0.18888888888888888,3.124864912027922e-08
0.2333333333333334,0.18888888888888888,8.357853066862736e-08
0.25555555555555554,0.18888888888888888,2.1720639926320867e-07
0.2777777777777777,0.18888888888888888,5.484849976473654e-07
0.30000000000000004,0.18888888888888888,1.3457704227879149e-06
0.3222222222222222,0.18888888888888888,3.2084192608177273e-06
0.34444444444444433,0.18888888888888888,7.432329663435443e-06
0.3666666666666667,0.18888888888888888,1.672909001083747e-05
0.38888888888888884,0.18888888888888888,3.658751793941597e-05
0.411111111111111,0.18888888888888888,7.775111310500775e-05
0.43333333333333335,0.18888888888888888,0.00016054362423564156
0.4555555555555555,0.18888888888888888,0.00032210096170157105
0.47777777777777786,0.18888888888888888,0.0006279183971353041
0.5,0.18888888888888888,0.0011893955888603305
0.5222222222222221,0.18888888888888888,0.002189077106312982
0.5444444444444445,0.18888888888888888,0.003914777566267311
0.5666666666666667,0.18888888888888888,0.006802430028012179
0.5888888888888888,0.18888888888888888,0.011485018204972077
0.6111111111111112,0.18888888888888888,0.018841242769490646
0.6333333333333333,0.18888888888888888,0.030032901020643817
0.6555555555555554,0.18888888888888888,0.04651516049531469
0.6777777777777778,0.18888888888888888,0.07000045610332319
0.7,0.18888888888888888,0.10235661612119112
0.7222222222222221,0.18888888888888888,0.14542506316015893
0.7444444444444445,0.18888888888888888,0.20075689556422607
0.7666666666666666,0.18888888888888888,0.26928311278809974
0.788888888888889,0.18888888888888888,0.3509576906616656
0.8111111111111111,0.18888888888888888,0.4444336737088658
0.8333333333333333,0.18888888888888888,0.5468462547460543
0.8555555555555556,0.18888888888888888,0.6537762720757925
0.8777777777777778,0.18888888888888888,0.7594483138439264
0.8999999999999999,0.18888888888888888,0.8571798760792453
0.922222222222222,0.18888888888888888,0.9400477234815203
0.9444444444444446,0.18888888888888888,1.0016858445258379
0.9666666666666668,0.18888888888888888,1.037089821935734
0.9888888888888889,0.18888888888888888,1.0432872622065248
1.011111111111111,0.18888888888888888,1.019749793470596
1.0333333333333332,0.18888888888888888,0.9684674324886138
1.0555555555555554,0.18888888888888888,0.8936708050990637
1.077777777777778,0.18888888888888888,0.801254996702058
1.1,0.18888888888888888,0.6980138406321315

-1.1,0.21111111111111103,4.0946206184284593e-07
-1.077777777777778,0.21111111111111103,4.888555045944706e-07
-1.0555555555555556,0.21111111111111103,5.6687987280879e-07
-1.0333333333333334,0.21111111111111103,6.384769950788029e-07
-1.0111111111111113,0.21111111111111103,6.984626064136756e-07
-0.9888888888888889,0.21111111111111103,7.421381518284697e-07
-0.9666666666666668,0.21111111111111103,7.658964381628861e-07
-0.9444444444444445,0.21111111111111103,7.677132501622829e-07
-0.9222222222222223,0.21111111111111103,7.474320549578014e-07
-0.9000000000000001,0.21111111111111103,7.067862644826987e-07
-0.8777777777777779,0.21111111111111103,6.491546653265874e-07
-0.8555555555555556,0.21111111111111103,5.790978682277552e-07
-0.8333333333333335,0.21111111111111103,5.017639476742981e-07
-0.8111111111111111,0.21111111111111103,4.2227040659031523e-07
-0.788888888888889,0.21111111111111103,3.4516404249757987e-07
-0.7666666666666667,0.21111111111111103,2.740338146970163e-07
-0.7444444444444445,0.21111111111111103,2.1131312725619474e-07
-0.7222222222222223,0.21111111111111103,1.5826778028078295e-07
-0.7000000000000001,0.21111111111111103,1.1513364674650229e-07
-0.6777777777777778,0.21111111111111103,8.134965722762447e-08
-0.6555555555555557,0.21111111111111103,5.5828108425916426e-08
-0.6333333333333334,0.21111111111111103,3.7212926114007955e-08
-0.6111111111111112,0.21111111111111103,2.4092310495125196e-08
-0.5888888888888889,0.21111111111111103,1.5149796817143545e-08
-0.5666666666666668,0.21111111111111103,9.252921824787877e-09
-0.5444444444444445,0.21111111111111103,5.489018668305841e-09
-0.5222222222222223,0.21111111111111103,3.162672739488645e-09
-0.5000000000000001,0.21111111111111103,1.769935896725218e-09
-0.47777777777777786,0.21111111111111103,9.62065313661525e-10
-0.4555555555555556,0.21111111111111103,5.079200021523453e-10
-0.43333333333333335,0.21111111111111103,2.604532715816146e-10
-0.4111111111111112,0.21111111111111103,1.2972033534198266e-10
-0.38888888888888895,0.21111111111111103,6.275235884620867e-11
-0.3666666666666667,0.21111111111111103,2.9484637856697156e-11
-0.34444444444444455,0.21111111111111103,1.3455668921856279e-11
-0.3222222222222223,0.21111111111111103,5.964287124638697e-12
-0.30000000000000004,0.21111111111111103,2.5677666283703867e-12
-0.2777777777777778,0.21111111111111103,1.073733054074216e-12
-0.25555555555555565,0.21111111111111103,4.360948017876877e-13
-0.2333333333333334,0.21111111111111103,1.7203226146776293e-13
-0.21111111111111114,0.21111111111111103,6.591594642461011e-14
-0.188888888888889,0.21111111111111103,2.453644018752857e-14
-0.16666666666666674,0.21111111111111103,8.895453976933926e-15
-0.1444444444444445,0.21111111111111103,3.238003196741073e-15
-0.12222222222222223,0.21111111111111103,1.5886278626155458e-15
-0.10000000000000009,0.21111111111111103,2.509217984237105e-15
-0.07777777777777772,0.21111111111111103,8.693719148788077e-15
-0.05555555555555558,0.21111111111111103,3.3190435390891117e-14
-0.03333333333333344,0.21111111111111103,1.2448420705968713e-13
-0.011111111111111072,0.21111111111111103,4.5404786877364306e-13
0.011111111111111072,0.21111111111111103,1.6092222212248718e-12
0.033333333333333215,0.21111111111111103,5.541514554581078e-12
0.05555555555555558,0.21111111111111103,1.854115678910389e-11
0.07777777777777772,0.21111111111111103,6.027553293457114e-11
0.09999999999999987,0.21111111111111103,1.9038878572798128e-10
0.12222222222222223,0.21111111111111103,5.843027944042506e-10
0.14444444444444438,0.21111111111111103,1.742332741436491e-09
0.16666666666666652,0.21111111111111103,5.048019520929045e-09
0.18888888888888888,0.21111111111111103,1.4210456211922881e-08
0.21111111111111103,0.21111111111111103,3.8868015884801646e-08
0.2333333333333334,0.21111111111111103,1.0329382985835303e-07
0.25555555555555554,0.21111111111111103,2.6671924986409814e-07
0.2777777777777777,0.21111111111111103,6.691641095772408e-07
0.30000000000000004,0.21111111111111103,1.6312087845545504e-06
0.3222222222222222,0.21111111111111103,3.863540252223981e-06
0.34444444444444433,0.21111111111111103,8.891205764417983e-06
0.3666666666666667,0.21111111111111103,1.9880878427662867e-05
0.38888888888888884,0.21111111111111103,4.3192717760273094e-05
0.411111111111111,0.21111111111111103,9.117712953756283e-05
0.43333333333333335,0.21111111111111103,0.0001870088217686458
0.4555555555555555,0.21111111111111103,0.0003726828788036882
0.47777777777777786,0.21111111111111103,0.0007216362385276672
0.5,0.21111111111111103,0.0013576854004272564
0.5222222222222221,0.21111111111111103,0.0024818884534030614
0.5444444444444445,0.21111111111111103,0.004408268511607181
0.5666666666666667,0.21111111111111103,0.007607761046610947
0.5888888888888888,0.21111111111111103,0.012757015893093348
0.6111111111111112,0.21111111111111103,0.020784764261056177
0.6333333333333333,0.21111111111111103,0.03290373820904864
0.6555555555555554,0.21111111111111103,0.05061157618934405
0.6777777777777778,0.21111111111111103,0.07564135725972922
0.7,0.21111111111111103,0.10984339043692315
0.7222222222222221,0.21111111111111103,0.15498656078196585
0.7444444444444445,0.21111111111111103,0.2124809347552214
0.7666666666666666,0.21111111111111103,0.28304274064353296
0.788888888888889,0.21111111111111103,0.36634519394152654
0.8111111111111111,0.21111111111111103,0.4607185406676706
0.8333333333333333,0.21111111111111103,0.5629733958981885
0.8555555555555556,0.21111111111111103,0.6684167277410239
0.8777777777777778,0.21111111111111103,0.7711063073401138
0.8999999999999999,0.21111111111111103,0.8643486292708936
0.922222222222222,0.21111111111111103,0.9413944023190659
0.9444444444444446,0.21111111111111103,0.9962365215325971
0.9666666666666668,0.21111111111111103,1.0243814036081578
0.9888888888888889,0.21111111111111103,1.0234567034964508
1.011111111111111,0.21111111111111103,0.9935414563636901
1.0333333333333332,0.21111111111111103,0.9371549256233189
1.0555555555555554,0.21111111111111103,0.8589063392496544
1.077777777777778,0.21111111111111103,0.764873054211483
1.1,0.21111111111111103,0.6618234579539085

-1.1,0.2333333333333334,5.044169497912881e-09
-1.077777777777778,0.2333333333333334,6.103040596415785e-09
-1.0555555555555556,0.2333333333333334,7.172102027935193e-09
-1.0333333333333334,0.2333333333333334,8.186349322512577e-09
-1.0111111111111113,0.2333333333333334,9.075649179329903e-09
-0.9888888888888889,0.2333333333333334,9.772568896702215e-09
-0.9666666666666668,0.2333333333333334,1.0220764840925683e-08
-0.9444444444444445,0.2333333333333334,1.0382493453082344e-08
-0.9222222222222223,0.2333333333333334,1.0243858019260302e-08
-0.9000000000000001,0.2333333333333334,9.816779815337173e-09
-0.8777777777777779,0.2333333333333334,9.137305914065421e-09
-0.8555555555555556,0.2333333333333334,8.260586742561319e-09
-0.8333333333333335,0.2333333333333334,7.253493777815279e-09
-0.8111111111111111,0.2333333333333334,6.186246285836507e-09
-0.788888888888889,0.2333333333333334,5.124491605293279e-09
-0.7666666666666667,0.2333333333333334,4.123044128573397e-09
-0.7444444444444445,0.2333333333333334,3.2220241960405706e-09
-0.7222222222222223,0.2333333333333334,2.445587633507557e-09
-0.7000000000000001,0.2333333333333334,1.8029400243358711e-09
-0.6777777777777778,0.2333333333333334,1.2909902095639642e-09
-0.6555555555555557,0.2333333333333334,8.978591986139187e-10
-0.6333333333333334,0.2333333333333334,6.065088512681551e-10
-0.6111111111111112,0.2333333333333334,3.979327376760262e-10
-0.5888888888888889,0.2333333333333334,2.535863170325665e-10
-0.5666666666666668,0.2333333333333334,1.5695876871469882e-10
-0.5444444444444445,0.2333333333333334,9.436022567474139e-11
-0.5222222222222223,0.2333333333333334,5.509801841237674e-11
-0.5000000000000001,0.2333333333333334,3.124831546958725e-11
-0.47777777777777786,0.2333333333333334,1.7213170203480142e-11
-0.4555555555555556,0.2333333333333334,9.209556958539854e-12
-0.43333333333333335,0.2333333333333334,4.785862713076981e-12
-0.4111111111111112,0.2333333333333334,2.4156018736605617e-12
-0.38888888888888895,0.2333333333333334,1.1842246672080966e-12
-0.3666666666666667,0.2333333333333334,5.638797165648318e-13
-0.34444444444444455,0.2333333333333334,2.6078491569404357e-13
-0.3222222222222223,0.2333333333333334,1.1714455016248434e-13
-0.30000000000000004,0.2333333333333334,5.1109938508650104e-14
-0.2777777777777778,0.2333333333333334,2.1658706709625118e-14
-0.25555555555555565,0.2333333333333334,8.914695802028712e-15
-0.2333333333333334,0.2333333333333334,3.564208537264415e-15
-0.21111111111111114,0.2333333333333334,1.3855886480917714e-15
-0.188888888888889,0.2333333333333334,5.300356188169902e-16
-0.16666666666666674,0.2333333333333334,2.2733003525134744e-16
-0.1444444444444445,0.2333333333333334,2.2392319103013053e-16
-0.12222222222222223,0.2333333333333334,6.767076843304919e-16
-0.10000000000000009,0.2333333333333334,2.6671809158726556e-15
-0.07777777777777772,0.2333333333333334,1.0522607731658447e-14
-0.05555555555555558,0.2333333333333334,4.043981856447335e-14
-0.03333333333333344,0.2333333333333334,1.5104790070418876e-13
-0.011111111111111072,0.2333333333333334,5.482215765172767e-13
0.011111111111111072,0.2333333333333334,1.9334147848728807e-12
0.033333333333333215,0.2333333333333334,6.625508262735941e-12
0.05555555555555558,0.2333333333333334,2.2061596084354906e-11
0.07777777777777772,0.2333333333333334,7.138001009120086e-11
0.09999999999999987,0.2333333333333334,2.2440712649845783e-10
0.12222222222222223,0.2333333333333334,6.855126882630394e-10
0.14444444444444438,0.2333333333333334,2.0347527649232575e-09
0.16666666666666652,0.2333333333333334,5.868452752786973e-09
0.18888888888888888,0.2333333333333334,1.6445608527799366e-08
0.21111111111111103,0.2333333333333334,4.478053181125e-08
0.2333333333333334,0.2333333333333334,1.1847866176192574e-07
0.25555555555555554,0.2333333333333334,3.0457994093391564e-07
0.2777777777777777,0.2333333333333334,7.608016252332957e-07
0.30000000000000004,0.2333333333333334,1.846499916536838e-06
0.3222222222222222,0.2333333333333334,4.354453660567443e-06
0.34444444444444433,0.2333333333333334,9.977538431817889e-06
0.3666666666666667,0.2333333333333334,2.2213519734712887e-05
0.38888888888888884,0.2333333333333334,4.8052335378627004e-05
0.411111111111111,0.2333333333333334,0.00010099822400807755
0.43333333333333335,0.2333333333333334,0.00020625956467878472
0.4555555555555555,0.2333333333333334,0.00040927444514140784
0.47777777777777786,0.2333333333333334,0.0007890679878722476
0.5,0.2333333333333334,0.0014781299659716153
0.5222222222222221,0.2333333333333334,0.002690347615774704
0.5444444444444445,0.2333333333333334,0.004757742975123048
0.5666666666666667,0.2333333333333334,0.008175035020435832
0.5888888888888888,0.2333333333333334,0.013648145398169156
0.6111111111111112,0.2333333333333334,0.022138713601930156
0.6333333333333333,0.2333333333333334,0.03489194964318581
0.6555555555555554,0.2333333333333334,0.05343079514446479
0.6777777777777778,0.2333333333333334,0.07949705774460707
0.7,0.2333333333333334,0.11492195453910431
0.7222222222222221,0.2333333333333334,0.16141616847109325
0.7444444444444445,0.2333333333333334,0.22028389044129476
0.7666666666666666,0.2333333333333334,0.2920853291044927
0.788888888888889,0.2333333333333334,0.3762943677056783
0.8111111111111111,0.2333333333333334,0.4710167631917521
0.8333333333333333,0.2333333333333334,0.5728427485896632
0.8555555555555556,0.2333333333333334,0.6769002283788557
0.8777777777777778,0.2333333333333334,0.7771482871770705
0.8999999999999999,0.2333333333333334,0.8669079030588233
0.922222222222222,0.2333333333333334,0.9395756189362983
0.9444444444444446,0.2333333333333334,0.9894187348797282
0.9666666666666668,0.2333333333333334,1.0123205917526765
0.9888888888888889,0.2333333333333334,1.0063418388146075
1.011111111111111,0.2333333333333334,0.971991569354259
1.0333333333333332,0.2333333333333334,0.9121557511822062
1.0555555555555554,0.2333333333333334,0.8316969061839173
1.077777777777778,0.2333333333333334,0.7368020549938626
1.1,0.2333333333333334,0.634200131258828

-1.1,0.25555555555555554,2.2366225744287177e-11
-1.077777777777778,0.25555555555555554,2.7424296344340318e-11
-1.0555555555555556,0.25555555555555554,3.2660462145670237e-11
-1.0333333333333334,0.25555555555555554,3.777923623115697e-11
-1.0111111111111113,0.25555555555555554,4.244514398665135e-11
-0.9888888888888889,0.25555555555555554,4.631768168646061e-11
-0.9666666666666668,0.25555555555555554,4.909186809118166e-11
-0.9444444444444445,0.25555555555555554,5.053778742380569e-11
-0.9222222222222223,0.25555555555555554,5.0532035296105706e-11
-0.9000000000000001,0.25555555555555554,4.907510520809392e-11
-0.8777777777777779,0.25555555555555554,4.6291318647626075e-11
-0.8555555555555556,0.25555555555555554,4.241131252134625e-11
-0.8333333333333335,0.25555555555555554,3.774050491652347e-11
-0.8111111111111111,0.25555555555555554,3.261951633164832e-11
-0.788888888888889,0.25555555555555554,2.7383637221431464e-11
-0.7666666666666667,0.25555555555555554,2.2327933995966772e-11
-0.7444444444444445,0.25555555555555554,1.768274672167013e-11
-0.7222222222222223,0.25555555555555554,1.3601746659553757e-11
-0.7000000000000001,0.25555555555555554,1.0162098376556889e-11
-0.6777777777777778,0.25555555555555554,7.374216032888519e-12
-0.6555555555555557,0.25555555555555554,5.197470787269716e-12
-0.6333333333333334,0.25555555555555554,3.558049519339115e-12
-0.6111111111111112,0.25555555555555554,2.3657870031563343e-12
-0.5888888888888889,0.25555555555555554,1.5278580612574469e-12
-0.5666666666666668,0.25555555555555554,9.583719322792736e-13
-0.5444444444444445,0.25555555555555554,5.83887077255387e-13
-0.5222222222222223,0.25555555555555554,3.4551534162876364e-13
-0.5000000000000001,0.25555555555555554,1.9858639740044374e-13
-0.47777777777777786,0.25555555555555554,1.1086011952438309e-13
-0.4555555555555556,0.25555555555555554,6.010974234354834e-14
-0.43333333333333335,0.25555555555555554,3.165614774569763e-14
-0.4111111111111112,0.25555555555555554,1.6192538244580706e-14
-0.38888888888888895,0.25555555555555554,8.044803937572902e-15
-0.3666666666666667,0.25555555555555554,3.8820369164012576e-15
-0.34444444444444455,0.25555555555555554,1.8194810911827466e-15
-0.3222222222222223,0.25555555555555554,8.282843431827399e-16
-0.30000000000000004,0.25555555555555554,3.662345523802475e-16
-0.2777777777777778,0.25555555555555554,1.5730175706904272e-16
-0.25555555555555565,0.25555555555555554,6.571269549462966e-17
-0.2333333333333334,0.25555555555555554,2.7094936213984576e-17
-0.21111111111111114,0.25555555555555554,1.2854297029819552e-17
-0.188888888888889,0.25555555555555554,1.4807813372302606e-17
-0.16666666666666674,0.25555555555555554,4.8897594448830736e-17
-0.1444444444444445,0.25555555555555554,2.0262551228291637e-16
-0.12222222222222223,0.25555555555555554,8.372689064707808e-16
-0.10000000000000009,0.25555555555555554,3.3695954152546193e-15
-0.07777777777777772,0.25555555555555554,1.3181116189208553e-14
-0.05555555555555558,0.25555555555555554,5.0108793222280086e-14
-0.03333333333333344,0.25555555555555554,1.8512153068530835e-13
-0.011111111111111072,0.25555555555555554,6.646312682352616e-13
0.011111111111111072,0.25555555555555554,2.3189185173972573e-12
0.033333333333333215,0.25555555555555554,7.862689014782303e-12
0.05555555555555558,0.25555555555555554,2.5908217980024263e-11
0.07777777777777772,0.25555555555555554,8.296304662932837e-11
0.09999999999999987,0.25555555555555554,2.5817390898962033e-10
0.12222222222222223,0.25555555555555554,7.807648412744748e-10
0.14444444444444438,0.25555555555555554,2.2946055815961037e-09
0.16666666666666652,0.25555555555555554,6.553530588590735e-09
0.18888888888888888,0.25555555555555554,1.818953601180895e-08
0.21111111111111103,0.25555555555555554,4.906212587692833e-08
0.2333333333333334,0.25555555555555554,1.2860235778038927e-07
0.25555555555555554,0.25555555555555554,3.275884891803104e-07
0.2777777777777777,0.25555555555555554,8.109325008441197e-07
0.30000000000000004,0.25555555555555554,1.9508160578610265e-06
0.3222222222222222,0.25555555555555554,4.560606300920743e-06
0.34444444444444433,0.25555555555555554,1.0361020423938851e-05
0.3666666666666667,0.25555555555555554,2.287468589257553e-05
0.38888888888888884,0.25555555555555554,4.907714914791994e-05
0.411111111111111,0.25555555555555554,0.00010232316145631471
0.43333333333333335,0.25555555555555554,0.00020731838079935934
0.4555555555555555,0.25555555555555554,0.00040819684837858493
0.47777777777777786,0.25555555555555554,0.0007810307996483167
0.5,0.25555555555555554,0.0014522185889264585
0.5222222222222221,0.25555555555555554,0.002623975269349558
0.5444444444444445,0.25555555555555554,0.00460733669729032
0.5666666666666667,0.25555555555555554,0.007861422605151424
0.5888888888888888,0.25555555555555554,0.01303502255061836
0.6111111111111112,0.25555555555555554,0.021002950992866982
0.6333333333333333,0.25555555555555554,0.03288555261207212
0.6555555555555554,0.25555555555555554,0.05003623656636753
0.6777777777777778,0.25555555555555554,0.0739804802273386
0.7,0.25555555555555554,0.10629210201058706
0.7222222222222221,0.25555555555555554,0.14840020122345182
0.7444444444444445,0.25555555555555554,0.20133344052505808
0.7666666666666666,0.25555555555555554,0.2654260496653826
0.788888888888889,0.25555555555555554,0.34002874723108034
0.8111111111111111,0.25555555555555554,0.4232826256500639
0.8333333333333333,0.25555555555555554,0.5120191576908335
0.8555555555555556,0.25555555555555554,0.6018401866011867
0.8777777777777778,0.25555555555555554,0.687406450737867
0.8999999999999999,0.25555555555555554,0.7629247706851446
0.922222222222222,0.25555555555555554,0.8227800856664276
0.9444444444444446,0.25555555555555554,0.8622198739451458
0.9666666666666668,0.25555555555555554,0.8779762267376612
0.9888888888888889,0.25555555555555554,0.8687128291512317
1.011111111111111,0.25555555555555554,0.8352120683088355
1.0333333333333332,0.25555555555555554,0.7802659349240784
1.0555555555555554,0.25555555555555554,0.7082918174044189
1.077777777777778,0.25555555555555554,0.6247465228519471
1.1,0.25555555555555554,0.5354462632707147

-1.1,0.2777777777777777,4.314507115057357e-12
-1.077777777777778,0.2777777777777777,5.027860619093063e-12
-1.0555555555555556,0.2777777777777777,5.6910812852081826e-12
-1.0333333333333334,0.2777777777777777,6.257010899523519e-12
-1.0111111111111113,0.2777777777777777,6.681911374188957e-12
-0.9888888888888889,0.2777777777777777,6.931023499697311e-12
-0.9666666666666668,0.2777777777777777,6.983259037229402e-12
-0.9444444444444445,0.2777777777777777,6.834148216021465e-12
-0.9222222222222223,0.2777777777777777,6.496471243402933e-12
-0.9000000000000001,0.2777777777777777,5.998450075726492e-12
-0.8777777777777779,0.2777777777777777,5.3798552302905855e-12
-0.8555555555555556,0.2777777777777777,4.686772296757122e-12
-0.8333333333333335,0.2777777777777777,3.965981308824348e-12
-0.8111111111111111,0.2777777777777777,3.2598900215316355e-12
-0.788888888888889,0.2777777777777777,2.6027518450138844e-12
-0.7666666666666667,0.2777777777777777,2.0185628922926016e-12
-0.7444444444444445,0.2777777777777777,1.5206659715998098e-12
-0.7222222222222223,0.2777777777777777,1.112781363470426e-12
-0.7000000000000001,0.2777777777777777,7.909935362850204e-13
-0.6777777777777778,0.2777777777777777,5.461675063785545e-13
-0.6555555555555557,0.2777777777777777,3.663292006947836e-13
-0.6333333333333334,0.2777777777777777,2.386783731005819e-13
-0.6111111111111112,0.2777777777777777,1.5106147718399523e-13
-0.5888888888888889,0.2777777777777777,9.287460518015543e-14
-0.5666666666666668,0.2777777777777777,5.546850943944058e-14
-0.5444444444444445,0.2777777777777777,3.2181489978452584e-14
-0.5222222222222223,0.2777777777777777,1.8137608788608177e-14
-0.5000000000000001,0.2777777777777777,9.930530832924374e-15
-0.47777777777777786,0.2777777777777777,5.2818736354834e-15
-0.4555555555555556,0.2777777777777777,2.7291754892774333e-15
-0.43333333333333335,0.2777777777777777,1.3699600089515779e-15
-0.4111111111111112,0.2777777777777777,6.680709903942004e-16
-0.38888888888888895,0.2777777777777777,3.1650548494520115e-16
-0.3666666666666667,0.2777777777777777,1.4567658614892368e-16
-0.34444444444444455,0.2777777777777777,6.514118099061319e-17
-0.3222222222222223,0.2777777777777777,2.830096423584197e-17
-0.30000000000000004,0.2777777777777777,1.1951649545441032e-17
-0.2777777777777778,0.2777777777777777,4.933011456484079e-18
-0.25555555555555565,0.2777777777777777,2.1206632832497792e-18
-0.2333333333333334,0.2777777777777777,1.5559502940918211e-18
-0.21111111111111114,0.2777777777777777,3.967838949746237e-18
-0.188888888888889,0.2777777777777777,1.657689735014993e-17
-0.16666666666666674,0.2777777777777777,7.16186178432609e-17
-0.1444444444444445,0.2777777777777777,3.022618780614205e-16
-0.12222222222222223,0.2777777777777777,1.2401212249694562e-15
-0.10000000000000009,0.2777777777777777,4.944193169867033e-15
-0.07777777777777772,0.2777777777777777,1.9154178889024516e-14
-0.05555555555555558,0.2777777777777777,7.210540123134887e-14
-0.03333333333333344,0.2777777777777777,2.6375981764622115e-13
-0.011111111111111072,0.2777777777777777,9.37533069781816e-13
0.011111111111111072,0.2777777777777777,3.2381895866988115e-12
0.033333333333333215,0.2777777777777777,1.0868166540640337e-11
0.05555555555555558,0.2777777777777777,3.544453546591297e-11
0.07777777777777772,0.2777777777777777,1.1232643356267632e-10
0.09999999999999987,0.2777777777777777,3.459035701419451e-10
0.12222222222222223,0.2777777777777777,1.035068896761695e-09
0.14444444444444438,0.2777777777777777,3.009715096174117e-09
0.16666666666666652,0.2777777777777777,8.504019180093625e-09
0.18888888888888888,0.2777777777777777,2.3348910479513108e-08
0.21111111111111103,0.2777777777777777,6.229503110380388e-08
0.2333333333333334,0.2777777777777777,1.61504812747887e-07
0.25555555555555554,0.2777777777777777,4.0687752725554495e-07
0.2777777777777777,0.2777777777777777,9.960680978394595e-07
0.30000000000000004,0.2777777777777777,2.369530961895083e-06
0.3222222222222222,0.2777777777777777,5.477529552159181e-06
0.34444444444444433,0.2777777777777777,1.2304303198730968e-05
0.3666666666666667,0.2777777777777777,2.685840726659922e-05
0.38888888888888884,0.2777777777777777,5.697120613464663e-05
0.411111111111111,0.2777777777777777,0.00011743120106373986
0.43333333333333335,0.2777777777777777,0.0002352152789895385
0.4555555555555555,0.2777777777777777,0.00045782816263151846
0.47777777777777786,0.2777777777777777,0.0008659552335677813
0.5,0.2777777777777777,0.001591641859847849
0.5222222222222221,0.2777777777777777,0.0028428454239052612
0.5444444444444445,0.2777777777777777,0.004934238351063262
0.5666666666666667,0.2777777777777777,0.008322369252512212
0.5888888888888888,0.2777777777777777,0.0136406415704777
0.6111111111111112,0.2777777777777777,0.021726238412165266
0.6333333333333333,0.2777777777777777,0.033627699833993545
0.6555555555555554,0.2777777777777777,0.050579390468839344
0.6777777777777778,0.2777777777777777,0.07392898371368851
0.7,0.2777777777777777,0.10500778031871873
0.7222222222222221,0.2777777777777777,0.14494214087497
0.7444444444444445,0.2777777777777777,0.19441740358146806
0.7666666666666666,0.2777777777777777,0.25342162310742533
0.788888888888889,0.2777777777777777,0.3210118108006343
0.8111111111111111,0.2777777777777777,0.3951553637404098
0.8333333333333333,0.2777777777777777,0.47269928825473
0.8555555555555556,0.2777777777777777,0.5495065060652206
0.8777777777777778,0.2777777777777777,0.6207720169676304
0.8999999999999999,0.2777777777777777,0.6814960719347771
0.922222222222222,0.2777777777777777,0.7270545438817433
0.9444444444444446,0.2777777777777777,0.7537780114350106
0.9666666666666668,0.2777777777777777,0.7594394269267604
0.9888888888888889,0.2777777777777777,0.7435605353379952
1.011111111111111,0.2777777777777777,0.7074785713657468
1.0333333333333332,0.2777777777777777,0.6541603352119105
1.0555555555555554,0.2777777777777777,0.5877994986312318
1.077777777777778,0.2777777777777777,0.5132729380384274
1.1,0.2777777777777777,0.4355536668275075

-1.1,0.30000000000000004,1.1341406757263768e-09
-1.077777777777778,0.30000000000000004,1.3386680672490547e-09
-1.0555555555555556,0.30000000000000004,1.5346964125696868e-09
-1.0333333333333334,0.30000000000000004,1.7088960621024586e-09
-1.0111111111111113,0.30000000000000004,1.8482146868129459e-09
-0.9888888888888889,0.30000000000000004,1.941479378413258e-09
-0.9666666666666668,0.30000000000000004,1.9808735085269565e-09
-0.9444444444444445,0.30000000000000004,1.9630180945254763e-09
-0.9222222222222223,0.30000000000000004,1.8894502387092402e-09
-0.9000000000000001,0.30000000000000004,1.7664046993807718e-09
-0.8777777777777779,0.30000000000000004,1.6039416361210722e-09
-0.8555555555555556,0.30000000000000004,1.4145897534574926e-09
-0.8333333333333335,0.30000000000000004,1.2117584354316498e-09
-0.8111111111111111,0.30000000000000004,1.0081965160652409e-09
-0.788888888888889,0.30000000000000004,8.147379201064978e-10
-0.7666666666666667,0.30000000000000004,6.3949074665518e-10
-0.7444444444444445,0.30000000000000004,4.875219750844165e-10
-0.7222222222222223,0.30000000000000004,3.609921225475855e-10
-0.7000000000000001,0.30000000000000004,2.5962400828964367e-10
-0.6777777777777778,0.30000000000000004,1.8135752207176799e-10
-0.6555555555555557,0.30000000000000004,1.2304667794811718e-10
-0.6333333333333334,0.30000000000000004,8.108636083922467e-11
-0.6111111111111112,0.30000000000000004,5.190023489680171e-11
-0.5888888888888889,0.30000000000000004,3.226520540456663e-11
-0.5666666666666668,0.30000000000000004,1.9482430788057303e-11
-0.5444444444444445,0.30000000000000004,1.1426032288124693e-11
-0.5222222222222223,0.30000000000000004,6.508656456085571e-12
-0.5000000000000001,0.30000000000000004,3.601064066811321e-12
-0.47777777777777786,0.30000000000000004,1.9351469248986455e-12
-0.4555555555555556,0.30000000000000004,1.0100448007279094e-12
-0.43333333333333335,0.30000000000000004,5.120482990415772e-13
-0.4111111111111112,0.30000000000000004,2.521301692384136e-13
-0.38888888888888895,0.30000000000000004,1.205819492309349e-13
-0.3666666666666667,0.30000000000000004,5.601229692426873e-14
-0.34444444444444455,0.30000000000000004,2.5271328155401036e-14
-0.3222222222222223,0.30000000000000004,1.107430330123916e-14
-0.30000000000000004,0.30000000000000004,4.7135610242677405e-15
-0.2777777777777778,0.30000000000000004,1.948654366622659e-15
-0.25555555555555565,0.30000000000000004,7.826669953756805e-16
-0.2333333333333334,0.30000000000000004,3.062830110602914e-16
-0.21111111111111114,0.30000000000000004,1.2079463293023423e-16
-0.188888888888889,0.30000000000000004,6.56649904833863e-17
-0.16666666666666674,0.30000000000000004,1.1511040872222972e-16
-0.1444444444444445,0.30000000000000004,4.245101177719698e-16
-0.12222222222222223,0.30000000000000004,1.7111332164088836e-15
-0.10000000000000009,0.30000000000000004,6.77303862119775e-15
-0.07777777777777772,0.30000000000000004,2.6073673910499863e-14
-0.05555555555555558,0.30000000000000004,9.75417690337825e-14
-0.03333333333333344,0.30000000000000004,3.5458408921378093e-13
-0.011111111111111072,0.30000000000000004,1.2525210563165874e-12
0.011111111111111072,0.30000000000000004,4.299195144743496e-12
0.033333333333333215,0.30000000000000004,1.4339201435333826e-11
0.05555555555555558,0.30000000000000004,4.647269301356285e-11
0.07777777777777772,0.30000000000000004,1.463541970124262e-10
0.09999999999999987,0.30000000000000004,4.4786425995471723e-10
0.12222222222222223,0.30000000000000004,1.331744615646787e-09
0.14444444444444438,0.30000000000000004,3.847939726119342e-09
0.16666666666666652,0.30000000000000004,1.080358288670688e-08
0.18888888888888888,0.30000000000000004,2.9473999974427268e-08
0.21111111111111103,0.30000000000000004,7.813427331838185e-08
0.2333333333333334,0.30000000000000004,2.0126804502970823e-07
0.25555555555555554,0.30000000000000004,5.037770455694684e-07
0.2777777777777777,0.30000000000000004,1.2252699495478265e-06
0.30000000000000004,0.30000000000000004,2.89570712490218e-06
0.3222222222222222,0.30000000000000004,6.649768688284133e-06
0.34444444444444433,0.30000000000000004,1.4838401651483197e-05
0.3666666666666667,0.30000000000000004,3.217333176669807e-05
0.38888888888888884,0.30000000000000004,6.778489963582688e-05
0.411111111111111,0.30000000000000004,0.0001387706366136606
0.43333333333333335,0.30000000000000004,0.0002760511939145231
0.4555555555555555,0.30000000000000004,0.0005335914383643956
0.47777777777777786,0.30000000000000004,0.0010022014401190296
0.5,0.30000000000000004,0.0018290599457674187
0.5222222222222221,0.30000000000000004,0.0032436010321506377
0.5444444444444445,0.30000000000000004,0.005589247596951284
0.5666666666666667,0.30000000000000004,0.009358485641370918
0.5888888888888888,0.30000000000000004,0.015225937053369863
0.6111111111111112,0.30000000000000004,0.024070695796694734
0.6333333333333333,0.30000000000000004,0.03697595433028252
0.6555555555555554,0.30000000000000004,0.0551920179144152
0.6777777777777778,0.30000000000000004,0.08004962824254198
0.7,0.30000000000000004,0.11281545357541535
0.7222222222222221,0.30000000000000004,0.1544913579824304
0.7444444444444445,0.30000000000000004,0.20557307690218116
0.7666666666666666,0.30000000000000004,0.2657999464906557
0.788888888888889,0.30000000000000004,0.33394145944988607
0.8111111111111111,0.30000000000000004,0.40767381305398614
0.8333333333333333,0.30000000000000004,0.483595855291037
0.8555555555555556,0.30000000000000004,0.5574165962915838
0.8777777777777778,0.30000000000000004,0.6243169328899502
0.8999999999999999,0.30000000000000004,0.6794516914415131
0.922222222222222,0.30000000000000004,0.7185230341029146
0.9444444444444446,0.30000000000000004,0.7383323039861938
0.9666666666666668,0.30000000000000004,0.7372122888949277
0.9888888888888889,0.30000000000000004,0.7152589009237716
1.011111111111111,0.30000000000000004,0.6743176177872388
1.0333333333333332,0.30000000000000004,0.6177273438973182
1.0555555555555554,0.30000000000000004,0.5498709977168407
1.077777777777778,0.30000000000000004,0.47561669018553265
1.1,0.30000000000000004,0.3997479904653938

-1.1,0.3222222222222222,1.0812244491978116e-07
-1.077777777777778,0.3222222222222222,1.293349435093772e-07
-1.0555555555555556,0.3222222222222222,1.50265574024601e-07
-1.0333333333333334,0.3222222222222222,1.695690974710358e-07
-1.0111111111111113,0.3222222222222222,1.8585639947236072e-07
-0.9888888888888889,0.3222222222222222,1.9785723115307626e-07
-0.9666666666666668,0.3222222222222222,2.045831832580987e-07
-0.9444444444444445,0.3222222222222222,2.0546201044428922e-07
-0.9222222222222223,0.3222222222222222,2.0041800363795795e-07
-0.9000000000000001,0.3222222222222222,1.8988275627446975e-07
-0.8777777777777779,0.3222222222222222,1.7473420139376804e-07
-0.8555555555555556,0.3222222222222222,1.5617586088916548e-07
-0.8333333333333335,0.3222222222222222,1.3557933351484247e-07
-0.8111111111111111,0.3222222222222222,1.1431854219493119e-07
-0.788888888888889,0.3222222222222222,9.362319493002531e-08
-0.7666666666666667,0.3222222222222222,7.447214010064253e-08
-0.7444444444444445,0.3222222222222222,5.75370787135199e-08
-0.7222222222222223,0.3222222222222222,4.317629562125862e-08
-0.7000000000000001,0.3222222222222222,3.146926112523311e-08
-0.6777777777777778,0.3222222222222222,2.227774920677672e-08
-0.6555555555555557,0.3222222222222222,1.5317915585210386e-08
-0.6333333333333334,0.3222222222222222,1.0229905693333218e-08
-0.6111111111111112,0.3222222222222222,6.6357067516496254e-09
-0.5888888888888889,0.3222222222222222,4.180674324883821e-09
-0.5666666666666668,0.3222222222222222,2.5582859529637156e-09
-0.5444444444444445,0.3222222222222222,1.520531536623949e-09
-0.5222222222222223,0.3222222222222222,8.777793805157366e-10
-0.5000000000000001,0.3222222222222222,4.921742798419475e-10
-0.47777777777777786,0.3222222222222222,2.680378039462392e-10
-0.4555555555555556,0.3222222222222222,1.4178059172244873e-10
-0.43333333333333335,0.3222222222222222,7.284187477057013e-11
-0.4111111111111112,0.3222222222222222,3.6348713321510877e-11
-0.38888888888888895,0.3222222222222222,1.761734934987188e-11
-0.3666666666666667,0.3222222222222222,8.293458723913603e-12
-0.34444444444444455,0.3222222222222222,3.792053060558375e-12
-0.3222222222222223,0.3222222222222222,1.6840567449239847e-12
-0.30000000000000004,0.3222222222222222,7.264113813741466e-13
-0.2777777777777778,0.3222222222222222,3.04335232331861e-13
-0.25555555555555565,0.3222222222222222,1.2384153571222484e-13
-0.2333333333333334,0.3222222222222222,4.89479745447834e-14
-0.21111111111111114,0.3222222222222222,1.8796333485945575e-14
-0.188888888888889,0.3222222222222222,7.034709721600171e-15
-0.16666666666666674,0.3222222222222222,2.6604199850391677e-15
-0.1444444444444445,0.3222222222222222,1.4052977464892345e-15
-0.12222222222222223,0.3222222222222222,2.379104444767751e-15
-0.10000000000000009,0.3222222222222222,8.25374202106263e-15
-0.07777777777777772,0.3222222222222222,3.117232500502656e-14
-0.05555555555555558,0.3222222222222222,1.155976776230781e-13
-0.03333333333333344,0.3222222222222222,4.1695044371027737e-13
-0.011111111111111072,0.3222222222222222,1.4615876254691078e-12
0.011111111111111072,0.3222222222222222,4.978970232441326e-12
0.033333333333333215,0.3222222222222222,1.648255841461015e-11
0.05555555555555558,0.3222222222222222,5.302474740118499e-11
0.07777777777777772,0.3222222222222222,1.6576780012386767e-10
0.09999999999999987,0.3222222222222222,5.036027060090924e-10
0.12222222222222223,0.3222222222222222,1.486760498366333e-09
0.14444444444444438,0.3222222222222222,4.265381091121415e-09
0.16666666666666652,0.3222222222222222,1.1891519317755614e-08
0.18888888888888888,0.3222222222222222,3.221650108655592e-08
0.21111111111111103,0.3222222222222222,8.481638905846545e-08
0.2333333333333334,0.3222222222222222,2.1699036639573042e-07
0.25555555555555554,0.3222222222222222,5.394600656648242e-07
0.2777777777777777,0.3222222222222222,1.3032725577125325e-06
0.30000000000000004,0.3222222222222222,3.059618309966163e-06
0.3222222222222222,0.3222222222222222,6.979981498146694e-06
0.34444444444444433,0.3222222222222222,1.547374013935184e-05
0.3666666666666667,0.3222222222222222,3.3334146597245536e-05
0.38888888888888884,0.3222222222222222,6.978071602169018e-05
0.411111111111111,0.3222222222222222,0.0001419490800460994
0.43333333333333335,0.3222222222222222,0.0002805949704057119
0.4555555555555555,0.3222222222222222,0.0005389846488867478
0.47777777777777786,0.3222222222222222,0.0010060538200881352
0.5,0.3222222222222222,0.0018247923159582797
0.5222222222222221,0.3222222222222222,0.003216267807998365
0.5444444444444445,0.3222222222222222,0.005508541563580659
0.5666666666666667,0.3222222222222222,0.009167815677791015
0.5888888888888888,0.3222222222222222,0.014826515427411804
0.6111111111111112,0.3222222222222222,0.023299975745774554
0.6333333333333333,0.3222222222222222,0.03558067538032288
0.6555555555555554,0.3222222222222222,0.05279763277717404
0.6777777777777778,0.3222222222222222,0.07612993760002337
0.7,0.3222222222222222,0.10666857225485919
0.7222222222222221,0.3222222222222222,0.14523012608723132
0.7444444444444445,0.3222222222222222,0.19213895345498652
0.7666666666666666,0.3222222222222222,0.24700848016724125
0.788888888888889,0.3222222222222222,0.3085640427936795
0.8111111111111111,0.3222222222222222,0.374554538393843
0.8333333333333333,0.3222222222222222,0.44179460018467903
0.8555555555555556,0.3222222222222222,0.5063614603322956
0.8777777777777778,0.3222222222222222,0.5639428627597489
0.8999999999999999,0.3222222222222222,0.6102996460023216
0.922222222222222,0.3222222222222222,0.6417768210333864
0.9444444444444446,0.3222222222222222,0.655778522923359
0.9666666666666668,0.3222222222222222,0.6511214017497535
0.9888888888888889,0.3222222222222222,0.6281997389520537
1.011111111111111,0.3222222222222222,0.5889303359445
1.0333333333333332,0.3222222222222222,0.5364878587702505
1.0555555555555554,0.3222222222222222,0.47488132141555534
1.077777777777778,0.3222222222222222,0.4084500254512126
1.1,0.3222222222222222,0.3413664717462413

-1.1,0.34444444444444433,3.7074399732592754e-06
-1.077777777777778,0.34444444444444433,4.494363467236093e-06
-1.0555555555555556,0.34444444444444433,5.29182961110412e-06
-1.0333333333333334,0.34444444444444433,6.051835428534924e-06
-1.0111111111111113,0.34444444444444433,6.7222082683850245e-06
-0.9888888888888889,0.34444444444444433,7.25237771723454e-06
-0.9666666666666668,0.34444444444444433,7.599630252931637e-06
-0.9444444444444445,0.34444444444444433,7.734782534624145e-06
-0.9222222222222223,0.34444444444444433,7.64622986351098e-06
-0.9000000000000001,0.34444444444444433,7.341591038376556e-06
-0.8777777777777779,0.34444444444444433,6.846626303842323e-06
-0.8555555555555556,0.34444444444444433,6.201641494419497e-06
-0.8333333333333335,0.34444444444444433,5.456074432069793e-06
-0.8111111111111111,0.34444444444444433,4.662270988947072e-06
-0.788888888888889,0.34444444444444433,3.869531051742923e-06
-0.7666666666666667,0.34444444444444433,3.119340301609163e-06
-0.7444444444444445,0.34444444444444433,2.4423661568088226e-06
-0.7222222222222223,0.34444444444444433,1.8573869397315639e-06
-0.7000000000000001,0.34444444444444433,1.3719478341262228e-06
-0.6777777777777778,0.34444444444444433,9.84274890837325e-07
-0.6555555555555557,0.34444444444444433,6.858652682080536e-07
-0.6333333333333334,0.34444444444444433,4.6419965428013344e-07
-0.6111111111111112,0.34444444444444433,3.0515072859475614e-07
-0.5888888888888889,0.34444444444444433,1.9483528301762951e-07
-0.5666666666666668,0.34444444444444433,1.2082711310052607e-07
-0.5444444444444445,0.34444444444444433,7.277878288254635e-08
-0.5222222222222223,0.34444444444444433,4.257834480001629e-08
-0.5000000000000001,0.34444444444444433,2.4194483632356606e-08
-0.47777777777777786,0.34444444444444433,1.3353267148240926e-08
-0.4555555555555556,0.34444444444444433,7.158175048738474e-09
-0.43333333333333335,0.34444444444444433,3.72701111894673e-09
-0.4111111111111112,0.34444444444444433,1.8847886555981942e-09
-0.38888888888888895,0.34444444444444433,9.257809218507869e-10
-0.3666666666666667,0.34444444444444433,4.416694814021641e-10
-0.34444444444444455,0.34444444444444433,2.046586724781682e-10
-0.3222222222222223,0.34444444444444433,9.210994248154221e-11
-0.30000000000000004,0.34444444444444433,4.026488532339168e-11
-0.2777777777777778,0.34444444444444433,1.7095823311848422e-11
-0.25555555555555565,0.34444444444444433,7.050131091329149e-12
-0.2333333333333334,0.34444444444444433,2.823892751659114e-12
-0.21111111111111114,0.34444444444444433,1.098615020382122e-12
-0.188888888888889,0.34444444444444433,4.1516225899556504e-13
-0.16666666666666674,0.34444444444444433,1.5250885069858317e-13
-0.1444444444444445,0.34444444444444433,5.493527883336083e-14
-0.12222222222222223,0.34444444444444433,2.1295921204975012e-14
-0.10000000000000009,0.34444444444444433,1.5988555165825998e-14
-0.07777777777777772,0.34444444444444433,3.850458834602458e-14
-0.05555555555555558,0.34444444444444433,1.341920765647609e-13
-0.03333333333333344,0.34444444444444433,4.758597358749978e-13
-0.011111111111111072,0.34444444444444433,1.6468782000036247e-12
0.011111111111111072,0.34444444444444433,5.5418149650629495e-12
0.033333333333333215,0.34444444444444433,1.8126211882516798e-11
0.05555555555555558,0.34444444444444433,5.7625066571407275e-11
0.07777777777777772,0.34444444444444433,1.7805787418921087e-10
0.09999999999999987,0.34444444444444433,5.34753059110789e-10
0.12222222222222223,0.34444444444444433,1.5609350587438904e-09
0.14444444444444438,0.34444444444444433,4.4284629737725235e-09
0.16666666666666652,0.34444444444444433,1.221110685717442e-08
0.18888888888888888,0.34444444444444433,3.272563835410771e-08
0.21111111111111103,0.34444444444444433,8.524120888706209e-08
0.2333333333333334,0.34444444444444433,2.1579272407698308e-07
0.25555555555555554,0.34444444444444433,5.309420384844929e-07
0.2777777777777777,0.34444444444444433,1.2696323849349916e-06
0.30000000000000004,0.34444444444444433,2.950712722047781e-06
0.3222222222222222,0.34444444444444433,6.664866774861459e-06
0.34444444444444433,0.34444444444444433,1.4630838640730414e-05
0.3666666666666667,0.34444444444444433,3.12146035342536e-05
0.38888888888888884,0.34444444444444433,6.47224549520989e-05
0.411111111111111,0.34444444444444433,0.00013042428045098757
0.43333333333333335,0.34444444444444433,0.00025542654505964846
0.4555555555555555,0.34444444444444433,0.0004861559153902758
0.47777777777777786,0.34444444444444433,0.0008992594050215341
0.5,0.34444444444444433,0.0016165614700408078
0.5222222222222221,0.34444444444444433,0.0028241988931401877
0.5444444444444445,0.34444444444444433,0.0047950396285065516
0.5666666666666667,0.34444444444444433,0.007911905348666285
0.5888888888888888,0.34444444444444433,0.012687032826996132
0.6111111111111112,0.34444444444444433,0.019770940283794138
0.6333333333333333,0.34444444444444433,0.02994201962211031
0.6555555555555554,0.34444444444444433,0.04406762342545257
0.6777777777777778,0.34444444444444433,0.0630291208108835
0.7,0.34444444444444433,0.08760810722236012
0.7222222222222221,0.34444444444444433,0.11833879996735572
0.7444444444444445,0.34444444444444433,0.15534177518988151
0.7666666666666666,0.34444444444444433,0.19816459630615876
0.788888888888889,0.34444444444444433,0.24566261273387036
0.8111111111111111,0.34444444444444433,0.2959550761167723
0.8333333333333333,0.34444444444444433,0.3464852979484832
0.8555555555555556,0.34444444444444433,0.3941982731048128
0.8777777777777778,0.34444444444444433,0.43582700749758546
0.8999999999999999,0.34444444444444433,0.4682542581349258
0.922222222222222,0.34444444444444433,0.48889567308476756
0.9444444444444446,0.34444444444444433,0.4960394649724799
0.9666666666666668,0.34444444444444433,0.48908077291425817
0.9888888888888889,0.34444444444444433,0.4686062135895313
1.011111111111111,0.34444444444444433,0.4363122298070468
1.0333333333333332,0.34444444444444433,0.3947730002457175
1.0555555555555554,0.34444444444444433,0.34710195256652093
1.077777777777778,0.34444444444444433,0.29656855393870263
1.1,0.34444444444444433,0.24623538521537863

-1.1,0.3666666666666667,4.572373829278373e-05
-1.077777777777778,0.3666666666666667,5.617328697137689e-05
-1.0555555555555556,0.3666666666666667,6.702881493533224e-05
-1.0333333333333334,0.3666666666666667,7.768494130526098e-05
-1.0111111111111113,0.3666666666666667,8.744917962098618e-05
-0.9888888888888889,0.3666666666666667,9.561328382125538e-05
-0.9666666666666668,0.3666666666666667,0.00010153699954807918
-0.9444444444444445,0.3666666666666667,0.00010473070188828355
-0.9222222222222223,0.3666666666666667,0.00010492217853686739
-0.9000000000000001,0.3666666666666667,0.00010209493139534938
-0.8777777777777779,0.3666666666666667,9.649052308453016e-05
-0.8555555555555556,0.3666666666666667,8.8574505579016e-05
-0.8333333333333335,0.3666666666666667,7.897259514128019e-05
-0.8111111111111111,0.3666666666666667,6.83892245769772e-05
-0.788888888888889,0.3666666666666667,5.7523134910629487e-05
-0.7666666666666667,0.3666666666666667,4.6993848230126785e-05
-0.7444444444444445,0.3666666666666667,3.72892003769081e-05
-0.7222222222222223,0.3666666666666667,2.873880648199058e-05
-0.7000000000000001,0.3666666666666667,2.151285164879679e-05
-0.6777777777777778,0.3666666666666667,1.564122752903532e-05
-0.6555555555555557,0.3666666666666667,1.1045548369942613e-05
-0.6333333333333334,0.3666666666666667,7.576128407939436e-06
-0.6111111111111112,0.3666666666666667,5.047205282294036e-06
-0.5888888888888889,0.3666666666666667,3.265864844670109e-06
-0.5666666666666668,0.3666666666666667,2.052527779216162e-06
-0.5444444444444445,0.3666666666666667,1.2529203881563006e-06
-0.5222222222222223,0.3666666666666667,7.428506470509638e-07
-0.5000000000000001,0.3666666666666667,4.2778261653297504e-07
-0.47777777777777786,0.3666666666666667,2.3927005859567253e-07
-0.4555555555555556,0.3666666666666667,1.2998617858760292e-07
-0.43333333333333335,0.3666666666666667,6.858822968671215e-08
-0.4111111111111112,0.3666666666666667,3.5151641283269805e-08
-0.38888888888888895,0.3666666666666667,1.7497871334861334e-08
-0.3666666666666667,0.3666666666666667,8.459962280964594e-09
-0.34444444444444455,0.3666666666666667,3.972786547319361e-09
-0.3222222222222223,0.3666666666666667,1.8120310422430695e-09
-0.30000000000000004,0.3666666666666667,8.027487391140316e-10
-0.2777777777777778,0.3666666666666667,3.454118460891427e-10
-0.25555555555555565,0.3666666666666667,1.443571908650721e-10
-0.2333333333333334,0.3666666666666667,5.859805929652972e-11
-0.21111111111111114,0.3666666666666667,2.3103184959904998e-11
-0.188888888888889,0.3666666666666667,8.84721252445584e-12
-0.16666666666666674,0.3666666666666667,3.2908736646009723e-12
-0.1444444444444445,0.3666666666666667,1.1897483111324286e-12
-0.12222222222222223,0.3666666666666667,4.209402452788351e-13
-0.10000000000000009,0.3666666666666667,1.5667747723939282e-13
-0.07777777777777772,0.3666666666666667,1.007093592588642e-13
-0.05555555555555558,0.3666666666666667,2.078379891190741e-13
-0.03333333333333344,0.3666666666666667,6.775643622433433e-13
-0.011111111111111072,0.3666666666666667,2.285064995473782e-12
0.011111111111111072,0.3666666666666667,7.534786439271722e-12
0.033333333333333215,0.3666666666666667,2.4164445562928503e-11
0.05555555555555558,0.3666666666666667,7.533759130940014e-11
0.07777777777777772,0.3666666666666667,2.283275569884402e-10
0.09999999999999987,0.3666666666666667,6.726914112441725e-10
0.12222222222222223,0.3666666666666667,1.92657067374629e-09
0.14444444444444438,0.3666666666666667,5.3637189779114e-09
0.16666666666666652,0.3666666666666667,1.451641627778108e-08
0.18888888888888888,0.3666666666666667,3.8191372701899815e-08
0.21111111111111103,0.3666666666666667,9.767502232832652e-08
0.2333333333333334,0.3666666666666667,2.42836473395229e-07
0.25555555555555554,0.3666666666666667,5.868890785760898e-07
0.2777777777777777,0.3666666666666667,1.3788252693858857e-06
0.30000000000000004,0.3666666666666667,3.149000578738678e-06
0.3222222222222222,0.3666666666666667,6.9911010269793446e-06
0.34444444444444433,0.3666666666666667,1.5087824005960908e-05
0.3666666666666667,0.3666666666666667,3.165297502630383e-05
0.38888888888888884,0.3666666666666667,6.455173196453782e-05
0.411111111111111,0.3666666666666667,0.00012796909455470268
0.43333333333333335,0.3666666666666667,0.0002466064223905968
0.4555555555555555,0.3666666666666667,0.0004619594717960221
0.47777777777777786,0.3666666666666667,0.0008412044689000479
0.5,0.3666666666666667,0.0014890022178460217
0.5222222222222221,0.3666666666666667,0.002562022643319671
0.5444444444444445,0.3666666666666667,0.004285111189148959
0.5666666666666667,0.3666666666666667,0.006966751413660011
0.5888888888888888,0.3666666666666667,0.011009944057693287
0.6111111111111112,0.3666666666666667,0.0169131268391918
0.6333333333333333,0.3666666666666667,0.025254806512342447
0.6555555555555554,0.3666666666666667,0.03665581026943437
0.6777777777777778,0.3666666666666667,0.05171511369385914
0.7,0.3666666666666667,0.07091942831192273
0.7222222222222221,0.3666666666666667,0.09453295146527649
0.7444444444444445,0.3666666666666667,0.12248096459122691
0.7666666666666666,0.3666666666666667,0.15424762573262055
0.788888888888889,0.3666666666666667,0.1888121747101893
0.8111111111111111,0.3666666666666667,0.22464679054840433
0.8333333333333333,0.3666666666666667,0.2597922910444757
0.8555555555555556,0.3666666666666667,0.29201504284014174
0.8777777777777778,0.3666666666666667,0.31903198576495484
0.8999999999999999,0.3666666666666667,0.33877425533211836
0.922222222222222,0.3666666666666667,0.34964787376123446
0.9444444444444446,0.3666666666666667,0.3507461223899684
0.9666666666666668,0.3666666666666667,0.34197437308145223
0.9888888888888889,0.3666666666666667,0.3240635427792625
1.011111111111111,0.3666666666666667,0.29846951929443766
1.0333333333333332,0.3666666666666667,0.2671777558287131
1.0555555555555554,0.3666666666666667,0.232449412607187
1.077777777777778,0.3666666666666667,0.19655397735221947
1.1,0.3666666666666667,0.16153174115608113

-1.1,0.38888888888888884,0.00020282368278593972
-1.077777777777778,0.38888888888888884,0.00025252292698724947
-1.0555555555555556,0.38888888888888884,0.0003053701355650187
-1.0333333333333334,0.38888888888888884,0.00035867070471927974
-1.0111111111111113,0.38888888888888884,0.0004091747702266546
-0.9888888888888889,0.38888888888888884,0.0004533831601340813
-0.9666666666666668,0.38888888888888884,0.0004879389869192562
-0.9444444444444445,0.38888888888888884,0.0005100458896043582
-0.9222222222222223,0.38888888888888884,0.0005178411765391601
-0.9000000000000001,0.38888888888888884,0.0005106549033307632
-0.8777777777777779,0.38888888888888884,0.0004891049171137658
-0.8555555555555556,0.38888888888888884,0.00045500916907640347
-0.8333333333333335,0.38888888888888884,0.00041113255269817844
-0.8111111111111111,0.38888888888888884,0.0003608171551665501
-0.788888888888889,0.38888888888888884,0.0003075644162452744
-0.7666666666666667,0.38888888888888884,0.0002546411548865427
-0.7444444444444445,0.38888888888888884,0.00020476923098349025
-0.7222222222222223,0.38888888888888884,0.0001599353261014427
-0.7000000000000001,0.38888888888888884,0.00012132986042283661
-0.6777777777777778,0.38888888888888884,8.939939766189646e-05
-0.6555555555555557,0.38888888888888884,6.39801250107886e-05
-0.6333333333333334,0.38888888888888884,4.447328123488402e-05
-0.6111111111111112,0.38888888888888884,3.002595699708798e-05
-0.5888888888888889,0.38888888888888884,1.968965654433243e-05
-0.5666666666666668,0.38888888888888884,1.2540735838621772e-05
-0.5444444444444445,0.38888888888888884,7.758030738339767e-06
-0.5222222222222223,0.38888888888888884,4.661477250381773e-06
-0.5000000000000001,0.38888888888888884,2.7204405458827157e-06
-0.47777777777777786,0.38888888888888884,1.542050178306361e-06
-0.4555555555555556,0.38888888888888884,8.489876440141794e-07
-0.43333333333333335,0.38888888888888884,4.5399161355120736e-07
-0.4111111111111112,0.38888888888888884,2.3579678965340813e-07
-0.38888888888888895,0.38888888888888884,1.1895194357068511e-07
-0.3666666666666667,0.38888888888888884,5.8283925423339126e-08
-0.34444444444444455,0.38888888888888884,2.7737648614118094e-08
-0.3222222222222223,0.38888888888888884,1.2821359787533445e-08
-0.30000000000000004,0.38888888888888884,5.756282896190077e-09
-0.2777777777777778,0.38888888888888884,2.5101158644425122e-09
-0.25555555555555565,0.38888888888888884,1.06313644184657e-09
-0.2333333333333334,0.38888888888888884,4.373487037297466e-10
-0.21111111111111114,0.38888888888888884,1.7474724445077014e-10
-0.188888888888889,0.38888888888888884,6.781676098289788e-11
-0.16666666666666674,0.38888888888888884,2.5563131182757606e-11
-0.1444444444444445,0.38888888888888884,9.360679192807737e-12
-0.12222222222222223,0.38888888888888884,3.3352838162750904e-12
-0.10000000000000009,0.38888888888888884,1.1769517816075427e-12
-0.07777777777777772,0.38888888888888884,4.859860311198118e-13
-0.05555555555555558,0.38888888888888884,4.813656533730951e-13
-0.03333333333333344,0.38888888888888884,1.2646306852722047e-12
-0.011111111111111072,0.38888888888888884,4.110899258604498e-12
0.011111111111111072,0.38888888888888884,1.3332237804666223e-11
0.033333333333333215,0.38888888888888884,4.212351101910844e-11
0.05555555555555558,0.38888888888888884,1.2937053677575308e-10
0.07777777777777772,0.38888888888888884,3.861434738581876e-10
0.09999999999999987,0.38888888888888884,1.1201048824625888e-09
0.12222222222222223,0.38888888888888884,3.157672162246259e-09
0.14444444444444438,0.38888888888888884,8.651196931180169e-09
0.16666666666666652,0.38888888888888884,2.3035029419331545e-08
0.18888888888888888,0.38888888888888884,5.960839745862926e-08
0.21111111111111103,0.38888888888888884,1.4991151362248386e-07
0.2333333333333334,0.38888888888888884,3.6641583930235843e-07
0.25555555555555554,0.38888888888888884,8.704184783526018e-07
0.2777777777777777,0.38888888888888884,2.009553386401987e-06
0.30000000000000004,0.38888888888888884,4.50911803073701e-06
0.3222222222222222,0.38888888888888884,9.833482417009574e-06
0.34444444444444433,0.38888888888888884,2.0842504151550227e-05
0.3666666666666667,0.38888888888888884,4.2936082555877204e-05
0.38888888888888884,0.38888888888888884,8.596627307315774e-05
0.411111111111111,0.38888888888888884,0.0001672900676933211
0.43333333333333335,0.38888888888888884,0.000316411181178393
0.4555555555555555,0.38888888888888884,0.0005816695549926965
0.47777777777777786,0.38888888888888884,0.001039314361732319
0.5,0.38888888888888884,0.0018049569071146353
0.5222222222222221,0.38888888888888884,0.0030467672002180324
0.5444444444444445,0.38888888888888884,0.00499881902991431
0.5666666666666667,0.38888888888888884,0.00797176365476664
0.5888888888888888,0.38888888888888884,0.01235672477708358
0.6111111111111112,0.38888888888888884,0.01861732756337697
0.6333333333333333,0.38888888888888884,0.027264610424950434
0.6555555555555554,0.38888888888888884,0.03881076049447352
0.6777777777777778,0.38888888888888884,0.05370055016797296
0.7,0.38888888888888884,0.07222403996635388
0.7222222222222221,0.38888888888888884,0.09441998205606206
0.7444444444444445,0.38888888888888884,0.11998519608180144
0.7666666666666666,0.38888888888888884,0.14820929391013563
0.788888888888889,0.38888888888888884,0.17795471913534747
0.8111111111111111,0.38888888888888884,0.20769786043283345
0.8333333333333333,0.38888888888888884,0.23563781129893366
0.8555555555555556,0.38888888888888884,0.25986646306113925
0.8777777777777778,0.38888888888888884,0.27857971374615587
0.8999999999999999,0.38888888888888884,0.2902981554223854
0.922222222222222,0.38888888888888884,0.2940600149890403
0.9444444444444446,0.38888888888888884,0.2895514797331338
0.9666666666666668,0.38888888888888884,0.27714991459525995
0.9888888888888889,0.38888888888888884,0.2578717171408968
1.011111111111111,0.38888888888888884,0.2332348031402436
1.0333333333333332,0.38888888888888884,0.20506152342464018
1.0555555555555554,0.38888888888888884,0.17525745522347985
1.077777777777778,0.38888888888888884,0.1456030461357157
1.1,0.38888888888888884,0.11758881624236793

-1.1,0.411111111111111,0.00032359733008531917
-1.077777777777778,0.411111111111111,0.00040830163925254523
-1.0555555555555556,0.411111111111111,0.0005003811193177344
-1.0333333333333334,0.411111111111111,0.0005956131833691087
-1.0111111111111113,0.411111111111111,0.0006886067673422217
-0.9888888888888889,0.411111111111111,0.0007732534527629052
-0.9666666666666668,0.411111111111111,0.0008433659177869062
-0.9444444444444445,0.411111111111111,0.0008934161967470835
-0.9222222222222223,0.411111111111111,0.0009192532917490404
-0.9000000000000001,0.411111111111111,0.0009186713293868411
-0.8777777777777779,0.411111111111111,0.0008917204546266913
-0.8555555555555556,0.411111111111111,0.0008406996984904873
-0.8333333333333335,0.411111111111111,0.0007698332262611004
-0.8111111111111111,0.411111111111111,0.0006846931896747223
-0.788888888888889,0.411111111111111,0.0005914784985679945
-0.7666666666666667,0.411111111111111,0.0004962785587204109
-0.7444444444444445,0.411111111111111,0.00040444145089933215
-0.7222222222222223,0.411111111111111,0.00032013223307273417
-0.7000000000000001,0.411111111111111,0.00024611990868218407
-0.6777777777777778,0.411111111111111,0.00018378399316512382
-0.6555555555555557,0.411111111111111,0.00013329449648703603
-0.6333333333333334,0.411111111111111,9.389886665433476e-05
-0.6111111111111112,0.411111111111111,6.424688551381506e-05
-0.5888888888888889,0.411111111111111,4.269602116253867e-05
-0.5666666666666668,0.411111111111111,2.7559182307717027e-05
-0.5444444444444445,0.411111111111111,1.727781610481924e-05
-0.5222222222222223,0.411111111111111,1.052095017305676e-05
-0.5000000000000001,0.411111111111111,6.222496731990562e-06
-0.47777777777777786,0.411111111111111,3.5745221081775703e-06
-0.4555555555555556,0.411111111111111,1.99441207406232e-06
-0.43333333333333335,0.411111111111111,1.0808250429103094e-06
-0.4111111111111112,0.411111111111111,5.689046713502368e-07
-0.38888888888888895,0.411111111111111,2.9084874739774925e-07
-0.3666666666666667,0.411111111111111,1.4442370850297327e-07
-0.34444444444444455,0.411111111111111,6.965517446340854e-08
-0.3222222222222223,0.411111111111111,3.262960924760567e-08
-0.30000000000000004,0.411111111111111,1.4846153908546727e-08
-0.2777777777777778,0.411111111111111,6.560842935596273e-09
-0.25555555555555565,0.411111111111111,2.8161054995834355e-09
-0.2333333333333334,0.411111111111111,1.1740370449287963e-09
-0.21111111111111114,0.411111111111111,4.753990530598892e-10
-0.188888888888889,0.411111111111111,1.8697295497674793e-10
-0.16666666666666674,0.411111111111111,7.142443459904811e-11
-0.1444444444444445,0.411111111111111,2.6503325422011195e-11
-0.12222222222222223,0.411111111111111,9.561887640977304e-12
-0.10000000000000009,0.411111111111111,3.387251014795625e-12
-0.07777777777777772,0.411111111111111,1.297850223242315e-12
-0.05555555555555558,0.411111111111111,9.435335764497723e-13
-0.03333333333333344,0.411111111111111,2.0643148746079383e-12
-0.011111111111111072,0.411111111111111,6.499764675713944e-12
0.011111111111111072,0.411111111111111,2.0887841205656525e-11
0.033333333333333215,0.411111111111111,6.554295294132149e-11
0.05555555555555558,0.411111111111111,1.9995159352539948e-10
0.07777777777777772,0.411111111111111,5.928067690093751e-10
0.09999999999999987,0.411111111111111,1.7079420406421124e-09
0.12222222222222223,0.411111111111111,4.7819172046264116e-09
0.14444444444444438,0.411111111111111,1.3010639871210181e-08
0.16666666666666652,0.411111111111111,3.440027217005058e-08
0.18888888888888888,0.411111111111111,8.838747958157102e-08
0.21111111111111103,0.411111111111111,2.2069087627818981e-07
0.2333333333333334,0.411111111111111,5.354783975442394e-07
0.25555555555555554,0.411111111111111,1.2625911678997112e-06
0.2777777777777777,0.411111111111111,2.892984489516775e-06
0.30000000000000004,0.411111111111111,6.4415660153030925e-06
0.3222222222222222,0.411111111111111,1.3937931712349305e-05
0.34444444444444433,0.411111111111111,2.930665931501671e-05
0.3666666666666667,0.411111111111111,5.98818344284638e-05
0.38888888888888884,0.411111111111111,0.00011890070880865128
0.411111111111111,0.411111111111111,0.00022942155308596166
0.43333333333333335,0.411111111111111,0.0004301741971937517
0.4555555555555555,0.411111111111111,0.0007838174041837308
0.47777777777777786,0.411111111111111,0.0013878610162718994
0.5,0.411111111111111,0.0023880191021293483
0.5222222222222221,0.411111111111111,0.003992920553196717
0.5444444444444445,0.411111111111111,0.00648791268792617
0.5666666666666667,0.411111111111111,0.010244276094302772
0.5888888888888888,0.411111111111111,0.01571882554160974
0.6111111111111112,0.411111111111111,0.023438085857274363
0.6333333333333333,0.411111111111111,0.033961604372713845
0.6555555555555554,0.411111111111111,0.04782105432969946
0.6777777777777778,0.411111111111111,0.06543588251168651
0.7,0.411111111111111,0.08701211501965164
0.7222222222222221,0.411111111111111,0.11243760980207074
0.7444444444444445,0.411111111111111,0.1411929053856693
0.7666666666666666,0.411111111111111,0.17229985283832322
0.788888888888889,0.411111111111111,0.20432860421187388
0.8111111111111111,0.411111111111111,0.2354763129117022
0.8333333333333333,0.411111111111111,0.2637185908611984
0.8555555555555556,0.411111111111111,0.28701955517828753
0.8777777777777778,0.411111111111111,0.303571715129628
0.8999999999999999,0.411111111111111,0.312026980352726
0.922222222222222,0.411111111111111,0.3116779374636306
0.9444444444444446,0.411111111111111,0.3025555868827107
0.9666666666666668,0.411111111111111,0.28542480787782526
0.9888888888888889,0.411111111111111,0.26167846992686933
1.011111111111111,0.411111111111111,0.2331505223166373
1.0333333333333332,0.411111111111111,0.2018828347044341
1.0555555555555554,0.411111111111111,0.16988676544409315
1.077777777777778,0.411111111111111,0.13893749965344301
1.1,0.411111111111111,0.11042868077733371

-1.1,0.43333333333333335,0.00018569513543926992
-1.077777777777778,0.43333333333333335,0.0002374492292159752
-1.0555555555555556,0.43333333333333335,0.0002949066720914469
-1.0333333333333334,0.43333333333333335,0.00035574764139368616
-1.0111111111111113,0.43333333333333335,0.0004168147291218256
-0.9888888888888889,0.43333333333333335,0.0004743377424188173
-0.9666666666666668,0.43333333333333335,0.0005242952269770578
-0.9444444444444445,0.43333333333333335,0.000562869508295996
-0.9222222222222223,0.43333333333333335,0.0005869257158880201
-0.9000000000000001,0.43333333333333335,0.000594431959136444
-0.8777777777777779,0.43333333333333335,0.0005847426347615796
-0.8555555555555556,0.43333333333333335,0.0005586900882646683
-0.8333333333333335,0.43333333333333335,0.0005184665830146807
-0.8111111111111111,0.43333333333333335,0.0004673197868814391
-0.788888888888889,0.43333333333333335,0.00040912042987261554
-0.7666666666666667,0.43333333333333335,0.0003478818419996146
-0.7444444444444445,0.43333333333333335,0.0002873134465075978
-0.7222222222222223,0.43333333333333335,0.00023047495538120784
-0.7000000000000001,0.43333333333333335,0.00017957055471440374
-0.6777777777777778,0.43333333333333335,0.000135890815781947
-0.6555555555555557,0.43333333333333335,9.9882334487775e-05
-0.6333333333333334,0.43333333333333335,7.130678561918966e-05
-0.6111111111111112,0.43333333333333335,4.94443454441571e-05
-0.5888888888888889,0.43333333333333335,3.330013553803176e-05
-0.5666666666666668,0.43333333333333335,2.1783063990772687e-05
-0.5444444444444445,0.43333333333333335,1.383998215949698e-05
-0.5222222222222223,0.43333333333333335,8.540743718349605e-06
-0.5000000000000001,0.43333333333333335,5.119168762023091e-06
-0.47777777777777786,0.43333333333333335,2.9802095410879746e-06
-0.4555555555555556,0.43333333333333335,1.685146844191459e-06
-0.43333333333333335,0.43333333333333335,9.254912113255276e-07
-0.4111111111111112,0.43333333333333335,4.936855814192288e-07
-0.38888888888888895,0.43333333333333335,2.5578329918749454e-07
-0.3666666666666667,0.43333333333333335,1.287174783284992e-07
-0.34444444444444455,0.43333333333333335,6.291387834017236e-08
-0.3222222222222223,0.43333333333333335,2.9867508108483085e-08
-0.30000000000000004,0.43333333333333335,1.377193991447208e-08
-0.2777777777777778,0.43333333333333335,6.1678647973019165e-09
-0.25555555555555565,0.43333333333333335,2.682984529659353e-09
-0.2333333333333334,0.43333333333333335,1.1335615162308282e-09
-0.21111111111111114,0.43333333333333335,4.6517424803657744e-10
-0.188888888888889,0.43333333333333335,1.854087982733537e-10
-0.16666666666666674,0.43333333333333335,7.177841526397154e-11
-0.1444444444444445,0.43333333333333335,2.6993269641426697e-11
-0.12222222222222223,0.43333333333333335,9.872475496086e-12
-0.10000000000000009,0.43333333333333335,3.5543656907316103e-12
-0.07777777777777772,0.43333333333333335,1.4122444273892179e-12
-0.05555555555555558,0.43333333333333335,1.1260497822661253e-12
-0.03333333333333344,0.43333333333333335,2.5780374211293217e-12
-0.011111111111111072,0.43333333333333335,8.092598377821852e-12
0.011111111111111072,0.43333333333333335,2.5762351465403882e-11
0.033333333333333215,0.43333333333333335,8.005329989505367e-11
0.05555555555555558,0.43333333333333335,2.4189164954474216e-10
0.07777777777777772,0.43333333333333335,7.104729537613409e-10
0.09999999999999987,0.43333333333333335,2.0283339407018424e-09
0.12222222222222223,0.43333333333333335,5.628473585039405e-09
0.14444444444444438,0.43333333333333335,1.518086606672221e-08
0.16666666666666652,0.43333333333333335,3.979723856916083e-08
0.18888888888888888,0.43333333333333335,1.0140413682179e-07
0.21111111111111103,0.43333333333333335,2.5113124421277744e-07
0.2333333333333334,0.43333333333333335,6.044832706068388e-07
0.25555555555555554,0.43333333333333335,1.4141729496305847e-06
0.2777777777777777,0.43333333333333335,3.21552451225382e-06
0.30000000000000004,0.43333333333333335,7.106056453171529e-06
0.3222222222222222,0.43333333333333335,1.5262637647131752e-05
0.34444444444444433,0.43333333333333335,3.186040812833813e-05
0.3666666666666667,0.43333333333333335,6.46384107915277e-05
0.38888888888888884,0.43333333333333335,0.00012745136621618837
0.411111111111111,0.43333333333333335,0.00024423606996911785
0.43333333333333335,0.43333333333333335,0.0004548662165275668
0.4555555555555555,0.43333333333333335,0.0008233098563401419
0.47777777777777786,0.43333333333333335,0.001448258115137144
0.5,0.43333333333333335,0.0024758766771564036
0.5222222222222221,0.43333333333333335,0.004113484562473056
0.5444444444444445,0.43333333333333335,0.006641804451735645
0.5666666666666667,0.43333333333333335,0.010422100426984054
0.5888888888888888,0.43333333333333335,0.01589333588371516
0.6111111111111112,0.43333333333333335,0.023553923975125183
0.6333333333333333,0.43333333333333335,0.0339232700879877
0.6555555555555554,0.43333333333333335,0.04748061034942354
0.6777777777777778,0.43333333333333335,0.06458281894798187
0.7,0.43333333333333335,0.08536854384451005
0.7222222222222221,0.43333333333333335,0.10966222203348751
0.7444444444444445,0.43333333333333335,0.136896608824467
0.7666666666666666,0.43333333333333335,0.1660745467585053
0.788888888888889,0.43333333333333335,0.19578820441872044
0.8111111111111111,0.43333333333333335,0.22430627558664243
0.8333333333333333,0.43333333333333335,0.24972742369788573
0.8555555555555556,0.43333333333333335,0.27018391224872684
0.8777777777777778,0.43333333333333335,0.2840663320243319
0.8999999999999999,0.43333333333333335,0.29023228971648335
0.922222222222222,0.43333333333333335,0.28816159895060994
0.9444444444444446,0.43333333333333335,0.2780287377761687
0.9666666666666668,0.43333333333333335,0.260678574314278
0.9888888888888889,0.43333333333333335,0.237510044780008
1.011111111111111,0.43333333333333335,0.21028999916462512
1.0333333333333332,0.43333333333333335,0.18093155590798743
1.0555555555555554,0.43333333333333335,0.15127536701742772
1.077777777777778,0.43333333333333335,0.122907821354241
1.1,0.43333333333333335,0.09703926864286247

-1.1,0.4555555555555555,3.832705551453372e-05
-1.077777777777778,0.4555555555555555,4.966720677185364e-05
-1.0555555555555556,0.4555555555555555,6.251404687231472e-05
-1.0333333333333334,0.4555555555555555,7.642388100888284e-05
-1.0111111111111113,0.4555555555555555,9.07453040154026e-05
-0.9888888888888889,0.4555555555555555,0.0001046556858802258
-0.9666666666666668,0.4555555555555555,0.00011723170827990976
-0.9444444444444445,0.4555555555555555,0.00012754720778034194
-0.9222222222222223,0.4555555555555555,0.00013478464361690523
-0.9000000000000001,0.4555555555555555,0.00013834181545164403
-0.8777777777777779,0.4555555555555555,0.00013791456166768518
-0.8555555555555556,0.4555555555555555,0.00013353969291493171
-0.8333333333333335,0.4555555555555555,0.00012558975692183514
-0.8111111111111111,0.4555555555555555,0.00011472066701587997
-0.788888888888889,0.4555555555555555,0.00010178240391573183
-0.7666666666666667,0.4555555555555555,8.770964258811883e-05
-0.7444444444444445,0.4555555555555555,7.341174976382419e-05
-0.7222222222222223,0.4555555555555555,5.9679806556760334e-05
-0.7000000000000001,0.4555555555555555,4.712298954431229e-05
-0.6777777777777778,0.4555555555555555,3.613947671572304e-05
-0.6555555555555557,0.4555555555555555,2.6919964434607396e-05
-0.6333333333333334,0.4555555555555555,1.9476490375637003e-05
-0.6111111111111112,0.4555555555555555,1.368644058232681e-05
-0.5888888888888889,0.4555555555555555,9.341442156989652e-06
-0.5666666666666668,0.4555555555555555,6.1927127904871575e-06
-0.5444444444444445,0.4555555555555555,3.9874159792898434e-06
-0.5222222222222223,0.4555555555555555,2.493708859882445e-06
-0.5000000000000001,0.4555555555555555,1.5147590243888854e-06
-0.47777777777777786,0.4555555555555555,8.936859817749662e-07
-0.4555555555555556,0.4555555555555555,5.121178809357824e-07
-0.43333333333333335,0.4555555555555555,2.8503522289291153e-07
-0.4111111111111112,0.4555555555555555,1.5408867426622648e-07
-0.38888888888888895,0.4555555555555555,8.090707552885191e-08
-0.3666666666666667,0.4555555555555555,4.126158294905345e-08
-0.34444444444444455,0.4555555555555555,2.043849267518348e-08
-0.3222222222222223,0.4555555555555555,9.833212832332501e-09
-0.30000000000000004,0.4555555555555555,4.595001015207012e-09
-0.2777777777777778,0.4555555555555555,2.0855441171369066e-09
-0.25555555555555565,0.4555555555555555,9.193835946356865e-10
-0.2333333333333334,0.4555555555555555,3.9365678210913576e-10
-0.21111111111111114,0.4555555555555555,1.637127660494121e-10
-0.188888888888889,0.4555555555555555,6.612918559185425e-11
-0.16666666666666674,0.4555555555555555,2.5945948975877535e-11
-0.1444444444444445,0.4555555555555555,9.892605182243039e-12
-0.12222222222222223,0.4555555555555555,3.6821199220053756e-12
-0.10000000000000009,0.4555555555555555,1.3981206082597822e-12
-0.07777777777777772,0.4555555555555555,7.485587219564487e-13
-0.05555555555555558,0.4555555555555555,1.1395010843662797e-12
-0.03333333333333344,0.4555555555555555,3.3045968926026947e-12
-0.011111111111111072,0.4555555555555555,1.0478736167473398e-11
0.011111111111111072,0.4555555555555555,3.272365581199692e-11
0.033333333333333215,0.4555555555555555,9.950045184148086e-11
0.05555555555555558,0.4555555555555555,2.9423774473072825e-10
0.07777777777777772,0.4555555555555555,8.461142880169449e-10
0.09999999999999987,0.4555555555555555,2.365965902391845e-09
0.12222222222222223,0.4555555555555555,6.433278852271749e-09
0.14444444444444438,0.4555555555555555,1.700969475311155e-08
0.16666666666666652,0.4555555555555555,4.373171482219364e-08
0.18888888888888888,0.4555555555555555,1.0932706730327701e-07
0.21111111111111103,0.4555555555555555,2.657573167978786e-07
0.2333333333333334,0.4555555555555555,6.281509705651323e-07
0.25555555555555554,0.4555555555555555,1.4436398348320948e-06
0.2777777777777777,0.4555555555555555,3.225999323732217e-06
0.30000000000000004,0.4555555555555555,7.009300924573511e-06
0.3222222222222222,0.4555555555555555,1.4807592477409213e-05
0.34444444444444433,0.4555555555555555,3.041499159670849e-05
0.3666666666666667,0.4555555555555555,6.074052484509925e-05
0.38888888888888884,0.4555555555555555,0.00011793724870597273
0.411111111111111,0.4555555555555555,0.00022263786180253453
0.43333333333333335,0.4555555555555555,0.00040861712188655907
0.4555555555555555,0.4555555555555555,0.0007291174906098377
0.47777777777777786,0.4555555555555555,0.0012648406007021876
0.5,0.4555555555555555,0.0021331692960183004
0.5222222222222221,0.4555555555555555,0.003497518675512384
0.5444444444444445,0.4555555555555555,0.005574859669674059
0.5666666666666667,0.4555555555555555,0.00863855410486136
0.5888888888888888,0.4555555555555555,0.0130129422069419
0.6111111111111112,0.4555555555555555,0.019055987094057397
0.6333333333333333,0.4555555555555555,0.02712708755013377
0.6555555555555554,0.4555555555555555,0.03753920015029304
0.6777777777777778,0.4555555555555555,0.05049768207635848
0.7,0.4555555555555555,0.06603239019782309
0.7222222222222221,0.4555555555555555,0.08393370809053136
0.7444444444444445,0.4555555555555555,0.10370612542059436
0.7666666666666666,0.4555555555555555,0.12455349566335609
0.788888888888889,0.4555555555555555,0.14540722088566033
0.8111111111111111,0.4555555555555555,0.16500219427104945
0.8333333333333333,0.4555555555555555,0.18199624729694372
0.8555555555555556,0.4555555555555555,0.19511897868204847
0.8777777777777778,0.4555555555555555,0.20332767150347422
0.8999999999999999,0.4555555555555555,0.2059439322174992
0.922222222222222,0.4555555555555555,0.2027462480336327
0.9444444444444446,0.4555555555555555,0.1940009495186421
0.9666666666666668,0.4555555555555555,0.1804255763715766
0.9888888888888889,0.4555555555555555,0.16309163730398646
1.011111111111111,0.4555555555555555,0.14328504812769052
1.0333333333333332,0.4555555555555555,0.1223494443771541
1.0555555555555554,0.4555555555555555,0.10153868656606925
1.077777777777778,0.4555555555555555,0.08190040820493158
1.1,0.4555555555555555,0.06420402463500764

-1.1,0.47777777777777786,2.8452453109278718e-06
-1.077777777777778,0.47777777777777786,3.736612311576774e-06
-1.0555555555555556,0.47777777777777786,4.7662844952428365e-06
-1.0333333333333334,0.47777777777777786,5.9050758353200354e-06
-1.0111111111111113,0.47777777777777786,7.105826416762249e-06
-0.9888888888888889,0.47777777777777786,8.305146658572015e-06
-0.9666666666666668,0.47777777777777786,9.428087720304206e-06
-0.9444444444444445,0.47777777777777786,1.0395455416414254e-05
-0.9222222222222223,0.47777777777777786,1.1132867048307581e-05
-0.9000000000000001,0.47777777777777786,1.158014832228663e-05
-0.8777777777777779,0.47777777777777786,1.1699433097886008e-05
-0.8555555555555556,0.47777777777777786,1.1480455287221429e-05
-0.8333333333333335,0.47777777777777786,1.094200733494723e-05
-0.8111111111111111,0.47777777777777786,1.012927795278228e-05
-0.788888888888889,0.47777777777777786,9.107592115937559e-06
-0.7666666666666667,0.47777777777777786,7.953755806359113e-06
-0.7444444444444445,0.47777777777777786,6.746593304961613e-06
-0.7222222222222223,0.47777777777777786,5.558279807037411e-06
-0.7000000000000001,0.47777777777777786,4.447744969549861e-06
-0.6777777777777778,0.47777777777777786,3.456869187663861e-06
-0.6555555555555557,0.47777777777777786,2.609573965353264e-06
-0.6333333333333334,0.47777777777777786,1.9133740218562163e-06
-0.6111111111111112,0.47777777777777786,1.3626167786614959e-06
-0.5888888888888889,0.47777777777777786,9.425213321582956e-07
-0.5666666666666668,0.47777777777777786,6.332165268853562e-07
-0.5444444444444445,0.47777777777777786,4.131967446129092e-07
-0.5222222222222223,0.47777777777777786,2.6188169189759606e-07
-0.5000000000000001,0.47777777777777786,1.6121185740014555e-07
-0.47777777777777786,0.47777777777777786,9.639009811107195e-08
-0.4555555555555556,0.47777777777777786,5.597723721331867e-08
-0.43333333333333335,0.47777777777777786,3.15743264035708e-08
-0.4111111111111112,0.47777777777777786,1.729817655868275e-08
-0.38888888888888895,0.47777777777777786,9.204710920270978e-09
-0.3666666666666667,0.47777777777777786,4.757333295850584e-09
-0.34444444444444455,0.47777777777777786,2.3881444984771255e-09
-0.3222222222222223,0.47777777777777786,1.1643973809726328e-09
-0.30000000000000004,0.47777777777777786,5.514237105885043e-10
-0.2777777777777778,0.47777777777777786,2.5363737769382777e-10
-0.25555555555555565,0.47777777777777786,1.1331429871347449e-10
-0.2333333333333334,0.47777777777777786,4.917000036985503e-11
-0.21111111111111114,0.47777777777777786,2.0723518833820723e-11
-0.188888888888889,0.47777777777777786,8.484193653480141e-12
-0.16666666666666674,0.47777777777777786,3.3766525813660184e-12
-0.1444444444444445,0.47777777777777786,1.316380893825421e-12
-0.12222222222222223,0.47777777777777786,5.383980762198208e-13
-0.10000000000000009,0.47777777777777786,3.525678250285192e-13
-0.07777777777777772,0.47777777777777786,6.576905933727491e-13
-0.05555555555555558,0.47777777777777786,1.9914797185740686e-12
-0.03333333333333344,0.47777777777777786,6.351169710373881e-12
-0.011111111111111072,0.47777777777777786,1.986761447833397e-11
0.011111111111111072,0.47777777777777786,6.04842016110415e-11
0.033333333333333215,0.47777777777777786,1.7905565172802598e-10
0.05555555555555558,0.47777777777777786,5.154052568909965e-10
0.07777777777777772,0.47777777777777786,1.4425218841647547e-09
0.09999999999999987,0.47777777777777786,3.925637969119076e-09
0.12222222222222223,0.47777777777777786,1.0387577374043656e-08
0.14444444444444438,0.47777777777777786,2.6726156098815854e-08
0.16666666666666652,0.47777777777777786,6.686194320059298e-08
0.18888888888888888,0.47777777777777786,1.626461751880276e-07
0.21111111111111103,0.47777777777777786,3.8470977021893766e-07
0.2333333333333334,0.47777777777777786,8.84808392801659e-07
0.25555555555555554,0.47777777777777786,1.9787643363711434e-06
0.2777777777777777,0.47777777777777786,4.302985722109662e-06
0.30000000000000004,0.47777777777777786,9.098690194195989e-06
0.3222222222222222,0.47777777777777786,1.8707817166925366e-05
0.34444444444444433,0.47777777777777786,3.740285065649781e-05
0.3666666666666667,0.47777777777777786,7.27152762287635e-05
0.38888888888888884,0.47777777777777786,0.00013746366769855532
0.411111111111111,0.47777777777777786,0.00025269308747472393
0.43333333333333335,0.47777777777777786,0.0004516933555197106
0.4555555555555555,0.47777777777777786,0.0007851281681817431
0.47777777777777786,0.47777777777777786,0.0013270442225473426
0.5,0.47777777777777786,0.0021811197486855186
0.5222222222222221,0.47777777777777786,0.003485972986173301
0.5444444444444445,0.47777777777777786,0.005417760874675345
0.5666666666666667,0.47777777777777786,0.00818780808709081
0.5888888888888888,0.47777777777777786,0.012032834725950814
0.6111111111111112,0.47777777777777786,0.017195742983131635
0.6333333333333333,0.47777777777777786,0.02389607649002401
0.6555555555555554,0.47777777777777786,0.03229123158655246
0.6777777777777778,0.47777777777777786,0.042432086629935584
0.7,0.47777777777777786,0.054219444887911444
0.7222222222222221,0.47777777777777786,0.06736983401052898
0.7444444444444445,0.47777777777777786,0.08139995365056764
0.7666666666666666,0.47777777777777786,0.09563774890302454
0.788888888888889,0.47777777777777786,0.10926447365471284
0.8111111111111111,0.47777777777777786,0.12138658561745308
0.8333333333333333,0.47777777777777786,0.13112993437369208
0.8555555555555556,0.47777777777777786,0.13774298165368543
0.8777777777777778,0.47777777777777786,0.14069231622241737
0.8999999999999999,0.47777777777777786,0.13973366430641737
0.922222222222222,0.47777777777777786,0.13494528939555403
0.9444444444444446,0.47777777777777786,0.1267174481775808
0.9666666666666668,0.47777777777777786,0.11569987182745468
0.9888888888888889,0.47777777777777786,0.10271707612646369
1.011111111111111,0.47777777777777786,0.08866680690379988
1.0333333333333332,0.47777777777777786,0.07441890741711768
1.0555555555555554,0.47777777777777786,0.060730141440270065
1.077777777777778,0.47777777777777786,0.048185781557822646
1.1,0.47777777777777786,0.03717250516594334

-1.1,0.5,7.597020677673532e-08
-1.077777777777778,0.5,1.0111036450407379e-07
-1.0555555555555556,0.5,1.3070483117779793e-07
-1.0333333333333334,0.5,1.6410854758801353e-07
-1.0111111111111113,0.5,2.0013099755746753e-07
-0.9888888888888889,0.5,2.3705063078822684e-07
-0.9666666666666668,0.5,2.7271653315777163e-07
-0.9444444444444445,0.5,3.047371603964403e-07
-0.9222222222222223,0.5,3.3073713672557784e-07
-0.9000000000000001,0.5,3.486455329075408e-07
-0.8777777777777779,0.5,3.5696763734822975e-07
-0.8555555555555556,0.5,3.549908682239405e-07
-0.8333333333333335,0.5,3.428854960192336e-07
-0.8111111111111111,0.5,3.2168043351349963e-07
-0.788888888888889,0.5,2.931188666012085e-07
-0.7666666666666667,0.5,2.594218170784507e-07
-0.7444444444444445,0.5,2.2300408477119575e-07
-0.7222222222222223,0.5,1.8619273705506419e-07
-0.7000000000000001,0.5,1.5099280431256578e-07
-0.6777777777777778,0.5,1.1893053238823381e-07
-0.6555555555555557,0.5,9.098589506446021e-08
-0.6333333333333334,0.5,6.760804495079333e-08
-0.6111111111111112,0.5,4.8793984066102373e-08
-0.5888888888888889,0.5,3.420406944609027e-08
-0.5666666666666668,0.5,2.3288036651144982e-08
-0.5444444444444445,0.5,1.5400384687115505e-08
-0.5222222222222223,0.5,9.891766576919826e-09
-0.5000000000000001,0.5,6.171059681407527e-09
-0.47777777777777786,0.5,3.739290710369172e-09
-0.4555555555555556,0.5,2.2007074392229847e-09
-0.43333333333333335,0.5,1.2579952155017685e-09
-0.4111111111111112,0.5,6.984563404077585e-10
-0.38888888888888895,0.5,3.7665447860871777e-10
-0.3666666666666667,0.5,1.9728342743672578e-10
-0.34444444444444455,0.5,1.0036485703720186e-10
-0.3222222222222223,0.5,4.959253824920084e-11
-0.30000000000000004,0.5,2.380096883340389e-11
-0.2777777777777778,0.5,1.1094733020344623e-11
-0.25555555555555565,0.5,5.023260222396969e-12
-0.2333333333333334,0.5,2.209153520731257e-12
-0.21111111111111114,0.5,9.44207031639043e-13
-0.188888888888889,0.5,3.941227421980655e-13
-0.16666666666666674,0.5,1.6783556261187141e-13
-0.1444444444444445,0.5,9.851149341911841e-14
-0.12222222222222223,0.5,1.5348568007174422e-13
-0.10000000000000009,0.5,4.554494317186755e-13
-0.07777777777777772,0.5,1.4956688443083087e-12
-0.05555555555555558,0.5,4.8485601923423745e-12
-0.03333333333333344,0.5,1.530599564140824e-11
-0.011111111111111072,0.5,4.6982975772906753e-11
0.011111111111111072,0.5,1.402108279078313e-10
0.033333333333333215,0.5,4.0679747506344047e-10
0.05555555555555558,0.5,1.1474421096107621e-09
0.07777777777777772,0.5,3.1465892538717026e-09
0.09999999999999987,0.5,8.38893909144143e-09
0.12222222222222223,0.5,2.174366425231315e-08
0.14444444444444438,0.5,5.479212275312887e-08
0.16666666666666652,0.5,1.3423451971958248e-07
0.18888888888888888,0.5,3.197216059036838e-07
0.21111111111111103,0.5,7.403591180485631e-07
0.2333333333333334,0.5,1.6667732567229818e-06
0.25555555555555554,0.5,3.6481714418400645e-06
0.2777777777777777,0.5,7.763177897791359e-06
0.30000000000000004,0.5,1.6060918301284493e-05
0.3222222222222222,0.5,3.2304921154577686e-05
0.34444444444444433,0.5,6.317356841796218e-05
0.3666666666666667,0.5,0.00012010787111767857
0.38888888888888884,0.5,0.00022201268271535232
0.411111111111111,0.5,0.00039898380706373187
0.43333333333333335,0.5,0.0006971156592487097
0.4555555555555555,0.5,0.0011842064024672366
0.47777777777777786,0.5,0.001955797514566894
0.5,0.5,0.0031404741582560284
0.5222222222222221,0.5,0.0049027793959649235
0.5444444444444445,0.5,0.007441598567983355
0.5666666666666667,0.5,0.010981656917724146
0.5888888888888888,0.5,0.015756083357013267
0.6111111111111112,0.5,0.021979028216628105
0.6333333333333333,0.5,0.029809151623342876
0.6555555555555554,0.5,0.03930726241099946
0.6777777777777778,0.5,0.050394045412782335
0.7,0.5,0.06281597959160838
0.7222222222222221,0.5,0.07612842500962717
0.7444444444444445,0.5,0.08970377422379934
0.7666666666666666,0.5,0.1027692495295678
0.788888888888889,0.5,0.11447370928239518
0.8111111111111111,0.5,0.12397667948661485
0.8333333333333333,0.5,0.13054720050078883
0.8555555555555556,0.5,0.1336565223635426
0.8777777777777778,0.5,0.1330483713894888
0.8999999999999999,0.5,0.12877383419390181
0.922222222222222,0.5,0.12118427137437815
0.9444444444444446,0.5,0.11088362433979775
0.9666666666666668,0.5,0.09864909581435467
0.9888888888888889,0.5,0.08533464716170083
1.011111111111111,0.5,0.07177386967145723
1.0333333333333332,0.5,0.058697297863660826
1.0555555555555554,0.5,0.04667483104233701
1.077777777777778,0.5,0.03608796655586799
1.1,0.5,0.027130586139240617

-1.1,0.5222222222222221,7.295856625263294e-10
-1.077777777777778,0.5222222222222221,9.840625546524263e-10
-1.0555555555555556,0.5222222222222221,1.2891775062829123e-09
-1.0333333333333334,0.5222222222222221,1.6403870399222397e-09
-1.0111111111111113,0.5222222222222221,2.0273257514849076e-09
-0.9888888888888889,0.5222222222222221,2.433572794972753e-09
-0.9666666666666668,0.5222222222222221,2.8373227739555665e-09
-0.9444444444444445,0.5222222222222221,3.2130445232559444e-09
-0.9222222222222223,0.5222222222222221,3.5340146113487605e-09
-0.9000000000000001,0.5222222222222221,3.7754049023504345e-09
-0.8777777777777779,0.5222222222222221,3.9174397668796014e-09
-0.8555555555555556,0.5222222222222221,3.948068848159184e-09
-0.8333333333333335,0.5222222222222221,3.86465477518647e-09
-0.8111111111111111,0.5222222222222221,3.67434803393463e-09
-0.788888888888889,0.5222222222222221,3.393075109239509e-09
-0.7666666666666667,0.5222222222222221,3.0433384588142624e-09
-0.7444444444444445,0.5222222222222221,2.6512497044636885e-09
-0.7222222222222223,0.5222222222222221,2.243337468363668e-09
-0.7000000000000001,0.5222222222222221,1.843665738201925e-09
-0.6777777777777778,0.5222222222222221,1.471679899630609e-09
-0.6555555555555557,0.5222222222222221,1.1410065298021407e-09
-0.6333333333333334,0.5222222222222221,8.592241988011098e-10
-0.6111111111111112,0.5222222222222221,6.284467264017313e-10
-0.5888888888888889,0.5222222222222221,4.4645124203548426e-10
-0.5666666666666668,0.5222222222222221,3.0805141039539705e-10
-0.5444444444444445,0.5222222222222221,2.064505130595718e-10
-0.5222222222222223,0.5222222222222221,1.3438547496362635e-10
-0.5000000000000001,0.5222222222222221,8.496348033554378e-11
-0.47777777777777786,0.5222222222222221,5.217420699477319e-11
-0.4555555555555556,0.5222222222222221,3.1118812755601344e-11
-0.43333333333333335,0.5222222222222221,1.8027428507580202e-11
-0.4111111111111112,0.5222222222222221,1.014350726697541e-11
-0.38888888888888895,0.5222222222222221,5.543526255680975e-12
-0.3666666666666667,0.5222222222222221,2.942575959345934e-12
-0.34444444444444455,0.5222222222222221,1.5170955579991077e-12
-0.3222222222222223,0.5222222222222221,7.59700665446045e-13
-0.30000000000000004,0.5222222222222221,3.695065115425603e-13
-0.2777777777777778,0.5222222222222221,1.745834083846929e-13
-0.25555555555555565,0.5222222222222221,8.021321037157398e-14
-0.2333333333333334,0.5222222222222221,3.6179747512640885e-14
-0.21111111111111114,0.5222222222222221,1.734530351970673e-14
-0.188888888888889,0.5222222222222221,1.3678235526496991e-14
-0.16666666666666674,0.5222222222222221,2.9116496668223505e-14
-0.1444444444444445,0.5222222222222221,9.583559922300502e-14
-0.12222222222222223,0.5222222222222221,3.3040366943385555e-13
-0.10000000000000009,0.5222222222222221,1.1169987627149842e-12
-0.07777777777777772,0.5222222222222221,3.674408879395086e-12
-0.05555555555555558,0.5222222222222221,1.1751043221469808e-11
-0.03333333333333344,0.5222222222222221,3.653255578839564e-11
-0.011111111111111072,0.5222222222222221,1.1040676896049527e-10
0.011111111111111072,0.5222222222222221,3.243580104899869e-10
0.033333333333333215,0.5222222222222221,9.263357697308393e-10
0.05555555555555558,0.5222222222222221,2.5717493793779727e-09
0.07777777777777772,0.5222222222222221,6.940754276547143e-09
0.09999999999999987,0.5222222222222221,1.820974293173032e-08
0.12222222222222223,0.5222222222222221,4.644310853635675e-08
0.14444444444444438,0.5222222222222221,1.1514899959817063e-07
0.16666666666666652,0.5222222222222221,2.7753738782525815e-07
0.18888888888888888,0.5222222222222221,6.502886827088199e-07
0.21111111111111103,0.5222222222222221,1.4812048619567572e-06
0.2333333333333334,0.5222222222222221,3.279813075760346e-06
0.25555555555555554,0.5222222222222221,7.060067114676895e-06
0.2777777777777777,0.5222222222222221,1.4773895854851325e-05
0.30000000000000004,0.5222222222222221,3.0054420573216282e-05
0.3222222222222222,0.5222222222222221,5.9435980728734744e-05
0.34444444444444433,0.5222222222222221,0.00011426648188073413
0.3666666666666667,0.5222222222222221,0.00021355867361456967
0.38888888888888884,0.5222222222222221,0.0003880119372435871
0.411111111111111,0.5222222222222221,0.0006853352153489105
0.43333333333333335,0.5222222222222221,0.0011767702444085535
0.4555555555555555,0.5222222222222221,0.001964316958900773
0.47777777777777786,0.5222222222222221,0.0031875963007385664
0.5,0.5222222222222221,0.005028605231041177
0.5222222222222221,0.5222222222222221,0.007711962225547494
0.5444444444444445,0.5222222222222221,0.011497833936833414
0.5666666666666667,0.5222222222222221,0.016664859177949864
0.5888888888888888,0.5222222222222221,0.023481317453168372
0.6111111111111112,0.5222222222222221,0.032164678305613884
0.6333333333333333,0.5222222222222221,0.04283242633078102
0.6555555555555554,0.5222222222222221,0.055450268262126894
0.6777777777777778,0.5222222222222221,0.06978674790383886
0.7,0.5222222222222221,0.08538497390390913
0.7222222222222221,0.5222222222222221,0.10156170613442196
0.7444444444444445,0.5222222222222221,0.11744092424406884
0.7666666666666666,0.5222222222222221,0.13202335620485428
0.788888888888889,0.5222222222222221,0.14428621039378678
0.8111111111111111,0.5222222222222221,0.15330014206159578
0.8333333333333333,0.5222222222222221,0.15834519435607208
0.8555555555555556,0.5222222222222221,0.1590057196922091
0.8777777777777778,0.5222222222222221,0.15522692824603807
0.8999999999999999,0.5222222222222221,0.14732239136594097
0.922222222222222,0.5222222222222221,0.13593107474952573
0.9444444444444446,0.5222222222222221,0.12193206806611843
0.9666666666666668,0.5222222222222221,0.10633279205640091
0.9888888888888889,0.5222222222222221,0.09015035866458798
1.011111111111111,0.5222222222222221,0.07430525376125276
1.0333333333333332,0.5222222222222221,0.05954211344154022
1.0555555555555554,0.5222222222222221,0.046385522466551456
1.077777777777778,0.5222222222222221,0.035131358596146134
1.1,0.5222222222222221,0.025867979511660737

-1.1,0.5444444444444445,2.6045799697847944e-12
-1.077777777777778,0.5444444444444445,3.569302099886853e-12
-1.0555555555555556,0.5444444444444445,4.751778540350957e-12
-1.0333333333333334,0.5444444444444445,6.145573677793901e-12
-1.0111111111111113,0.5444444444444445,7.721621386323854e-12
-0.9888888888888889,0.5444444444444445,9.425433128813005e-12
-0.9666666666666668,0.5444444444444445,1.1177591081397318e-11
-0.9444444444444445,0.5444444444444445,1.2878254878561328e-11
-0.9222222222222223,0.5444444444444445,1.441570897363169e-11
-0.9000000000000001,0.5444444444444445,1.5678119966070032e-11
-0.8777777777777779,0.5444444444444445,1.6566862364941335e-11
-0.8555555555555556,0.5444444444444445,1.7009231951847584e-11
-0.8333333333333335,0.5444444444444445,1.696827560624621e-11
-0.8111111111111111,0.5444444444444445,1.6447892444072804e-11
-0.788888888888889,0.5444444444444445,1.549222872883124e-11
-0.7666666666666667,0.5444444444444445,1.4179495454284727e-11
-0.7444444444444445,0.5444444444444445,1.2611409257508939e-11
-0.7222222222222223,0.5444444444444445,1.0900232106976675e-11
-0.7000000000000001,0.5444444444444445,9.155689666250926e-12
-0.6777777777777778,0.5444444444444445,7.473844474508315e-12
-0.6555555555555557,0.5444444444444445,5.929386584948978e-12
-0.6333333333333334,0.5444444444444445,4.57197424294611e-12
-0.6111111111111112,0.5444444444444445,3.4264324145951085e-12
-0.5888888888888889,0.5444444444444445,2.4959823382281404e-12
-0.5666666666666668,0.5444444444444445,1.767334552500059e-12
-0.5444444444444445,0.5444444444444445,1.2164416918291452e-12
-0.5222222222222223,0.5444444444444445,8.139106656638319e-13
-0.5000000000000001,0.5444444444444445,5.294110119687412e-13
-0.47777777777777786,0.5444444444444445,3.347788432032491e-13
-0.4555555555555556,0.5444444444444445,2.0582110425558786e-13
-0.43333333333333335,0.5444444444444445,1.2302876926633845e-13
-0.4111111111111112,0.5444444444444445,7.150331902515542e-14
-0.38888888888888895,0.5444444444444445,4.040790076877819e-14
-0.3666666666666667,0.5444444444444445,2.220477557254179e-14
-0.34444444444444455,0.5444444444444445,1.186596092867827e-14
-0.3222222222222223,0.5444444444444445,6.1691012301895276e-15
-0.30000000000000004,0.5444444444444445,3.130931298396753e-15
-0.2777777777777778,0.5444444444444445,1.5952741852320442e-15
-0.25555555555555565,0.5444444444444445,9.941252808873172e-16
-0.2333333333333334,0.5444444444444445,1.384139856209972e-15
-0.21111111111111114,0.5444444444444445,4.192512163283242e-15
-0.188888888888889,0.5444444444444445,1.525284208824888e-14
-0.16666666666666674,0.5444444444444445,5.551766463913749e-14
-0.1444444444444445,0.5444444444444445,1.9706957611469983e-13
-0.12222222222222223,0.5444444444444445,6.80124638705115e-13
-0.10000000000000009,0.5444444444444445,2.281301975344572e-12
-0.07777777777777772,0.5444444444444445,7.436783020042202e-12
-0.05555555555555558,0.5444444444444445,2.3561053209338146e-11
-0.03333333333333344,0.5444444444444445,7.254591300266688e-11
-0.011111111111111072,0.5444444444444445,2.170909838158343e-10
0.011111111111111072,0.5444444444444445,6.31369251709872e-10
0.033333333333333215,0.5444444444444445,1.7845977325938368e-09
0.05555555555555558,0.5444444444444445,4.902472817875736e-09
0.07777777777777772,0.5444444444444445,1.3089132664844152e-08
0.09999999999999987,0.5444444444444445,3.3964904464038744e-08
0.12222222222222223,0.5444444444444445,8.56597800720638e-08
0.14444444444444438,0.5444444444444445,2.0996835187162636e-07
0.16666666666666652,0.5444444444444445,5.00223907946991e-07
0.18888888888888888,0.5444444444444445,1.1582764948311647e-06
0.21111111111111103,0.5444444444444445,2.606758289992624e-06
0.2333333333333334,0.5444444444444445,5.7020834902970985e-06
0.25555555555555554,0.5444444444444445,1.2123115853522326e-05
0.2777777777777777,0.5444444444444445,2.505223070307679e-05
0.30000000000000004,0.5444444444444445,5.031918368354357e-05
0.3222222222222222,0.5444444444444445,9.823796412110847e-05
0.34444444444444433,0.5444444444444445,0.0001864177241383551
0.3666666666666667,0.5444444444444445,0.00034384330473982943
0.38888888888888884,0.5444444444444445,0.0006164570665606332
0.411111111111111,0.5444444444444445,0.001074279474090839
0.43333333333333335,0.5444444444444445,0.0018197305797694578
0.4555555555555555,0.5444444444444445,0.0029962315427200957
0.47777777777777786,0.5444444444444445,0.004795402792696476
0.5,0.5444444444444445,0.007460348464354452
0.5222222222222221,0.5444444444444445,0.011281846091438808
0.5444444444444445,0.5444444444444445,0.016584060307800064
0.5666666666666667,0.5444444444444445,0.02369701681891943
0.5888888888888888,0.5444444444444445,0.032914777951539353
0.6111111111111112,0.5444444444444445,0.04444110229065334
0.6333333333333333,0.5444444444444445,0.05832804387650301
0.6555555555555554,0.5444444444444445,0.07441673592982338
0.6777777777777778,0.5444444444444445,0.09229245965338338
0.7,0.5444444444444445,0.11126686989762616
0.7222222222222221,0.5444444444444445,0.13039804724479495
0.7444444444444445,0.5444444444444445,0.14855362874443373
0.7666666666666666,0.5444444444444445,0.1645143084548576
0.788888888888889,0.5444444444444445,0.17710608467050515
0.8111111111111111,0.5444444444444445,0.18534195334170597
0.8333333333333333,0.5444444444444445,0.1885495025844588
0.8555555555555556,0.5444444444444445,0.18646155847457077
0.8777777777777778,0.5444444444444445,0.17925293306919565
0.8999999999999999,0.5444444444444445,0.1675162634072067
0.922222222222222,0.5444444444444445,0.152181572236598
0.9444444444444446,0.5444444444444445,0.13439469284830968
0.9666666666666668,0.5444444444444445,0.11537658118409655
0.9888888888888889,0.5444444444444445,0.09628734209047476
1.011111111111111,0.5444444444444445,0.07811549293204616
1.0333333333333332,0.5444444444444445,0.061605862221922734
1.0555555555555554,0.5444444444444445,0.04723068113547362
1.077777777777778,0.5444444444444445,0.03520011627951475
1.1,0.5444444444444445,0.025502462796728152

-1.1,0.5666666666666667,2.61120930493991e-11
-1.077777777777778,0.5666666666666667,3.901363431721328e-11
-1.0555555555555556,0.5666666666666667,5.661545556940307e-11
-1.0333333333333334,0.5666666666666667,7.979900141536375e-11
-1.0111111111111113,0.5666666666666667,1.0924554648778046e-10
-0.9888888888888889,0.5666666666666667,1.45262610108771e-10
-0.9666666666666668,0.5666666666666667,1.8760644168353958e-10
-0.9444444444444445,0.5666666666666667,2.3533441115705885e-10
-0.9222222222222223,0.5666666666666667,2.8672588168628957e-10
-0.9000000000000001,0.5666666666666667,3.393064520206276e-10
-0.8777777777777779,0.5666666666666667,3.899968388503974e-10
-0.8555555555555556,0.5666666666666667,4.3538533076634785e-10
-0.8333333333333335,0.5666666666666667,4.720958956074689e-10
-0.8111111111111111,0.5666666666666667,4.971991460654314e-10
-0.788888888888889,0.5666666666666667,5.085975125965166e-10
-0.7666666666666667,0.5666666666666667,5.053145341725086e-10
-0.7444444444444445,0.5666666666666667,4.876329464653006e-10
-0.7222222222222223,0.5666666666666667,4.570544873293801e-10
-0.7000000000000001,0.5666666666666667,4.1608934332105195e-10
-0.6777777777777778,0.5666666666666667,3.679161755190174e-10
-0.6555555555555557,0.5666666666666667,3.159765398300229e-10
-0.6333333333333334,0.5666666666666667,2.635751475760192e-10
-0.6111111111111112,0.5666666666666667,2.1354909513505213e-10
-0.5888888888888889,0.5666666666666667,1.680485099737053e-10
-0.5666666666666668,0.5666666666666667,1.2844442114705422e-10
-0.5444444444444445,0.5666666666666667,9.535412188363794e-11
-0.5222222222222223,0.5666666666666667,6.875548314292338e-11
-0.5000000000000001,0.5666666666666667,4.815250044412057e-11
-0.47777777777777786,0.5666666666666667,3.275472708646596e-11
-0.4555555555555556,0.5666666666666667,2.1640772489875932e-11
-0.43333333333333335,0.5666666666666667,1.3887215139223766e-11
-0.4111111111111112,0.5666666666666667,8.655680077722785e-12
-0.38888888888888895,0.5666666666666667,5.239994824191374e-12
-0.3666666666666667,0.5666666666666667,3.0810885060161525e-12
-0.34444444444444455,0.5666666666666667,1.7596299754843318e-12
-0.3222222222222223,0.5666666666666667,9.76076924396214e-13
-0.30000000000000004,0.5666666666666667,5.259026337650111e-13
-0.2777777777777778,0.5666666666666667,2.752890313766472e-13
-0.25555555555555565,0.5666666666666667,1.4026705075107738e-13
-0.2333333333333334,0.5666666666666667,7.060565430223574e-14
-0.21111111111111114,0.5666666666666667,3.904417649334084e-14
-0.188888888888889,0.5666666666666667,3.7443349592637175e-14
-0.16666666666666674,0.5666666666666667,8.646694774548977e-14
-0.1444444444444445,0.5666666666666667,2.821387252132901e-13
-0.12222222222222223,0.5666666666666667,9.542275216788045e-13
-0.10000000000000009,0.5666666666666667,3.1650447030957185e-12
-0.07777777777777772,0.5666666666666667,1.0219961801966577e-11
-0.05555555555555558,0.5666666666666667,3.209483390637236e-11
-0.03333333333333344,0.5666666666666667,9.800830343249839e-11
-0.011111111111111072,0.5666666666666667,2.9100666983600494e-10
0.011111111111111072,0.5666666666666667,8.401031665854765e-10
0.033333333333333215,0.5666666666666667,2.357931802420751e-09
0.05555555555555558,0.5666666666666667,6.433978240859836e-09
0.07777777777777772,0.5666666666666667,1.7067103402349438e-08
0.09999999999999987,0.5666666666666667,4.401041037855076e-08
0.12222222222222223,0.5666666666666667,1.1031921370614734e-07
0.14444444444444438,0.5666666666666667,2.688023516650328e-07
0.16666666666666652,0.5666666666666667,6.366318584650672e-07
0.18888888888888888,0.5666666666666667,1.4655662610024144e-06
0.21111111111111103,0.5666666666666667,3.2792447465512255e-06
0.2333333333333334,0.5666666666666667,7.131551747180016e-06
0.25555555555555554,0.5666666666666667,1.5073969481463497e-05
0.2777777777777777,0.5666666666666667,3.0966856242619445e-05
0.30000000000000004,0.5666666666666667,6.182810008154152e-05
0.3222222222222222,0.5666666666666667,0.00011997430280519525
0.34444444444444433,0.5666666666666667,0.00022625551388589683
0.3666666666666667,0.5666666666666667,0.00041468136294476286
0.38888888888888884,0.5666666666666667,0.0007386365295181176
0.411111111111111,0.5666666666666667,0.0012786307317923828
0.43333333333333335,0.5666666666666667,0.002151074132950615
0.4555555555555555,0.5666666666666667,0.0035168987837947466
0.47777777777777786,0.5666666666666667,0.0055880144689900175
0.5,0.5666666666666667,0.008628747197953335
0.5222222222222221,0.5666666666666667,0.012948826626764982
0.5444444444444445,0.5666666666666667,0.01888451530393749
0.5666666666666667,0.5666666666666667,0.02676546129629717
0.5888888888888888,0.5666666666666667,0.036867030904909344
0.6111111111111112,0.5666666666666667,0.04935118080684074
0.6333333333333333,0.5666666666666667,0.0642028953385164
0.6555555555555554,0.5666666666666667,0.08117295701839947
0.6777777777777778,0.5666666666666667,0.09974016265395781
0.7,0.5666666666666667,0.11910588603753146
0.7222222222222221,0.5666666666666667,0.13823038735289564
0.7444444444444445,0.5666666666666667,0.1559135497594696
0.7666666666666666,0.5666666666666667,0.17091385618161908
0.788888888888889,0.5666666666666667,0.182090357821525
0.8111111111111111,0.5666666666666667,0.1885455080596888
0.8333333333333333,0.5666666666666667,0.1897441494542579
0.8555555555555556,0.5666666666666667,0.18558677969985582
0.8777777777777778,0.5666666666666667,0.1764231819215158
0.8999999999999999,0.5666666666666667,0.1630038310882712
0.922222222222222,0.5666666666666667,0.14637844041671028
0.9444444444444446,0.5666666666666667,0.12776066512829273
0.9666666666666668,0.5666666666666667,0.10838309487281272
0.9888888888888889,0.5666666666666667,0.08936631138837772
1.011111111111111,0.5666666666666667,0.07162053194205574
1.0333333333333332,0.5666666666666667,0.05578997243264404
1.0555555555555554,0.5666666666666667,0.04224088892538361
1.077777777777778,0.5666666666666667,0.031086481700360102
1.1,0.5666666666666667,0.02223693619954811

-1.1,0.5888888888888888,2.9023921071245134e-09
-1.077777777777778,0.5888888888888888,4.394694041463843e-09
-1.0555555555555556,0.5888888888888888,6.463158437687313e-09
-1.0333333333333334,0.5888888888888888,9.232186236011476e-09
-1.0111111111111113,0.5888888888888888,1.2808784175116256e-08
-0.9888888888888889,0.5888888888888888,1.726055897902871e-08
-0.9666666666666668,0.5888888888888888,2.2591517355027262e-08
-0.9444444444444445,0.5888888888888888,2.8719676467741064e-08
-0.9222222222222223,0.5888888888888888,3.546151470074507e-08
-0.9000000000000001,0.5888888888888888,4.2528358269810325e-08
-0.8777777777777779,0.5888888888888888,4.953857965908648e-08
-0.8555555555555556,0.5888888888888888,5.604696243523127e-08
-0.8333333333333335,0.5888888888888888,6.158914948267267e-08
-0.8111111111111111,0.5888888888888888,6.573549387377582e-08
-0.788888888888889,0.5888888888888888,6.814582450566147e-08
-0.7666666666666667,0.5888888888888888,6.86154897853387e-08
-0.7444444444444445,0.5888888888888888,6.710404219662316e-08
-0.7222222222222223,0.5888888888888888,6.374098830536583e-08
-0.7000000000000001,0.5888888888888888,5.88074707040374e-08
-0.6777777777777778,0.5888888888888888,5.2697474912396704e-08
-0.6555555555555557,0.5888888888888888,4.5865983189565484e-08
-0.6333333333333334,0.5888888888888888,3.877351791132774e-08
-0.6111111111111112,0.5888888888888888,3.183635229013344e-08
-0.5888888888888889,0.5888888888888888,2.538954945767765e-08
-0.5666666666666668,0.5888888888888888,1.966664523748428e-08
-0.5444444444444445,0.5888888888888888,1.4796165146251531e-08
-0.5222222222222223,0.5888888888888888,1.0812139819358223e-08
-0.5000000000000001,0.5888888888888888,7.67392823326963e-09
-0.47777777777777786,0.5888888888888888,5.290142982878076e-09
-0.4555555555555556,0.5888888888888888,3.5420989099818023e-09
-0.43333333333333335,0.5888888888888888,2.3035495323344196e-09
-0.4111111111111112,0.5888888888888888,1.4550503539307804e-09
-0.38888888888888895,0.5888888888888888,8.926929143989358e-10
-0.3666666666666667,0.5888888888888888,5.319486974504944e-10
-0.34444444444444455,0.5888888888888888,3.0787967016158193e-10
-0.3222222222222223,0.5888888888888888,1.7307562165010302e-10
-0.30000000000000004,0.5888888888888888,9.450060542236163e-11
-0.2777777777777778,0.5888888888888888,5.0116231757945595e-11
-0.25555555555555565,0.5888888888888888,2.581530173512066e-11
-0.2333333333333334,0.5888888888888888,1.291827112687733e-11
-0.21111111111111114,0.5888888888888888,6.2879289219952745e-12
-0.188888888888889,0.5888888888888888,3.0050276135664624e-12
-0.16666666666666674,0.5888888888888888,1.5057180902557894e-12
-0.1444444444444445,0.5888888888888888,1.0990839333114183e-12
-0.12222222222222223,0.5888888888888888,1.8709523510757572e-12
-0.10000000000000009,0.5888888888888888,5.2093057457380065e-12
-0.07777777777777772,0.5888888888888888,1.5773948684290418e-11
-0.05555555555555558,0.5888888888888888,4.725053471187496e-11
-0.03333333333333344,0.5888888888888888,1.3809469469510876e-10
-0.011111111111111072,0.5888888888888888,3.930568305721603e-10
0.011111111111111072,0.5888888888888888,1.0892904425874786e-09
0.033333333333333215,0.5888888888888888,2.939231442326531e-09
0.05555555555555558,0.5888888888888888,7.721942144426652e-09
0.07777777777777772,0.5888888888888888,1.975246581258028e-08
0.09999999999999987,0.5888888888888888,4.9194259812838634e-08
0.12222222222222223,0.5888888888888888,1.1928860921196217e-07
0.14444444444444438,0.5888888888888888,2.816208777784226e-07
0.16666666666666652,0.5888888888888888,6.47289907712474e-07
0.18888888888888888,0.5888888888888888,1.4483874900695748e-06
0.21111111111111103,0.5888888888888888,3.1550314470646355e-06
0.2333333333333334,0.5888888888888888,6.690123491084954e-06
0.25555555555555554,0.5888888888888888,1.3808685253373695e-05
0.2777777777777777,0.5888888888888888,2.7741665426040747e-05
0.30000000000000004,0.5888888888888888,5.4243448426682975e-05
0.3222222222222222,0.5888888888888888,0.00010322093713743543
0.34444444444444433,0.5888888888888888,0.00019114553885172164
0.3666666666666667,0.5888888888888888,0.00034443379466399926
0.38888888888888884,0.5888888888888888,0.0006038950401383988
0.411111111111111,0.5888888888888888,0.00103014888294003
0.43333333333333335,0.5888888888888888,0.001709582799267615
0.4555555555555555,0.5888888888888888,0.0027599485432871704
0.47777777777777786,0.5888888888888888,0.004334132074366836
0.5,0.5888888888888888,0.006620090377934641
0.5222222222222221,0.5888888888888888,0.009834617738994344
0.5444444444444445,0.5888888888888888,0.014208721282231293
0.5666666666666667,0.5888888888888888,0.019963179202198245
0.5888888888888888,0.5888888888888888,0.02727445283532122
0.6111111111111112,0.5888888888888888,0.036233450505675585
0.6333333333333333,0.5888888888888888,0.04680234403146793
0.6555555555555554,0.5888888888888888,0.05877708547857247
0.6777777777777778,0.5888888888888888,0.07176465637667549
0.7,0.5888888888888888,0.08518364053533584
0.7222222222222221,0.5888888888888888,0.09829400184778168
0.7444444444444445,0.5888888888888888,0.11025709821566297
0.7666666666666666,0.5888888888888888,0.12022078494469304
0.788888888888889,0.5888888888888888,0.1274183480499327
0.8111111111111111,0.5888888888888888,0.131265595741737
0.8333333333333333,0.5888888888888888,0.1314391190902672
0.8555555555555556,0.5888888888888888,0.12792118605292582
0.8777777777777778,0.5888888888888888,0.12100262394245791
0.8999999999999999,0.5888888888888888,0.11124305714629643
0.922222222222222,0.5888888888888888,0.09939605244511528
0.9444444444444446,0.5888888888888888,0.08631307965983581
0.9666666666666668,0.5888888888888888,0.07284325451599855
0.9888888888888889,0.5888888888888888,0.05974507480223892
1.011111111111111,0.5888888888888888,0.04762230888934342
1.0333333333333332,0.5888888888888888,0.036890164078222674
1.0555555555555554,0.5888888888888888,0.027771504926503317
1.077777777777778,0.5888888888888888,0.020317694929053453
1.1,0.5888888888888888,0.014445538289335572

-1.1,0.6111111111111112,1.160464585503374e-07
-1.077777777777778,0.6111111111111112,1.780731722377819e-07
-1.0555555555555556,0.6111111111111112,2.654047530795818e-07
-1.0333333333333334,0.6111111111111112,3.842045414517358e-07
-1.0111111111111113,0.6111111111111112,5.402066036090246e-07
-0.9888888888888889,0.6111111111111112,7.377358365171618e-07
-0.9666666666666668,0.6111111111111112,9.785555150657686e-07
-0.9444444444444445,0.6111111111111112,1.2607055198971261e-06
-0.9222222222222223,0.6111111111111112,1.577558368153913e-06
-0.9000000000000001,0.6111111111111112,1.917347431149557e-06
-0.8777777777777779,0.6111111111111112,2.263392081033047e-06
-0.8555555555555556,0.6111111111111112,2.5951494021310383e-06
-0.8333333333333335,0.6111111111111112,2.8900711527169283e-06
-0.8111111111111111,0.6111111111111112,3.126067144535917e-06
-0.788888888888889,0.6111111111111112,3.2842156459168074e-06
-0.7666666666666667,0.6111111111111112,3.3512638853037534e-06
-0.7444444444444445,0.6111111111111112,3.3214612033874594e-06
-0.7222222222222223,0.6111111111111112,3.1973732592581407e-06
-0.7000000000000001,0.6111111111111112,2.9895174301353277e-06
-0.6777777777777778,0.6111111111111112,2.714891252391868e-06
-0.6555555555555557,0.6111111111111112,2.394679428436298e-06
-0.6333333333333334,0.6111111111111112,2.05156804306127e-06
-0.6111111111111112,0.6111111111111112,1.7071357787559156e-06
-0.5888888888888889,0.6111111111111112,1.3797290247945653e-06
-0.5666666666666668,0.6111111111111112,1.0830864766660859e-06
-0.5444444444444445,0.6111111111111112,8.258022523081629e-07
-0.5222222222222223,0.6111111111111112,6.115508719017268e-07
-0.5000000000000001,0.6111111111111112,4.398784775350258e-07
-0.47777777777777786,0.6111111111111112,3.073098167947197e-07
-0.4555555555555556,0.6111111111111112,2.0852769902151603e-07
-0.43333333333333335,0.6111111111111112,1.3743415144897111e-07
-0.4111111111111112,0.6111111111111112,8.7977005672574e-08
-0.38888888888888895,0.6111111111111112,5.469999474663699e-08
-0.3666666666666667,0.6111111111111112,3.3033073954493134e-08
-0.34444444444444455,0.6111111111111112,1.937556126410739e-08
-0.3222222222222223,0.6111111111111112,1.1038325403953153e-08
-0.30000000000000004,0.6111111111111112,6.107953230886372e-09
-0.2777777777777778,0.6111111111111112,3.282705325895543e-09
-0.25555555555555565,0.6111111111111112,1.7136113698392717e-09
-0.2333333333333334,0.6111111111111112,8.688423180379029e-10
-0.21111111111111114,0.6111111111111112,4.279038394288645e-10
-0.188888888888889,0.6111111111111112,2.0480089337085317e-10
-0.16666666666666674,0.6111111111111112,9.557824258388212e-11
-0.1444444444444445,0.6111111111111112,4.453464787625896e-11
-0.12222222222222223,0.6111111111111112,2.396050375312475e-11
-0.10000000000000009,0.6111111111111112,2.383858357604881e-11
-0.07777777777777772,0.6111111111111112,5.057480276970827e-11
-0.05555555555555558,0.6111111111111112,1.385175976542837e-10
-0.03333333333333344,0.6111111111111112,3.877243290477839e-10
-0.011111111111111072,0.6111111111111112,1.062932653891231e-09
0.011111111111111072,0.6111111111111112,2.8365410669491232e-09
0.033333333333333215,0.6111111111111112,7.3622587582928916e-09
0.05555555555555558,0.6111111111111112,1.858364802934726e-08
0.07777777777777772,0.6111111111111112,4.561976075156766e-08
0.09999999999999987,0.6111111111111112,1.0891515033871489e-07
0.12222222222222223,0.6111111111111112,2.5290046083776495e-07
0.14444444444444438,0.6111111111111112,5.711507085185921e-07
0.16666666666666652,0.6111111111111112,1.2546027499823604e-06
0.18888888888888888,0.6111111111111112,2.680598213677011e-06
0.21111111111111103,0.6111111111111112,5.571134866044324e-06
0.2333333333333334,0.6111111111111112,1.1263140362275699e-05
0.25555555555555554,0.6111111111111112,2.215121393683628e-05
0.2777777777777777,0.6111111111111112,4.2381565934112995e-05
0.30000000000000004,0.6111111111111112,7.88892737004144e-05
0.3222222222222222,0.6111111111111112,0.00014287006096130932
0.34444444444444433,0.6111111111111112,0.0002517493210532874
0.3666666666666667,0.6111111111111112,0.00043163955067348277
0.38888888888888884,0.6111111111111112,0.0007201491361718054
0.411111111111111,0.6111111111111112,0.0011692156450218497
0.43333333333333335,0.6111111111111112,0.0018473979586098664
0.4555555555555555,0.6111111111111112,0.0028408119502922376
0.47777777777777786,0.6111111111111112,0.004251701679319817
0.5,0.6111111111111112,0.006193594204724285
0.5222222222222221,0.6111111111111112,0.008782189393936076
0.5444444444444445,0.6111111111111112,0.012121660243242523
0.5666666666666667,0.6111111111111112,0.01628689508415735
0.5888888888888888,0.6111111111111112,0.02130331419266167
0.6111111111111112,0.6111111111111112,0.027127041147714918
0.6333333333333333,0.6111111111111112,0.033629112068629084
0.6555555555555554,0.6111111111111112,0.040587738258197475
0.6777777777777778,0.6111111111111112,0.047692133478222834
0.7,0.6111111111111112,0.05455997127092577
0.7222222222222221,0.6111111111111112,0.06076828474920491
0.7444444444444445,0.6111111111111112,0.06589495242982216
0.7666666666666666,0.6111111111111112,0.0695654142365964
0.788888888888889,0.6111111111111112,0.0714975718945441
0.8111111111111111,0.6111111111111112,0.07153746186117681
0.8333333333333333,0.6111111111111112,0.06967946846735673
0.8555555555555556,0.6111111111111112,0.06606740532379259
0.8777777777777778,0.6111111111111112,0.060976200918075915
0.8999999999999999,0.6111111111111112,0.05477741013053012
0.922222222222222,0.6111111111111112,0.047894540679504265
0.9444444444444446,0.6111111111111112,0.040755628793918156
0.9666666666666668,0.6111111111111112,0.03375037080052558
0.9888888888888889,0.6111111111111112,0.027197568229395577
1.011111111111111,0.6111111111111112,0.021326156629047594
1.0333333333333332,0.6111111111111112,0.016270317064297206
1.0555555555555554,0.6111111111111112,0.01207674814757111
1.077777777777778,0.6111111111111112,0.008720557603466326
1.1,0.6111111111111112,0.00612560057574679

-1.1,0.6333333333333333,1.668848952014929e-06
-1.077777777777778,0.6333333333333333,2.595240905164524e-06
-1.0555555555555556,0.6333333333333333,3.91996258748531e-06
-1.0333333333333334,0.6333333333333333,5.750819852751906e-06
-1.0111111111111113,0.6333333333333333,8.194476261396545e-06
-0.9888888888888889,0.6333333333333333,1.1341127593610325e-05
-0.9666666666666668,0.6333333333333333,1.5245261159460608e-05
-0.9444444444444445,0.6333333333333333,1.9904766959116463e-05
-0.9222222222222223,0.6333333333333333,2.5241951217484467e-05
-0.9000000000000001,0.6333333333333333,3.109083212223156e-05
-0.8777777777777779,0.6333333333333333,3.719506871194352e-05
-0.8555555555555556,0.6333333333333333,4.3219723269140774e-05
-0.8333333333333335,0.6333333333333333,4.8777798489452155e-05
-0.8111111111111111,0.6333333333333333,5.346948553729035e-05
-0.788888888888889,0.6333333333333333,5.6928981325234026e-05
-0.7666666666666667,0.6333333333333333,5.887140719552747e-05
-0.7444444444444445,0.6333333333333333,5.9131516592849966e-05
-0.7222222222222223,0.6333333333333333,5.7686901919616645e-05
-0.7000000000000001,0.6333333333333333,5.466118097973902e-05
-0.6777777777777778,0.6333333333333333,5.030653467410016e-05
-0.6555555555555557,0.6333333333333333,4.496901666368113e-05
-0.6333333333333334,0.6333333333333333,3.9043251339366046e-05
-0.6111111111111112,0.6333333333333333,3.292472520579259e-05
-0.5888888888888889,0.6333333333333333,2.696757767624203e-05
-0.5666666666666668,0.6333333333333333,2.1453853694044868e-05
-0.5444444444444445,0.6333333333333333,1.657724239234433e-05
-0.5222222222222223,0.6333333333333333,1.244121679163958e-05
-0.5000000000000001,0.6333333333333333,9.068950362027205e-06
-0.47777777777777786,0.6333333333333333,6.420883478519461e-06
-0.4555555555555556,0.6333333333333333,4.415461979695163e-06
-0.43333333333333335,0.6333333333333333,2.949178826442948e-06
-0.4111111111111112,0.6333333333333333,1.913240924178005e-06
-0.38888888888888895,0.6333333333333333,1.2055405231329144e-06
-0.3666666666666667,0.6333333333333333,7.37798149800058e-07
-0.34444444444444455,0.6333333333333333,4.385679665296079e-07
-0.3222222222222223,0.6333333333333333,2.53209414892364e-07
-0.30000000000000004,0.6333333333333333,1.4199282207286342e-07
-0.2777777777777778,0.6333333333333333,7.733864171378571e-08
-0.25555555555555565,0.6333333333333333,4.091385181226276e-08
-0.2333333333333334,0.6333333333333333,2.1022693489398498e-08
-0.21111111111111114,0.6333333333333333,1.0491894307363001e-08
-0.188888888888889,0.6333333333333333,5.086169101678033e-09
-0.16666666666666674,0.6333333333333333,2.395883548596103e-09
-0.1444444444444445,0.6333333333333333,1.09962662321928e-09
-0.12222222222222223,0.6333333333333333,5.009221872071382e-10
-0.10000000000000009,0.6333333333333333,2.5405009129656875e-10
-0.07777777777777772,0.6333333333333333,2.1832403574135391e-10
-0.05555555555555558,0.6333333333333333,4.094426519996674e-10
-0.03333333333333344,0.6333333333333333,1.0549378571983956e-09
-0.011111111111111072,0.6333333333333333,2.8236421382098984e-09
0.011111111111111072,0.6333333333333333,7.420381195968761e-09
0.033333333333333215,0.6333333333333333,1.8983848531123216e-08
0.05555555555555558,0.6333333333333333,4.722327921884782e-08
0.07777777777777772,0.6333333333333333,1.1420053219715311e-07
0.09999999999999987,0.6333333333333333,2.6847963780749635e-07
0.12222222222222223,0.6333333333333333,6.136016687580912e-07
0.14444444444444438,0.6333333333333333,1.363314593178405e-06
0.16666666666666652,0.6333333333333333,2.9447130336223703e-06
0.18888888888888888,0.6333333333333333,6.183445550174338e-06
0.21111111111111103,0.6333333333333333,1.2622994288582581e-05
0.2333333333333334,0.6333333333333333,2.5051998822934583e-05
0.25555555555555554,0.6333333333333333,4.833643588839756e-05
0.2777777777777777,0.6333333333333333,9.066995515060972e-05
0.30000000000000004,0.6333333333333333,0.00016535341877474156
0.3222222222222222,0.6333333333333333,0.00029317611375715466
0.34444444444444433,0.6333333333333333,0.0005053757410077466
0.3666666666666667,0.6333333333333333,0.0008469846097637669
0.38888888888888884,0.6333333333333333,0.001380120567133349
0.411111111111111,0.6333333333333333,0.0021864730384071433
0.43333333333333335,0.6333333333333333,0.00336792321205142
0.4555555555555555,0.6333333333333333,0.005044019231195415
0.47777777777777786,0.6333333333333333,0.007345029128355707
0.5,0.6333333333333333,0.010399644873939988
0.5222222222222221,0.6333333333333333,0.01431719410472577
0.5444444444444445,0.6333333333333333,0.019165415796723036
0.5666666666666667,0.6333333333333333,0.024946312386572935
0.5888888888888888,0.6333333333333333,0.03157399063384513
0.6111111111111112,0.6333333333333333,0.0388593263026855
0.6333333333333333,0.6333333333333333,0.04650630958670352
0.6555555555555554,0.6333333333333333,0.054123764758485654
0.6777777777777778,0.6333333333333333,0.06125378214009375
0.7,0.6333333333333333,0.06741500175325475
0.7222222222222221,0.6333333333333333,0.07215552044221193
0.7444444444444445,0.6333333333333333,0.07510750818985369
0.7666666666666666,0.6333333333333333,0.07603440194878568
0.788888888888889,0.6333333333333333,0.07486226636302631
0.8111111111111111,0.6333333333333333,0.07168954383098596
0.8333333333333333,0.6333333333333333,0.06677340794617802
0.8555555555555556,0.6333333333333333,0.06049534334959265
0.8777777777777778,0.6333333333333333,0.053312341981364225
0.8999999999999999,0.6333333333333333,0.04570236142821162
0.922222222222222,0.6333333333333333,0.03811299919229
0.9444444444444446,0.6333333333333333,0.030920791192228958
0.9666666666666668,0.6333333333333333,0.024405696545384662
0.9888888888888889,0.6333333333333333,0.01874199323332586
1.011111111111111,0.6333333333333333,0.014003793155884613
1.0333333333333332,0.6333333333333333,0.01018128824478633
1.0555555555555554,0.6333333333333333,0.007202926020486251
1.077777777777778,0.6333333333333333,0.004958912511166309
1.1,0.6333333333333333,0.0033224399783667443

-1.1,0.6555555555555554,8.632001376879552e-06
-1.077777777777778,0.6555555555555554,1.3603986484793186e-05
-1.0555555555555556,0.6555555555555554,2.0824015557445054e-05
-1.0333333333333334,0.6555555555555554,3.096038582842733e-05
-1.0111111111111113,0.6555555555555554,4.470867979938787e-05
-0.9888888888888889,0.6555555555555554,6.270770755251606e-05
-0.9666666666666668,0.6555555555555554,8.542669401935722e-05
-0.9444444444444445,0.6555555555555554,0.00011303420182484907
-0.9222222222222223,0.6555555555555554,0.00014526792767943867
-0.9000000000000001,0.6555555555555554,0.0001813314804325568
-0.8777777777777779,0.6555555555555554,0.00021984686158988556
-0.8555555555555556,0.6555555555555554,0.00025888740968794835
-0.8333333333333335,0.6555555555555554,0.0002961046223400385
-0.8111111111111111,0.6555555555555554,0.000328944811601093
-0.788888888888889,0.6555555555555554,0.0003549314565820629
-0.7666666666666667,0.6555555555555554,0.00037197139109965843
-0.7444444444444445,0.6555555555555554,0.0003786327566348015
-0.7222222222222223,0.6555555555555554,0.00037434361045574473
-0.7000000000000001,0.6555555555555554,0.0003594729891210645
-0.6777777777777778,0.6555555555555554,0.00033527849481705587
-0.6555555555555557,0.6555555555555554,0.00030373072738132574
-0.6333333333333334,0.6555555555555554,0.00026724855100324025
-0.6111111111111112,0.6555555555555554,0.00022839447037923457
-0.5888888888888889,0.6555555555555554,0.00018958300720785544
-0.5666666666666668,0.6555555555555554,0.0001528469678032673
-0.5444444444444445,0.6555555555555554,0.00011968999371283135
-0.5222222222222223,0.6555555555555554,9.103375512771851e-05
-0.5000000000000001,0.6555555555555554,6.724974905579774e-05
-0.47777777777777786,0.6555555555555554,4.8252795099205935e-05
-0.4555555555555556,0.6555555555555554,3.362775538808525e-05
-0.43333333333333335,0.6555555555555554,2.2762338673885065e-05
-0.4111111111111112,0.6555555555555554,1.4965095024150327e-05
-0.38888888888888895,0.6555555555555554,9.556209755218806e-06
-0.3666666666666667,0.6555555555555554,5.9270073478161356e-06
-0.34444444444444455,0.6555555555555554,3.570498495547064e-06
-0.3222222222222223,0.6555555555555554,2.0891318018398002e-06
-0.30000000000000004,0.6555555555555554,1.187261605014769e-06
-0.2777777777777778,0.6555555555555554,6.553459301451555e-07
-0.25555555555555565,0.6555555555555554,3.5134874703093723e-07
-0.2333333333333334,0.6555555555555554,1.8295739035265452e-07
-0.21111111111111114,0.6555555555555554,9.253501539959374e-08
-0.188888888888889,0.6555555555555554,4.5458236699159224e-08
-0.16666666666666674,0.6555555555555554,2.169243163204062e-08
-0.1444444444444445,0.6555555555555554,1.0061344041871319e-08
-0.12222222222222223,0.6555555555555554,4.554426969292655e-09
-0.10000000000000009,0.6555555555555554,2.0672713073855103e-09
-0.07777777777777772,0.6555555555555554,1.0980079735345147e-09
-0.05555555555555558,0.6555555555555554,1.0726565640722084e-09
-0.03333333333333344,0.6555555555555554,2.1274330842590823e-09
-0.011111111111111072,0.6555555555555554,5.352500560296259e-09
0.011111111111111072,0.6555555555555554,1.375527104154212e-08
0.033333333333333215,0.6555555555555554,3.464473868229993e-08
0.05555555555555558,0.6555555555555554,8.497572696692991e-08
0.07777777777777772,0.6555555555555554,2.0277382628523304e-07
0.09999999999999987,0.6555555555555554,4.706550935983391e-07
0.12222222222222223,0.6555555555555554,1.0625105870207095e-06
0.14444444444444438,0.6555555555555554,2.332801591228617e-06
0.16666666666666652,0.6555555555555554,4.980962062987972e-06
0.18888888888888888,0.6555555555555554,1.0342321333922895e-05
0.21111111111111103,0.6555555555555554,2.0882003057322073e-05
0.2333333333333334,0.6555555555555554,4.099747300638682e-05
0.25555555555555554,0.6555555555555554,7.826287371012594e-05
0.2777777777777777,0.6555555555555554,0.00014526222723675733
0.30000000000000004,0.6555555555555554,0.00026214024320309856
0.3222222222222222,0.6555555555555554,0.0004599240119110174
0.34444444444444433,0.6555555555555554,0.0007845100621250125
0.3666666666666667,0.6555555555555554,0.0013009511155812291
0.38888888888888884,0.6555555555555554,0.0020973200111617444
0.411111111111111,0.6555555555555554,0.003287018330273353
0.43333333333333335,0.6555555555555554,0.005008028988089675
0.4555555555555555,0.6555555555555554,0.007417430447529292
0.47777777777777786,0.6555555555555554,0.010679667791590281
0.5,0.6555555555555554,0.014947764177627353
0.5222222222222221,0.6555555555555554,0.020337917052952806
0.5444444444444445,0.6555555555555554,0.02689965899037031
0.5666666666666667,0.6555555555555554,0.03458567320040424
0.5888888888888888,0.6555555555555554,0.04322695407906058
0.6111111111111112,0.6555555555555554,0.05251971996774805
0.6333333333333333,0.6555555555555554,0.06202982248357303
0.6555555555555554,0.6555555555555554,0.07121813088363065
0.6777777777777778,0.6555555555555554,0.07948670565622443
0.7,0.6555555555555554,0.08624118835836582
0.7222222222222221,0.6555555555555554,0.0909607552094282
0.7444444444444445,0.6555555555555554,0.09326433090025969
0.7666666666666666,0.6555555555555554,0.0929614052873178
0.788888888888889,0.6555555555555554,0.09007805163978301
0.8111111111111111,0.6555555555555554,0.08485321725106536
0.8333333333333333,0.6555555555555554,0.07770601907905626
0.8555555555555556,0.6555555555555554,0.06918025443425183
0.8777777777777778,0.6555555555555554,0.059876311688414265
0.8999999999999999,0.6555555555555554,0.05038226087252119
0.922222222222222,0.6555555555555554,0.041214914316019535
0.9444444444444446,0.6555555555555554,0.0327785517988473
0.9666666666666668,0.6555555555555554,0.02534476480016095
0.9888888888888889,0.6555555555555554,0.019052610863456283
1.011111111111111,0.6555555555555554,0.013924932614528707
1.0333333333333332,0.6555555555555554,0.009894840334502875
1.0555555555555554,0.6555555555555554,0.006836067693477861
1.077777777777778,0.6555555555555554,0.004591881647302272
1.1,0.6555555555555554,0.0029989332635653523

-1.1,0.6777777777777778,1.6058881862629193e-05
-1.077777777777778,0.6777777777777778,2.5648622021992056e-05
-1.0555555555555556,0.6777777777777778,3.9788390230298724e-05
-1.0333333333333334,0.6777777777777778,5.995042921710607e-05
-1.0111111111111113,0.6777777777777778,8.773478613982682e-05
-0.9888888888888889,0.6777777777777778,0.00012470818073398614
-0.9666666666666668,0.6777777777777778,0.00017217165832101133
-0.9444444444444445,0.6777777777777778,0.00023087237907084654
-0.9222222222222223,0.6777777777777778,0.00030069478136210187
-0.9000000000000001,0.6777777777777778,0.0003803850154620918
-0.8777777777777779,0.6777777777777778,0.000467373954698566
-0.8555555555555556,0.6777777777777778,0.0005577623692156757
-0.8333333333333335,0.6777777777777778,0.000646513369789039
-0.8111111111111111,0.6777777777777778,0.00072786260527625
-0.788888888888889,0.6777777777777778,0.0007959117233529743
-0.7666666666666667,0.6777777777777778,0.0008453255439742582
-0.7444444444444445,0.6777777777777778,0.0008720204715065071
-0.7222222222222223,0.6777777777777778,0.0008737213845584915
-0.7000000000000001,0.6777777777777778,0.000850281729043803
-0.6777777777777778,0.6777777777777778,0.0008037043623566779
-0.6555555555555557,0.6777777777777778,0.0007378590376746312
-0.6333333333333334,0.6777777777777778,0.0006579517911099545
-0.6111111111111112,0.6777777777777778,0.0005698471005024212
-0.5888888888888889,0.6777777777777778,0.0004793648757822723
-0.5666666666666668,0.6777777777777778,0.00039166762289892743
-0.5444444444444445,0.6777777777777778,0.00031082270254254474
-0.5222222222222223,0.6777777777777778,0.00023958045709758063
-0.5000000000000001,0.6777777777777778,0.00017936332369343944
-0.47777777777777786,0.6777777777777778,0.00013042459409066444
-0.4555555555555556,0.6777777777777778,9.211469987603304e-05
-0.43333333333333335,0.6777777777777778,6.318907326360733e-05
-0.4111111111111112,0.6777777777777778,4.21016025893662e-05
-0.38888888888888895,0.6777777777777778,2.7245756181951976e-05
-0.3666666666666667,0.6777777777777778,1.7125477958930232e-05
-0.34444444444444455,0.6777777777777778,1.045514675847144e-05
-0.3222222222222223,0.6777777777777778,6.199564212177815e-06
-0.30000000000000004,0.6777777777777778,3.570555509999927e-06
-0.2777777777777778,0.6777777777777778,1.997349275941341e-06
-0.25555555555555565,0.6777777777777778,1.0852151885524148e-06
-0.2333333333333334,0.6777777777777778,5.72692443188509e-07
-0.21111111111111114,0.6777777777777778,2.935428869069337e-07
-0.188888888888889,0.6777777777777778,1.4614068582778723e-07
-0.16666666666666674,0.6777777777777778,7.067271836605857e-08
-0.1444444444444445,0.6777777777777778,3.3213568377975856e-08
-0.12222222222222223,0.6777777777777778,1.521432640655584e-08
-0.10000000000000009,0.6777777777777778,6.921200697802415e-09
-0.07777777777777772,0.6777777777777778,3.477310352155511e-09
-0.05555555555555558,0.6777777777777778,2.7971004017942696e-09
-0.03333333333333344,0.6777777777777778,4.658515546275093e-09
-0.011111111111111072,0.6777777777777778,1.0828708922840067e-08
0.011111111111111072,0.6777777777777778,2.648918955070635e-08
0.033333333333333215,0.6777777777777778,6.389775126004054e-08
0.05555555555555558,0.6777777777777778,1.5036203582621097e-07
0.07777777777777772,0.6777777777777778,3.445923852346745e-07
0.09999999999999987,0.6777777777777778,7.689298257586908e-07
0.12222222222222223,0.6777777777777778,1.6706045118680227e-06
0.14444444444444438,0.6777777777777778,3.5340365895251253e-06
0.16666666666666652,0.6777777777777778,7.2791870064353955e-06
0.18888888888888888,0.6777777777777778,1.4598576859274671e-05
0.21111111111111103,0.6777777777777778,2.850705135117194e-05
0.2333333333333334,0.6777777777777778,5.420051175171404e-05
0.25555555555555554,0.6777777777777778,0.00010033577501609214
0.2777777777777777,0.6777777777777778,0.0001808416597478048
0.30000000000000004,0.6777777777777778,0.0003173345335720013
0.3222222222222222,0.6777777777777778,0.0005421200355032957
0.34444444444444433,0.6777777777777778,0.0009015987820337557
0.3666666666666667,0.6777777777777778,0.0014596508926290198
0.38888888888888884,0.6777777777777778,0.0023002682389185827
0.411111111111111,0.6777777777777778,0.0035283848717743323
0.43333333333333335,0.6777777777777778,0.005267615775009964
0.4555555555555555,0.6777777777777778,0.007653576267262707
0.47777777777777786,0.6777777777777778,0.010821752327367493
0.5,0.6777777777777778,0.01488962434973724
0.5222222222222221,0.6777777777777778,0.019933921607598434
0.5444444444444445,0.6777777777777778,0.02596537011190453
0.5666666666666667,0.6777777777777778,0.03290480006879334
0.5888888888888888,0.6777777777777778,0.04056557932873919
0.6111111111111112,0.6777777777777778,0.048647579746882
0.6333333333333333,0.6777777777777778,0.05674691619151004
0.6555555555555554,0.6777777777777778,0.06438343630427205
0.6777777777777778,0.6777777777777778,0.07104466303325678
0.7,0.6777777777777778,0.07624125081541071
0.7222222222222221,0.6777777777777778,0.07956590098924471
0.7444444444444445,0.6777777777777778,0.08074598591436936
0.7666666666666666,0.6777777777777778,0.07968046828131399
0.788888888888889,0.6777777777777778,0.076454179805559
0.8111111111111111,0.6777777777777778,0.07132666131951881
0.8333333333333333,0.6777777777777778,0.0646976023304416
0.8555555555555556,0.6777777777777778,0.05705527956990181
0.8777777777777778,0.6777777777777778,0.04891724207810575
0.8999999999999999,0.6777777777777778,0.040773220677988026
0.922222222222222,0.6777777777777778,0.03303883668931332
0.9444444444444446,0.6777777777777778,0.026025683483074186
0.9666666666666668,0.6777777777777778,0.019929636974440803
0.9888888888888889,0.6777777777777778,0.014835759787990477
1.011111111111111,0.6777777777777778,0.010735635175333122
1.0333333333333332,0.6777777777777778,0.007551768048813793
1.0555555555555554,0.6777777777777778,0.0051637931445636075
1.077777777777778,0.6777777777777778,0.0034323026028798185
1.1,0.6777777777777778,0.0022176699575947164

-1.1,0.7,1.0745544750800881e-05
-1.077777777777778,0.7,1.7392868556922946e-05
-1.0555555555555556,0.7,2.734371945102172e-05
-1.0333333333333334,0.7,4.175298803445153e-05
-1.0111111111111113,0.7,6.192430335011476e-05
-0.9888888888888889,0.7,8.920276057990162e-05
-0.9666666666666668,0.7,0.00012480703245099325
-0.9444444444444445,0.7,0.00016960686087705236
-0.9222222222222223,0.7,0.00022386766643579597
-0.9000000000000001,0.7,0.00028700067967399497
-0.8777777777777779,0.7,0.0003573699859718662
-0.8555555555555556,0.7,0.0004322120013422835
-0.8333333333333335,0.7,0.0005077140309914468
-0.8111111111111111,0.7,0.0005792754271914069
-0.788888888888889,0.7,0.0006419403041304642
-0.7666666666666667,0.7,0.0006909518405905546
-0.7444444444444445,0.7,0.000722344731188111
-0.7222222222222223,0.7,0.000733474192362408
-0.7000000000000001,0.7,0.0007233837735106939
-0.6777777777777778,0.7,0.000692941041920481
-0.6555555555555557,0.7,0.0006447144492709112
-0.6333333333333334,0.7,0.000582615614077953
-0.6111111111111112,0.7,0.0005113761065627493
-0.5888888888888889,0.7,0.00043595568154265805
-0.5666666666666668,0.7,0.0003609839131580371
-0.5444444444444445,0.7,0.0002903199978394572
-0.5222222222222223,0.7,0.00022678255941653997
-0.5000000000000001,0.7,0.0001720623894156849
-0.47777777777777786,0.7,0.00012679608484799133
-0.4555555555555556,0.7,9.075474375564536e-05
-0.43333333333333335,0.7,6.309230918208359e-05
-0.4111111111111112,0.7,4.2601717465584936e-05
-0.38888888888888895,0.7,2.7939677548663135e-05
-0.3666666666666667,0.7,1.779751093123606e-05
-0.34444444444444455,0.7,1.101135448705157e-05
-0.3222222222222223,0.7,6.6170713414822614e-06
-0.30000000000000004,0.7,3.862197593116901e-06
-0.2777777777777778,0.7,2.189509177804223e-06
-0.25555555555555565,0.7,1.2055985658001532e-06
-0.2333333333333334,0.7,6.447668876418178e-07
-0.21111111111111114,0.7,3.349261739231413e-07
-0.188888888888889,0.7,1.689880130605988e-07
-0.16666666666666674,0.7,8.283413114259891e-08
-0.1444444444444445,0.7,3.949450660607098e-08
-0.12222222222222223,0.7,1.8452252622283154e-08
-0.10000000000000009,0.7,8.82147205576146e-09
-0.07777777777777772,0.7,5.287422674679817e-09
-0.05555555555555558,0.7,6.0044251528017156e-09
-0.03333333333333344,0.7,1.204601799888562e-08
-0.011111111111111072,0.7,2.85121587905978e-08
0.011111111111111072,0.7,6.813217310345513e-08
0.033333333333333215,0.7,1.5938156428496528e-07
0.05555555555555558,0.7,3.6311149065701665e-07
0.07777777777777772,0.7,8.049818890919442e-07
0.09999999999999987,0.7,1.7362450324690287e-06
0.12222222222222223,0.7,3.6433452049654808e-06
0.14444444444444438,0.7,7.437885156371808e-06
0.16666666666666652,0.7,1.4772605951638003e-05
0.18888888888888888,0.7,2.854460800102834e-05
0.21111111111111103,0.7,5.3660312856997895e-05
0.2333333333333334,0.7,9.814072107952835e-05
0.25555555555555554,0.7,0.0001746300265546288
0.2777777777777777,0.7,0.00030232273637426885
0.30000000000000004,0.7,0.0005092315603279245
0.3222222222222222,0.7,0.0008345734314642967
0.34444444444444433,0.7,0.001330859756116289
0.3666666666666667,0.7,0.002065065227657989
0.38888888888888884,0.7,0.0031180680476552347
0.411111111111111,0.7,0.0045814767677295675
0.43333333333333335,0.7,0.00655106909531924
0.4555555555555555,0.7,0.009116436131282506
0.47777777777777786,0.7,0.012347076185435993
0.5,0.7,0.01627606326971691
0.5222222222222221,0.7,0.020883380165836657
0.5444444444444445,0.7,0.026081823638984196
0.5666666666666667,0.7,0.03170878829392683
0.5888888888888888,0.7,0.03752697753354691
0.6111111111111112,0.7,0.04323605676643143
0.6333333333333333,0.7,0.04849552743901818
0.6555555555555554,0.7,0.05295694721886192
0.6777777777777778,0.7,0.05630151109951309
0.7,0.7,0.05827746588488906
0.7222222222222221,0.7,0.058731302555232436
0.7444444444444445,0.7,0.057627383939242424
0.7666666666666666,0.7,0.055052539483885735
0.788888888888889,0.7,0.05120481072311089
0.8111111111111111,0.7,0.046368366245097714
0.8333333333333333,0.7,0.040878980051477276
0.8555555555555556,0.7,0.035085865309608326
0.8777777777777778,0.7,0.029315821741781305
0.8999999999999999,0.7,0.023844649901052537
0.922222222222222,0.7,0.018878944973405254
0.9444444444444446,0.7,0.014549202265442698
0.9666666666666668,0.7,0.010913155011488497
0.9888888888888889,0.7,0.007966813214660369
1.011111111111111,0.7,0.005659973634374127
1.0333333333333332,0.7,0.003913010853636422
1.0555555555555554,0.7,0.002632360684350005
1.077777777777778,0.7,0.001723010695018549
1.1,0.7,0.0010972593741655657

-1.1,0.7222222222222221,2.5861332780727816e-06
-1.077777777777778,0.7222222222222221,4.2421666353893395e-06
-1.0555555555555556,0.7222222222222221,6.75877738070317e-06
-1.0333333333333334,0.7222222222222221,1.0459048019495397e-05
-1.0111111111111113,0.7222222222222221,1.572026159867685e-05
-0.9888888888888889,0.7222222222222221,2.294938107953435e-05
-0.9666666666666668,0.7222222222222221,3.2540616996035355e-05
-0.9444444444444445,0.7222222222222221,4.481508101219085e-05
-0.9222222222222223,0.7222222222222221,5.994682487340202e-05
-0.9000000000000001,0.7222222222222221,7.788463370256613e-05
-0.8777777777777779,0.7222222222222221,9.828358173434591e-05
-0.8555555555555556,0.7222222222222221,0.00012046302514059637
-0.8333333333333335,0.7222222222222221,0.0001434069345103429
-0.8111111111111111,0.7222222222222221,0.00016581741344339485
-0.788888888888889,0.7222222222222221,0.00018622317090821302
-0.7666666666666667,0.7222222222222221,0.000203133193003512
-0.7444444444444445,0.7222222222222221,0.00021521457010642567
-0.7222222222222223,0.7222222222222221,0.00022146547975913748
-0.7000000000000001,0.7222222222222221,0.00022135228529087203
-0.6777777777777778,0.7222222222222221,0.00021488474015320683
-0.6555555555555557,0.7222222222222221,0.00020261460064601477
-0.6333333333333334,0.7222222222222221,0.00018555792064939606
-0.6111111111111112,0.7222222222222221,0.0001650562041872295
-0.5888888888888889,0.7222222222222221,0.00014260271906435878
-0.5666666666666668,0.7222222222222221,0.00011966505822473944
-0.5444444444444445,0.7222222222222221,9.753275758004407e-05
-0.5222222222222223,0.7222222222222221,7.721065685818212e-05
-0.5000000000000001,0.7222222222222221,5.936733964733062e-05
-0.47777777777777786,0.7222222222222221,4.433651218164636e-05
-0.4555555555555556,0.7222222222222221,3.2160223631344085e-05
-0.43333333333333335,0.7222222222222221,2.2657927950453355e-05
-0.4111111111111112,0.7222222222222221,1.5504755418504937e-05
-0.38888888888888895,0.7222222222222221,1.030512454874717e-05
-0.3666666666666667,0.7222222222222221,6.652504352659049e-06
-0.34444444444444455,0.7222222222222221,4.171196863930957e-06
-0.3222222222222223,0.7222222222222221,2.5402695839987327e-06
-0.30000000000000004,0.7222222222222221,1.5025971099196571e-06
-0.2777777777777778,0.7222222222222221,8.632747122496439e-07
-0.25555555555555565,0.7222222222222221,4.81725730477528e-07
-0.2333333333333334,0.7222222222222221,2.6109503477669985e-07
-0.21111111111111114,0.7222222222222221,1.3745672621209784e-07
-0.188888888888889,0.7222222222222221,7.031067761389063e-08
-0.16666666666666674,0.7222222222222221,3.4998843234961435e-08
-0.1444444444444445,0.7222222222222221,1.7108836412019797e-08
-0.12222222222222223,0.7222222222222221,8.633546926375313e-09
-0.10000000000000009,0.7222222222222221,5.567864507867165e-09
-0.07777777777777772,0.7222222222222221,6.6950730730697636e-09
-0.05555555555555558,0.7222222222222221,1.3525757068134773e-08
-0.03333333333333344,0.7222222222222221,3.1735105377096834e-08
-0.011111111111111072,0.7222222222222221,7.511178350382565e-08
0.011111111111111072,0.7222222222222221,1.7420029592852085e-07
0.033333333333333215,0.7222222222222221,3.938449299279679e-07
0.05555555555555558,0.7222222222222221,8.672482369765292e-07
0.07777777777777772,0.7222222222222221,1.8596198476152477e-06
0.09999999999999987,0.7222222222222221,3.882759281236079e-06
0.12222222222222223,0.7222222222222221,7.893561062200174e-06
0.14444444444444438,0.7222222222222221,1.5624375525261066e-05
0.16666666666666652,0.7222222222222221,3.0109929918310492e-05
0.18888888888888888,0.7222222222222221,5.6490260647455845e-05
0.21111111111111103,0.7222222222222221,0.00010317462164072411
0.2333333333333334,0.7222222222222221,0.000183436560014703
0.25555555555555554,0.7222222222222221,0.0003174611266560667
0.2777777777777777,0.7222222222222221,0.0005347670904980607
0.30000000000000004,0.7222222222222221,0.0008767709194098639
0.3222222222222222,0.7222222222222221,0.001399049408197369
0.34444444444444433,0.7222222222222221,0.0021726207084859805
0.3666666666666667,0.7222222222222221,0.0032833543886193885
0.38888888888888884,0.7222222222222221,0.004828523065428648
0.411111111111111,0.7222222222222221,0.006909619010024776
0.43333333333333335,0.7222222222222221,0.009620964574744803
0.4555555555555555,0.7222222222222221,0.01303438046075259
0.47777777777777786,0.7222222222222221,0.01718118613308185
0.5,0.7222222222222221,0.022033923463715216
0.5222222222222221,0.7222222222222221,0.02749114342584662
0.5444444444444445,0.7222222222222221,0.03336904759035564
0.5666666666666667,0.7222222222222221,0.03940344016847056
0.5888888888888888,0.7222222222222221,0.04526417934519066
0.6111111111111112,0.7222222222222221,0.05058221516357751
0.6333333333333333,0.7222222222222221,0.054986732725838164
0.6555555555555554,0.7222222222222221,0.058147465899778386
0.6777777777777778,0.7222222222222221,0.05981556128847468
0.7,0.7222222222222221,0.05985598617776597
0.7222222222222221,0.7222222222222221,0.05826561629928015
0.7444444444444445,0.7222222222222221,0.05517363540882672
0.7666666666666666,0.7222222222222221,0.05082417549693371
0.788888888888889,0.7222222222222221,0.04554443952521037
0.8111111111111111,0.7222222222222221,0.039704088985161194
0.8333333333333333,0.7222222222222221,0.033672880805084834
0.8555555555555556,0.7222222222222221,0.027783212293958776
0.8777777777777778,0.7222222222222221,0.022302593153876428
0.8999999999999999,0.7222222222222221,0.017418632139864408
0.922222222222222,0.7222222222222221,0.013236554021701685
0.9444444444444446,0.7222222222222221,0.00978713692979964
0.9666666666666668,0.7222222222222221,0.007041657648582621
0.9888888888888889,0.7222222222222221,0.004930059713284047
1.011111111111111,0.7222222222222221,0.003358981544675051
1.0333333333333332,0.7222222222222221,0.0022272128722357894
1.0555555555555554,0.7222222222222221,0.0014372592775215786
1.077777777777778,0.7222222222222221,0.0009027099361679789
1.1,0.7222222222222221,0.0005518499086302974

-1.1,0.7444444444444445,2.238631961759286e-07
-1.077777777777778,0.7444444444444445,3.721461793271958e-07
-1.0555555555555556,0.7444444444444445,6.00880383443889e-07
-1.0333333333333334,0.7444444444444445,9.423366547274437e-07
-1.0111111111111113,0.7444444444444445,1.435382806496023e-06
-0.9888888888888889,0.7444444444444445,2.12360134632581e-06
-0.9666666666666668,0.7444444444444445,3.0515594913364905e-06
-0.9444444444444445,0.7444444444444445,4.259065186264496e-06
-0.9222222222222223,0.7444444444444445,5.77364836139431e-06
-0.9000000000000001,0.7444444444444445,7.602036839834411e-06
-0.8777777777777779,0.7444444444444445,9.721946047880631e-06
-0.8555555555555556,0.7444444444444445,1.2075914800193645e-05
-0.8333333333333335,0.7444444444444445,1.4569024405317845e-05
-0.8111111111111111,0.7444444444444445,1.7072003781033777e-05
-0.788888888888889,0.7444444444444445,1.943041706480565e-05
-0.7666666666666667,0.7444444444444445,2.1479459259257037e-05
-0.7444444444444445,0.7444444444444445,2.3062594448071036e-05
-0.7222222222222223,0.7444444444444445,2.405119044153592e-05
-0.7000000000000001,0.7444444444444445,2.4361756001099836e-05
-0.6777777777777778,0.7444444444444445,2.3967580683148856e-05
-0.6555555555555557,0.7444444444444445,2.2902527001226202e-05
-0.6333333333333334,0.7444444444444445,2.125622833040991e-05
-0.6111111111111112,0.7444444444444445,1.9161636892372173e-05
-0.5888888888888889,0.7444444444444445,1.6777320564043035e-05
-0.5666666666666668,0.7444444444444445,1.4267773163928375e-05
-0.5444444444444445,0.7444444444444445,1.1785103105328632e-05
-0.5222222222222223,0.7444444444444445,9.454839777739772e-06
-0.5000000000000001,0.7444444444444445,7.36747308257963e-06
-0.47777777777777786,0.7444444444444445,5.57604845246837e-06
-0.4555555555555556,0.7444444444444445,4.099001873586553e-06
-0.43333333333333335,0.7444444444444445,2.9266668724748013e-06
-0.4111111111111112,0.7444444444444445,2.029607521675234e-06
-0.38888888888888895,0.7444444444444445,1.3670815857118793e-06
-0.3666666666666667,0.7444444444444445,8.943765528401491e-07
-0.34444444444444455,0.7444444444444445,5.683161539703604e-07
-0.3222222222222223,0.7444444444444445,3.5075457222198923e-07
-0.30000000000000004,0.7444444444444445,2.1026214294742532e-07
-0.2777777777777778,0.7444444444444445,1.2242408225467434e-07
-0.25555555555555565,0.7444444444444445,6.923736292119407e-08
-0.2333333333333334,0.7444444444444445,3.804444095089552e-08
-0.21111111111111114,0.7444444444444445,2.03384822558882e-08
-0.188888888888889,0.7444444444444445,1.0658518974824098e-08
-0.16666666666666674,0.7444444444444445,5.6965908159616145e-09
-0.1444444444444445,0.7444444444444445,3.6821881293300873e-09
-0.12222222222222223,0.7444444444444445,4.106858221229093e-09
-0.10000000000000009,0.7444444444444445,7.924486653308454e-09
-0.07777777777777772,0.7444444444444445,1.855273960162852e-08
-0.05555555555555558,0.7444444444444445,4.439214076363991e-08
-0.03333333333333344,0.7444444444444445,1.0432251161138972e-07
-0.011111111111111072,0.7444444444444445,2.3898215763164314e-07
0.011111111111111072,0.7444444444444445,5.329624483142396e-07
0.033333333333333215,0.7444444444444445,1.1568801642591732e-06
0.05555555555555558,0.7444444444444445,2.44424794467903e-06
0.07777777777777772,0.7444444444444445,5.026745256257564e-06
0.09999999999999987,0.7444444444444445,1.0063171180482626e-05
0.12222222222222223,0.7444444444444445,1.96114814277831e-05
0.14444444444444438,0.7444444444444445,3.7207775305166616e-05
0.16666666666666652,0.7444444444444445,6.872642995864608e-05
0.18888888888888888,0.7444444444444445,0.00012359426861548327
0.21111111111111103,0.7444444444444445,0.00021640813541418515
0.2333333333333334,0.7444444444444445,0.0003689471952995151
0.25555555555555554,0.7444444444444445,0.0006124677552487478
0.2777777777777777,0.7444444444444445,0.0009900152331665578
0.30000000000000004,0.7444444444444445,0.0015582945796149882
0.3222222222222222,0.7444444444444445,0.0023884368932275838
0.34444444444444433,0.7444444444444445,0.003564839974983685
0.3666666666666667,0.7444444444444445,0.0051812183393723996
0.38888888888888884,0.7444444444444445,0.007333154659588245
0.411111111111111,0.7444444444444445,0.010106862964045431
0.43333333333333335,0.7444444444444445,0.013564568150463554
0.4555555555555555,0.7444444444444445,0.017727811876853312
0.47777777777777786,0.7444444444444445,0.02256095340189766
0.5,0.7444444444444445,0.02795790616162409
0.5222222222222221,0.7444444444444445,0.03373546304260228
0.5444444444444445,0.7444444444444445,0.03963618369473205
0.5666666666666667,0.7444444444444445,0.04534264391457222
0.5888888888888888,0.7444444444444445,0.050502978147850486
0.6111111111111112,0.7444444444444445,0.0547654006299627
0.6333333333333333,0.7444444444444445,0.057817260599225796
0.6555555555555554,0.7444444444444445,0.05942272116695925
0.6777777777777778,0.7444444444444445,0.059452799483947764
0.7,0.7444444444444445,0.057902470958519484
0.7222222222222221,0.7444444444444445,0.054891692791377365
0.7444444444444445,0.7444444444444445,0.05065009077688109
0.7666666666666666,0.7444444444444445,0.04548801837275991
0.788888888888889,0.7444444444444445,0.039759052198283296
0.8111111111111111,0.7444444444444445,0.033820213227444135
0.8333333333333333,0.7444444444444445,0.027996083593282938
0.8555555555555556,0.7444444444444445,0.022551659099324786
0.8777777777777778,0.7444444444444445,0.017676656407142756
0.8999999999999999,0.7444444444444445,0.013481644684719504
0.922222222222222,0.7444444444444445,0.010004334622212056
0.9444444444444446,0.7444444444444445,0.00722301275911384
0.9666666666666668,0.7444444444444445,0.005073604179076182
0.9888888888888889,0.7444444444444445,0.003467105180827949
1.011111111111111,0.7444444444444445,0.0023049154480849665
1.0333333333333332,0.7444444444444445,0.0014906202918212332
1.0555555555555554,0.7444444444444445,0.0009377582068637718
1.077777777777778,0.7444444444444445,0.0005738727886825293
1.1,0.7444444444444445,0.00034161096589417595

-1.1,0.7666666666666666,6.969856377126556e-09
-1.077777777777778,0.7666666666666666,1.1742180093479449e-08
-1.0555555555555556,0.7666666666666666,1.921397591268133e-08
-1.0333333333333334,0.7666666666666666,3.053720916090043e-08
-1.0111111111111113,0.7666666666666666,4.713950767830557e-08
-0.9888888888888889,0.7666666666666666,7.067801407399545e-08
-0.9666666666666668,0.7666666666666666,1.0292650610020336e-07
-0.9444444444444445,0.7666666666666666,1.4558402427348698e-07
-0.9222222222222223,0.7666666666666666,2.0000636020393084e-07
-0.9000000000000001,0.7666666666666666,2.6688089765594707e-07
-0.8777777777777779,0.7666666666666666,3.4588742235968174e-07
-0.8555555555555556,0.7666666666666666,4.354072406942357e-07
-0.8333333333333335,0.7666666666666666,5.323535088490139e-07
-0.8111111111111111,0.7666666666666666,6.321908296557843e-07
-0.788888888888889,0.7666666666666666,7.291885819656179e-07
-0.7666666666666667,0.7666666666666666,8.16911715318895e-07
-0.7444444444444445,0.7666666666666666,8.889022099425958e-07
-0.7222222222222223,0.7666666666666666,9.394559999373103e-07
-0.7000000000000001,0.7666666666666666,9.643673534298026e-07
-0.6777777777777778,0.7666666666666666,9.615063398608034e-07
-0.6555555555555557,0.7666666666666666,9.311194559299416e-07
-0.6333333333333334,0.7666666666666666,8.757945686956892e-07
-0.6111111111111112,0.7666666666666666,8.000970895320427e-07
-0.5888888888888889,0.7666666666666666,7.099483113965169e-07
-0.5666666666666668,0.7666666666666666,6.118632475106137e-07
-0.5444444444444445,0.7666666666666666,5.121835208145015e-07
-0.5222222222222223,0.7666666666666666,4.164284878279623e-07
-0.5000000000000001,0.7666666666666666,3.288507672891509e-07
-0.47777777777777786,0.7666666666666666,2.522324069031015e-07
-0.4555555555555556,0.7666666666666666,1.8790853473841698e-07
-0.43333333333333335,0.7666666666666666,1.3596769244093858e-07
-0.4111111111111112,0.7666666666666666,9.555833111889165e-08
-0.38888888888888895,0.7666666666666666,6.522964937208672e-08
-0.3666666666666667,0.7666666666666666,4.32479432191522e-08
-0.34444444444444455,0.7666666666666666,2.7850387280549712e-08
-0.3222222222222223,0.7666666666666666,1.7420079200585424e-08
-0.30000000000000004,0.7666666666666666,1.0584338726529232e-08
-0.2777777777777778,0.7666666666666666,6.25022709505817e-09
-0.25555555555555565,0.7666666666666666,3.59705147323924e-09
-0.2333333333333334,0.7666666666666666,2.047212213037481e-09
-0.21111111111111114,0.7666666666666666,1.23770510711322e-09
-0.188888888888889,0.7666666666666666,1.0204750173555016e-09
-0.16666666666666674,0.7666666666666666,1.540131396253382e-09
-0.1444444444444445,0.7666666666666666,3.490237694914425e-09
-0.12222222222222223,0.7666666666666666,8.769598954762804e-09
-0.10000000000000009,0.7666666666666666,2.2015092671758638e-08
-0.07777777777777772,0.7666666666666666,5.400130441588205e-08
-0.05555555555555558,0.7666666666666666,1.2888397914026382e-07
-0.03333333333333344,0.7666666666666666,2.990719141030077e-07
-0.011111111111111072,0.7666666666666666,6.746614748201363e-07
0.011111111111111072,0.7666666666666666,1.4795642861911377e-06
0.033333333333333215,0.7666666666666666,3.1545230927482494e-06
0.05555555555555558,0.7666666666666666,6.538863024551958e-06
0.07777777777777772,0.7666666666666666,1.3178230816528759e-05
0.09999999999999987,0.7666666666666666,2.58235946672852e-05
0.12222222222222223,0.7666666666666666,4.920395380915837e-05
0.14444444444444438,0.7666666666666666,9.116468393546383e-05
0.16666666666666652,0.7666666666666666,0.00016425430479893668
0.18888888888888888,0.7666666666666666,0.0002878002172106919
0.21111111111111103,0.7666666666666666,0.0004904231264868007
0.2333333333333334,0.7666666666666666,0.0008127892478600487
0.25555555555555554,0.7666666666666666,0.0013101900327868712
0.2777777777777777,0.7666666666666666,0.0020542935332042967
0.30000000000000004,0.7666666666666666,0.003133180646788783
0.3222222222222222,0.7666666666666666,0.004648643379535996
0.34444444444444433,0.7666666666666666,0.006709779020028365
0.3666666666666667,0.7666666666666666,0.009422255094725059
0.38888888888888884,0.7666666666666666,0.012873293389102428
0.411111111111111,0.7666666666666666,0.017113393193210136
0.43333333333333335,0.7666666666666666,0.022136941004499533
0.4555555555555555,0.7666666666666666,0.027864885160687206
0.47777777777777786,0.7666666666666666,0.03413327215847459
0.5,0.7666666666666666,0.04069134472899029
0.5222222222222221,0.7666666666666666,0.04721190647736049
0.5444444444444445,0.7666666666666666,0.053314791917870134
0.5666666666666667,0.7666666666666666,0.05860182843606731
0.5888888888888888,0.7666666666666666,0.06269914733055776
0.6111111111111112,0.7666666666666666,0.0653007151607996
0.6333333333333333,0.7666666666666666,0.06620607596102923
0.6555555555555554,0.7666666666666666,0.06534584743654309
0.6777777777777778,0.7666666666666666,0.06279047430839262
0.7,0.7666666666666666,0.0587407120948352
0.7222222222222221,0.7666666666666666,0.053501622702933946
0.7444444444444445,0.7666666666666666,0.0474447469144569
0.7666666666666666,0.7666666666666666,0.04096493816001528
0.788888888888889,0.7666666666666666,0.03443875046682058
0.8111111111111111,0.7666666666666666,0.028190294955749113
0.8333333333333333,0.7666666666666666,0.022468471159216352
0.8555555555555556,0.7666666666666666,0.017437003641971042
0.8777777777777778,0.7666666666666666,0.01317636533265991
0.8999999999999999,0.7666666666666666,0.009694916310541028
0.922222222222222,0.7666666666666666,0.00694567803594542
0.9444444444444446,0.7666666666666666,0.004845104282936558
0.9666666666666668,0.7666666666666666,0.003290815766007102
0.9888888888888889,0.7666666666666666,0.0021762480428801226
1.011111111111111,0.7666666666666666,0.001401226861934533
1.0333333333333332,0.7666666666666666,0.0008784015809013485
1.0555555555555554,0.7666666666666666,0.0005361055542664001
1.077777777777778,0.7666666666666666,0.00031854198966309636
1.1,0.7666666666666666,0.0001842585677266666

-1.1,0.788888888888889,7.805024851800164e-11
-1.077777777777778,0.788888888888889,1.3325798497961406e-10
-1.0555555555555556,0.788888888888889,2.2098143560732064e-10
-1.0333333333333334,0.788888888888889,3.55927821476115e-10
-1.0111111111111113,0.788888888888889,5.568159655997904e-10
-0.9888888888888889,0.788888888888889,8.460675128958148e-10
-0.9666666666666668,0.788888888888889,1.248653551880658e-09
-0.9444444444444445,0.788888888888889,1.789874133577184e-09
-0.9222222222222223,0.788888888888889,2.491991890082826e-09
-0.9000000000000001,0.788888888888889,3.3698793747931893e-09
-0.8777777777777779,0.788888888888889,4.426145487521185e-09
-0.8555555555555556,0.788888888888889,5.646516662555651e-09
-0.8333333333333335,0.788888888888889,6.996472693194556e-09
-0.8111111111111111,0.788888888888889,8.420178044287626e-09
-0.788888888888889,0.788888888888889,9.842535956052566e-09
-0.7666666666666667,0.788888888888889,1.1174712336657928e-08
-0.7444444444444445,0.788888888888889,1.2322797320625769e-08
-0.7222222222222223,0.788888888888889,1.3198539478148393e-08
-0.7000000000000001,0.788888888888889,1.3730491115625343e-08
-0.6777777777777778,0.788888888888889,1.3873623497001794e-08
-0.6555555555555557,0.788888888888889,1.3615619038138747e-08
-0.6333333333333334,0.788888888888889,1.2978621178624012e-08
-0.6111111111111112,0.788888888888889,1.2016097206159418e-08
-0.5888888888888889,0.788888888888889,1.0805430368168199e-08
-0.5666666666666668,0.788888888888889,9.437664451634022e-09
-0.5444444444444445,0.788888888888889,8.006282661611544e-09
-0.5222222222222223,0.788888888888889,6.596922235646405e-09
-0.5000000000000001,0.788888888888889,5.2795397430274e-09
-0.47777777777777786,0.788888888888889,4.103886049011434e-09
-0.4555555555555556,0.788888888888889,3.098414160313472e-09
-0.43333333333333335,0.788888888888889,2.2721096460849693e-09
-0.4111111111111112,0.788888888888889,1.6183271025809326e-09
-0.38888888888888895,0.788888888888889,1.1195817981830909e-09
-0.3666666666666667,0.788888888888889,7.52353154770387e-10
-0.34444444444444455,0.788888888888889,4.912303782211213e-10
-0.3222222222222223,0.788888888888889,3.1209157385293835e-10
-0.30000000000000004,0.788888888888889,1.9442681240293107e-10
-0.2777777777777778,0.788888888888889,1.2348990084265856e-10
-0.25555555555555565,0.788888888888889,9.406820032993865e-11
-0.2333333333333334,0.788888888888889,1.2029591651236798e-10
-0.21111111111111114,0.788888888888889,2.625320045975274e-10
-0.188888888888889,0.788888888888889,6.984971623331843e-10
-0.16666666666666674,0.788888888888889,1.904096294251995e-09
-0.1444444444444445,0.788888888888889,5.0962088143182e-09
-0.12222222222222223,0.788888888888889,1.3279195227070222e-08
-0.10000000000000009,0.788888888888889,3.363329455823228e-08
-0.07777777777777772,0.788888888888889,8.277744158949294e-08
-0.05555555555555558,0.788888888888889,1.9796015638663474e-07
-0.03333333333333344,0.788888888888889,4.6000795751486374e-07
-0.011111111111111072,0.788888888888889,1.0386695359933537e-06
0.011111111111111072,0.788888888888889,2.2788608244948126e-06
0.033333333333333215,0.788888888888889,4.858374811619413e-06
0.05555555555555558,0.788888888888889,1.0064726206166152e-05
0.07777777777777772,0.788888888888889,2.0260774823659788e-05
0.09999999999999987,0.788888888888889,3.963320100195483e-05
0.12222222222222223,0.788888888888889,7.533861482178486e-05
0.14444444444444438,0.788888888888889,0.0001391676699543601
0.16666666666666652,0.788888888888889,0.0002498208574467109
0.18888888888888888,0.788888888888889,0.00043580934028333976
0.21111111111111103,0.788888888888889,0.0007388398107429516
0.2333333333333334,0.788888888888889,0.001217303613338565
0.25555555555555554,0.788888888888889,0.0019491798044785165
0.2777777777777777,0.788888888888889,0.003033327641474273
0.30000000000000004,0.788888888888889,0.004587877315453349
0.3222222222222222,0.788888888888889,0.006744356581857625
0.34444444444444433,0.788888888888889,0.009636454847972863
0.3666666666666667,0.788888888888889,0.013383030591221416
0.38888888888888884,0.788888888888889,0.018066125886594037
0.411111111111111,0.788888888888889,0.023706232661698894
0.43333333333333335,0.788888888888889,0.0302385644370174
0.4555555555555555,0.788888888888889,0.037495200587560104
0.47777777777777786,0.788888888888889,0.04519823174806984
0.5,0.788888888888889,0.05296810297756608
0.5222222222222221,0.788888888888889,0.0603491490434375
0.5444444444444445,0.788888888888889,0.06685113110158532
0.5666666666666667,0.788888888888889,0.07200206109086216
0.5888888888888888,0.788888888888889,0.0754046072724388
0.6111111111111112,0.788888888888889,0.076786764680592
0.6333333333333333,0.788888888888889,0.07603781612064972
0.6555555555555554,0.788888888888889,0.0732229786688906
0.6777777777777778,0.788888888888889,0.06857404788016995
0.7,0.788888888888889,0.06245789753553591
0.7222222222222221,0.788888888888889,0.05532876929425841
0.7444444444444445,0.788888888888889,0.04767293978209516
0.7666666666666666,0.788888888888889,0.039955041378714265
0.788888888888889,0.788888888888889,0.032574039005256655
0.8111111111111111,0.788888888888889,0.02583412757845487
0.8333333333333333,0.788888888888889,0.01993241874765731
0.8555555555555556,0.788888888888889,0.014962083490487162
0.8777777777777778,0.788888888888889,0.010927273061057284
0.8999999999999999,0.788888888888889,0.00776498820512764
0.922222222222222,0.788888888888889,0.005369087612606308
0.9444444444444446,0.788888888888889,0.003612534132671547
0.9666666666666668,0.788888888888889,0.002365352668607385
0.9888888888888889,0.788888888888889,0.0015072057273029585
1.011111111111111,0.788888888888889,0.000934676897025622
1.0333333333333332,0.788888888888889,0.000564133399853363
1.0555555555555554,0.788888888888889,0.00033139938934300886
1.077777777777778,0.788888888888889,0.00018949100825503887
1.1,0.788888888888889,0.00010546516530628595

-1.1,0.8111111111111111,3.144053288635e-13
-1.077777777777778,0.8111111111111111,5.440341354626763e-13
-1.0555555555555556,0.8111111111111111,9.14356778444048e-13
-1.0333333333333334,0.8111111111111111,1.4926656856963301e-12
-1.0111111111111113,0.8111111111111111,2.3668593252447165e-12
-0.9888888888888889,0.8111111111111111,3.645469530526288e-12
-0.9666666666666668,0.8111111111111111,5.454024491913401e-12
-0.9444444444444445,0.8111111111111111,7.926464005615373e-12
-0.9222222222222223,0.8111111111111111,1.1190864293743705e-11
-0.9000000000000001,0.8111111111111111,1.5349771519714e-11
-0.8777777777777779,0.8111111111111111,2.0456914913535928e-11
-0.8555555555555556,0.8111111111111111,2.6493716758199585e-11
-0.8333333333333335,0.8111111111111111,3.3350405037444044e-11
-0.8111111111111111,0.8111111111111111,4.081713754572848e-11
-0.788888888888889,0.8111111111111111,4.8589893483404247e-11
-0.7666666666666667,0.8111111111111111,5.629375616859711e-11
-0.7444444444444445,0.8111111111111111,6.35227813241641e-11
-0.7222222222222223,0.8111111111111111,6.989156699757796e-11
-0.7000000000000001,0.8111111111111111,7.508992937018486e-11
-0.6777777777777778,0.8111111111111111,7.892987467355439e-11
-0.6555555555555557,0.8111111111111111,8.137423934240209e-11
-0.6333333333333334,0.8111111111111111,8.253928108184021e-11
-0.6111111111111112,0.8111111111111111,8.266871690150293e-11
-0.5888888888888889,0.8111111111111111,8.208307066229536e-11
-0.5666666666666668,0.8111111111111111,8.111411448144361e-11
-0.5444444444444445,0.8111111111111111,8.003806405400434e-11
-0.5222222222222223,0.8111111111111111,7.902188907483014e-11
-0.5000000000000001,0.8111111111111111,7.809432547190378e-11
-0.47777777777777786,0.8111111111111111,7.714756866776094e-11
-0.4555555555555556,0.8111111111111111,7.596861281989763e-11
-0.43333333333333335,0.8111111111111111,7.429261315329395e-11
-0.4111111111111112,0.8111111111111111,7.186628708124444e-11
-0.38888888888888895,0.8111111111111111,6.850874922882464e-11
-0.3666666666666667,0.8111111111111111,6.416188483954813e-11
-0.34444444444444455,0.8111111111111111,5.893593812921144e-11
-0.3222222222222223,0.8111111111111111,5.3189509654629115e-11
-0.30000000000000004,0.8111111111111111,4.7770353252680785e-11
-0.2777777777777778,0.8111111111111111,4.4779696884181556e-11
-0.25555555555555565,0.8111111111111111,4.9863258692615235e-11
-0.2333333333333334,0.8111111111111111,7.872685097167755e-11
-0.21111111111111114,0.8111111111111111,1.7491302836641026e-10
-0.188888888888889,0.8111111111111111,4.565862717061458e-10
-0.16666666666666674,0.8111111111111111,1.235540493659315e-09
-0.1444444444444445,0.8111111111111111,3.3098946649338876e-09
-0.12222222222222223,0.8111111111111111,8.659992932006279e-09
-0.10000000000000009,0.8111111111111111,2.204716180937001e-08
-0.07777777777777772,0.8111111111111111,5.456095333465424e-08
-0.05555555555555558,0.8111111111111111,1.312154214828565e-07
-0.03333333333333344,0.8111111111111111,3.0663814831773366e-07
-0.011111111111111072,0.8111111111111111,6.962954510685509e-07
0.011111111111111072,0.8111111111111111,1.5363178867597624e-06
0.033333333333333215,0.8111111111111111,3.2937058727128494e-06
0.05555555555555558,0.8111111111111111,6.861223443483243e-06
0.07777777777777772,0.8111111111111111,1.3887645549976254e-05
0.09999999999999987,0.8111111111111111,2.7312639552237895e-05
0.12222222222222223,0.8111111111111111,5.219209806571612e-05
0.14444444444444438,0.8111111111111111,9.690591270193331e-05
0.16666666666666652,0.8111111111111111,0.00017482317632632984
0.18888888888888888,0.8111111111111111,0.0003064432664358899
0.21111111111111103,0.8111111111111111,0.0005219188838344104
0.2333333333333334,0.8111111111111111,0.000863689552560407
0.25555555555555554,0.8111111111111111,0.0013887187559823747
0.2777777777777777,0.8111111111111111,0.0021695693854197
0.30000000000000004,0.8111111111111111,0.003293338756802084
0.3222222222222222,0.8111111111111111,0.004857404604840287
0.34444444444444433,0.8111111111111111,0.006961117347137969
0.3666666666666667,0.8111111111111111,0.009693098136640044
0.38888888888888884,0.8111111111111111,0.013114683829529643
0.411111111111111,0.8111111111111111,0.01724120387150007
0.43333333333333335,0.8111111111111111,0.02202395418981808
0.4555555555555555,0.8111111111111111,0.02733661685521918
0.47777777777777786,0.8111111111111111,0.0329700983873979
0.5,0.8111111111111111,0.038639046803121635
0.5222222222222221,0.8111111111111111,0.044001589756519424
0.5444444444444445,0.8111111111111111,0.048691337267421565
0.5666666666666667,0.8111111111111111,0.05235792603503671
0.5888888888888888,0.8111111111111111,0.054710043646031076
0.6111111111111112,0.8111111111111111,0.05555364397131097
0.6333333333333333,0.8111111111111111,0.054818400770291535
0.6555555555555554,0.8111111111111111,0.05256739349434106
0.6777777777777778,0.8111111111111111,0.04898817394254357
0.7,0.8111111111111111,0.04436696811614575
0.7222222222222221,0.8111111111111111,0.03905093454396247
0.7444444444444445,0.8111111111111111,0.0334053715730014
0.7666666666666666,0.8111111111111111,0.027773136464512523
0.788888888888889,0.8111111111111111,0.02244235293390346
0.8111111111111111,0.8111111111111111,0.01762618506993028
0.8333333333333333,0.8111111111111111,0.013455719715557951
0.8555555555555556,0.8111111111111111,0.009984514475695783
0.8777777777777778,0.8111111111111111,0.007201644526407239
0.8999999999999999,0.8111111111111111,0.005049344168449876
0.922222222222222,0.8111111111111111,0.003441527406837078
0.9444444444444446,0.8111111111111111,0.0022803179466983478
0.9666666666666668,0.8111111111111111,0.001468868704665344
0.9888888888888889,0.8111111111111111,0.0009198774303459195
1.011111111111111,0.8111111111111111,0.0005600836409691723
1.0333333333333332,0.8111111111111111,0.0003315650723758695
1.0555555555555554,0.8111111111111111,0.00019085130105791405
1.077777777777778,0.8111111111111111,0.00010681934032772985
1.1,0.8111111111111111,5.813684441891122e-05

-1.1,0.8333333333333333,5.700538479869944e-15
-1.077777777777778,0.8333333333333333,1.3828568232615186e-14
-1.0555555555555556,0.8333333333333333,3.2799636976563364e-14
-1.0333333333333334,0.8333333333333333,7.593029897831563e-14
-1.0111111111111113,0.8333333333333333,1.7132969866686785e-13
-0.9888888888888889,0.8333333333333333,3.7643660093928874e-13
-0.9666666666666668,0.8333333333333333,8.04784676224298e-13
-0.9444444444444445,0.8333333333333333,1.673286705464239e-12
-0.9222222222222223,0.8333333333333333,3.3822203348835925e-12
-0.9000000000000001,0.8333333333333333,6.6444453464986646e-12
-0.8777777777777779,0.8333333333333333,1.2684070710805505e-11
-0.8555555555555556,0.8333333333333333,2.352574058279097e-11
-0.8333333333333335,0.8333333333333333,4.2390772389127126e-11
-0.8111111111111111,0.8333333333333333,7.420163306483229e-11
-0.788888888888889,0.8333333333333333,1.261679379185535e-10
-0.7666666666666667,0.8333333333333333,2.0838349747050445e-10
-0.7444444444444445,0.8333333333333333,3.343074688178753e-10
-0.7222222222222223,0.8333333333333333,5.209427190124854e-10
-0.7000000000000001,0.8333333333333333,7.884784817706027e-10
-0.6777777777777778,0.8333333333333333,1.1591564537238508e-09
-0.6555555555555557,0.8333333333333333,1.6551754556547562e-09
-0.6333333333333334,0.8333333333333333,2.2955881325772058e-09
-0.6111111111111112,0.8333333333333333,3.0923637684651543e-09
-0.5888888888888889,0.8333333333333333,4.046065872930938e-09
-0.5666666666666668,0.8333333333333333,5.141862408581147e-09
-0.5444444444444445,0.8333333333333333,6.346768120630402e-09
-0.5222222222222223,0.8333333333333333,7.609027829470593e-09
-0.5000000000000001,0.8333333333333333,8.860329019048181e-09
-0.47777777777777786,0.8333333333333333,1.0021079410937157e-08
-0.4555555555555556,0.8333333333333333,1.1008370169713289e-08
-0.43333333333333335,0.8333333333333333,1.1745603531189701e-08
-0.4111111111111112,0.8333333333333333,1.2172264991141835e-08
-0.38888888888888895,0.8333333333333333,1.2252119292794161e-08
-0.3666666666666667,0.8333333333333333,1.1978293211714456e-08
-0.34444444444444455,0.8333333333333333,1.1374261082445176e-08
-0.3222222222222223,0.8333333333333333,1.0490551752459605e-08
-0.30000000000000004,0.8333333333333333,9.3978618782525e-09
-0.2777777777777778,0.8333333333333333,8.178006438050038e-09
-0.25555555555555565,0.8333333333333333,6.9146731082659805e-09
-0.2333333333333334,0.8333333333333333,5.6863896372669935e-09
-0.21111111111111114,0.8333333333333333,4.564954106304247e-09
-0.188888888888889,0.8333333333333333,3.625003158558635e-09
-0.16666666666666674,0.8333333333333333,2.976958217654062e-09
-0.1444444444444445,0.8333333333333333,2.8516089762318915e-09
-0.12222222222222223,0.8333333333333333,3.800823396295304e-09
-0.10000000000000009,0.8333333333333333,7.1563051108908975e-09
-0.07777777777777772,0.8333333333333333,1.6046040707819515e-08
-0.05555555555555558,0.8333333333333333,3.7574916316735626e-08
-0.03333333333333344,0.8333333333333333,8.73454332538349e-08
-0.011111111111111072,0.8333333333333333,1.9849952551173655e-07
0.011111111111111072,0.8333333333333333,4.3914161028956157e-07
0.033333333333333215,0.8333333333333333,9.446400329511372e-07
0.05555555555555558,0.8333333333333333,1.9751559690954276e-06
0.07777777777777772,0.8333333333333333,4.0138889377463154e-06
0.09999999999999987,0.8333333333333333,7.927579207156974e-06
0.12222222222222223,0.8333333333333333,1.5216570900752341e-05
0.14444444444444438,0.8333333333333333,2.838479325626803e-05
0.16666666666666652,0.8333333333333333,5.1456457823366196e-05
0.18888888888888888,0.8333333333333333,9.065088835970808e-05
0.21111111111111103,0.8333333333333333,0.00015519414982929726
0.2333333333333334,0.8333333333333333,0.0002581921667155615
0.25555555555555554,0.8333333333333333,0.0004174157227301978
0.2777777777777777,0.8333333333333333,0.0006557622845879358
0.30000000000000004,0.8333333333333333,0.001001083046651806
0.3222222222222222,0.8333333333333333,0.0014850267066676714
0.34444444444444433,0.8333333333333333,0.002140590819640013
0.3666666666666667,0.8333333333333333,0.0029982190186209428
0.38888888888888884,0.8333333333333333,0.004080550316510981
0.411111111111111,0.8333333333333333,0.005396292942246668
0.43333333333333335,0.8333333333333333,0.006934094201092794
0.4555555555555555,0.8333333333333333,0.008657605119091107
0.47777777777777786,0.8333333333333333,0.010503071966366616
0.5,0.8333333333333333,0.012380622961257862
0.5222222222222221,0.8333333333333333,0.014179915532423527
0.5444444444444445,0.8333333333333333,0.015780019155796392
0.5666666666666667,0.8333333333333333,0.017062483301806167
0.5888888888888888,0.8333333333333333,0.017925704310446794
0.6111111111111112,0.8333333333333333,0.01829819659336861
0.6333333333333333,0.8333333333333333,0.018148367790748104
0.6555555555555554,0.8333333333333333,0.01748894378215868
0.6777777777777778,0.8333333333333333,0.016375183724173695
0.7,0.8333333333333333,0.014897232427237199
0.7222222222222221,0.8333333333333333,0.01316807842474507
0.7444444444444445,0.8333333333333333,0.011309347914611275
0.7666666666666666,0.8333333333333333,0.009437400697044756
0.788888888888889,0.8333333333333333,0.007651887710725095
0.8111111111111111,0.8333333333333333,0.006028207805763132
0.8333333333333333,0.8333333333333333,0.00461438393853961
0.8555555555555556,0.8333333333333333,0.0034320054039538132
0.8777777777777778,0.8333333333333333,0.002480242549650048
0.8999999999999999,0.8333333333333333,0.0017416301254463743
0.922222222222222,0.8333333333333333,0.0011883307075590736
0.9444444444444446,0.8333333333333333,0.0007878486101925666
0.9666666666666668,0.8333333333333333,0.0005075480355981342
0.9888888888888889,0.8333333333333333,0.00031772086942209623
1.011111111111111,0.8333333333333333,0.00019326547041108774
1.0333333333333332,0.8333333333333333,0.0001142375529503647
1.0555555555555554,0.8333333333333333,6.561697794555042e-05
1.077777777777778,0.8333333333333333,3.662548093772691e-05
1.1,0.8333333333333333,1.9866335269194676e-05

-1.1,0.8555555555555556,2.448963439929963e-13
-1.077777777777778,0.8555555555555556,6.165448459404566e-13
-1.0555555555555556,0.8555555555555556,1.5076157810360195e-12
-1.0333333333333334,0.8555555555555556,3.580637045729892e-12
-1.0111111111111113,0.8555555555555556,8.259876264176143e-12
-0.9888888888888889,0.8555555555555556,1.8506759961496326e-11
-0.9666666666666668,0.8555555555555556,4.0274564093396e-11
-0.9444444444444445,0.8555555555555556,8.512848576637416e-11
-0.9222222222222223,0.8555555555555556,1.74768262900405e-10
-0.9000000000000001,0.8555555555555556,3.4849281691746554e-10
-0.8777777777777779,0.8555555555555556,6.749454770102993e-10
-0.8555555555555556,0.8555555555555556,1.269659160168372e-09
-0.8333333333333335,0.8555555555555556,2.3197928593110308e-09
-0.8111111111111111,0.8555555555555556,4.116753486068666e-09
-0.788888888888889,0.8555555555555556,7.095844898051205e-09
-0.7666666666666667,0.8555555555555556,1.187946721982529e-08
-0.7444444444444445,0.8555555555555556,1.931672113092168e-08
-0.7222222222222223,0.8555555555555556,3.050798005582549e-08
-0.7000000000000001,0.8555555555555556,4.679905618321417e-08
-0.6777777777777778,0.8555555555555556,6.972753820638198e-08
-0.6555555555555557,0.8555555555555556,1.0090557628346715e-07
-0.6333333333333334,0.8555555555555556,1.418304885077728e-07
-0.6111111111111112,0.8555555555555556,1.936277627016491e-07
-0.5888888888888889,0.8555555555555556,2.567492909665989e-07
-0.5666666666666668,0.8555555555555556,3.3066975638076455e-07
-0.5444444444444445,0.8555555555555556,4.136407289651337e-07
-0.5222222222222223,0.8555555555555556,5.025690169795628e-07
-0.5000000000000001,0.8555555555555556,5.93077877125627e-07
-0.47777777777777786,0.8555555555555556,6.797846199737776e-07
-0.4555555555555556,0.8555555555555556,7.567885306140217e-07
-0.43333333333333335,0.8555555555555556,8.183165705485876e-07
-0.4111111111111112,0.8555555555555556,8.594324478848333e-07
-0.38888888888888895,0.8555555555555556,8.766893774842169e-07
-0.3666666666666667,0.8555555555555556,8.686070295106672e-07
-0.34444444444444455,0.8555555555555556,8.358811539836588e-07
-0.3222222222222223,0.8555555555555556,7.812847195620463e-07
-0.30000000000000004,0.8555555555555556,7.092800521052638e-07
-0.2777777777777778,0.8555555555555556,6.254172228970072e-07
-0.25555555555555565,0.8555555555555556,5.356311294256817e-07
-0.2333333333333334,0.8555555555555556,4.455602193464108e-07
-0.21111111111111114,0.8555555555555556,3.5999323875600605e-07
-0.188888888888889,0.8555555555555556,2.8251365523665437e-07
-0.16666666666666674,0.8555555555555556,2.1536614205003157e-07
-0.1444444444444445,0.8555555555555556,1.5952845178288166e-07
-0.12222222222222223,0.8555555555555556,1.1494587214139941e-07
-0.10000000000000009,0.8555555555555556,8.088146860378553e-08
-0.07777777777777772,0.8555555555555556,5.635796326052159e-08
-0.05555555555555558,0.8555555555555556,4.0720905947289875e-08
-0.03333333333333344,0.8555555555555556,3.4446352606390856e-08
-0.011111111111111072,0.8555555555555556,4.046620968114003e-08
0.011111111111111072,0.8555555555555556,6.651763637381665e-08
0.033333333333333215,0.8555555555555556,1.2937469780359026e-07
0.05555555555555558,0.8555555555555556,2.6232525417634054e-07
0.07777777777777772,0.8555555555555556,5.279270609948429e-07
0.09999999999999987,0.8555555555555556,1.0388717030472433e-06
0.12222222222222223,0.8555555555555556,1.9905569253081573e-06
0.14444444444444438,0.8555555555555556,3.709414062334807e-06
0.16666666666666652,0.8555555555555556,6.720661495226974e-06
0.18888888888888888,0.8555555555555556,1.1837284619057584e-05
0.21111111111111103,0.8555555555555556,2.026794257155256e-05
0.2333333333333334,0.8555555555555556,3.37346246922513e-05
0.25555555555555554,0.8555555555555556,5.458125401941552e-05
0.2777777777777777,0.8555555555555556,8.584312381025179e-05
0.30000000000000004,0.8555555555555556,0.00013123652064451444
0.3222222222222222,0.8555555555555556,0.00019502203717469157
0.34444444444444433,0.8555555555555556,0.0002816987022634572
0.3666666666666667,0.8555555555555556,0.00039550356402239
0.38888888888888884,0.8555555555555556,0.0005397248890307219
0.411111111111111,0.8555555555555556,0.0007158845367464726
0.43333333333333335,0.8555555555555556,0.0009228985471852379
0.4555555555555555,0.8555555555555556,0.0011563713654166262
0.47777777777777786,0.8555555555555556,0.0014082022921925617
0.5,0.8555555555555556,0.0016666681633482187
0.5222222222222221,0.8555555555555556,0.0019170865495488525
0.5444444444444445,0.8555555555555556,0.0021430634068122867
0.5666666666666667,0.8555555555555556,0.0023282060838488257
0.5888888888888888,0.8555555555555556,0.0024580655886602886
0.6111111111111112,0.8555555555555556,0.0025219931693369765
0.6333333333333333,0.8555555555555556,0.0025145813753475526
0.6555555555555554,0.8555555555555556,0.0024364192562537483
0.6777777777777778,0.8555555555555556,0.002294015414349721
0.7,0.8555555555555556,0.0020989027811200685
0.7222222222222221,0.8555555555555556,0.0018660959749943102
0.7444444444444445,0.8555555555555556,0.0016121875290249605
0.7666666666666666,0.8555555555555556,0.001353417006689347
0.788888888888889,0.8555555555555556,0.0011040203014603654
0.8111111111111111,0.8555555555555556,0.0008750785258056489
0.8333333333333333,0.8555555555555556,0.0006739645071764943
0.8555555555555556,0.8555555555555556,0.0005043626008842339
0.8777777777777778,0.8555555555555556,0.0003667420587406952
0.8999999999999999,0.8555555555555556,0.0002591117020108564
0.922222222222222,0.8555555555555556,0.00017787651186817465
0.9444444444444446,0.8555555555555556,0.00011864585972424129
0.9666666666666668,0.8555555555555556,7.68929368878554e-05
0.9888888888888889,0.8555555555555556,4.8419243183086046e-05
1.011111111111111,0.8555555555555556,2.9624114554955877e-05
1.0333333333333332,0.8555555555555556,1.7610313170170927e-05
1.0555555555555554,0.8555555555555556,1.0171427910817875e-05
1.077777777777778,0.8555555555555556,5.708067295424373e-06
1.1,0.8555555555555556,3.1123474030863007e-06

-1.1,0.8777777777777778,4.112605183038241e-12
-1.077777777777778,0.8777777777777778,1.0492852202281724e-11
-1.0555555555555556,0.8777777777777778,2.600241525540954e-11
-1.0333333333333334,0.8777777777777778,6.258603239221481e-11
-1.0111111111111113,0.8777777777777778,1.4631361760925962e-10
-0.9888888888888889,0.8777777777777778,3.3222757264878704e-10
-0.9666666666666668,0.8777777777777778,7.327067538935375e-10
-0.9444444444444445,0.8777777777777778,1.5695252732661291e-09
-0.9222222222222223,0.8777777777777778,3.2655025615530798e-09
-0.9000000000000001,0.8777777777777778,6.5989576488291505e-09
-0.8777777777777779,0.8777777777777778,1.295222112969487e-08
-0.8555555555555556,0.8777777777777778,2.4692027761226024e-08
-0.8333333333333335,0.8777777777777778,4.572069880797432e-08
-0.8111111111111111,0.8777777777777778,8.222664292507627e-08
-0.788888888888889,0.8777777777777778,1.436335374467529e-07
-0.7666666666666667,0.8777777777777778,2.4369282938013576e-07
-0.7444444444444445,0.8777777777777778,4.015810778460042e-07
-0.7222222222222223,0.8777777777777778,6.427577601123074e-07
-0.7000000000000001,0.8777777777777778,9.992289617186283e-07
-0.6777777777777778,0.8777777777777778,1.5087813064626829e-06
-0.6555555555555557,0.8777777777777778,2.2127440057115435e-06
-0.6333333333333334,0.8777777777777778,3.1519523847808358e-06
-0.6111111111111112,0.8777777777777778,4.360855741462441e-06
-0.5888888888888889,0.8777777777777778,5.860131874609834e-06
-0.5666666666666668,0.8777777777777778,7.648682883292147e-06
-0.5444444444444445,0.8777777777777778,9.69637756800452e-06
-0.5222222222222223,0.8777777777777778,1.1939220634432364e-05
-0.5000000000000001,0.8777777777777778,1.4278613386545703e-05
-0.47777777777777786,0.8777777777777778,1.658592465609812e-05
-0.4555555555555556,0.8777777777777778,1.871272083766488e-05
-0.43333333333333335,0.8777777777777778,2.0505850467427156e-05
-0.4111111111111112,0.8777777777777778,2.182540093023401e-05
-0.38888888888888895,0.8777777777777778,2.256265857658132e-05
-0.3666666666666667,0.8777777777777778,2.2654887490808444e-05
-0.34444444444444455,0.8777777777777778,2.209414219504541e-05
-0.3222222222222223,0.8777777777777778,2.0928397561243732e-05
-0.30000000000000004,0.8777777777777778,1.9254773116713968e-05
-0.2777777777777778,0.8777777777777778,1.7206178799771654e-05
-0.25555555555555565,0.8777777777777778,1.4933928069838106e-05
-0.2333333333333334,0.8777777777777778,1.2589465096324339e-05
-0.21111111111111114,0.8777777777777778,1.0308230154848667e-05
-0.188888888888889,0.8777777777777778,8.19793674594466e-06
-0.16666666666666674,0.8777777777777778,6.332405647030556e-06
-0.1444444444444445,0.8777777777777778,4.750910916019746e-06
-0.12222222222222223,0.8777777777777778,3.4620239745817198e-06
-0.10000000000000009,0.8777777777777778,2.4503717267887177e-06
-0.07777777777777772,0.8777777777777778,1.6845963381870717e-06
-0.05555555555555558,0.8777777777777778,1.1250435659820991e-06
-0.03333333333333344,0.8777777777777778,7.301692639822888e-07
-0.011111111111111072,0.8777777777777778,4.611820085898858e-07
0.011111111111111072,0.8777777777777778,2.8490733832088806e-07
0.033333333333333215,0.8777777777777778,1.7519448028913885e-07
0.05555555555555558,0.8777777777777778,1.1337397488714598e-07
0.07777777777777772,0.8777777777777778,8.83387171968972e-08
0.09999999999999987,0.8777777777777778,9.680339256179279e-08
0.12222222222222223,0.8777777777777778,1.442356578121488e-07
0.14444444444444438,0.8777777777777778,2.468648341853478e-07
0.16666666666666652,0.8777777777777778,4.350524393712428e-07
0.18888888888888888,0.8777777777777778,7.581222455899526e-07
0.21111111111111103,0.8777777777777778,1.2904525280161471e-06
0.2333333333333334,0.8777777777777778,2.1381949690249697e-06
0.25555555555555554,0.8777777777777778,3.4454038100148474e-06
0.2777777777777777,0.8777777777777778,5.3976995492135505e-06
0.30000000000000004,0.8777777777777778,8.221002075238344e-06
0.3222222222222222,0.8777777777777778,1.2172579531215986e-05
0.34444444444444433,0.8777777777777778,1.752194839871323e-05
0.3666666666666667,0.8777777777777778,2.4520272355077285e-05
0.38888888888888884,0.8777777777777778,3.335894536448757e-05
0.411111111111111,0.8777777777777778,4.412085592532864e-05
0.43333333333333335,0.8777777777777778,5.673093739067429e-05
0.4555555555555555,0.8777777777777778,7.091523648341826e-05
0.47777777777777786,0.8777777777777778,8.61789507569327e-05
0.5,0.8777777777777778,0.00010181288225460698
0.5222222222222221,0.8777777777777778,0.00011693414465374362
0.5444444444444445,0.8777777777777778,0.00013056104613949306
0.5666666666666667,0.8777777777777778,0.00014171491738945317
0.5888888888888888,0.8777777777777778,0.00014953492302867606
0.6111111111111112,0.8777777777777778,0.00015338741940153802
0.6333333333333333,0.8777777777777778,0.00015295065559772108
0.6555555555555554,0.8777777777777778,0.00014825912783060196
0.6777777777777778,0.8777777777777778,0.0001396991091975428
0.7,0.8777777777777778,0.00012795615236763615
0.7222222222222221,0.8777777777777778,0.00011392445858861987
0.7444444444444445,0.8777777777777778,9.859472782308127e-05
0.7666666666666666,0.8777777777777778,8.293994699008741e-05
0.788888888888889,0.8777777777777778,6.781712804980507e-05
0.8111111111111111,0.8777777777777778,5.3898007269944396e-05
0.8333333333333333,0.8777777777777778,4.163472388082766e-05
0.8555555555555556,0.8777777777777778,3.125937307970852e-05
0.8777777777777778,0.8777777777777778,2.281068559233166e-05
0.8999999999999999,0.8777777777777778,1.617788819118053e-05
0.922222222222222,0.8777777777777778,1.1151228107246595e-05
0.9444444444444446,0.8777777777777778,7.4702130815979015e-06
0.9666666666666668,0.8777777777777778,4.863454407104422e-06
0.9888888888888889,0.8777777777777778,3.0771634215133953e-06
1.011111111111111,0.8777777777777778,1.8920934074046039e-06
1.0333333333333332,0.8777777777777778,1.130611794991519e-06
1.0555555555555554,0.8777777777777778,6.565324757350494e-07
1.077777777777778,0.8777777777777778,3.704791189753514e-07
1.1,0.8777777777777778,2.0315586960350777e-07

-1.1,0.8999999999999999,2.484056603801351e-11
-1.077777777777778,0.8999999999999999,6.422913427912015e-11
-1.0555555555555556,0.8999999999999999,1.6130441178725816e-10
-1.0333333333333334,0.8999999999999999,3.9346310981129477e-10
-1.0111111111111113,0.8999999999999999,9.321920426937276e-10
-0.9888888888888889,0.8999999999999999,2.1451139125536287e-09
-0.9666666666666668,0.8999999999999999,4.79445144411772e-09
-0.9444444444444445,0.8999999999999999,1.0408091142572199e-08
-0.9222222222222223,0.8999999999999999,2.1945568995307442e-08
-0.9000000000000001,0.8999999999999999,4.4943428697737585e-08
-0.8777777777777779,0.8999999999999999,8.93982781182048e-08
-0.8555555555555556,0.8999999999999999,1.7271724565353368e-07
-0.8333333333333335,0.8999999999999999,3.2410508891883257e-07
-0.8111111111111111,0.8999999999999999,5.907171688482808e-07
-0.788888888888889,0.8999999999999999,1.0457236591072182e-06
-0.7666666666666667,0.8999999999999999,1.7980338812895067e-06
-0.7444444444444445,0.8999999999999999,3.0027723298673086e-06
-0.7222222222222223,0.8999999999999999,4.87069052659646e-06
-0.7000000000000001,0.8999999999999999,7.673654900978212e-06
-0.6777777777777778,0.8999999999999999,1.1742419433335032e-05
-0.6555555555555557,0.8999999999999999,1.7452454356329265e-05
-0.6333333333333334,0.8999999999999999,2.5194110483442978e-05
-0.6111111111111112,0.8999999999999999,3.532524195026903e-05
-0.5888888888888889,0.8999999999999999,4.810772919373119e-05
-0.5666666666666668,0.8999999999999999,6.363384517851405e-05
-0.5444444444444445,0.8999999999999999,8.17532588013492e-05
-0.5222222222222223,0.8999999999999999,0.00010201536234843074
-0.5000000000000001,0.8999999999999999,0.00012364304059855248
-0.47777777777777786,0.8999999999999999,0.00014555173062030178
-0.4555555555555556,0.8999999999999999,0.00016642120701266464
-0.43333333333333335,0.8999999999999999,0.0001848176987512975
-0.4111111111111112,0.8999999999999999,0.00019935266512658537
-0.38888888888888895,0.8999999999999999,0.00020885464122445688
-0.3666666666666667,0.8999999999999999,0.00021252489596994845
-0.34444444444444455,0.8999999999999999,0.0002100482611806526
-0.3222222222222223,0.8999999999999999,0.00020163780729864043
-0.30000000000000004,0.8999999999999999,0.00018800458391931844
-0.2777777777777778,0.8999999999999999,0.00017025838420579677
-0.25555555555555565,0.8999999999999999,0.0001497587386675202
-0.2333333333333334,0.8999999999999999,0.0001279438563380713
-0.21111111111111114,0.8999999999999999,0.0001061671835890741
-0.188888888888889,0.8999999999999999,8.556669414776871e-05
-0.16666666666666674,0.8999999999999999,6.698272437983796e-05
-0.1444444444444445,0.8999999999999999,5.092891919050938e-05
-0.12222222222222223,0.8999999999999999,3.761055244923988e-05
-0.10000000000000009,0.8999999999999999,2.697730589999712e-05
-0.07777777777777772,0.8999999999999999,1.8794513433111676e-05
-0.05555555555555558,0.8999999999999999,1.2717664701157789e-05
-0.03333333333333344,0.8999999999999999,8.358491021838893e-06
-0.011111111111111072,0.8999999999999999,5.335734684798468e-06
0.011111111111111072,0.8999999999999999,3.3083553368744456e-06
0.033333333333333215,0.8999999999999999,1.992517328769501e-06
0.05555555555555558,0.8999999999999999,1.1658348443291868e-06
0.07777777777777772,0.8999999999999999,6.630965688056018e-07
0.09999999999999987,0.8999999999999999,3.674047437165144e-07
0.12222222222222223,0.8999999999999999,1.9979641532723304e-07
0.14444444444444438,0.8999999999999999,1.0936923093950226e-07
0.16666666666666652,0.8999999999999999,6.498600593216719e-08
0.18888888888888888,0.8999999999999999,4.8918450082959875e-08
0.21111111111111103,0.8999999999999999,5.233708088380914e-08
0.2333333333333334,0.8999999999999999,7.232063276442291e-08
0.25555555555555554,0.8999999999999999,1.0997738948534431e-07
0.2777777777777777,0.8999999999999999,1.6927885837860721e-07
0.30000000000000004,0.8999999999999999,2.5625673202228183e-07
0.3222222222222222,0.8999999999999999,3.7828181889093096e-07
0.34444444444444433,0.8999999999999999,5.43220313067398e-07
0.3666666666666667,0.8999999999999999,7.583496979852897e-07
0.38888888888888884,0.8999999999999999,1.029016287855653e-06
0.411111111111111,0.8999999999999999,1.3571258045869543e-06
0.43333333333333335,0.8999999999999999,1.7396648486048396e-06
0.4555555555555555,0.8999999999999999,2.167532875876041e-06
0.47777777777777786,0.8999999999999999,2.6249953850374e-06
0.5,0.8999999999999999,3.090027905672567e-06
0.5222222222222221,0.8999999999999999,3.535699630239698e-06
0.5444444444444445,0.8999999999999999,3.932559022927984e-06
0.5666666666666667,0.8999999999999999,4.251767831554336e-06
0.5888888888888888,0.8999999999999999,4.468536747140381e-06
0.6111111111111112,0.8999999999999999,4.565299670999397e-06
0.6333333333333333,0.8999999999999999,4.534063602735549e-06
0.6555555555555554,0.8999999999999999,4.377498209820101e-06
0.6777777777777778,0.8999999999999999,4.108559185224597e-06
0.7,0.8999999999999999,3.748719077089675e-06
0.7222222222222221,0.8999999999999999,3.3251404928654187e-06
0.7444444444444445,0.8999999999999999,2.867307086377893e-06
0.7666666666666666,0.8999999999999999,2.4036887188137745e-06
0.788888888888889,0.8999999999999999,1.958953343070621e-06
0.8111111111111111,0.8999999999999999,1.5520766904749958e-06
0.8333333333333333,0.8999999999999999,1.1954905948454242e-06
0.8555555555555556,0.8999999999999999,8.952061502360588e-07
0.8777777777777778,0.8999999999999999,6.51693186830396e-07
0.8999999999999999,0.8999999999999999,4.6121687255289237e-07
0.922222222222222,0.8999999999999999,3.173270315595424e-07
0.9444444444444446,0.8999999999999999,2.1224925859500922e-07
0.9666666666666668,0.8999999999999999,1.3801276598888857e-07
0.9888888888888889,0.8999999999999999,8.724136375181052e-08
1.011111111111111,0.8999999999999999,5.361068049939247e-08
1.0333333333333332,0.8999999999999999,3.202586976007635e-08
1.0555555555555554,0.8999999999999999,1.8597982874494612e-08
1.077777777777778,0.8999999999999999,1.0498811882158291e-08
1.1,0.8999999999999999,5.761261051369692e-09

-1.1,0.922222222222222,5.396538612297598e-11
-1.077777777777778,0.922222222222222,1.4140993178267504e-10
-1.0555555555555556,0.922222222222222,3.5990521006852345e-10
-1.0333333333333334,0.922222222222222,8.896925448537049e-10
-1.0111111111111113,0.922222222222222,2.1361678087351995e-09
-0.9888888888888889,0.922222222222222,4.981663375310272e-09
-0.9666666666666668,0.922222222222222,1.1283841735781745e-08
-0.9444444444444445,0.922222222222222,2.48246532865193e-08
-0.9222222222222223,0.922222222222222,5.304604311663043e-08
-0.9000000000000001,0.922222222222222,1.1009469513340003e-07
-0.8777777777777779,0.922222222222222,2.2193376934075732e-07
-0.8555555555555556,0.922222222222222,4.3453421909439607e-07
-0.8333333333333335,0.922222222222222,8.263578790248081e-07
-0.8111111111111111,0.922222222222222,1.5263564250215635e-06
-0.788888888888889,0.922222222222222,2.7383398267667753e-06
-0.7666666666666667,0.922222222222222,4.771581252316984e-06
-0.7444444444444445,0.922222222222222,8.075713461626929e-06
-0.7222222222222223,0.922222222222222,1.327526122200985e-05
-0.7000000000000001,0.922222222222222,2.1195752856907014e-05
-0.6777777777777778,0.922222222222222,3.2869887318327246e-05
-0.6555555555555557,0.922222222222222,4.95098009702915e-05
-0.6333333333333334,0.922222222222222,7.243154392559894e-05
-0.6111111111111112,0.922222222222222,0.00010292192526940019
-0.5888888888888889,0.922222222222222,0.00014204686640112543
-0.5666666666666668,0.922222222222222,0.00019041405875976642
-0.5444444444444445,0.922222222222222,0.0002479190848075481
-0.5222222222222223,0.922222222222222,0.0003135194630468178
-0.5000000000000001,0.922222222222222,0.00038509036282165476
-0.47777777777777786,0.922222222222222,0.0004594141746254174
-0.4555555555555556,0.922222222222222,0.000532340769463202
-0.43333333333333335,0.922222222222222,0.0005991266834045267
-0.4111111111111112,0.922222222222222,0.0006549244339839547
-0.38888888888888895,0.922222222222222,0.0006953561843079145
-0.3666666666666667,0.922222222222222,0.000717079069865064
-0.34444444444444455,0.922222222222222,0.0007182412904798925
-0.3222222222222223,0.922222222222222,0.000698742705562942
-0.30000000000000004,0.922222222222222,0.0006602490771488321
-0.2777777777777778,0.922222222222222,0.0006059571516065351
-0.25555555555555565,0.922222222222222,0.0005401565228883565
-0.2333333333333334,0.922222222222222,0.0004676715287130867
-0.21111111111111114,0.922222222222222,0.00039328359825952983
-0.188888888888889,0.922222222222222,0.00032122869614896053
-0.16666666666666674,0.922222222222222,0.0002548393167767784
-0.1444444444444445,0.922222222222222,0.00019636411569263134
-0.12222222222222223,0.922222222222222,0.00014696076942269213
-0.10000000000000009,0.922222222222222,0.00010682780499860257
-0.07777777777777772,0.922222222222222,7.542421346179972e-05
-0.05555555555555558,0.922222222222222,5.172266245753942e-05
-0.03333333333333344,0.922222222222222,3.445042258838846e-05
-0.011111111111111072,0.922222222222222,2.228701156307965e-05
0.011111111111111072,0.922222222222222,1.4004020694951673e-05
0.033333333333333215,0.922222222222222,8.546677776219854e-06
0.05555555555555558,0.922222222222222,5.066240631988586e-06
0.07777777777777772,0.922222222222222,2.9168826426616605e-06
0.09999999999999987,0.922222222222222,1.6311709074457822e-06
0.12222222222222223,0.922222222222222,8.860066148647594e-07
0.14444444444444438,0.922222222222222,4.6748275751531007e-07
0.16666666666666652,0.922222222222222,2.396660879193955e-07
0.18888888888888888,0.922222222222222,1.1950599758160488e-07
0.21111111111111103,0.922222222222222,5.816089773542728e-08
0.2333333333333334,0.922222222222222,2.7963074921034914e-08
0.25555555555555554,0.922222222222222,1.38155804027781e-08
0.2777777777777777,0.922222222222222,7.79446944045848e-09
0.30000000000000004,0.922222222222222,5.915897473887803e-09
0.3222222222222222,0.922222222222222,6.280576343503695e-09
0.34444444444444433,0.922222222222222,8.0481583561017e-09
0.3666666666666667,0.922222222222222,1.0886815035426724e-08
0.38888888888888884,0.922222222222222,1.468218869631996e-08
0.411111111111111,0.922222222222222,1.938234496241201e-08
0.43333333333333335,0.922222222222222,2.4913003949922215e-08
0.4555555555555555,0.922222222222222,3.1131171654759487e-08
0.47777777777777786,0.922222222222222,3.7803763761238184e-08
0.5,0.922222222222222,4.4606657698376855e-08
0.5222222222222221,0.922222222222222,5.1142525803787635e-08
0.5444444444444445,0.922222222222222,5.6975230759920055e-08
0.5666666666666667,0.922222222222222,6.167628545318768e-08
0.5888888888888888,0.922222222222222,6.487633758931851e-08
0.6111111111111112,0.922222222222222,6.631299789165676e-08
0.6333333333333333,0.922222222222222,6.586636314179602e-08
0.6555555555555554,0.922222222222222,6.357553616090882e-08
0.6777777777777778,0.922222222222222,5.963297666330911e-08
0.7,0.922222222222222,5.435781102180947e-08
0.7222222222222221,0.922222222222222,4.8153232410456366e-08
0.7444444444444445,0.922222222222222,4.1455868436120584e-08
0.7666666666666666,0.922222222222222,3.468588561671418e-08
0.788888888888889,0.922222222222222,2.8205570005693577e-08
0.8111111111111111,0.922222222222222,2.2291608181080344e-08
0.8333333333333333,0.922222222222222,1.712306071026906e-08
0.8555555555555556,0.922222222222222,1.2783913535984178e-08
0.8777777777777778,0.922222222222222,9.27678544819801e-09
0.8999999999999999,0.922222222222222,6.543213896142378e-09
0.922222222222222,0.922222222222222,4.485936143776948e-09
0.9444444444444446,0.922222222222222,2.9894522226008554e-09
0.9666666666666668,0.922222222222222,1.9364870990007883e-09
0.9888888888888889,0.922222222222222,1.2193534905358771e-09
1.011111111111111,0.922222222222222,7.463522694581723e-10
1.0333333333333332,0.922222222222222,4.4408292255492714e-10
1.0555555555555554,0.922222222222222,2.568600605201236e-10
1.077777777777778,0.922222222222222,1.4442660300510887e-10
1.1,0.922222222222222,7.894437733056239e-11

-1.1,0.9444444444444446,4.216755513296993e-11
-1.077777777777778,0.9444444444444446,1.1197912995622351e-10
-1.0555555555555556,0.9444444444444446,2.8882804002109376e-10
-1.0333333333333334,0.9444444444444446,7.235777675233242e-10
-1.0111111111111113,0.9444444444444446,1.760656654474197e-09
-0.9888888888888889,0.9444444444444446,4.161095924021193e-09
-0.9666666666666668,0.9444444444444446,9.551781503950735e-09
-0.9444444444444445,0.9444444444444446,2.1296323156980634e-08
-0.9222222222222223,0.9444444444444446,4.611778858270877e-08
-0.9000000000000001,0.9444444444444446,9.700093415525764e-08
-0.8777777777777779,0.9444444444444446,1.9816500212180912e-07
-0.8555555555555556,0.9444444444444446,3.932073187471189e-07
-0.8333333333333335,0.9444444444444446,7.578091174517946e-07
-0.8111111111111111,0.9444444444444446,1.4185402281489553e-06
-0.788888888888889,0.9444444444444446,2.5790934801544942e-06
-0.7666666666666667,0.9444444444444446,4.554451772734567e-06
-0.7444444444444445,0.9444444444444446,7.811757061688792e-06
-0.7222222222222223,0.9444444444444446,1.3013824526734875e-05
-0.7000000000000001,0.9444444444444446,2.1057400701058622e-05
-0.6777777777777778,0.9444444444444446,3.3093916982187336e-05
-0.6555555555555557,0.9444444444444446,5.051672433271385e-05
-0.6333333333333334,0.9444444444444446,7.489723538583471e-05
-0.6111111111111112,0.9444444444444446,0.00010785492712344697
-0.5888888888888889,0.9444444444444446,0.00015085433303357822
-0.5666666666666668,0.9444444444444446,0.0002049364388713308
-0.5444444444444445,0.9444444444444446,0.00027041089057248827
-0.5222222222222223,0.9444444444444446,0.0003465554783242304
-0.5000000000000001,0.9444444444444446,0.000431384916208272
-0.47777777777777786,0.9444444444444446,0.0005215557519774113
-0.4555555555555556,0.9444444444444446,0.0006124633706887596
-0.43333333333333335,0.9444444444444446,0.0006985590088898659
-0.4111111111111112,0.9444444444444446,0.0007738729604810066
-0.38888888888888895,0.9444444444444446,0.0008326832794181
-0.3666666666666667,0.9444444444444446,0.0008702291212155804
-0.34444444444444455,0.9444444444444446,0.00088334626622541
-0.3222222222222223,0.9444444444444446,0.0008709073181526413
-0.30000000000000004,0.9444444444444446,0.0008339816577167999
-0.2777777777777778,0.9444444444444446,0.000775683681547109
-0.25555555555555565,0.9444444444444446,0.0007007391919299938
-0.2333333333333334,0.9444444444444446,0.0006148536533150002
-0.21111111111111114,0.9444444444444446,0.0005239992973336199
-0.188888888888889,0.9444444444444446,0.0004337437683379506
-0.16666666666666674,0.9444444444444446,0.0003487220337581092
-0.1444444444444445,0.9444444444444446,0.00027231347127860733
-0.12222222222222223,0.9444444444444446,0.00020653918581774826
-0.10000000000000009,0.9444444444444446,0.0001521526048863124
-0.07777777777777772,0.9444444444444446,0.000108867918665893
-0.05555555555555558,0.9444444444444446,7.56596007580632e-05
-0.03333333333333344,0.9444444444444446,5.1070694912198664e-05
-0.011111111111111072,0.9444444444444446,3.3482901575250493e-05
0.011111111111111072,0.9444444444444446,2.1321512147908265e-05
0.033333333333333215,0.9444444444444446,1.3187319102693338e-05
0.05555555555555558,0.9444444444444446,7.92206909948651e-06
0.07777777777777772,0.9444444444444446,4.6223660777015056e-06
0.09999999999999987,0.9444444444444446,2.619592010369364e-06
0.12222222222222223,0.9444444444444446,1.4419380946193975e-06
0.14444444444444438,0.9444444444444446,7.709093600571202e-07
0.16666666666666652,0.9444444444444446,4.0031710038319494e-07
0.18888888888888888,0.9444444444444446,2.0190655475121505e-07
0.21111111111111103,0.9444444444444446,9.891151795836377e-08
0.2333333333333334,0.9444444444444446,4.7066317275569693e-08
0.25555555555555554,0.9444444444444446,2.1757037417019482e-08
0.2777777777777777,0.9444444444444446,9.775195591311968e-09
0.30000000000000004,0.9444444444444446,4.2759155654676696e-09
0.3222222222222222,0.9444444444444446,1.8319291372989244e-09
0.34444444444444433,0.9444444444444446,7.844886187224092e-10
0.3666666666666667,0.9444444444444446,3.573477197654468e-10
0.38888888888888884,0.9444444444444446,1.9914729172788096e-10
0.411111111111111,0.9444444444444446,1.5591431109758665e-10
0.43333333333333335,0.9444444444444446,1.6206887865907218e-10
0.4555555555555555,0.9444444444444446,1.900571707763299e-10
0.47777777777777786,0.9444444444444446,2.2790085690307186e-10
0.5,0.9444444444444446,2.6957963620731507e-10
0.5222222222222221,0.9444444444444446,3.1113644385086235e-10
0.5444444444444445,0.9444444444444446,3.49275449663729e-10
0.5666666666666667,0.9444444444444446,3.810244812398842e-10
0.5888888888888888,0.9444444444444446,4.0383066574308556e-10
0.6111111111111112,0.9444444444444446,4.1579608947008396e-10
0.6333333333333333,0.9444444444444446,4.159027125141238e-10
0.6555555555555554,0.9444444444444446,4.041432995753839e-10
0.6777777777777778,0.9444444444444446,3.8151823146613495e-10
0.7,0.9444444444444446,3.498937693817911e-10
0.7222222222222221,0.9444444444444446,3.117476547392755e-10
0.7444444444444445,0.9444444444444446,2.6984948262624025e-10
0.7666666666666666,0.9444444444444446,2.2693264028331762e-10
0.788888888888889,0.9444444444444446,1.854108433073868e-10
0.8111111111111111,0.9444444444444446,1.4717773588080711e-10
0.8333333333333333,0.9444444444444446,1.1350740727123098e-10
0.8555555555555556,0.9444444444444446,8.505265876217528e-11
0.8777777777777778,0.9444444444444446,6.192128079217e-11
0.8999999999999999,0.9444444444444446,4.380132893485865e-11
0.922222222222222,0.9444444444444446,3.0104898511155815e-11
0.9444444444444446,0.9444444444444446,2.0104672410135618e-11
0.9666666666666668,0.9444444444444446,1.3045911769545148e-11
0.9888888888888889,0.9444444444444446,8.225784673292564e-12
1.011111111111111,0.9444444444444446,5.039805360466372e-12
1.0333333333333332,0.9444444444444446,3.000488552427018e-12
1.0555555555555554,0.9444444444444446,1.7358827992366772e-12
1.077777777777778,0.9444444444444446,9.75905208642901e-13
1.1,0.9444444444444446,5.331659696071891e-13

-1.1,0.9666666666666668,1.1850887782091934e-11
-1.077777777777778,0.9666666666666668,3.1893603924696035e-11
-1.0555555555555556,0.9666666666666668,8.336810009493728e-11
-1.0333333333333334,0.9666666666666668,2.1166049573779894e-10
-1.0111111111111113,0.9666666666666668,5.219432801103529e-10
-0.9888888888888889,0.9666666666666668,1.2501162743791791e-09
-0.9666666666666668,0.9666666666666668,2.9081788010069776e-09
-0.9444444444444445,0.9666666666666668,6.571059453805697e-09
-0.9222222222222223,0.9666666666666668,1.4420930566046431e-08
-0.9000000000000001,0.9666666666666668,3.073935651362753e-08
-0.8777777777777779,0.9666666666666668,6.364141906334168e-08
-0.8555555555555556,0.9666666666666668,1.2797600088251323e-07
-0.8333333333333335,0.9666666666666668,2.4995441465663647e-07
-0.8111111111111111,0.9666666666666668,4.7417285176701876e-07
-0.788888888888889,0.9666666666666668,8.736875678008959e-07
-0.7666666666666667,0.9666666666666668,1.56357682020875e-06
-0.7444444444444445,0.9666666666666668,2.7178525272731593e-06
-0.7222222222222223,0.9666666666666668,4.588557192917639e-06
-0.7000000000000001,0.9666666666666668,7.524367648371984e-06
-0.6777777777777778,0.9666666666666668,1.1984156246704378e-05
-0.6555555555555557,0.9666666666666668,1.8539094349943348e-05
-0.6333333333333334,0.9666666666666668,2.7855641447085874e-05
-0.6111111111111112,0.9666666666666668,4.065195250604644e-05
-0.5888888888888889,0.9666666666666668,5.7622653341285e-05
-0.5666666666666668,0.9666666666666668,7.933205274917577e-05
-0.5444444444444445,0.9666666666666668,0.00010608347279995929
-0.5222222222222223,0.9666666666666668,0.00013778132663495632
-0.5000000000000001,0.9666666666666668,0.00017381073354987676
-0.47777777777777786,0.9666666666666668,0.00021296411005078064
-0.4555555555555556,0.9666666666666668,0.00025344273349103363
-0.43333333333333335,0.9666666666666668,0.00029295226833896305
-0.4111111111111112,0.9666666666666668,0.00032889516050058147
-0.38888888888888895,0.9666666666666668,0.00035864245446328244
-0.3666666666666667,0.9666666666666668,0.00037984770773761195
-0.34444444444444455,0.9666666666666668,0.00039075173826751293
-0.3222222222222223,0.9666666666666668,0.0003904234765327313
-0.30000000000000004,0.9666666666666668,0.0003788912072094325
-0.2777777777777778,0.9666666666666668,0.0003571385461427796
-0.25555555555555565,0.9666666666666668,0.00032696594609903876
-0.2333333333333334,0.9666666666666668,0.0002907447731725216
-0.21111111111111114,0.9666666666666668,0.00025111051930427154
-0.188888888888889,0.9666666666666668,0.00021065001445966065
-0.16666666666666674,0.9666666666666668,0.00017163334920658056
-0.1444444444444445,0.9666666666666668,0.00013582679658749152
-0.12222222222222223,0.9666666666666668,0.0001044029658096471
-0.10000000000000009,0.9666666666666668,7.7944201218694e-05
-0.07777777777777772,0.9666666666666668,5.651950925626507e-05
-0.05555555555555558,0.9666666666666668,3.9806734377850094e-05
-0.03333333333333344,0.9666666666666668,2.723066932158655e-05
-0.011111111111111072,0.9666666666666668,1.8092712354109394e-05
0.011111111111111072,0.9666666666666668,1.1675961059181788e-05
0.033333333333333215,0.9666666666666668,7.318552524198049e-06
0.05555555555555558,0.9666666666666668,4.4555502610830914e-06
0.07777777777777772,0.9666666666666668,2.6346388834866165e-06
0.09999999999999987,0.9666666666666668,1.5131585774713014e-06
0.12222222222222223,0.9666666666666668,8.4409511712222e-07
0.14444444444444438,0.9666666666666668,4.5734288741522596e-07
0.16666666666666652,0.9666666666666668,2.406778200830141e-07
0.18888888888888888,0.9666666666666668,1.2301945876819095e-07
0.21111111111111103,0.9666666666666668,6.107383234171783e-08
0.2333333333333334,0.9666666666666668,2.9449654499373827e-08
0.25555555555555554,0.9666666666666668,1.3792693794369719e-08
0.2777777777777777,0.9666666666666668,6.274259993625474e-09
0.30000000000000004,0.9666666666666668,2.7721888573226306e-09
0.3222222222222222,0.9666666666666668,1.1897024658751536e-09
0.34444444444444433,0.9666666666666668,4.959509874175173e-10
0.3666666666666667,0.9666666666666668,2.0087634961621948e-10
0.38888888888888884,0.9666666666666668,7.911868658948716e-11
0.411111111111111,0.9666666666666668,3.03944332587005e-11
0.43333333333333335,0.9666666666666668,1.1507880059215923e-11
0.4555555555555555,0.9666666666666668,4.443655305450007e-12
0.47777777777777786,0.9666666666666668,1.9237372818533163e-12
0.5,0.9666666666666668,1.0978278116363151e-12
0.5222222222222221,0.9666666666666668,8.816926073951602e-13
0.5444444444444445,0.9666666666666668,8.726473265558274e-13
0.5666666666666667,0.9666666666666668,9.227837347965419e-13
0.5888888888888888,0.9666666666666668,9.769485527163248e-13
0.6111111111111112,0.9666666666666668,1.0135780465712327e-12
0.6333333333333333,0.9666666666666668,1.0240254206998344e-12
0.6555555555555554,0.9666666666666668,1.0056535566432756e-12
0.6777777777777778,0.9666666666666668,9.595097675362062e-13
0.7,0.9666666666666668,8.893091555437814e-13
0.7222222222222221,0.9666666666666668,8.006500155619497e-13
0.7444444444444445,0.9666666666666668,7.001907003343415e-13
0.7666666666666666,0.9666666666666668,5.948047357203396e-13
0.788888888888889,0.9666666666666668,4.908161868204952e-13
0.8111111111111111,0.9666666666666668,3.934160296568001e-13
0.8333333333333333,0.9666666666666668,3.0632079944585736e-13
0.8555555555555556,0.9666666666666668,2.3168338552663833e-13
0.8777777777777778,0.9666666666666668,1.7021981731663108e-13
0.8999999999999999,0.9666666666666668,1.214857063090268e-13
0.922222222222222,0.9666666666666668,8.422543142751015e-14
0.9444444444444446,0.9666666666666668,5.672410222433812e-14
0.9666666666666668,0.9666666666666668,3.711093010065521e-14
0.9888888888888889,0.9666666666666668,2.3585741767525247e-14
1.011111111111111,0.9666666666666668,1.4561783967591534e-14
1.0333333333333332,0.9666666666666668,8.733755148195416e-15
1.0555555555555554,0.9666666666666668,5.088772765960144e-15
1.077777777777778,0.9666666666666668,2.880415605696549e-15
1.1,0.9666666666666668,1.583915255226437e-15

-1.1,0.9888888888888889,1.1979334218408414e-12
-1.077777777777778,0.9888888888888889,3.267227952438276e-12
-1.0555555555555556,0.9888888888888889,8.655054106029861e-12
-1.0333333333333334,0.9888888888888889,2.226915485322813e-11
-1.0111111111111113,0.9888888888888889,5.565206455483068e-11
-0.9888888888888889,0.9888888888888889,1.3508353654278802e-10
-0.9666666666666668,0.9888888888888889,3.1846899760028393e-10
-0.9444444444444445,0.9888888888888889,7.292484196327211e-10
-0.9222222222222223,0.9888888888888889,1.6219125311346574e-09
-0.9000000000000001,0.9888888888888889,3.5036680977717595e-09
-0.8777777777777779,0.9888888888888889,7.3512651119058844e-09
-0.8555555555555556,0.9888888888888889,1.498113813597459e-08
-0.8333333333333335,0.9888888888888889,2.9653170094088184e-08
-0.8111111111111111,0.9888888888888889,5.7008687953993734e-08
-0.788888888888889,0.9888888888888889,1.0645218007556801e-07
-0.7666666666666667,0.9888888888888889,1.9306861045481117e-07
-0.7444444444444445,0.9888888888888889,3.4010450043264325e-07
-0.7222222222222223,0.9888888888888889,5.819111563678713e-07
-0.7000000000000001,0.9888888888888889,9.670403270928288e-07
-0.6777777777777778,0.9888888888888889,1.5609036055620676e-06
-0.6555555555555557,0.9888888888888889,2.4470969700494465e-06
-0.6333333333333334,0.9888888888888889,3.7262318331379454e-06
-0.6111111111111112,0.9888888888888889,5.511022206298018e-06
-0.5888888888888889,0.9888888888888889,7.916588063696297e-06
-0.5666666666666668,0.9888888888888889,1.1045554689684455e-05
-0.5444444444444445,0.9888888888888889,1.4968580260148189e-05
-0.5222222222222223,0.9888888888888889,1.9702316315006223e-05
-0.5000000000000001,0.9888888888888889,2.5188224826436622e-05
-0.47777777777777786,0.9888888888888889,3.127673654007288e-05
-0.4555555555555556,0.9888888888888889,3.7721495249201505e-05
-0.43333333333333335,0.9888888888888889,4.418755421986706e-05
-0.4111111111111112,0.9888888888888889,5.0275294758575514e-05
-0.38888888888888895,0.9888888888888889,5.555880344253338e-05
-0.3666666666666667,0.9888888888888889,5.963410959608249e-05
-0.34444444444444455,0.9888888888888889,6.216990322191955e-05
-0.3222222222222223,0.9888888888888889,6.295195768820374e-05
-0.30000000000000004,0.9888888888888889,6.19130054302618e-05
-0.2777777777777778,0.9888888888888889,5.914228902153159e-05
-0.25555555555555565,0.9888888888888889,5.4872907086703065e-05
-0.2333333333333334,0.9888888888888889,4.9449443199356426e-05
-0.21111111111111114,0.9888888888888889,4.3282111493021856e-05
-0.188888888888889,0.9888888888888889,3.679586950204124e-05
-0.16666666666666674,0.9888888888888889,3.03831849554572e-05
-0.1444444444444445,0.9888888888888889,2.4367508246590334e-05
-0.12222222222222223,0.9888888888888889,1.8981588011384192e-05
-0.10000000000000009,0.9888888888888889,1.4361425878486812e-05
-0.07777777777777772,0.9888888888888889,1.0553734784715996e-05
-0.05555555555555558,0.9888888888888889,7.532833845127382e-06
-0.03333333333333344,0.9888888888888889,5.222208375839362e-06
-0.011111111111111072,0.9888888888888889,3.5163621993030113e-06
0.011111111111111072,0.9888888888888889,2.2997287016826357e-06
0.033333333333333215,0.9888888888888889,1.4608418602821501e-06
0.05555555555555558,0.9888888888888889,9.013083645378124e-07
0.07777777777777772,0.9888888888888889,5.401161893309974e-07
0.09999999999999987,0.9888888888888889,3.1437252640967223e-07
0.12222222222222223,0.9888888888888889,1.7772379260037534e-07
0.14444444444444438,0.9888888888888889,9.758659314549217e-08
0.16666666666666652,0.9888888888888889,5.20449190773699e-08
0.18888888888888888,0.9888888888888889,2.6959393365010515e-08
0.21111111111111103,0.9888888888888889,1.3563928459256911e-08
0.2333333333333334,0.9888888888888889,6.628335194883348e-09
0.25555555555555554,0.9888888888888889,3.14606022743311e-09
0.2777777777777777,0.9888888888888889,1.450351278455944e-09
0.30000000000000004,0.9888888888888889,6.494159924039145e-10
0.3222222222222222,0.9888888888888889,2.8243361884763853e-10
0.34444444444444433,0.9888888888888889,1.193035952138392e-10
0.3666666666666667,0.9888888888888889,4.894797585452306e-11
0.38888888888888884,0.9888888888888889,1.950568460913611e-11
0.411111111111111,0.9888888888888889,7.549829170668641e-12
0.43333333333333335,0.9888888888888889,2.8384250431711596e-12
0.4555555555555555,0.9888888888888889,1.0366565435479244e-12
0.47777777777777786,0.9888888888888889,3.679562884948118e-13
0.5,0.9888888888888889,1.2712193123195035e-13
0.5222222222222221,0.9888888888888889,4.2974977144134075e-14
0.5444444444444445,0.9888888888888889,1.447590609261804e-14
0.5666666666666667,0.9888888888888889,5.139810236087605e-15
0.5888888888888888,0.9888888888888889,2.195311573689734e-15
0.6111111111111112,0.9888888888888889,1.306993691803039e-15
0.6333333333333333,0.9888888888888889,1.0470546547550793e-15
0.6555555555555554,0.9888888888888889,9.596373023437257e-16
0.6777777777777778,0.9888888888888889,9.048160930557015e-16
0.7,0.9888888888888889,8.43180433339391e-16
0.7222222222222221,0.9888888888888889,7.670301408092794e-16
0.7444444444444445,0.9888888888888889,6.787012527516165e-16
0.7666666666666666,0.9888888888888889,5.835481198599914e-16
0.788888888888889,0.9888888888888889,4.873958939670871e-16
0.8111111111111111,0.9888888888888889,3.9542091073833304e-16
0.8333333333333333,0.9888888888888889,3.1160244553884e-16
0.8555555555555556,0.9888888888888889,2.3850839120782113e-16
0.8777777777777778,0.9888888888888889,1.7732429935430508e-16
0.8999999999999999,0.9888888888888889,1.2805468166562323e-16
0.922222222222222,0.9888888888888889,8.982274971887924e-17
0.9444444444444446,0.9888888888888889,6.119868295918134e-17
0.9666666666666668,0.9888888888888889,4.0500827858688605e-17
0.9888888888888889,0.9888888888888889,2.6034734004429618e-17
1.011111111111111,0.9888888888888889,1.6255907187328662e-17
1.0333333333333332,0.9888888888888889,9.859152430037732e-18
1.0555555555555554,0.9888888888888889,5.8081767201535145e-18
1.077777777777778,0.9888888888888889,3.323637019929186e-18
1.1,0.9888888888888889,1.8474071780652873e-18

-1.1,1.011111111111111,4.355357504430737e-14
-1.077777777777778,1.011111111111111,1.2038284619135917e-13
-1.0555555555555556,1.011111111111111,3.231833673347253e-13
-1.0333333333333334,1.011111111111111,8.427077601509405e-13
-1.0111111111111113,1.011111111111111,2.1342661754782717e-12
-0.9888888888888889,1.011111111111111,5.2500539578327704e-12
-0.9666666666666668,1.011111111111111,1.2543610187277115e-11
-0.9444444444444445,1.011111111111111,2.91088419661691e-11
-0.9222222222222223,1.011111111111111,6.561013091668105e-11
-0.9000000000000001,1.011111111111111,1.4363506567032858e-10
-0.8777777777777779,1.011111111111111,3.054173095877709e-10
-0.8555555555555556,1.011111111111111,6.307691056190541e-10
-0.8333333333333335,1.011111111111111,1.2652920449340828e-09
-0.8111111111111111,1.011111111111111,2.4652146398539278e-09
-0.788888888888889,1.011111111111111,4.665114372751469e-09
-0.7666666666666667,1.011111111111111,8.574591715911904e-09
-0.7444444444444445,1.011111111111111,1.5307638633944072e-08
-0.7222222222222223,1.011111111111111,2.654278868442195e-08
-0.7000000000000001,1.011111111111111,4.470215855543415e-08
-0.6777777777777778,1.011111111111111,7.312300603767198e-08
-0.6555555555555557,1.011111111111111,1.1617780732020083e-07
-0.6333333333333334,1.011111111111111,1.7928167925441082e-07
-0.6111111111111112,1.011111111111111,2.68715206764469e-07
-0.5888888888888889,1.011111111111111,3.911939897886812e-07
-0.5666666666666668,1.011111111111111,5.531408087144559e-07
-0.5444444444444445,1.011111111111111,7.596662351550658e-07
-0.5222222222222223,1.011111111111111,1.0133361688393785e-06
-0.5000000000000001,1.011111111111111,1.3128885519109238e-06
-0.47777777777777786,1.011111111111111,1.6521359277105832e-06
-0.4555555555555556,1.011111111111111,2.019329950076044e-06
-0.43333333333333335,1.011111111111111,2.3972448517893414e-06
-0.4111111111111112,1.011111111111111,2.7641467709124976e-06
-0.38888888888888895,1.011111111111111,3.0956610390235514e-06
-0.3666666666666667,1.011111111111111,3.367358071712797e-06
-0.34444444444444455,1.011111111111111,3.55769567346158e-06
-0.3222222222222223,1.011111111111111,3.6508323331492757e-06
-0.30000000000000004,1.011111111111111,3.6388032805397872e-06
-0.2777777777777778,1.011111111111111,3.5226448800836662e-06
-0.25555555555555565,1.011111111111111,3.3122472419761694e-06
-0.2333333333333334,1.011111111111111,3.02496411693332e-06
-0.21111111111111114,1.011111111111111,2.6832510274638214e-06
-0.188888888888889,1.011111111111111,2.3117772112668925e-06
-0.16666666666666674,1.011111111111111,1.9345245663071018e-06
-0.1444444444444445,1.011111111111111,1.5723387473010696e-06
-0.12222222222222223,1.011111111111111,1.2412566310220732e-06
-0.10000000000000009,1.011111111111111,9.517450860129849e-07
-0.07777777777777772,1.011111111111111,7.087993353878435e-07
-0.05555555555555558,1.011111111111111,5.127073661359018e-07
-0.03333333333333344,1.011111111111111,3.6021302239731057e-07
-0.011111111111111072,1.011111111111111,2.458062144935068e-07
0.011111111111111072,1.011111111111111,1.629183131136529e-07
0.033333333333333215,1.011111111111111,1.0487948537732988e-07
0.05555555555555558,1.011111111111111,6.557748965713103e-08
0.07777777777777772,1.011111111111111,3.982562723377389e-08
0.09999999999999987,1.011111111111111,2.349167901918121e-08
0.12222222222222223,1.011111111111111,1.3458885202583814e-08
0.14444444444444438,1.011111111111111,7.48941189942727e-09
0.16666666666666652,1.011111111111111,4.047901544987242e-09
0.18888888888888888,1.011111111111111,2.124984478592042e-09
0.21111111111111103,1.011111111111111,1.0834906813208882e-09
0.2333333333333334,1.011111111111111,5.365845893837288e-10
0.25555555555555554,1.011111111111111,2.581040431520372e-10
0.2777777777777777,1.011111111111111,1.20585480077144e-10
0.30000000000000004,1.011111111111111,5.4719084506849725e-11
0.3222222222222222,1.011111111111111,2.411716338927736e-11
0.34444444444444433,1.011111111111111,1.0324219418919457e-11
0.3666666666666667,1.011111111111111,4.292712713971779e-12
0.38888888888888884,1.011111111111111,1.733604500018202e-12
0.411111111111111,1.011111111111111,6.800045872095852e-13
0.43333333333333335,1.011111111111111,2.590701180295777e-13
0.4555555555555555,1.011111111111111,9.586644819085293e-14
0.47777777777777786,1.011111111111111,3.445564520203888e-14
0.5,1.011111111111111,1.202820166064244e-14
0.5222222222222221,1.011111111111111,4.078449757854801e-15
0.5444444444444445,1.011111111111111,1.3432916469691921e-15
0.5666666666666667,1.011111111111111,4.298537299968734e-16
0.5888888888888888,1.011111111111111,1.3374573908429153e-16
0.6111111111111112,1.011111111111111,4.057166190973769e-17
0.6333333333333333,1.011111111111111,1.2112317085401304e-17
0.6555555555555554,1.011111111111111,3.6709890511329415e-18
0.6777777777777778,1.011111111111111,1.2332651762032628e-18
0.7,1.011111111111111,5.387038687846707e-19
0.7222222222222221,1.011111111111111,3.321352626842759e-19
0.7444444444444445,1.011111111111111,2.560141095957026e-19
0.7666666666666666,1.011111111111111,2.1272430315277443e-19
0.788888888888889,1.011111111111111,1.7753417954866833e-19
0.8111111111111111,1.011111111111111,1.4533642482541537e-19
0.8333333333333333,1.011111111111111,1.15887947725001e-19
0.8555555555555556,1.011111111111111,8.982507732759133e-20
0.8777777777777778,1.011111111111111,6.764010917378922e-20
0.8999999999999999,1.011111111111111,4.947530204167737e-20
0.922222222222222,1.011111111111111,3.5150424982546066e-20
0.9444444444444446,1.011111111111111,2.4256350715995178e-20
0.9666666666666668,1.011111111111111,1.6258180355439008e-20
0.9888888888888889,1.011111111111111,1.0584491435686072e-20
1.011111111111111,1.011111111111111,6.692987011055431e-21
1.0333333333333332,1.011111111111111,4.110762221872577e-21
1.0555555555555554,1.011111111111111,2.4523227959232557e-21
1.077777777777778,1.011111111111111,1.4209747866676639e-21
1.1,1.011111111111111,7.997406226030737e-22

-1.1,1.0333333333333332,5.695400495282685e-16
-1.077777777777778,1.0333333333333332,1.595361509399076e-15
-1.0555555555555556,1.0333333333333332,4.340477885372261e-15
-1.0333333333333334,1.0333333333333332,1.1469898712583325e-14
-1.0111111111111113,1.0333333333333332,2.943914649043881e-14
-0.9888888888888889,1.0333333333333332,7.338958694600206e-14
-0.9666666666666668,1.0333333333333332,1.7769993504519957e-13
-0.9444444444444445,1.0333333333333332,4.179108932804979e-13
-0.9222222222222223,1.0333333333333332,9.546050139195963e-13
-0.9000000000000001,1.0333333333333332,2.1179091541203148e-12
-0.8777777777777779,1.0333333333333332,4.563883404443724e-12
-0.8555555555555556,1.0333333333333332,9.552242758134962e-12
-0.8333333333333335,1.0333333333333332,1.9418682369937786e-11
-0.8111111111111111,1.0333333333333332,3.834226478961753e-11
-0.788888888888889,1.0333333333333332,7.353250531271295e-11
-0.7666666666666667,1.0333333333333332,1.3696971774718548e-10
-0.7444444444444445,1.0333333333333332,2.4780687758877446e-10
-0.7222222222222223,1.0333333333333332,4.3545747217883583e-10
-0.7000000000000001,1.0333333333333332,7.43227440436134e-10
-0.6777777777777778,1.0333333333333332,1.2320868464957367e-09
-0.6555555555555557,1.0333333333333332,1.9838302284961424e-09
-0.6333333333333334,1.0333333333333332,3.1024963752599168e-09
-0.6111111111111112,1.0333333333333332,4.712611719520204e-09
-0.5888888888888889,1.0333333333333332,6.952734283166157e-09
-0.5666666666666668,1.0333333333333332,9.963070466352144e-09
-0.5444444444444445,1.0333333333333332,1.3866739879342277e-08
-0.5222222222222223,1.0333333333333332,1.87455908060941e-08
-0.5000000000000001,1.0333333333333332,2.4613166714983462e-08
-0.47777777777777786,1.0333333333333332,3.138914245058521e-08
-0.4555555555555556,1.0333333333333332,3.888078327749911e-08
-0.43333333333333335,1.0333333333333332,4.6777192970389205e-08
-0.4111111111111112,1.0333333333333332,5.4660915993667464e-08
-0.38888888888888895,1.0333333333333332,6.203878023858079e-08
-0.3666666666666667,1.0333333333333332,6.83900927278267e-08
-0.34444444444444455,1.0333333333333332,7.322623948408038e-08
-0.3222222222222223,1.0333333333333332,7.615244779362684e-08
-0.30000000000000004,1.0333333333333332,7.692094311715504e-08
-0.2777777777777778,1.0333333333333332,7.546558277463175e-08
-0.25555555555555565,1.0333333333333332,7.191125312853744e-08
-0.2333333333333334,1.0333333333333332,6.655617889869044e-08
-0.21111111111111114,1.0333333333333332,5.983061967324382e-08
-0.188888888888889,1.0333333333333332,5.2239885730763186e-08
-0.16666666666666674,1.0333333333333332,4.430212239409788e-08
-0.1444444444444445,1.0333333333333332,3.64913931357862e-08
-0.12222222222222223,1.0333333333333332,2.9194426740192106e-08
-0.10000000000000009,1.0333333333333332,2.2685745566055976e-08
-0.07777777777777772,1.0333333333333332,1.7121813368074027e-08
-0.05555555555555558,1.0333333333333332,1.2551338942922786e-08
-0.03333333333333344,1.0333333333333332,8.936633621806302e-09
-0.011111111111111072,1.0333333333333332,6.180184578791342e-09
0.011111111111111072,1.0333333333333332,4.1511892742139565e-09
0.033333333333333215,1.0333333333333332,2.7082404601984747e-09
0.05555555555555558,1.0333333333333332,1.716111514850976e-09
0.07777777777777772,1.0333333333333332,1.0562029730717078e-09
0.09999999999999987,1.0333333333333332,6.313829687136084e-10
0.12222222222222223,1.0333333333333332,3.665911167237571e-10
0.14444444444444438,1.0333333333333332,2.0673528535422318e-10
0.16666666666666652,1.0333333333333332,1.1323765724865502e-10
0.18888888888888888,1.0333333333333332,6.024357562466276e-11
0.21111111111111103,1.0333333333333332,3.112964745144238e-11
0.2333333333333334,1.0333333333333332,1.5623605373630287e-11
0.25555555555555554,1.0333333333333332,7.616087349713574e-12
0.2777777777777777,1.0333333333333332,3.6060037065920708e-12
0.30000000000000004,1.0333333333333332,1.658303502929975e-12
0.3222222222222222,1.0333333333333332,7.407053207551138e-13
0.34444444444444433,1.0333333333333332,3.2134423096050344e-13
0.3666666666666667,1.0333333333333332,1.3540638619960825e-13
0.38888888888888884,1.0333333333333332,5.541806842294212e-14
0.411111111111111,1.0333333333333332,2.2029630785341707e-14
0.43333333333333335,1.0333333333333332,8.50563318886857e-15
0.4555555555555555,1.0333333333333332,3.1896988240087343e-15
0.47777777777777786,1.0333333333333332,1.1618132005267893e-15
0.5,1.0333333333333332,4.1102339433874864e-16
0.5222222222222221,1.0333333333333332,1.4123437325573856e-16
0.5444444444444445,1.0333333333333332,4.713657136130858e-17
0.5666666666666667,1.0333333333333332,1.5279867673678222e-17
0.5888888888888888,1.0333333333333332,4.810899629141056e-18
0.6111111111111112,1.0333333333333332,1.4712345468378372e-18
0.6333333333333333,1.0333333333333332,4.370186322494207e-19
0.6555555555555554,1.0333333333333332,1.2610381138596406e-19
0.6777777777777778,1.0333333333333332,3.5361913695816496e-20
0.7,1.0333333333333332,9.649823790954436e-21
0.7222222222222221,1.0333333333333332,2.5749613174856643e-21
0.7444444444444445,1.0333333333333332,6.830307324013269e-22
0.7666666666666666,1.0333333333333332,1.8967267998003925e-22
0.788888888888889,1.0333333333333332,6.252493242601265e-23
0.8111111111111111,1.0333333333333332,2.852014013323983e-23
0.8333333333333333,1.0333333333333332,1.7687969526155533e-23
0.8555555555555556,1.0333333333333332,1.2702127596859363e-23
0.8777777777777778,1.0333333333333332,9.435293329671513e-24
0.8999999999999999,1.0333333333333332,6.93921702257928e-24
0.922222222222222,1.0333333333333332,4.9844545471273226e-24
0.9444444444444446,1.0333333333333332,3.48301053261571e-24
0.9666666666666668,1.0333333333333332,2.365002100871823e-24
0.9888888888888889,1.0333333333333332,1.5599444243822408e-24
1.011111111111111,1.0333333333333332,9.994209912373121e-25
1.0333333333333332,1.0333333333333332,6.219258702877207e-25
1.0555555555555554,1.0333333333333332,3.759037267204913e-25
1.077777777777778,1.0333333333333332,2.2067939769877906e-25
1.1,1.0333333333333332,1.258328523678979e-25

-1.1,1.0555555555555554,2.6787615688471455e-18
-1.077777777777778,1.0555555555555554,7.604364823713574e-18
-1.0555555555555556,1.0555555555555554,2.0966958021716892e-17
-1.0333333333333334,1.0555555555555554,5.615022541324718e-17
-1.0111111111111113,1.0555555555555554,1.4605323450915577e-16
-0.9888888888888889,1.0555555555555554,3.689898768298096e-16
-0.9666666666666668,1.0555555555555554,9.054434275789152e-16
-0.9444444444444445,1.0555555555555554,2.1580017206652634e-15
-0.9222222222222223,1.0555555555555554,4.995579209908916e-15
-0.9000000000000001,1.0555555555555554,1.1232165898756862e-14
-0.8777777777777779,1.0555555555555554,2.4529278044728878e-14
-0.8555555555555556,1.0555555555555554,5.202949608503409e-14
-0.8333333333333335,1.0555555555555554,1.071909377268095e-13
-0.8111111111111111,1.0555555555555554,2.1449151545575525e-13
-0.788888888888889,1.0555555555555554,4.168749143342483e-13
-0.7666666666666667,1.0555555555555554,7.869461287323758e-13
-0.7444444444444445,1.0555555555555554,1.4428721187325257e-12
-0.7222222222222223,1.0555555555555554,2.5695334548471017e-12
-0.7000000000000001,1.0555555555555554,4.444514306183366e-12
-0.6777777777777778,1.0555555555555554,7.466858774936082e-12
-0.6555555555555557,1.0555555555555554,1.2184147927614163e-11
-0.6333333333333334,1.0555555555555554,1.9310609686761994e-11
-0.6111111111111112,1.0555555555555554,2.972626913041401e-11
-0.5888888888888889,1.0555555555555554,4.444556402937718e-11
-0.5666666666666668,1.0555555555555554,6.454461807468287e-11
-0.5444444444444445,1.0555555555555554,9.104062816956894e-11
-0.5222222222222223,1.0555555555555554,1.2472515515539815e-10
-0.5000000000000001,1.0555555555555554,1.659649796397794e-10
-0.47777777777777786,1.0555555555555554,2.144976102603922e-10
-0.4555555555555556,1.0555555555555554,2.692601329976776e-10
-0.43333333333333335,1.0555555555555554,3.2829574264855476e-10
-0.4111111111111112,1.0555555555555554,3.887783234255011e-10
-0.38888888888888895,1.0555555555555554,4.47180061389335e-10
-0.3666666666666667,1.0555555555555554,4.995815795550666e-10
-0.34444444444444455,1.0555555555555554,5.420932496001921e-10
-0.3222222222222223,1.0555555555555554,5.713275657402915e-10
-0.30000000000000004,1.0555555555555554,5.84843887104687e-10
-0.2777777777777778,1.0555555555555554,5.814847482780416e-10
-0.25555555555555565,1.0555555555555554,5.615394835453574e-10
-0.2333333333333334,1.0555555555555554,5.267030887956072e-10
-0.21111111111111114,1.0555555555555554,4.798384318974563e-10
-0.188888888888889,1.0555555555555554,4.2458807263775956e-10
-0.16666666666666674,1.0555555555555554,3.6490864113370777e-10
-0.1444444444444445,1.0555555555555554,3.0460996191337554e-10
-0.12222222222222223,1.0555555555555554,2.4697196312622306e-10
-0.10000000000000009,1.0555555555555554,1.944888920658725e-10
-0.07777777777777772,1.0555555555555554,1.487597869352129e-10
-0.05555555555555558,1.0555555555555554,1.1051465949226277e-10
-0.03333333333333344,1.0555555555555554,7.974396562163795e-11
-0.011111111111111072,1.0555555555555554,5.588810254483987e-11
0.011111111111111072,1.0555555555555554,3.804385328170992e-11
0.033333333333333215,1.0555555555555554,2.5153199072455794e-11
0.05555555555555558,1.0555555555555554,1.615271590703527e-11
0.07777777777777772,1.0555555555555554,1.0074917034863493e-11
0.09999999999999987,1.0555555555555554,6.103528812990882e-12
0.12222222222222223,1.0555555555555554,3.591402797458901e-12
0.14444444444444438,1.0555555555555554,2.052536226592193e-12
0.16666666666666652,1.0555555555555554,1.1393604562470921e-12
0.18888888888888888,1.0555555555555554,6.142922702696823e-13
0.21111111111111103,1.0555555555555554,3.216862927156329e-13
0.2333333333333334,1.0555555555555554,1.6361897125646396e-13
0.25555555555555554,1.0555555555555554,8.083107537501781e-14
0.2777777777777777,1.0555555555555554,3.8785255125490624e-14
0.30000000000000004,1.0555555555555554,1.8075842364757568e-14
0.3222222222222222,1.0555555555555554,8.182274307552332e-15
0.34444444444444433,1.0555555555555554,3.597436373975189e-15
0.3666666666666667,1.0555555555555554,1.5362284545814744e-15
0.38888888888888884,1.0555555555555554,6.371799263761273e-16
0.411111111111111,1.0555555555555554,2.566917806705888e-16
0.43333333333333335,1.0555555555555554,1.0043970694297305e-16
0.4555555555555555,1.0555555555555554,3.8171788424671246e-17
0.47777777777777786,1.0555555555555554,1.4090395260674218e-17
0.5,1.0555555555555554,5.051815033508643e-18
0.5222222222222221,1.0555555555555554,1.7592003507749235e-18
0.5444444444444445,1.0555555555555554,5.950134217145141e-19
0.5666666666666667,1.0555555555555554,1.954707682080153e-19
0.5888888888888888,1.0555555555555554,6.237068000891437e-20
0.6111111111111112,1.0555555555555554,1.9329594901187947e-20
0.6333333333333333,1.0555555555555554,5.818468445753444e-21
0.6555555555555554,1.0555555555555554,1.701133614479467e-21
0.6777777777777778,1.0555555555555554,4.830727360307984e-22
0.7,1.0555555555555554,1.3323947683696195e-22
0.7222222222222221,1.0555555555555554,3.569492242983391e-23
0.7444444444444445,1.0555555555555554,9.288750818762971e-24
0.7666666666666666,1.0555555555555554,2.348395322909154e-24
0.788888888888889,1.0555555555555554,5.772327593753751e-25
0.8111111111111111,1.0555555555555554,1.3828121920867348e-25
0.8333333333333333,1.0555555555555554,3.2562431519726366e-26
0.8555555555555556,1.0555555555555554,7.75451649556147e-27
0.8777777777777778,1.0555555555555554,2.02706614366797e-27
0.8999999999999999,1.0555555555555554,6.802468197557119e-28
0.922222222222222,1.0555555555555554,3.2266941462493415e-28
0.9444444444444446,1.0555555555555554,1.9388482517085964e-28
0.9666666666666668,1.0555555555555554,1.2667770814658926e-28
0.9888888888888889,1.0555555555555554,8.340096730267831e-29
1.011111111111111,1.0555555555555554,5.391356015878429e-29
1.0333333333333332,1.0555555555555554,3.3956058550557287e-29
1.0555555555555554,1.0555555555555554,2.0790418589280173e-29
1.077777777777778,1.0555555555555554,1.2366929561638429e-29
1.1,1.0555555555555554,7.145551845525674e-30

-1.1,1.077777777777778,4.5316168430002996e-21
-1.077777777777778,1.077777777777778,1.3036953313955543e-20
-1.0555555555555556,1.077777777777778,3.642861293049782e-20
-1.0333333333333334,1.077777777777778,9.88673188902289e-20
-1.0111111111111113,1.077777777777778,2.6061924103635026e-19
-0.9888888888888889,1.077777777777778,6.672733673288516e-19
-0.9666666666666668,1.077777777777778,1.6593756155507201e-18
-0.9444444444444445,1.077777777777778,4.008013847208594e-18
-0.9222222222222223,1.077777777777778,9.402802619441638e-18
-0.9000000000000001,1.077777777777778,2.1425404152955786e-17
-0.8777777777777779,1.077777777777778,4.741811908832063e-17
-0.8555555555555556,1.077777777777778,1.0193028067646261e-16
-0.8333333333333335,1.077777777777778,2.128167046309924e-16
-0.8111111111111111,1.077777777777778,4.3157055376101494e-16
-0.788888888888889,1.077777777777778,8.500441692024637e-16
-0.7666666666666667,1.077777777777778,1.6262030729379802e-15
-0.7444444444444445,1.077777777777778,3.021702187514434e-15
-0.7222222222222223,1.077777777777778,5.453460068476153e-15
-0.7000000000000001,1.077777777777778,9.559522789561915e-15
-0.6777777777777778,1.077777777777778,1.627585773868823e-14
-0.6555555555555557,1.077777777777778,2.6915047735759752e-14
-0.6333333333333334,1.077777777777778,4.3230476304457716e-14
-0.6111111111111112,1.077777777777778,6.744169604922222e-14
-0.5888888888888889,1.077777777777778,1.0219050456665169e-13
-0.5666666666666668,1.077777777777778,1.5039597043124638e-13
-0.5444444444444445,1.077777777777778,2.14983660890569e-13
-0.5222222222222223,1.077777777777778,2.9848210905088425e-13
-0.5000000000000001,1.077777777777778,4.0250821848267637e-13
-0.47777777777777786,1.077777777777778,5.27199265790288e-13
-0.4555555555555556,1.077777777777778,6.706847602705333e-13
-0.43333333333333335,1.077777777777778,8.287159095076332e-13
-0.4111111111111112,1.077777777777778,9.94572648424532e-13
-0.38888888888888895,1.077777777777778,1.1593403293413847e-12
-0.3666666666666667,1.077777777777778,1.312589641676893e-12
-0.34444444444444455,1.077777777777778,1.4434129540508974e-12
-0.3222222222222223,1.077777777777778,1.5416856194565318e-12
-0.30000000000000004,1.077777777777778,1.5993541483229525e-12
-0.2777777777777778,1.077777777777778,1.6115250390725863e-12
-0.25555555555555565,1.077777777777778,1.577150257819672e-12
-0.2333333333333334,1.077777777777778,1.499176209368567e-12
-0.21111111111111114,1.077777777777778,1.3841268361984695e-12
-0.188888888888889,1.077777777777778,1.2412026476299e-12
-0.16666666666666674,1.077777777777778,1.081068204627334e-12
-0.1444444444444445,1.077777777777778,9.145492386495128e-13
-0.12222222222222223,1.077777777777778,7.51457957097041e-13
-0.10000000000000009,1.077777777777778,5.997163365456548e-13
-0.07777777777777772,1.077777777777778,4.648690879181993e-13
-0.05555555555555558,1.077777777777778,3.49992754586613e-13
-0.03333333333333344,1.077777777777778,2.5593579864661157e-13
-0.011111111111111072,1.077777777777778,1.8178021633803348e-13
0.011111111111111072,1.077777777777778,1.254023838533579e-13
0.033333333333333215,1.077777777777778,8.402500861437863e-14
0.05555555555555558,1.077777777777778,5.4683327778563065e-14
0.07777777777777772,1.077777777777778,3.4565663920262693e-14
0.09999999999999987,1.077777777777778,2.1221616744224605e-14
0.12222222222222223,1.077777777777778,1.2654809969798621e-14
0.14444444444444438,1.077777777777778,7.329534372282044e-15
0.16666666666666652,1.077777777777778,4.123260186608008e-15
0.18888888888888888,1.077777777777778,2.25293515707369e-15
0.21111111111111103,1.077777777777778,1.1956394629474777e-15
0.2333333333333334,1.077777777777778,6.163045674056453e-16
0.25555555555555554,1.077777777777778,3.085560943426423e-16
0.2777777777777777,1.077777777777778,1.5004325185175848e-16
0.30000000000000004,1.077777777777778,7.086673171944844e-17
0.3222222222222222,1.077777777777778,3.2509623301598023e-17
0.34444444444444433,1.077777777777778,1.4485219053569987e-17
0.3666666666666667,1.077777777777778,6.2687621793884715e-18
0.38888888888888884,1.077777777777778,2.635009091340075e-18
0.411111111111111,1.077777777777778,1.0757863727895728e-18
0.43333333333333335,1.077777777777778,4.265928345011149e-19
0.4555555555555555,1.077777777777778,1.6430268886037578e-19
0.47777777777777786,1.077777777777778,6.146379650112512e-20
0.5,1.077777777777778,2.233251789378151e-20
0.5222222222222221,1.077777777777778,7.881331517399999e-21
0.5444444444444445,1.077777777777778,2.70150078488931e-21
0.5666666666666667,1.077777777777778,8.994027210104951e-22
0.5888888888888888,1.077777777777778,2.9083514962191776e-22
0.6111111111111112,1.077777777777778,9.134466472476257e-23
0.6333333333333333,1.077777777777778,2.786525849187761e-23
0.6555555555555554,1.077777777777778,8.256320888271066e-24
0.6777777777777778,1.077777777777778,2.3760394705175264e-24
0.7,1.077777777777778,6.641471960506132e-25
0.7222222222222221,1.077777777777778,1.803095226981264e-25
0.7444444444444445,1.077777777777778,4.754629601658834e-26
0.7666666666666666,1.077777777777778,1.2177515710170771e-26
0.788888888888889,1.077777777777778,3.029323604761153e-27
0.8111111111111111,1.077777777777778,7.319494139395073e-28
0.8333333333333333,1.077777777777778,1.7178180543970437e-28
0.8555555555555556,1.077777777777778,3.916312829156413e-29
0.8777777777777778,1.077777777777778,8.676314526816499e-30
0.8999999999999999,1.077777777777778,1.8702219366371807e-30
0.922222222222222,1.077777777777778,3.939608524741379e-31
0.9444444444444446,1.077777777777778,8.232616926760346e-32
0.9666666666666668,1.077777777777778,1.790048703649643e-32
0.9888888888888889,1.077777777777778,4.563483288184347e-33
1.011111111111111,1.077777777777778,1.5968757948971905e-33
1.0333333333333332,1.077777777777778,7.6671172445896735e-34
1.0555555555555554,1.077777777777778,4.3139565304927575e-34
1.077777777777778,1.077777777777778,2.5249614779791056e-34
1.1,1.077777777777778,1.4659637141495425e-34

-1.1,1.1,2.757284862917014e-24
-1.077777777777778,1.1,8.038936682956485e-24
-1.0555555555555556,1.1,2.2764555587528882e-23
-1.0333333333333334,1.1,6.261283114888094e-23
-1.0111111111111113,1.1,1.67267321993953e-22
-0.9888888888888889,1.1,4.34012724851847e-22
-0.9666666666666668,1.1,1.0937987400399534e-21
-0.9444444444444445,1.1,2.6774167229604197e-21
-0.9222222222222223,1.1,6.36558206460421e-21
-0.9000000000000001,1.1,1.4699544187339634e-20
-0.8777777777777779,1.1,3.2969564587036795e-20
-0.8555555555555556,1.1,7.182343176976655e-20
-0.8333333333333335,1.1,1.519716887709903e-19
-0.8111111111111111,1.1,3.1232217747872327e-19
-0.788888888888889,1.1,6.234283606423497e-19
-0.7666666666666667,1.1,1.2086870893051793e-18
-0.7444444444444445,1.1,2.27606577403503e-18
-0.7222222222222223,1.1,4.162932126806258e-18
-0.7000000000000001,1.1,7.39532814019802e-18
-0.6777777777777778,1.1,1.2760249456401923e-17
-0.6555555555555557,1.1,2.1384764766234966e-17
-0.6333333333333334,1.1,3.480914747296079e-17
-0.6111111111111112,1.1,5.503334281485831e-17
-0.5888888888888889,1.1,8.450881203281703e-17
-0.5666666666666668,1.1,1.260438606829233e-16
-0.5444444444444445,1.1,1.8259336580240147e-16
-0.5222222222222223,1.1,2.5691643571232246e-16
-0.5000000000000001,1.1,3.5110933741546884e-16
-0.47777777777777786,1.1,4.660542440484897e-16
-0.4555555555555556,1.1,6.008611877863075e-16
-0.43333333333333335,1.1,7.524115154365806e-16
-0.4111111111111112,1.1,9.15124773343121e-16
-0.38888888888888895,1.1,1.0810574843450409e-15
-0.3666666666666667,1.1,1.2403974371586351e-15
-0.34444444444444455,1.1,1.3823452660468594e-15
-0.3222222222222223,1.1,1.4962900770376288e-15
-0.30000000000000004,1.1,1.5731084322162609e-15
-0.2777777777777778,1.1,1.6063682771972145e-15
-0.25555555555555565,1.1,1.5932178958999586e-15
-0.2333333333333334,1.1,1.53478953704732e-15
-0.21111111111111114,1.1,1.4360384907551145e-15
-0.188888888888889,1.1,1.3050493308920572e-15
-0.16666666666666674,1.1,1.1519440155869417e-15
-0.1444444444444445,1.1,9.875962095301083e-16
-0.12222222222222223,1.1,8.223771840738436e-16
-0.10000000000000009,1.1,6.651296193209821e-16
-0.07777777777777772,1.1,5.224985870157307e-16
-0.05555555555555558,1.1,3.986644860645595e-16
-0.03333333333333344,1.1,2.954429121610681e-16
-0.011111111111111072,1.1,2.1265872141649538e-16
0.011111111111111072,1.1,1.4867447659405265e-16
0.033333333333333215,1.1,1.00956255713077e-16
0.05555555555555558,1.1,6.658457754446473e-17
0.07777777777777772,1.1,4.265379321896162e-17
0.09999999999999987,1.1,2.6539043522551114e-17
0.12222222222222223,1.1,1.603823124647214e-17
0.14444444444444438,1.1,9.413936668886218e-18
0.16666666666666652,1.1,5.3669762135973045e-18
0.18888888888888888,1.1,2.9718827118867927e-18
0.21111111111111103,1.1,1.598369771652169e-18
0.2333333333333334,1.1,8.349614919745014e-19
0.25555555555555554,1.1,4.236422171795665e-19
0.2777777777777777,1.1,2.0877361680336243e-19
0.30000000000000004,1.1,9.992993263398135e-20
0.3222222222222222,1.1,4.645785681837733e-20
0.34444444444444433,1.1,2.0978109336864694e-20
0.3666666666666667,1.1,9.20062044304887e-21
0.38888888888888884,1.1,3.919326845181238e-21
0.411111111111111,1.1,1.6216213230184882e-21
0.43333333333333335,1.1,6.516749201598455e-22
0.4555555555555555,1.1,2.543643042759926e-22
0.47777777777777786,1.1,9.643283180365708e-23
0.5,1.1,3.5508904346187055e-23
0.5222222222222221,1.1,1.2699692946895433e-23
0.5444444444444445,1.1,4.4115658512514944e-24
0.5666666666666667,1.1,1.4884556837953525e-24
0.5888888888888888,1.1,4.877784936825691e-25
0.6111111111111112,1.1,1.5525764148560745e-25
0.6333333333333333,1.1,4.799841736164305e-26
0.6555555555555554,1.1,1.4412670164463226e-26
0.6777777777777778,1.1,4.203446990438236e-27
0.7,1.1,1.190721783626041e-27
0.7222222222222221,1.1,3.2761110899536676e-28
0.7444444444444445,1.1,8.754886861440125e-29
0.7666666666666666,1.1,2.2724066655354365e-29
0.788888888888889,1.1,5.728819938116639e-30
0.8111111111111111,1.1,1.4027746286964682e-30
0.8333333333333333,1.1,3.3362169515733426e-31
0.8555555555555556,1.1,7.706629122751872e-32
0.8777777777777778,1.1,1.7290952685283172e-32
0.8999999999999999,1.1,3.7680740626763166e-33
0.922222222222222,1.1,7.975762263240918e-34
0.9444444444444446,1.1,1.6398315434157697e-34
0.9666666666666668,1.1,3.2755059824821984e-35
0.9888888888888889,1.1,6.360407231091772e-36
1.011111111111111,1.1,1.2033407227229887e-36
1.0333333333333332,1.1,2.235461468023441e-37
1.0555555555555554,1.1,4.185265580776958e-38
1.077777777777778,1.1,8.523455471950397e-39
1.1,1.1,2.2001113425145362e-39


==> csv_files/dino_kp_gaussian_kde.csv <==
x_grid,y_grid,prob
-1.1,-1.1,1.1066918925766059e-07
-1.077777777777778,-1.1,2.4557008928653293e-07
-1.0555555555555556,-1.1,5.290173103021175e-07
-1.0333333333333334,-1.1,1.1068765757806823e-06
-1.0111111111111113,-1.1,2.250380413543638e-06
-0.9888888888888889,-1.1,4.447690471168016e-06
-0.9666666666666668,-1.1,8.54928949645266e-06
-0.9444444444444445,-1.1,1.5989565807450055e-05
-0.9222222222222223,-1.1,2.9110349811623235e-05
-0.9000000000000001,-1.1,5.161235976296715e-05
-0.8777777777777779,-1.1,8.915511311929225e-05
-0.8555555555555556,-1.1,0.00015011248483840493
-0.8333333333333335,-1.1,0.0002464682977183137
-0.8111111111111111,-1.1,0.00039480478698596404
-0.788888888888889,-1.1,0.0006173004017823908
-0.7666666666666667,-1.1,0.0009426197545195263
-0.7444444444444445,-1.1,0.0014065578714046673
-0.7222222222222223,-1.1,0.002052303528375711
-0.7000000000000001,-1.1,0.002930218746375301
-0.6777777777777778,-1.1,0.004097092129592484
-0.6555555555555557,-1.1,0.0056149020866545895
-0.6333333333333334,-1.1,0.007549204670138652
-0.6111111111111112,-1.1,0.009967321786340017
-0.5888888888888889,-1.1,0.01293653769331109
-0.5666666666666668,-1.1,0.016522515130468665
-0.5444444444444445,-1.1,0.0207881264678796
-0.5222222222222223,-1.1,0.02579287026989645
-0.5000000000000001,-1.1,0.031593011443615655
-0.47777777777777786,-1.1,0.03824253365950565
-0.4555555555555556,-1.1,0.04579491191765504
-0.43333333333333335,-1.1,0.05430559933882017
-0.4111111111111112,-1.1,0.06383500117110635
-0.38888888888888895,-1.1,0.0744516342233717
-0.3666666666666667,-1.1,0.08623520236170401
-0.34444444444444455,-1.1,0.09927948997007033
-0.3222222222222223,-1.1,0.11369525210337791
-0.30000000000000004,-1.1,0.1296135503077699
-0.2777777777777778,-1.1,0.1471900777540859
-0.25555555555555565,-1.1,0.16661076847519019
-0.2333333333333334,-1.1,0.1880983035080762
-0.21111111111111114,-1.1,0.21191806818435832
-0.188888888888889,-1.1,0.2383809085642648
-0.16666666666666674,-1.1,0.2678390441263452
-0.1444444444444445,-1.1,0.3006711142350477
-0.12222222222222223,-1.1,0.3372528643346415
-0.10000000000000009,-1.1,0.37791150463935036
-0.07777777777777772,-1.1,0.42286415334242533
-0.05555555555555558,-1.1,0.47214368746492247
-0.03333333333333344,-1.1,0.5255183847485706
-0.011111111111111072,-1.1,0.5824145903934232
0.011111111111111072,-1.1,0.6418539439009776
0.033333333333333215,-1.1,0.702418048905013
0.05555555555555558,-1.1,0.7622533126644072
0.07777777777777772,-1.1,0.8191263752812347
0.09999999999999987,-1.1,0.8705355887845381
0.12222222222222223,-1.1,0.9138764029446541
0.14444444444444438,-1.1,0.9466491058928891
0.16666666666666652,-1.1,0.9666878685311677
0.18888888888888888,-1.1,0.972382716758731
0.21111111111111103,-1.1,0.9628630809425437
0.2333333333333334,-1.1,0.9381143184821966
0.25555555555555554,-1.1,0.8990071203925407
0.2777777777777777,-1.1,0.847232601042065
0.30000000000000004,-1.1,0.7851506067463027
0.3222222222222222,-1.1,0.7155723413903459
0.34444444444444433,-1.1,0.6415080257425096
0.3666666666666667,-1.1,0.5659141284426629
0.38888888888888884,-1.1,0.49147221252428486
0.411111111111111,-1.1,0.4204235266823119
0.43333333333333335,-1.1,0.3544721662894626
0.4555555555555555,-1.1,0.2947575431392986
0.47777777777777786,-1.1,0.24188653550348568
0.5,-1.1,0.19600882789406113
0.5222222222222221,-1.1,0.1569163143776171
0.5444444444444445,-1.1,0.12414867536615616
0.5666666666666667,-1.1,0.09709120301333686
0.5888888888888888,-1.1,0.0750561667054337
0.6111111111111112,-1.1,0.05734410947390516
0.6333333333333333,-1.1,0.04328549609399911
0.6555555555555554,-1.1,0.03226566905377907
0.6777777777777778,-1.1,0.023737150344771998
0.7,-1.1,0.017223297514136943
0.7222222222222221,-1.1,0.012316637338696129
0.7444444444444445,-1.1,0.0086742775362245
0.7666666666666666,-1.1,0.006011930267453269
0.788888888888889,-1.1,0.004097421068396769
0.8111111111111111,-1.1,0.00274413514911513
0.8333333333333333,-1.1,0.0018046290080382453
0.8555555555555556,-1.1,0.001164540625924774
0.8777777777777778,-1.1,0.0007369015689955051
0.8999999999999999,-1.1,0.00045694382642861556
0.922222222222222,-1.1,0.00027747947958037315
0.9444444444444446,-1.1,0.00016490551958876337
0.9666666666666668,-1.1,9.585223890559812e-05
0.9888888888888889,-1.1,5.445821081292381e-05
1.011111111111111,-1.1,3.0224192992110724e-05
1.0333333333333332,-1.1,1.6376374364127938e-05
1.0555555555555554,-1.1,8.657645691358884e-06
1.077777777777778,-1.1,4.463286911971512e-06
1.1,-1.1,2.2425609363582247e-06

-1.1,-1.077777777777778,2.4853694699961753e-07
-1.077777777777778,-1.077777777777778,5.428025823253118e-07
-1.0555555555555556,-1.077777777777778,1.1507448120443267e-06
-1.0333333333333334,-1.077777777777778,2.3691633289998526e-06
-1.0111111111111113,-1.077777777777778,4.739005299348529e-06
-0.9888888888888889,-1.077777777777778,9.214172420983798e-06
-0.9666666666666668,-1.077777777777778,1.7422283994438724e-05
-0.9444444444444445,-1.077777777777778,3.205063662507324e-05
-0.9222222222222223,-1.077777777777778,5.7392303229666666e-05
-0.9000000000000001,-1.077777777777778,0.0001000823371385334
-0.8777777777777779,-1.077777777777778,0.0001700388905792249
-0.8555555555555556,-1.077777777777778,0.000281595901507148
-0.8333333333333335,-1.077777777777778,0.00045477226086189083
-0.8111111111111111,-1.077777777777778,0.0007165704807899902
-0.788888888888889,-1.077777777777778,0.0011021446614815935
-0.7666666666666667,-1.077777777777778,0.001655637121193534
-0.7444444444444445,-1.077777777777778,0.0024304723620630496
-0.7222222222222223,-1.077777777777778,0.0034889307336223104
-0.7000000000000001,-1.077777777777778,0.004900907836960204
-0.6777777777777778,-1.077777777777778,0.00674189033830089
-0.6555555555555557,-1.077777777777778,0.009090319659498984
-0.6333333333333334,-1.077777777777778,0.012024637409126255
-0.6111111111111112,-1.077777777777778,0.015620378187581286
-0.5888888888888889,-1.077777777777778,0.019947680176913844
-0.5666666666666668,-1.077777777777778,0.025069528684141393
-0.5444444444444445,-1.077777777777778,0.031040958632543764
-0.5222222222222223,-1.077777777777778,0.03790934874936325
-0.5000000000000001,-1.077777777777778,0.04571585846044579
-0.47777777777777786,-1.077777777777778,0.0544979811390496
-0.4555555555555556,-1.077777777777778,0.06429309391151247
-0.43333333333333335,-1.077777777777778,0.07514276494009478
-0.4111111111111112,-1.077777777777778,0.08709745837223747
-0.38888888888888895,-1.077777777777778,0.10022121729389091
-0.3666666666666667,-1.077777777777778,0.11459598021992587
-0.34444444444444455,-1.077777777777778,0.13032543445065184
-0.3222222222222223,-1.077777777777778,0.14753868405013107
-0.30000000000000004,-1.077777777777778,0.1663943649612162
-0.2777777777777778,-1.077777777777778,0.18708595960421853
-0.25555555555555565,-1.077777777777778,0.20984874081298519
-0.2333333333333334,-1.077777777777778,0.23496790844519494
-0.21111111111111114,-1.077777777777778,0.2627861558319176
-0.188888888888889,-1.077777777777778,0.2937074116039619
-0.16666666666666674,-1.077777777777778,0.32819229304037306
-0.1444444444444445,-1.077777777777778,0.36674035199776017
-0.12222222222222223,-1.077777777777778,0.4098548323766803
-0.10000000000000009,-1.077777777777778,0.4579874758422728
-0.07777777777777772,-1.077777777777778,0.5114637244634976
-0.05555555555555558,-1.077777777777778,0.570392102881073
-0.03333333333333344,-1.077777777777778,0.6345651956108214
-0.011111111111111072,-1.077777777777778,0.7033630829376386
0.011111111111111072,-1.077777777777778,0.7756729896670429
0.033333333333333215,-1.077777777777778,0.8498407520033677
0.05555555555555558,-1.077777777777778,0.923669822641357
0.07777777777777772,-1.077777777777778,0.9944810697949927
0.09999999999999987,-1.077777777777778,1.059240901127794
0.12222222222222223,-1.077777777777778,1.1147562032636549
0.14444444444444438,-1.077777777777778,1.1579231948783906
0.16666666666666652,-1.077777777777778,1.1860055929759792
0.18888888888888888,-1.077777777777778,1.196908226667925
0.21111111111111103,-1.077777777777778,1.189408069961379
0.2333333333333334,-1.077777777777778,1.1633073457344338
0.25555555555555554,-1.077777777777778,1.1194830608537554
0.2777777777777777,-1.077777777777778,1.0598225235448187
0.30000000000000004,-1.077777777777778,0.9870521331364904
0.3222222222222222,-1.077777777777778,0.9044834090762751
0.34444444444444433,-1.077777777777778,0.815712437339669
0.3666666666666667,-1.077777777777778,0.7243142755958215
0.38888888888888884,-1.077777777777778,0.6335715635700537
0.411111111111111,-1.077777777777778,0.546267549690991
0.43333333333333335,-1.077777777777778,0.46456032979471656
0.4555555555555555,-1.077777777777778,0.3899404454458277
0.47777777777777786,-1.077777777777778,0.32326120168346545
0.5,-1.077777777777778,0.26482240739631724
0.5222222222222221,-1.077777777777778,0.2144846987905956
0.5444444444444445,-1.077777777777778,0.17179282738959717
0.5666666666666667,-1.077777777777778,0.13609093102734107
0.5888888888888888,-1.077777777777778,0.10661906347687101
0.6111111111111112,-1.077777777777778,0.08258644460015845
0.6333333333333333,-1.077777777777778,0.06322181129768954
0.6555555555555554,-1.077777777777778,0.047804349194846045
0.6777777777777778,-1.077777777777778,0.03567999697200815
0.7,-1.077777777777778,0.02626785472453089
0.7222222222222221,-1.077777777777778,0.019060560475723964
0.7444444444444445,-1.077777777777778,0.0136213489759528
0.7666666666666666,-1.077777777777778,0.009579444810896747
0.788888888888889,-1.077777777777778,0.006624655786294896
0.8111111111111111,-1.077777777777778,0.004501558905751137
0.8333333333333333,-1.077777777777778,0.003003452677786243
0.8555555555555556,-1.077777777777778,0.0019661928268993162
0.8777777777777778,-1.077777777777778,0.0012620460474145343
0.8999999999999999,-1.077777777777778,0.0007937264246015693
0.922222222222222,-1.077777777777778,0.0004887892405520182
0.9444444444444446,-1.077777777777778,0.0002945382180668937
0.9666666666666668,-1.077777777777778,0.00017356023306148638
0.9888888888888889,-1.077777777777778,9.994752650107856e-05
1.011111111111111,-1.077777777777778,5.621310494595919e-05
1.0333333333333332,-1.077777777777778,3.085912364577977e-05
1.0555555555555554,-1.077777777777778,1.6525479327574192e-05
1.077777777777778,-1.077777777777778,8.627821191288894e-06
1.1,-1.077777777777778,4.389207897469622e-06

-1.1,-1.0555555555555556,5.418668645425863e-07
-1.077777777777778,-1.0555555555555556,1.1646086197642385e-06
-1.0555555555555556,-1.0555555555555556,2.429345737333467e-06
-1.0333333333333334,-1.0555555555555556,4.920575239089583e-06
-1.0111111111111113,-1.0555555555555556,9.681906797449535e-06
-0.9888888888888889,-1.0555555555555556,1.8515287112948764e-05
-0.9666666666666668,-1.0555555555555556,3.442976394468299e-05
-0.9444444444444445,-1.0555555555555556,6.228495523966558e-05
-0.9222222222222223,-1.0555555555555556,0.00010967050264114302
-0.9000000000000001,-1.0555555555555556,0.0001880466587036985
-0.8777777777777779,-1.0555555555555556,0.00031413843094727954
-0.8555555555555556,-1.0555555555555556,0.0005115241021019488
-0.8333333333333335,-1.0555555555555556,0.000812290598384564
-0.8111111111111111,-1.0555555555555556,0.0012585519598653295
-0.788888888888889,-1.0555555555555556,0.0019035598839772902
-0.7666666666666667,-1.0555555555555556,0.0028121003168481056
-0.7444444444444445,-1.0555555555555556,0.004059892124674852
-0.7222222222222223,-1.0555555555555556,0.005731800369806667
-0.7000000000000001,-1.0555555555555556,0.007918847399402924
-0.6777777777777778,-1.0555555555555556,0.010714224756567062
-0.6555555555555557,-1.0555555555555556,0.014208729033957791
-0.6333333333333334,-1.0555555555555556,0.01848620511223525
-0.6111111111111112,-1.0555555555555556,0.023619630934082474
-0.5888888888888889,-1.0555555555555556,0.02966840153252191
-0.5666666666666668,-1.0555555555555556,0.036677191789982834
-0.5444444444444445,-1.0555555555555556,0.04467655608945998
-0.5222222222222223,-1.0555555555555556,0.053685223105539755
-0.5000000000000001,-1.0555555555555556,0.06371390373635584
-0.47777777777777786,-1.0555555555555556,0.07477034510721907
-0.4555555555555556,-1.0555555555555556,0.08686529825309224
-0.43333333333333335,-1.0555555555555556,0.10001899084837616
-0.4111111111111112,-1.0555555555555556,0.11426762049531132
-0.38888888888888895,-1.0555555555555556,0.1296693725241881
-0.3666666666666667,-1.0555555555555556,0.14630960458336273
-0.34444444444444455,-1.0555555555555556,0.16430517347537577
-0.3222222222222223,-1.0555555555555556,0.18380835135017917
-0.30000000000000004,-1.0555555555555556,0.20501120983561352
-0.2777777777777778,-1.0555555555555556,0.22815148231528923
-0.25555555555555565,-1.0555555555555556,0.2535205028333542
-0.2333333333333334,-1.0555555555555556,0.28147275636526325
-0.21111111111111114,-1.0555555555555556,0.31243497681486065
-0.188888888888889,-1.0555555555555556,0.34691095752404766
-0.16666666666666674,-1.0555555555555556,0.38547682239990905
-0.1444444444444445,-1.0555555555555556,0.4287609816796455
-0.12222222222222223,-1.0555555555555556,0.47740373240606754
-0.10000000000000009,-1.0555555555555556,0.5319935338569637
-0.07777777777777772,-1.0555555555555556,0.592980167220097
-0.05555555555555558,-1.0555555555555556,0.6605688648098333
-0.03333333333333344,-1.0555555555555556,0.734603624459812
-0.011111111111111072,-1.0555555555555556,0.814451922670167
0.011111111111111072,-1.0555555555555556,0.8989065184510611
0.033333333333333215,-1.0555555555555556,0.9861224464507097
0.05555555555555558,-1.0555555555555556,1.0736077896831981
0.07777777777777772,-1.0555555555555556,1.158284352198342
0.09999999999999987,-1.0555555555555556,1.236628047246522
0.12222222222222223,-1.0555555555555556,1.3048885346372572
0.14444444444444438,-1.0555555555555556,1.3593744371295748
0.16666666666666652,-1.0555555555555556,1.3967766746797141
0.18888888888888888,-1.0555555555555556,1.414491246817921
0.21111111111111103,-1.0555555555555556,1.4108973025835412
0.2333333333333334,-1.0555555555555556,1.3855486814625722
0.25555555555555554,-1.0555555555555556,1.3392476530937298
0.2777777777777777,-1.0555555555555556,1.2739867133087712
0.30000000000000004,-1.0555555555555556,1.1927647485331672
0.3222222222222222,-1.0555555555555556,1.0993035279547887
0.34444444444444433,-1.0555555555555556,0.9977053123645274
0.3666666666666667,-1.0555555555555556,0.89209944889717
0.38888888888888884,-1.0555555555555556,0.7863239953170066
0.411111111111111,-1.0555555555555556,0.6836785569409588
0.43333333333333335,-1.0555555555555556,0.5867692503795084
0.4555555555555555,-1.0555555555555556,0.497449675460266
0.47777777777777786,-1.0555555555555556,0.416846651874041
0.5,-1.0555555555555556,0.34544902578292913
0.5222222222222221,-1.0555555555555556,0.2832333450399842
0.5444444444444445,-1.0555555555555556,0.2298013269815802
0.5666666666666667,-1.0555555555555556,0.1845092743349994
0.5888888888888888,-1.0555555555555556,0.1465768340894693
0.6111111111111112,-1.0555555555555556,0.11516972926489771
0.6333333333333333,-1.0555555555555556,0.08945687542345172
0.6555555555555554,-1.0555555555555556,0.06864593517537182
0.6777777777777778,-1.0555555555555556,0.052002878033537335
0.7,-1.0555555555555556,0.03886098558139456
0.7222222222222221,-1.0555555555555556,0.028623652239818963
0.7444444444444445,-1.0555555555555556,0.020763916884326657
0.7666666666666666,-1.0555555555555556,0.01482237404228747
0.788888888888889,-1.0555555555555556,0.010404186260532099
0.8111111111111111,-1.0555555555555556,0.007175394137367971
0.8333333333333333,-1.0555555555555556,0.004858522427553341
0.8555555555555556,-1.0555555555555556,0.003227488382492203
0.8777777777777778,-1.0555555555555556,0.0021019165906517438
0.8999999999999999,-1.0555555555555556,0.0013410696185746432
0.922222222222222,-1.0555555555555556,0.0008376700068705482
0.9444444444444446,-1.0555555555555556,0.0005119021390255098
0.9666666666666668,-1.0555555555555556,0.00030584802971779095
0.9888888888888889,-1.0555555555555556,0.00017854507882849457
1.011111111111111,-1.0555555555555556,0.00010177453692156158
1.0333333333333332,-1.0555555555555556,5.661256289852119e-05
1.0555555555555554,-1.0555555555555556,3.071221311128307e-05
1.077777777777778,-1.0555555555555556,1.6240003583557056e-05
1.1,-1.0555555555555556,8.365673928980535e-06

-1.1,-1.0333333333333334,1.1474704970529424e-06
-1.077777777777778,-1.0333333333333334,2.426613648400962e-06
-1.0555555555555556,-1.0333333333333334,4.979810505585445e-06
-1.0333333333333334,-1.0333333333333334,9.921453585924944e-06
-1.0111111111111113,-1.0333333333333334,1.9199608143376132e-05
-0.9888888888888889,-1.0333333333333334,3.610558775617718e-05
-0.9666666666666668,-1.0333333333333334,6.601412226241092e-05
-0.9444444444444445,-1.0333333333333334,0.00011740824280653895
-0.9222222222222223,-1.0333333333333334,0.0002032266080174547
-0.9000000000000001,-1.0333333333333334,0.00034253454578600306
-0.8777777777777779,-1.0333333333333334,0.000562459492759142
-0.8555555555555556,-1.0333333333333334,0.0009002471687029078
-0.8333333333333335,-1.0333333333333334,0.0014051946561702267
-0.8111111111111111,-1.0333333333333334,0.0021401184525703136
-0.788888888888889,-1.0333333333333334,0.0031819475357613113
-0.7666666666666667,-1.0333333333333334,0.004621027788266917
-0.7444444444444445,-1.0333333333333334,0.006558816147283163
-0.7222222222222223,-1.0333333333333334,0.00910384565114311
-0.7000000000000001,-1.0333333333333334,0.012366141008998572
-0.6777777777777778,-1.0333333333333334,0.01645060564874892
-0.6555555555555557,-1.0333333333333334,0.02145020113874483
-0.6333333333333334,-1.0333333333333334,0.027439905706294117
-0.6111111111111112,-1.0333333333333334,0.03447240387150895
-0.5888888888888889,-1.0333333333333334,0.042576216239589224
-0.5666666666666668,-1.0333333333333334,0.05175659018188486
-0.5444444444444445,-1.0333333333333334,0.06199905213516994
-0.5222222222222223,-1.0333333333333334,0.0732751875900387
-0.5000000000000001,-1.0333333333333334,0.08555003366017187
-0.47777777777777786,-1.0333333333333334,0.09879043339994718
-0.4555555555555556,-1.0333333333333334,0.11297374336179314
-0.43333333333333335,-1.0333333333333334,0.12809633338320447
-0.4111111111111112,-1.0333333333333334,0.14418135028586979
-0.38888888888888895,-1.0333333333333334,0.16128529052959284
-0.3666666666666667,-1.0333333333333334,0.17950313695265252
-0.34444444444444455,-1.0333333333333334,0.1989722196099192
-0.3222222222222223,-1.0333333333333334,0.21987550225490812
-0.30000000000000004,-1.0333333333333334,0.24244547217724888
-0.2777777777777778,-1.0333333333333334,0.26696992630246047
-0.25555555555555565,-1.0333333333333334,0.293800428769558
-0.2333333333333334,-1.0333333333333334,0.3233629550477995
-0.21111111111111114,-1.0333333333333334,0.35616838725835026
-0.188888888888889,-1.0333333333333334,0.3928185081747573
-0.16666666666666674,-1.0333333333333334,0.4340015524546777
-0.1444444444444445,-1.0333333333333334,0.4804707974104301
-0.12222222222222223,-1.0333333333333334,0.5330004904087837
-0.10000000000000009,-1.0333333333333334,0.5923156673536054
-0.07777777777777772,-1.0333333333333334,0.658995855910886
-0.05555555555555558,-1.0333333333333334,0.7333568438737252
-0.03333333333333344,-1.0333333333333334,0.8153191901403997
-0.011111111111111072,-1.0333333333333334,0.9042765993743358
0.011111111111111072,-1.0333333333333334,0.9989812899175908
0.033333333333333215,-1.0333333333333334,1.0974664525225661
0.05555555555555558,-1.0333333333333334,1.1970268487304223
0.07777777777777772,-1.0333333333333334,1.2942762934653567
0.09999999999999987,-1.0333333333333334,1.3852941451627994
0.12222222222222223,-1.0333333333333334,1.4658617426563634
0.14444444444444438,-1.0333333333333334,1.5317750811725803
0.16666666666666652,-1.0333333333333334,1.5792044560783816
0.18888888888888888,-1.0333333333333334,1.605058832315931
0.21111111111111103,-1.0333333333333334,1.607305846367641
0.2333333333333334,-1.0333333333333334,1.5852000815689837
0.25555555555555554,-1.0333333333333334,1.539383159901795
0.2777777777777777,-1.0333333333333334,1.4718376725602853
0.30000000000000004,-1.0333333333333334,1.3856995679082733
0.3222222222222222,-1.0333333333333334,1.2849557972111167
0.34444444444444433,-1.0333333333333334,1.1740712512881326
0.3666666666666667,-1.0333333333333334,1.057597852162088
0.38888888888888884,-1.0333333333333334,0.9398175593520167
0.411111111111111,-1.0333333333333334,0.8244607609258732
0.43333333333333335,-1.0333333333333334,0.7145248426397552
0.4555555555555555,-1.0333333333333334,0.6121987150061761
0.47777777777777786,-1.0333333333333334,0.5188819115026444
0.5,-1.0333333333333334,0.43527478140096293
0.5222222222222221,-1.0333333333333334,0.3615108547303371
0.5444444444444445,-1.0333333333333334,0.2973034143013649
0.5666666666666667,-1.0333333333333334,0.24208401380447303
0.5888888888888888,-1.0333333333333334,0.1951187729897649
0.6111111111111112,-1.0333333333333334,0.15559645530190613
0.6333333333333333,-1.0333333333333334,0.1226888985843099
0.6555555555555554,-1.0333333333333334,0.0955884977100605
0.6777777777777778,-1.0333333333333334,0.0735291142543625
0.7,-1.0333333333333334,0.05579655903687714
0.7222222222222221,-1.0333333333333334,0.04173344538239803
0.7444444444444445,-1.0333333333333334,0.030741493319543567
0.7666666666666666,-1.0333333333333334,0.022282817867648772
0.788888888888889,-1.0333333333333334,0.015880636704364
0.8111111111111111,-1.0333333333333334,0.011119238013782116
0.8333333333333333,-1.0333333333333334,0.00764286913684031
0.8555555555555556,-1.0333333333333334,0.0051532926607650775
0.8777777777777778,-1.0333333333333334,0.0034059635473512435
0.8999999999999999,-1.0333333333333334,0.0022049991688655323
0.922222222222222,-1.0333333333333334,0.0013972783883420964
0.9444444444444446,-1.0333333333333334,0.0008660896005933203
0.9666666666666668,-1.0333333333333334,0.000524752138259851
0.9888888888888889,-1.0333333333333334,0.000310578068335276
1.011111111111111,-1.0333333333333334,0.00017944634905642197
1.0333333333333332,-1.0333333333333334,0.0001011526717320314
1.0555555555555554,-1.0333333333333334,5.559570695608926e-05
1.077777777777778,-1.0333333333333334,2.9776961726728664e-05
1.1,-1.0333333333333334,1.5533222185147727e-05

-1.1,-1.0111111111111113,2.3613319060898965e-06
-1.077777777777778,-1.0111111111111113,4.912747436787928e-06
-1.0555555555555556,-1.0111111111111113,9.916796710030434e-06
-1.0333333333333334,-1.0111111111111113,1.9431065630241616e-05
-1.0111111111111113,-1.0111111111111113,3.697486723136614e-05
-0.9888888888888889,-1.0111111111111113,6.83620860788622e-05
-0.9666666666666668,-1.0111111111111113,0.0001228691741426389
-0.9444444444444445,-1.0111111111111113,0.00021479042531718847
-0.9222222222222223,-1.0111111111111113,0.00036539305112175124
-0.9000000000000001,-1.0111111111111113,0.0006052156951017141
-0.8777777777777779,-1.0111111111111113,0.0009765545532834305
-0.8555555555555556,-1.0111111111111113,0.0015358579100727323
-0.8333333333333335,-1.0111111111111113,0.0023556205544085942
-0.8111111111111111,-1.0111111111111113,0.0035252648025046102
-0.788888888888889,-1.0111111111111113,0.0051504558310091625
-0.7666666666666667,-1.0111111111111113,0.007350369581088727
-0.7444444444444445,-1.0111111111111113,0.010252644176296325
-0.7222222222222223,-1.0111111111111113,0.013986103581527522
-0.7000000000000001,-1.0111111111111113,0.018671802211789598
-0.6777777777777778,-1.0111111111111113,0.024413407610589986
-0.6555555555555557,-1.0111111111111113,0.03128828580482012
-0.6333333333333334,-1.0111111111111113,0.03934075346834731
-0.6111111111111112,-1.0111111111111113,0.04857873885739283
-0.5888888888888889,-1.0111111111111113,0.05897457180646247
-0.5666666666666668,-1.0111111111111113,0.07046992922462861
-0.5444444444444445,-1.0111111111111113,0.08298429082707565
-0.5222222222222223,-1.0111111111111113,0.09642579591196418
-0.5000000000000001,-1.0111111111111113,0.11070323406153154
-0.47777777777777786,-1.0111111111111113,0.12573802280287022
-0.4555555555555556,-1.0111111111111113,0.14147529657059016
-0.43333333333333335,-1.0111111111111113,0.15789350916223308
-0.4111111111111112,-1.0111111111111113,0.17501216270962855
-0.38888888888888895,-1.0111111111111113,0.19289745746773354
-0.3666666666666667,-1.0111111111111113,0.21166591847702618
-0.34444444444444455,-1.0111111111111113,0.23148648136309452
-0.3222222222222223,-1.0111111111111113,0.25258206732944627
-0.30000000000000004,-1.0111111111111113,0.2752321384496665
-0.2777777777777778,-1.0111111111111113,0.2997777817533985
-0.25555555555555565,-1.0111111111111113,0.326630234617986
-0.2333333333333334,-1.0111111111111113,0.3562823287602867
-0.21111111111111114,-1.0111111111111113,0.3893202789513674
-0.188888888888889,-1.0111111111111113,0.42643104704759893
-0.16666666666666674,-1.0111111111111113,0.46839881151851154
-0.1444444444444445,-1.0111111111111113,0.5160834726307567
-0.12222222222222223,-1.0111111111111113,0.5703749922781891
-0.10000000000000009,-1.0111111111111113,0.6321197264568699
-0.07777777777777772,-1.0111111111111113,0.7020184695804371
-0.05555555555555558,-1.0111111111111113,0.7805002575343426
-0.03333333333333344,-1.0111111111111113,0.8675806649871425
-0.011111111111111072,-1.0111111111111113,0.9627180656165132
0.011111111111111072,-1.0111111111111113,1.0646857469137132
0.033333333333333215,-1.0111111111111113,1.1714812479761936
0.05555555555555558,-1.0111111111111113,1.2802957386658598
0.07777777777777772,-1.0111111111111113,1.3875642837225972
0.09999999999999987,-1.0111111111111113,1.4891112095960453
0.12222222222222223,-1.0111111111111113,1.580393158506384
0.14444444444444438,-1.0111111111111113,1.6568268635655643
0.16666666666666652,-1.0111111111111113,1.7141718635554868
0.18888888888888888,-1.0111111111111113,1.7489240149812473
0.21111111111111103,-1.0111111111111113,1.7586675518842054
0.2333333333333334,-1.0111111111111113,1.742334340733446
0.25555555555555554,-1.0111111111111113,1.700329697157852
0.2777777777777777,-1.0111111111111113,1.6345032037381826
0.30000000000000004,-1.0111111111111113,1.5479668886983264
0.3222222222222222,-1.0111111111111113,1.4447871300640516
0.34444444444444433,-1.0111111111111113,1.329595819942733
0.3666666666666667,-1.0111111111111113,1.2071767638208066
0.38888888888888884,-1.0111111111111113,1.0820830940518278
0.411111111111111,-1.0111111111111113,0.9583312077164553
0.43333333333333335,-1.0111111111111113,0.8391992485469182
0.4555555555555555,-1.0111111111111113,0.7271377617395384
0.47777777777777786,-1.0111111111111113,0.6237814357224838
0.5,-1.0111111111111113,0.5300374268952801
0.5222222222222221,-1.0111111111111113,0.44621948750479395
0.5444444444444445,-1.0111111111111113,0.3721978488562337
0.5666666666666667,-1.0111111111111113,0.30754082813476996
0.5888888888888888,-1.0111111111111113,0.2516328773131526
0.6111111111111112,-1.0111111111111113,0.20376273158391794
0.6333333333333333,-1.0111111111111113,0.1631825369563842
0.6555555555555554,-1.0111111111111113,0.12914337771920914
0.6777777777777778,-1.0111111111111113,0.10091442846651015
0.7,-1.0111111111111113,0.07779260969275106
0.7222222222222221,-1.0111111111111113,0.059108006733016014
0.7444444444444445,-1.0111111111111113,0.04422826840574655
0.7666666666666666,-1.0111111111111113,0.03256335728803025
0.788888888888889,-1.0111111111111113,0.023570708855527017
0.8111111111111111,-1.0111111111111113,0.016760146696127347
0.8333333333333333,-1.0111111111111113,0.01169770327040354
0.8555555555555556,-1.0111111111111113,0.008007643713312246
0.8777777777777778,-1.0111111111111113,0.005372312895864247
0.8999999999999999,-1.0111111111111113,0.0035297860613225838
0.922222222222222,-1.0111111111111113,0.0022696098788443893
0.9444444444444446,-1.0111111111111113,0.001427126605973424
0.9666666666666668,-1.0111111111111113,0.0008769668380120856
0.9888888888888889,-1.0111111111111113,0.0005262877925297018
1.011111111111111,-1.0111111111111113,0.0003082501134756889
1.0333333333333332,-1.0111111111111113,0.0001760981792740751
1.0555555555555554,-1.0111111111111113,9.806694309736017e-05
1.077777777777778,-1.0111111111111113,5.3206496225955534e-05
1.1,-1.0111111111111113,2.8109516509734476e-05

-1.1,-0.9888888888888889,4.724626294067571e-06
-1.077777777777778,-0.9888888888888889,9.669005516709687e-06
-1.0555555555555556,-0.9888888888888889,1.9195403578426e-05
-1.0333333333333334,-0.9888888888888889,3.698397553512775e-05
-1.0111111111111113,-0.9888888888888889,6.918933804067021e-05
-0.9888888888888889,-0.9888888888888889,0.00012574495897794808
-0.9666666666666668,-0.9888888888888889,0.00022212223817645355
-0.9444444444444445,-0.9888888888888889,0.0003815701646230057
-0.9222222222222223,-0.9888888888888889,0.0006377843561877119
-0.9000000000000001,-0.9888888888888889,0.0010378398627748807
-0.8777777777777779,-0.9888888888888889,0.0016450762496180297
-0.8555555555555556,-0.9888888888888889,0.002541464239611429
-0.8333333333333335,-0.9888888888888889,0.0038288428259554744
-0.8111111111111111,-0.9888888888888889,0.005628339589211636
-0.788888888888889,-0.9888888888888889,0.008077327278750962
-0.7666666666666667,-0.9888888888888889,0.01132347328972987
-0.7444444444444445,-0.9888888888888889,0.015515827805258132
-0.7222222222222223,-0.9888888888888889,0.020793447525539806
-0.7000000000000001,-0.9888888888888889,0.02727267988189613
-0.6777777777777778,-0.9888888888888889,0.0350347921288562
-0.6555555555555557,-0.9888888888888889,0.044115943891573015
-0.6333333333333334,-0.9888888888888889,0.05450141815060639
-0.6111111111111112,-0.9888888888888889,0.06612548384044065
-0.5888888888888889,-0.9888888888888889,0.0788773443755442
-0.5666666666666668,-0.9888888888888889,0.09261255259169664
-0.5444444444444445,-0.9888888888888889,0.10716834131338336
-0.5222222222222223,-0.9888888888888889,0.12238079087158459
-0.5000000000000001,-0.9888888888888889,0.13810174581106918
-0.47777777777777786,-0.9888888888888889,0.1542138255673309
-0.4555555555555556,-0.9888888888888889,0.17064252448429784
-0.43333333333333335,-0.9888888888888889,0.18736501528592417
-0.4111111111111112,-0.9888888888888889,0.20441570923740351
-0.38888888888888895,-0.9888888888888889,0.22188890166586261
-0.3666666666666667,-0.9888888888888889,0.23993907922028865
-0.34444444444444455,-0.9888888888888889,0.2587798170095295
-0.3222222222222223,-0.9888888888888889,0.2786826472298679
-0.30000000000000004,-0.9888888888888889,0.29997764483176015
-0.2777777777777778,-0.9888888888888889,0.3230574299960868
-0.25555555555555565,-0.9888888888888889,0.34838553452940074
-0.2333333333333334,-0.9888888888888889,0.3765085180519326
-0.21111111111111114,-0.9888888888888889,0.40806905328014464
-0.188888888888889,-0.9888888888888889,0.44381492518253085
-0.16666666666666674,-0.9888888888888889,0.484597160451842
-0.1444444444444445,-0.9888888888888889,0.5313499182861907
-0.12222222222222223,-0.9888888888888889,0.5850456694352685
-0.10000000000000009,-0.9888888888888889,0.6466215548134223
-0.07777777777777772,-0.9888888888888889,0.7168763445399124
-0.05555555555555558,-0.9888888888888889,0.7963416980660302
-0.03333333333333344,-0.9888888888888889,0.8851361054865956
-0.011111111111111072,-0.9888888888888889,0.982814719898222
0.011111111111111072,-0.9888888888888889,1.088232961828291
0.033333333333333215,-0.9888888888888889,1.1994456491711847
0.05555555555555558,-0.9888888888888889,1.3136653364492963
0.07777777777777772,-0.9888888888888889,1.4273020304282946
0.09999999999999987,-0.9888888888888889,1.5361001369785163
0.12222222222222223,-0.9888888888888889,1.6353769248627281
0.14444444444444438,-0.9888888888888889,1.7203509901036134
0.16666666666666652,-0.9888888888888889,1.7865318105236234
0.18888888888888888,-0.9888888888888889,1.830126264229659
0.21111111111111103,-0.9888888888888889,1.8484088699711865
0.2333333333333334,-0.9888888888888889,1.8400024306928244
0.25555555555555554,-0.9888888888888889,1.8050257710905555
0.2777777777777777,-0.9888888888888889,1.7450840954074356
0.30000000000000004,-0.9888888888888889,1.663101764366396
0.3222222222222222,-0.9888888888888889,1.5630221990086965
0.34444444444444433,-0.9888888888888889,1.4494200438994869
0.3666666666666667,-0.9888888888888889,1.3270824526130218
0.38888888888888884,-0.9888888888888889,1.2006171593055681
0.411111111111111,-0.9888888888888889,1.0741351975285576
0.43333333333333335,-0.9888888888888889,0.9510385006324011
0.4555555555555555,-0.9888888888888889,0.8339215916065573
0.47777777777777786,-0.9888888888888889,0.7245769520116061
0.5,-0.9888888888888889,0.6240793473456505
0.5222222222222221,-0.9888888888888889,0.5329174616243313
0.5444444444444445,-0.9888888888888889,0.451141656682609
0.5666666666666667,-0.9888888888888889,0.37850280637609957
0.5888888888888888,-0.9888888888888889,0.31456631301428584
0.6111111111111112,-0.9888888888888889,0.25879488653163857
0.6333333333333333,-0.9888888888888889,0.2106013848660361
0.6555555555555554,-0.9888888888888889,0.16937788977089718
0.6777777777777778,-0.9888888888888889,0.13450911494645298
0.7,-0.9888888888888889,0.10537781119905938
0.7222222222222221,-0.9888888888888889,0.08136797840003544
0.7444444444444445,-0.9888888888888889,0.06186933942846341
0.7666666666666666,-0.9888888888888889,0.046284369550598
0.788888888888889,-0.9888888888888889,0.034037589243306916
0.8111111111111111,-0.9888888888888889,0.024585927224207348
0.8333333333333333,-0.9888888888888889,0.017428666044109146
0.8555555555555556,-0.9888888888888889,0.012115628511231874
0.8777777777777778,-0.9888888888888889,0.00825266600623114
0.8999999999999999,-0.9888888888888889,0.005504010004642746
0.922222222222222,-0.9888888888888889,0.003591526824330186
0.9444444444444446,-0.9888888888888889,0.002291296300968427
0.9666666666666668,-0.9888888888888889,0.0014281797679859274
0.9888888888888889,-0.9888888888888889,0.0008691452483316381
1.011111111111111,-0.9888888888888889,0.0005160959592875483
1.0333333333333332,-0.9888888888888889,0.0002988350121251814
1.0555555555555554,-0.9888888888888889,0.00016863366290149025
1.077777777777778,-0.9888888888888889,9.269001227065225e-05
1.1,-0.9888888888888889,4.9599481414756784e-05

-1.1,-0.9666666666666668,9.196221581341584e-06
-1.077777777777778,-0.9666666666666668,1.8510259543797123e-05
-1.0555555555555556,-0.9666666666666668,3.613538209636088e-05
-1.0333333333333334,-0.9666666666666668,6.844957252509986e-05
-1.0111111111111113,-0.9666666666666668,0.000125874155391554
-0.9888888888888889,-0.9666666666666668,0.00022482721420175985
-0.9666666666666668,-0.9666666666666668,0.0003902429456459293
-0.9444444444444445,-0.9666666666666668,0.0006586132786678752
-0.9222222222222223,-0.9666666666666668,0.0010813777350891771
-0.9000000000000001,-0.9666666666666668,0.0017283181234654427
-0.8777777777777779,-0.9666666666666668,0.002690425674262971
-0.8555555555555556,-0.9666666666666668,0.004081534588072968
-0.8333333333333335,-0.9666666666666668,0.006037906747092094
-0.8111111111111111,-0.9666666666666668,0.00871496497561441
-0.788888888888889,-0.9666666666666668,0.012280561483381951
-0.7666666666666667,-0.9666666666666668,0.016904569283278173
-0.7444444444444445,-0.9666666666666668,0.02274519213171223
-0.7222222222222223,-0.9666666666666668,0.029933136349485145
-0.7000000000000001,-0.9666666666666668,0.03855553747110594
-0.6777777777777778,-0.9666666666666668,0.04864208830051025
-0.6555555555555557,-0.9666666666666668,0.060155959809786316
-0.6333333333333334,-0.9666666666666668,0.0729916880582478
-0.6111111111111112,-0.9666666666666668,0.08698120359386782
-0.5888888888888889,-0.9666666666666668,0.10190777768433379
-0.5666666666666668,-0.9666666666666668,0.11752619418628095
-0.5444444444444445,-0.9666666666666668,0.13358633666354458
-0.5222222222222223,-0.9666666666666668,0.1498569321258717
-0.5000000000000001,-0.9666666666666668,0.16614651783558448
-0.47777777777777786,-0.9666666666666668,0.18231962837894505
-0.4555555555555556,-0.9666666666666668,0.19830737585933014
-0.43333333333333335,-0.9666666666666668,0.21411263269083633
-0.4111111111111112,-0.9666666666666668,0.22981069183237068
-0.38888888888888895,-0.9666666666666668,0.24554657658926748
-0.3666666666666667,-0.9666666666666668,0.2615302862287504
-0.34444444444444455,-0.9666666666666668,0.2780314040897025
-0.3222222222222223,-0.9666666666666668,0.29537472968691314
-0.30000000000000004,-0.9666666666666668,0.3139387761561328
-0.2777777777777778,-0.9666666666666668,0.3341587923783594
-0.25555555555555565,-0.9666666666666668,0.3565351267563403
-0.2333333333333334,-0.9666666666666668,0.38164614339434005
-0.21111111111111114,-0.9666666666666668,0.41016273608447706
-0.188888888888889,-0.9666666666666668,0.44285925553963174
-0.16666666666666674,-0.9666666666666668,0.4806140066110247
-0.1444444444444445,-0.9666666666666668,0.5243919443939512
-0.12222222222222223,-0.9666666666666668,0.5752030940214513
-0.10000000000000009,-0.9666666666666668,0.6340324921894063
-0.07777777777777772,-0.9666666666666668,0.7017407955415516
-0.05555555555555558,-0.9666666666666668,0.778938747947425
-0.03333333333333344,-0.9666666666666668,0.8658431668867262
-0.011111111111111072,-0.9666666666666668,0.9621268280639944
0.011111111111111072,-0.9666666666666668,1.0667793471832605
0.033333333333333215,-0.9666666666666668,1.1780002618451115
0.05555555555555558,-0.9666666666666668,1.2931478483939958
0.07777777777777772,-0.9666666666666668,1.4087662214474772
0.09999999999999987,-0.9666666666666668,1.5207075456181063
0.12222222222222223,-0.9666666666666668,1.6243551902433713
0.14444444444444438,-0.9666666666666668,1.7149382889566733
0.16666666666666652,-0.9666666666666668,1.787910937139164
0.18888888888888888,-0.9666666666666668,1.839353829347725
0.21111111111111103,-0.9666666666666668,1.8663463842695367
0.2333333333333334,-0.9666666666666668,1.8672563373582356
0.25555555555555554,-0.9666666666666668,1.8419026423484899
0.2777777777777777,-0.9666666666666668,1.7915653245735415
0.30000000000000004,-0.9666666666666668,1.71883954641147
0.3222222222222222,-0.9666666666666668,1.6273559397189403
0.34444444444444433,-0.9666666666666668,1.5214101156580027
0.3666666666666667,-0.9666666666666668,1.4055568175639954
0.38888888888888884,-0.9666666666666668,1.2842259533666935
0.411111111111111,-0.9666666666666668,1.161408796230677
0.43333333333333335,-0.9666666666666668,1.0404455624064564
0.4555555555555555,-0.9666666666666668,0.9239247108841954
0.47777777777777786,-0.9666666666666668,0.8136845119993358
0.5,-0.9666666666666668,0.7108927332213512
0.5222222222222221,-0.9666666666666668,0.616172943176116
0.5444444444444445,-0.9666666666666668,0.5297460905264805
0.5666666666666667,-0.9666666666666668,0.45156204532545247
0.5888888888888888,-0.9666666666666668,0.3814050545882737
0.6111111111111112,-0.9666666666666668,0.3189667928081106
0.6333333333333333,-0.9666666666666668,0.2638887125674013
0.6555555555555554,-0.9666666666666668,0.21578053665591904
0.6777777777777778,-0.9666666666666668,0.17422380310787983
0.7,-0.9666666666666668,0.13876894917142282
0.7222222222222221,-0.9666666666666668,0.10893243892370676
0.7444444444444445,-0.9666666666666668,0.0841978552212126
0.7666666666666666,-0.9666666666666668,0.06402242357579525
0.788888888888889,-0.9666666666666668,0.04784854148713698
0.8111111111111111,-0.9666666666666668,0.03511870332703738
0.8333333333333333,-0.9666666666666668,0.025291699176788168
0.8555555555555556,-0.9666666666666668,0.01785798776567935
0.8777777777777778,-0.9666666666666668,0.012352528388142566
0.8999999999999999,-0.9666666666666668,0.008363940035885826
0.922222222222222,-0.9666666666666668,0.005539497220746033
0.9444444444444446,-0.9666666666666668,0.003586061158672501
0.9666666666666668,-0.9666666666666668,0.0022675064063394324
0.9888888888888889,-0.9666666666666668,0.0013994963622666547
1.011111111111111,-0.9666666666666668,0.0008425795868735325
1.0333333333333332,-0.9666666666666668,0.000494544112746669
1.0555555555555554,-0.9666666666666668,0.0002828194872361646
1.077777777777778,-0.9666666666666668,0.0001575054274483656
1.1,-0.9666666666666668,8.53790969754651e-05

-1.1,-0.9444444444444445,1.7423141655642107e-05
-1.077777777777778,-0.9444444444444445,3.448773713841636e-05
-1.0555555555555556,-0.9444444444444445,6.619566985283489e-05
-1.0333333333333334,-0.9444444444444445,0.00012326028502513298
-1.0111111111111113,-0.9444444444444445,0.00022276995866948618
-0.9888888888888889,-0.9444444444444445,0.00039097637263010295
-0.9666666666666668,-0.9444444444444445,0.0006667066829837613
-0.9444444444444445,-0.9444444444444445,0.0011052195667846107
-0.9222222222222223,-0.9444444444444445,0.0017821291966258657
-0.9000000000000001,-0.9444444444444445,0.0027967992112033165
-0.8777777777777779,-0.9444444444444445,0.004274400891790975
-0.8555555555555556,-0.9444444444444445,0.006365691456343979
-0.8333333333333335,-0.9444444444444445,0.009243562673134456
-0.8111111111111111,-0.9444444444444445,0.01309559547874522
-0.788888888888889,-0.9444444444444445,0.018112271820065386
-0.7666666666666667,-0.9444444444444445,0.024471142151232944
-0.7444444444444445,-0.9444444444444445,0.03231807255936252
-0.7222222222222223,-0.9444444444444445,0.041747577689837126
-0.7000000000000001,-0.9444444444444445,0.052784994452951914
-0.6777777777777778,-0.9444444444444445,0.06537363365019819
-0.6555555555555557,-0.9444444444444445,0.07936984393378457
-0.6333333333333334,-0.9444444444444445,0.09454801691887547
-0.6111111111111112,-0.9444444444444445,0.11061602055757545
-0.5888888888888889,-0.9444444444444445,0.12723966099571674
-0.5666666666666668,-0.9444444444444445,0.14407300989594043
-0.5444444444444445,-0.9444444444444445,0.1607903010716982
-0.5222222222222223,-0.9444444444444445,0.17711495020157592
-0.5000000000000001,-0.9444444444444445,0.19284212714597937
-0.47777777777777786,-0.9444444444444445,0.20785290857422659
-0.4555555555555556,-0.9444444444444445,0.22211982911939637
-0.43333333333333335,-0.9444444444444445,0.23570510238682393
-0.4111111111111112,-0.9444444444444445,0.2487535915275881
-0.38888888888888895,-0.9444444444444445,0.26148278833098104
-0.3666666666666667,-0.9444444444444445,0.2741718764420908
-0.34444444444444455,-0.9444444444444445,0.28715172807188294
-0.3222222222222223,-0.9444444444444445,0.3007975799648511
-0.30000000000000004,-0.9444444444444445,0.315526064836534
-0.2777777777777778,-0.9444444444444445,0.331797954747411
-0.25555555555555565,-0.9444444444444445,0.35012710176648926
-0.2333333333333334,-0.9444444444444445,0.37109452069193877
-0.21111111111111114,-0.9444444444444445,0.3953645312407696
-0.188888888888889,-0.9444444444444445,0.42369782405879775
-0.16666666666666674,-0.9444444444444445,0.4569548229739558
-0.1444444444444445,-0.9444444444444445,0.4960822849030058
-0.12222222222222223,-0.9444444444444445,0.5420769474746837
-0.10000000000000009,-0.9444444444444445,0.595922129628042
-0.07777777777777772,-0.9444444444444445,0.6584962242455713
-0.05555555555555558,-0.9444444444444445,0.7304556769446804
-0.03333333333333344,-0.9444444444444445,0.8120991233810142
-0.011111111111111072,-0.9444444444444445,0.9032237690996419
0.011111111111111072,-0.9444444444444445,1.0029896565545033
0.033333333333333215,-0.9444444444444445,1.1098116049419913
0.05555555555555558,-0.9444444444444445,1.2213012117487374
0.07777777777777772,-0.9444444444444445,1.3342808524180332
0.09999999999999987,-0.9444444444444445,1.4448866955937711
0.12222222222222223,-0.9444444444444445,1.5487677571908443
0.14444444444444438,-0.9444444444444445,1.6413737087899982
0.16666666666666652,-0.9444444444444445,1.7183078128990381
0.18888888888888888,-0.9444444444444445,1.7757063749980964
0.21111111111111103,-0.9444444444444445,1.810596156243667
0.2333333333333334,-0.9444444444444445,1.8211792378225906
0.25555555555555554,-0.9444444444444445,1.8070022467397742
0.2777777777777777,-0.9444444444444445,1.7689829576854301
0.30000000000000004,-0.9444444444444445,1.7092893304591574
0.3222222222222222,-0.9444444444444445,1.6310897305589198
0.34444444444444433,-0.9444444444444445,1.5382135049413908
0.3666666666666667,-0.9444444444444445,1.4347739137742475
0.38888888888888884,-0.9444444444444445,1.324808027822592
0.411111111111111,-0.9444444444444445,1.211980400198343
0.43333333333333335,-0.9444444444444445,1.0993814049987107
0.4555555555555555,-0.9444444444444445,0.9894312001130087
0.47777777777777786,-0.9444444444444445,0.8838810188554079
0.5,-0.9444444444444445,0.7838889328935513
0.5222222222222221,-0.9444444444444445,0.6901396990582843
0.5444444444444445,-0.9444444444444445,0.602978111102065
0.5666666666666667,-0.9444444444444445,0.5225309589209751
0.5888888888888888,-0.9444444444444445,0.4488017285198262
0.6111111111111112,-0.9444444444444445,0.38173183844883335
0.6333333333333333,-0.9444444444444445,0.32123031943725594
0.6555555555555554,-0.9444444444444445,0.2671791637681437
0.6777777777777778,-0.9444444444444445,0.21942384927743092
0.7,-0.9444444444444445,0.17775828258596982
0.7222222222222221,-0.9444444444444445,0.14191149484300217
0.7444444444444445,-0.9444444444444445,0.11154078421406936
0.7666666666666666,-0.9444444444444445,0.08623336181749706
0.788888888888889,-0.9444444444444445,0.06551637189538856
0.8111111111111111,-0.9444444444444445,0.048873619508448894
0.8333333333333333,-0.9444444444444445,0.03576647098103013
0.8555555555555556,-0.9444444444444445,0.025656117062384767
0.8777777777777778,-0.9444444444444445,0.01802458550537953
0.8999999999999999,-0.9444444444444445,0.012392421100020597
0.922222222222222,-0.9444444444444445,0.008331675908609625
0.9444444444444446,-0.9444444444444445,0.005473634639173801
0.9666666666666668,-0.9444444444444445,0.003511420119502978
0.9888888888888889,-0.9444444444444445,0.0021981903473295363
1.011111111111111,-0.9444444444444445,0.001341998130362886
1.0333333333333332,-0.9444444444444445,0.0007985249403906814
1.0555555555555554,-0.9444444444444445,0.0004628478886307004
1.077777777777778,-0.9444444444444445,0.00026120510488741205
1.1,-0.9444444444444445,0.00014345482664476452

-1.1,-0.9222222222222223,3.214897522067802e-05
-1.077777777777778,-0.9222222222222223,6.257392330572231e-05
-1.0555555555555556,-0.9222222222222223,0.00011807242665387025
-1.0333333333333334,-0.9222222222222223,0.00021609060211773295
-1.0111111111111113,-0.9222222222222223,0.00038376748240886966
-0.9888888888888889,-0.9222222222222223,0.0006617099083234572
-0.9666666666666668,-0.9222222222222223,0.0011083233258928425
-0.9444444444444445,-0.9222222222222223,0.0018042919240547613
-0.9222222222222223,-0.9222222222222223,0.002856539983904368
-0.9000000000000001,-0.9222222222222223,0.004400757239100363
-0.8777777777777779,-0.9222222222222223,0.006601400881193629
-0.8555555555555556,-0.9222222222222223,0.009648069257068856
-0.8333333333333335,-0.9222222222222223,0.01374734165752045
-0.8111111111111111,-0.9222222222222223,0.019109631990690084
-0.788888888888889,-0.9222222222222223,0.025931306048660768
-0.7666666666666667,-0.9222222222222223,0.034373203755578
-0.7444444444444445,-0.9222222222222223,0.04453767191046734
-0.7222222222222223,-0.9222222222222223,0.056447074894559995
-0.7000000000000001,-0.9222222222222223,0.07002729199263175
-0.6777777777777778,-0.9222222222222223,0.08509970252504011
-0.6555555555555557,-0.9222222222222223,0.1013844298832742
-0.6333333333333334,-0.9222222222222223,0.11851612687706246
-0.6111111111111112,-0.9222222222222223,0.13607151547542062
-0.5888888888888889,-0.9222222222222223,0.15360565632397188
-0.5666666666666668,-0.9222222222222223,0.17069208833592361
-0.5444444444444445,-0.9222222222222223,0.18696110181586337
-0.5222222222222223,-0.9222222222222223,0.20213081309322875
-0.5000000000000001,-0.9222222222222223,0.21602732426184712
-0.47777777777777786,-0.9222222222222223,0.22859260448341007
-0.4555555555555556,-0.9222222222222223,0.23988111166971054
-0.43333333333333335,-0.9222222222222223,0.2500479269714043
-0.4111111111111112,-0.9222222222222223,0.25933195143332677
-0.38888888888888895,-0.9222222222222223,0.26803758243539205
-0.3666666666666667,-0.9222222222222223,0.2765176307404211
-0.34444444444444455,-0.9222222222222223,0.2851595123261797
-0.3222222222222223,-0.9222222222222223,0.2943762301000987
-0.30000000000000004,-0.9222222222222223,0.30460332659021666
-0.2777777777777778,-0.9222222222222223,0.31630257597504
-0.25555555555555565,-0.9222222222222223,0.3299723790051165
-0.2333333333333334,-0.9222222222222223,0.34616347758094335
-0.21111111111111114,-0.9222222222222223,0.365496853796789
-0.188888888888889,-0.9222222222222223,0.3886789220623512
-0.16666666666666674,-0.9222222222222223,0.4165078770967348
-0.1444444444444445,-0.9222222222222223,0.44986475197943165
-0.12222222222222223,-0.9222222222222223,0.48968355391746277
-0.10000000000000009,-0.9222222222222223,0.5368966924051289
-0.07777777777777772,-0.9222222222222223,0.5923545374621376
-0.05555555555555558,-0.9222222222222223,0.6567210932452625
-0.03333333333333344,-0.9222222222222223,0.7303513258694656
-0.011111111111111072,-0.9222222222222223,0.8131596275195119
0.011111111111111072,-0.9222222222222223,0.9044931112262855
0.033333333333333215,-0.9222222222222223,1.0030274106412131
0.05555555555555558,-0.9222222222222223,1.1067053728505913
0.07777777777777772,-0.9222222222222223,1.2127390564972051
0.09999999999999987,-0.9222222222222223,1.3176914370458
0.12222222222222223,-0.9222222222222223,1.4176455421278407
0.14444444444444438,-0.9222222222222223,1.508455989133877
0.16666666666666652,-0.9222222222222223,1.5860630474734567
0.18888888888888888,-0.9222222222222223,1.6468354156974936
0.21111111111111103,-0.9222222222222223,1.687898229279192
0.2333333333333334,-0.9222222222222223,1.7074001825559273
0.25555555555555554,-0.9222222222222223,1.7046795012102318
0.2777777777777777,-0.9222222222222223,1.6803024508132143
0.30000000000000004,-0.9222222222222223,1.6359678161992441
0.3222222222222222,-0.9222222222222223,1.5742925203913956
0.34444444444444433,-0.9222222222222223,1.4985127524298005
0.3666666666666667,-0.9222222222222223,1.412147514297019
0.38888888888888884,-0.9222222222222223,1.3186747358613256
0.411111111111111,-0.9222222222222223,1.2212636298220219
0.43333333333333335,-0.9222222222222223,1.122592699016827
0.4555555555555555,-0.9222222222222223,1.0247644645246188
0.47777777777777786,-0.9222222222222223,0.9293099282396234
0.5,-0.9222222222222223,0.8372618458631323
0.5222222222222221,-0.9222222222222223,0.7492684027279344
0.5444444444444445,-0.9222222222222223,0.6657183031520036
0.5666666666666667,-0.9222222222222223,0.5868533588573092
0.5888888888888888,-0.9222222222222223,0.5128530919946436
0.6111111111111112,-0.9222222222222223,0.4438851019033614
0.6333333333333333,-0.9222222222222223,0.3801228813355843
0.6555555555555554,-0.9222222222222223,0.32173816807082795
0.6777777777777778,-0.9222222222222223,0.26887746819314584
0.7,-0.9222222222222223,0.2216324897336752
0.7222222222222221,-0.9222222222222223,0.18001265511075484
0.7444444444444445,-0.9222222222222223,0.14392544177886019
0.7666666666666666,-0.9222222222222223,0.11316769570074427
0.788888888888889,-0.9222222222222223,0.08742870142761903
0.8111111111111111,-0.9222222222222223,0.06630390050433148
0.8333333333333333,-0.9222222222222223,0.04931681531734907
0.8555555555555556,-0.9222222222222223,0.035945971961801465
0.8777777777777778,-0.9222222222222223,0.025653394087166027
0.8999999999999999,-0.9222222222222223,0.017911495892062323
0.922222222222222,-0.9222222222222223,0.012225835726069395
0.9444444444444446,-0.9222222222222223,0.008152067464415711
0.9666666666666668,-0.9222222222222223,0.0053063898850010584
0.9888888888888889,-0.9222222222222223,0.0033696920024300302
1.011111111111111,-0.9222222222222223,0.002086300048573233
1.0333333333333332,-0.9222222222222223,0.0012586736326920755
1.0555555555555554,-0.9222222222222223,0.0007395568593842165
1.077777777777778,-0.9222222222222223,0.00042300089051466324
1.1,-0.9222222222222223,0.00023541108000753696

-1.1,-0.9000000000000001,5.780728205408681e-05
-1.077777777777778,-0.9000000000000001,0.00011062626470813762
-1.0555555555555556,-0.9000000000000001,0.00020519015694931415
-1.0333333333333334,-0.9000000000000001,0.00036904762969993917
-1.0111111111111113,-0.9000000000000001,0.0006439470874147599
-0.9888888888888889,-0.9000000000000001,0.001090646070128368
-0.9666666666666668,-0.9000000000000001,0.0017939802952703894
-0.9444444444444445,-0.9000000000000001,0.0028674541185469632
-0.9222222222222223,-0.9000000000000001,0.004456311708906225
-0.9000000000000001,-0.9000000000000001,0.00673783361598415
-0.8777777777777779,-0.9000000000000001,0.009917568645476969
-0.8555555555555556,-0.9000000000000001,0.014220434632512139
-0.8333333333333335,-0.9000000000000001,0.01987614297976076
-0.8111111111111111,-0.9000000000000001,0.027099200993696063
-0.788888888888889,-0.9000000000000001,0.0360647383678933
-0.7666666666666667,-0.9000000000000001,0.04688244802046925
-0.7444444444444445,-0.9000000000000001,0.059571846017403306
-0.7222222222222223,-0.9000000000000001,0.07404264116635685
-0.7000000000000001,-0.9000000000000001,0.09008406732307835
-0.6777777777777778,-0.9000000000000001,0.10736641279855194
-0.6555555555555557,-0.9000000000000001,0.12545661136888103
-0.6333333333333334,-0.9000000000000001,0.14384772156924863
-0.6111111111111112,-0.9000000000000001,0.16199970682234915
-0.5888888888888889,-0.9000000000000001,0.17938663715472375
-0.5666666666666668,-0.9000000000000001,0.19554387248766045
-0.5444444444444445,-0.9000000000000001,0.21010848539734914
-0.5222222222222223,-0.9000000000000001,0.22284736207101186
-0.5000000000000001,-0.9000000000000001,0.23366985837834406
-0.47777777777777786,-0.9000000000000001,0.24262493373987606
-0.4555555555555556,-0.9000000000000001,0.24988548310870698
-0.43333333333333335,-0.9000000000000001,0.25572440253951184
-0.4111111111111112,-0.9000000000000001,0.26048742517798196
-0.38888888888888895,-0.9000000000000001,0.2645671184156587
-0.3666666666666667,-0.9000000000000001,0.2683811660124467
-0.34444444444444455,-0.9000000000000001,0.27235676809825426
-0.3222222222222223,-0.9000000000000001,0.27692205927303315
-0.30000000000000004,-0.9000000000000001,0.2825049011324953
-0.2777777777777778,-0.9000000000000001,0.289538992838153
-0.25555555555555565,-0.9000000000000001,0.2984766215298103
-0.2333333333333334,-0.9000000000000001,0.3098063453639283
-0.21111111111111114,-0.9000000000000001,0.32407253857095075
-0.188888888888889,-0.9000000000000001,0.3418923537717373
-0.16666666666666674,-0.9000000000000001,0.36396470271396714
-0.1444444444444445,-0.9000000000000001,0.3910656745328263
-0.12222222222222223,-0.9000000000000001,0.4240255397960267
-0.10000000000000009,-0.9000000000000001,0.46368403880913883
-0.07777777777777772,-0.9000000000000001,0.5108228082839151
-0.05555555555555558,-0.9000000000000001,0.5660763780209576
-0.03333333333333344,-0.9000000000000001,0.6298261200318188
-0.011111111111111072,-0.9000000000000001,0.7020848989866169
0.011111111111111072,-0.9000000000000001,0.7823838902908089
0.033333333333333215,-0.9000000000000001,0.86967667726571
0.05555555555555558,-0.9000000000000001,0.9622783974711238
0.07777777777777772,-0.9000000000000001,1.0578581046857403
0.09999999999999987,-0.9000000000000001,1.1534994220991472
0.12222222222222223,-0.9000000000000001,1.2458373606071265
0.14444444444444438,-0.9000000000000001,1.331268296589951
0.16666666666666652,-0.9000000000000001,1.406217175221664
0.18888888888888888,-0.9000000000000001,1.4674335926837645
0.21111111111111103,-0.9000000000000001,1.5122794237742418
0.2333333333333334,-0.9000000000000001,1.5389676155540182
0.25555555555555554,-0.9000000000000001,1.546716093004255
0.2777777777777777,-0.9000000000000001,1.5357922911919806
0.30000000000000004,-0.9000000000000001,1.507440817297184
0.3222222222222222,-0.9000000000000001,1.4637059082108586
0.34444444444444433,-0.9000000000000001,1.4071776925017343
0.3666666666666667,-0.9000000000000001,1.3407030189484113
0.38888888888888884,-0.9000000000000001,1.2671052378542227
0.411111111111111,-0.9000000000000001,1.1889522309617226
0.43333333333333335,-0.9000000000000001,1.1083997200256435
0.4555555555555555,-0.9000000000000001,1.0271206379512214
0.47777777777777786,-0.9000000000000001,0.9463150209893605
0.5,-0.9000000000000001,0.8667819847139295
0.5222222222222221,-0.9000000000000001,0.7890281168334554
0.5444444444444445,-0.9000000000000001,0.713385613543907
0.5666666666666667,-0.9000000000000001,0.6401177112787765
0.5888888888888888,-0.9000000000000001,0.5694964256315368
0.6111111111111112,-0.9000000000000001,0.5018460235465341
0.6333333333333333,-0.9000000000000001,0.43755310504568057
0.6555555555555554,-0.9000000000000001,0.37704948834056423
0.6777777777777778,-0.9000000000000001,0.3207769298053168
0.7,-0.9000000000000001,0.2691433559413535
0.7222222222222221,-0.9000000000000001,0.22247935454287257
0.7444444444444445,-0.9000000000000001,0.18100182542306145
0.7666666666666666,-0.9000000000000001,0.14478945342957886
0.788888888888889,-0.9000000000000001,0.11377238501663987
0.8111111111111111,-0.9000000000000001,0.08773637267711577
0.8333333333333333,-0.9000000000000001,0.06633983585866479
0.8555555555555556,-0.9000000000000001,0.04914088489829923
0.8777777777777778,-0.9000000000000001,0.035630463659966034
0.8999999999999999,-0.9000000000000001,0.02526745057972426
0.922222222222222,-0.9000000000000001,0.017511817744962063
0.9444444444444446,-0.9000000000000001,0.011852703494014316
0.9666666666666668,-0.9000000000000001,0.007829348341399225
0.9888888888888889,-0.9000000000000001,0.005044068946132926
1.011111111111111,-0.9000000000000001,0.0031675855629542293
1.0333333333333332,-0.9000000000000001,0.0019378996899909154
1.0555555555555554,-0.9000000000000001,0.0011544395457177932
1.077777777777778,-0.9000000000000001,0.0006693378975857109
1.1,-0.9000000000000001,0.0003775419019150144

-1.1,-0.8777777777777779,0.00010134995753197311
-1.077777777777778,-0.8777777777777779,0.000190686938366047
-1.0555555555555556,-0.8777777777777779,0.0003476362777131404
-1.0333333333333334,-0.8777777777777779,0.0006143881203193331
-1.0111111111111113,-0.8777777777777779,0.0010531498090337438
-0.9888888888888889,-0.8777777777777779,0.001751834368611317
-0.9666666666666668,-0.8777777777777779,0.0028293576807017695
-0.9444444444444445,-0.8777777777777779,0.0044393756059394746
-0.9222222222222223,-0.8777777777777779,0.006771012941363967
-0.9000000000000001,-0.8777777777777779,0.01004506418529876
-0.8777777777777779,-0.8777777777777779,0.01450438624188495
-0.8555555555555556,-0.8777777777777779,0.020397809392284076
-0.8333333333333335,-0.8777777777777779,0.027957837018876826
-0.8111111111111111,-0.8777777777777779,0.0373735661740938
-0.788888888888889,-0.8777777777777779,0.04876144501588593
-0.7666666666666667,-0.8777777777777779,0.06213746083139301
-0.7444444444444445,-0.8777777777777779,0.07739491031674128
-0.7222222222222223,-0.8777777777777779,0.0942918811252714
-0.7000000000000001,-0.8777777777777779,0.11245188094923093
-0.6777777777777778,-0.8777777777777779,0.13137967732830771
-0.6555555555555557,-0.8777777777777779,0.15049244177810145
-0.6333333333333334,-0.8777777777777779,0.1691639340701478
-0.6111111111111112,-0.8777777777777779,0.18677707892578857
-0.5888888888888889,-0.8777777777777779,0.20277838084688543
-0.5666666666666668,-0.8777777777777779,0.21672673962444092
-0.5444444444444445,-0.8777777777777779,0.22832977797239215
-0.5222222222222223,-0.8777777777777779,0.23746284207112425
-0.5000000000000001,-0.8777777777777779,0.24416899624437183
-0.47777777777777786,-0.8777777777777779,0.24864181880698713
-0.4555555555555556,-0.8777777777777779,0.2511956871580627
-0.43333333333333335,-0.8777777777777779,0.2522297887129246
-0.4111111111111112,-0.8777777777777779,0.25219206295303986
-0.38888888888888895,-0.8777777777777779,0.2515479695395665
-0.3666666666666667,-0.8777777777777779,0.25075705984346475
-0.34444444444444455,-0.8777777777777779,0.2502585203989319
-0.3222222222222223,-0.8777777777777779,0.2504656107684212
-0.30000000000000004,-0.8777777777777779,0.25176828842829635
-0.2777777777777778,-0.8777777777777779,0.25454302623864977
-0.25555555555555565,-0.8777777777777779,0.25916850286204435
-0.2333333333333334,-0.8777777777777779,0.2660452278401672
-0.21111111111111114,-0.8777777777777779,0.27561625299976394
-0.188888888888889,-0.8777777777777779,0.2883851627676063
-0.16666666666666674,-0.8777777777777779,0.3049268761293674
-0.1444444444444445,-0.8777777777777779,0.32588671755541154
-0.12222222222222223,-0.8777777777777779,0.3519638300872417
-0.10000000000000009,-0.8777777777777779,0.3838762324472107
-0.07777777777777772,-0.8777777777777779,0.42230649616135446
-0.05555555555555558,-0.8777777777777779,0.46782901768305096
-0.03333333333333344,-0.8777777777777779,0.5208221901228639
-0.011111111111111072,-0.8777777777777779,0.5813715214741877
0.011111111111111072,-0.8777777777777779,0.6491728799356866
0.033333333333333215,-0.8777777777777779,0.7234482299753048
0.05555555555555558,-0.8777777777777779,0.8028886813934004
0.07777777777777772,-0.8777777777777779,0.8856403146843959
0.09999999999999987,-0.8777777777777779,0.9693460023474569
0.12222222222222223,-0.8777777777777779,1.0512507363360852
0.14444444444444438,-0.8777777777777779,1.128369082104366
0.16666666666666652,-0.8777777777777779,1.1977025912269392
0.18888888888888888,-0.8777777777777779,1.2564844036578606
0.21111111111111103,-0.8777777777777779,1.3024202888958982
0.2333333333333334,-0.8777777777777779,1.33389219290388
0.25555555555555554,-0.8777777777777779,1.3500933206332486
0.2777777777777777,-0.8777777777777779,1.351072968830274
0.30000000000000004,-0.8777777777777779,1.3376833613250683
0.3222222222222222,-0.8777777777777779,1.3114369831096921
0.34444444444444433,-0.8777777777777779,1.2742979745919036
0.3666666666666667,-0.8777777777777779,1.2284417293309435
0.38888888888888884,-0.8777777777777779,1.1760206046026367
0.411111111111111,-0.8777777777777779,1.1189699123451424
0.43333333333333335,-0.8777777777777779,1.0588782580117602
0.4555555555555555,-0.8777777777777779,0.9969324724984093
0.47777777777777786,-0.8777777777777779,0.9339331694053958
0.5,-0.8777777777777779,0.8703654376521156
0.5222222222222221,-0.8777777777777779,0.8065023934080405
0.5444444444444445,-0.8777777777777779,0.7425178832926554
0.5666666666666667,-0.8777777777777779,0.6785878164257502
0.5888888888888888,-0.8777777777777779,0.6149657630069295
0.6111111111111112,-0.8777777777777779,0.5520256626778884
0.6333333333333333,-0.8777777777777779,0.4902710901977171
0.6555555555555554,-0.8777777777777779,0.4303155096725537
0.6777777777777778,-0.8777777777777779,0.37284098190435916
0.7,-0.8777777777777779,0.31854406425069715
0.7222222222222221,-0.8777777777777779,0.2680776009831496
0.7444444444444445,-0.8777777777777779,0.22199619437739798
0.7666666666666666,-0.8777777777777779,0.18071169778943674
0.788888888888889,-0.8777777777777779,0.14446327053463884
0.8111111111111111,-0.8777777777777779,0.11330449801318591
0.8333333333333333,-0.8777777777777779,0.08710793549086249
0.8555555555555556,-0.8777777777777779,0.06558536273740638
0.8777777777777778,-0.8777777777777779,0.048320274359947665
0.8999999999999999,-0.8777777777777779,0.03480791742410856
0.922222222222222,-0.8777777777777779,0.02449770180522896
0.9444444444444446,-0.8777777777777779,0.01683310548774841
0.9666666666666668,-0.8777777777777779,0.011285182129989461
0.9888888888888889,-0.8777777777777779,0.007377222361128477
1.011111111111111,-0.8777777777777779,0.004699716039486235
1.0333333333333332,-0.8777777777777779,0.0029162032562362896
1.0555555555555554,-0.8777777777777779,0.0017616553781192505
1.077777777777778,-0.8777777777777779,0.001035582972512356
1.1,-0.8777777777777779,0.0005921408849390458

-1.1,-0.8555555555555556,0.00017335553752430085
-1.077777777777778,-0.8555555555555556,0.00032065794560506356
-1.0555555555555556,-0.8555555555555556,0.0005745487158771706
-1.0333333333333334,-0.8555555555555556,0.0009977018958773965
-1.0111111111111113,-0.8555555555555556,0.0016798934889894512
-0.9888888888888889,-0.8555555555555556,0.0027440854398068978
-0.9666666666666668,-0.8555555555555556,0.004350979073782206
-0.9444444444444445,-0.8555555555555556,0.006700382708250969
-0.9222222222222223,-0.8555555555555556,0.010027598233480078
-0.9000000000000001,-0.8555555555555556,0.014593259850329448
-0.8777777777777779,-0.8555555555555556,0.020665740515592997
-0.8555555555555556,-0.8555555555555556,0.02849635886429411
-0.8333333333333335,-0.8555555555555556,0.03828902231840101
-0.8111111111111111,-0.8555555555555556,0.050167367887710784
-0.788888888888889,-0.8555555555555556,0.06414359441646522
-0.7666666666666667,-0.8555555555555556,0.0800937347055307
-0.7444444444444445,-0.8555555555555556,0.09774391972423939
-0.7222222222222223,-0.8555555555555556,0.11667121605752521
-0.7000000000000001,-0.8555555555555556,0.1363209845408472
-0.6777777777777778,-0.8555555555555556,0.15604061581265607
-0.6555555555555557,-0.8555555555555556,0.17512719725142104
-0.6333333333333334,-0.8555555555555556,0.19288444033864313
-0.6111111111111112,-0.8555555555555556,0.20868238227691951
-0.5888888888888889,-0.8555555555555556,0.22201235449454262
-0.5666666666666668,-0.8555555555555556,0.23252985267276058
-0.5444444444444445,-0.8555555555555556,0.2400794623840227
-0.5222222222222223,-0.8555555555555556,0.24469878697394923
-0.5000000000000001,-0.8555555555555556,0.2466018814893368
-0.47777777777777786,-0.8555555555555556,0.24614618745932818
-0.4555555555555556,-0.8555555555555556,0.24378949247729195
-0.43333333333333335,-0.8555555555555556,0.24004437973839624
-0.4111111111111112,-0.8555555555555556,0.23543687917872702
-0.38888888888888895,-0.8555555555555556,0.23047402739735476
-0.3666666666666667,-0.8555555555555556,0.22562257283490778
-0.34444444444444455,-0.8555555555555556,0.22129890686129175
-0.3222222222222223,-0.8555555555555556,0.21786893198946727
-0.30000000000000004,-0.8555555555555556,0.21565603130222782
-0.2777777777777778,-0.8555555555555556,0.21495526852094923
-0.25555555555555565,-0.8555555555555556,0.21605199917577128
-0.2333333333333334,-0.8555555555555556,0.21924290135960897
-0.21111111111111114,-0.8555555555555556,0.22485697841884383
-0.188888888888889,-0.8555555555555556,0.23327351619038364
-0.16666666666666674,-0.8555555555555556,0.24493357180442277
-0.1444444444444445,-0.8555555555555556,0.2603415625678467
-0.12222222222222223,-0.8555555555555556,0.2800540010469817
-0.10000000000000009,-0.8555555555555556,0.30465332913335175
-0.07777777777777772,-0.8555555555555556,0.33470602099911706
-0.05555555555555558,-0.8555555555555556,0.3707055842545128
-0.03333333333333344,-0.8555555555555556,0.4130028320727244
-0.011111111111111072,-0.8555555555555556,0.46172792831741694
0.011111111111111072,-0.8555555555555556,0.5167112308040065
0.033333333333333215,-0.8555555555555556,0.5774126095577214
0.05555555555555558,-0.8555555555555556,0.6428710704010687
0.07777777777777772,-0.8555555555555556,0.7116872729822585
0.09999999999999987,-0.8555555555555556,0.7820500073624256
0.12222222222222223,-0.8555555555555556,0.8518133693036463
0.14444444444444438,-0.8555555555555556,0.9186244161400499
0.16666666666666652,-0.8555555555555556,0.9800924518919969
0.18888888888888888,-0.8555555555555556,1.033982406146983
0.21111111111111103,-0.8555555555555556,1.0784079849524724
0.2333333333333334,-0.8555555555555556,1.1119971973579552
0.25555555555555554,-0.8555555555555556,1.13400470420545
0.2777777777777777,-0.8555555555555556,1.1443524115675134
0.30000000000000004,-0.8555555555555556,1.1435908724117672
0.3222222222222222,-0.8555555555555556,1.1327873035908966
0.34444444444444433,-0.8555555555555556,1.1133586185780886
0.3666666666666667,-0.8555555555555556,1.086877043772596
0.38888888888888884,-0.8555555555555556,1.0548795796607902
0.411111111111111,-0.8555555555555556,1.018710056505836
0.43333333333333335,-0.8555555555555556,0.9794146144584216
0.4555555555555555,-0.8555555555555556,0.937700182290736
0.47777777777777786,-0.8555555555555556,0.8939536562987065
0.5,-0.8555555555555556,0.848309575467273
0.5222222222222221,-0.8555555555555556,0.8007479298062261
0.5444444444444445,-0.8555555555555556,0.7512019432366279
0.5666666666666667,-0.8555555555555556,0.699657728931226
0.5888888888888888,-0.8555555555555556,0.64623234081248
0.6111111111111112,-0.8555555555555556,0.5912224034834219
0.6333333333333333,-0.8555555555555556,0.5351208835000817
0.6555555555555554,-0.8555555555555556,0.4786038706595731
0.6777777777777778,-0.8555555555555556,0.4224922253063021
0.7,-0.8555555555555556,0.36769476601243156
0.7222222222222221,-0.8555555555555556,0.3151406196112508
0.7444444444444445,-0.8555555555555556,0.26570867274760357
0.7666666666666666,-0.8555555555555556,0.22016183814171927
0.788888888888889,-0.8555555555555556,0.1790930381379577
0.8111111111111111,-0.8555555555555556,0.14288834260558228
0.8333333333333333,-0.8555555555555556,0.11171059254604905
0.8555555555555556,-0.8555555555555556,0.08550426874524321
0.8777777777777778,-0.8555555555555556,0.06401966581177568
0.8999999999999999,-0.8555555555555556,0.046852046520095086
0.922222222222222,-0.8555555555555556,0.03348980816384827
0.9444444444444446,-0.8555555555555556,0.02336508465502146
0.9666666666666668,-0.8555555555555556,0.015900702753335338
0.9888888888888889,-0.8555555555555556,0.01054882744472494
1.011111111111111,-0.8555555555555556,0.0068185963188231846
1.0333333333333332,-0.8555555555555556,0.004292100654924655
1.0555555555555554,-0.8555555555555556,0.002629812373866967
1.077777777777778,-0.8555555555555556,0.001567715350418607
1.1,-0.8555555555555556,0.0009088952622109179

-1.1,-0.8333333333333335,0.000289445095271929
-1.077777777777778,-0.8333333333333335,0.0005263535731938813
-1.0555555555555556,-0.8333333333333335,0.0009268989529303082
-1.0333333333333334,-0.8333333333333335,0.0015813957219803596
-1.0111111111111113,-0.8333333333333335,0.002615301191410343
-0.9888888888888889,-0.8333333333333335,0.004194746599138521
-0.9666666666666668,-0.8333333333333335,0.006528799859623944
-0.9444444444444445,-0.8333333333333335,0.009866356743948278
-0.9222222222222223,-0.8333333333333335,0.014485731050224744
-0.9000000000000001,-0.8333333333333335,0.020675737791715654
-0.8777777777777779,-0.8333333333333335,0.028708348778529538
-0.8555555555555556,-0.8333333333333335,0.03880469043242848
-0.8333333333333335,-0.8333333333333335,0.05109792510211644
-0.8111111111111111,-0.8333333333333335,0.06559798411588105
-0.788888888888889,-0.8333333333333335,0.08216379573822545
-0.7666666666666667,-0.8333333333333335,0.10048831655968288
-0.7444444444444445,-0.8333333333333335,0.12010031415691413
-0.7222222222222223,-0.8333333333333335,0.1403846940072332
-0.7000000000000001,-0.8333333333333335,0.16062061363415106
-0.6777777777777778,-0.8333333333333335,0.1800341183047346
-0.6555555555555557,-0.8333333333333335,0.1978599272995141
-0.6333333333333334,-0.8333333333333335,0.21340554317627325
-0.6111111111111112,-0.8333333333333335,0.22611020807456986
-0.5888888888888889,-0.8333333333333335,0.2355915176865936
-0.5666666666666668,-0.8333333333333335,0.24167382423456088
-0.5444444444444445,-0.8333333333333335,0.24439490963351693
-0.5222222222222223,-0.8333333333333335,0.24399055907980455
-0.5000000000000001,-0.8333333333333335,0.24086008947920784
-0.47777777777777786,-0.8333333333333335,0.23551884021713326
-0.4555555555555556,-0.8333333333333335,0.2285453744668821
-0.43333333333333335,-0.8333333333333335,0.22053122253840943
-0.4111111111111112,-0.8333333333333335,0.21203948090918048
-0.38888888888888895,-0.8333333333333335,0.20357601618221544
-0.3666666666666667,-0.8333333333333335,0.1955742419277947
-0.34444444444444455,-0.8333333333333335,0.18839220676038795
-0.3222222222222223,-0.8333333333333335,0.18231947911000934
-0.30000000000000004,-0.8333333333333335,0.1775910193177358
-0.2777777777777778,-0.8333333333333335,0.17440553666634684
-0.25555555555555565,-0.8333333333333335,0.17294627464273699
-0.2333333333333334,-0.8333333333333335,0.17340240873143678
-0.21111111111111114,-0.8333333333333335,0.17598917360122174
-0.188888888888889,-0.8333333333333335,0.18096457891790496
-0.16666666666666674,-0.8333333333333335,0.1886403504319975
-0.1444444444444445,-0.8333333333333335,0.19938474210410564
-0.12222222222222223,-0.8333333333333335,0.21361518876597402
-0.10000000000000009,-0.8333333333333335,0.23177937582525307
-0.07777777777777772,-0.8333333333333335,0.2543241177067716
-0.05555555555555558,-0.8333333333333335,0.2816524306118832
-0.03333333333333344,-0.8333333333333335,0.31407041744184516
-0.011111111111111072,-0.8333333333333335,0.3517271574029863
0.011111111111111072,-0.8333333333333335,0.39455273364808346
0.033333333333333215,-0.8333333333333335,0.4422016417405977
0.05555555555555558,-0.8333333333333335,0.49401061315892786
0.07777777777777772,-0.8333333333333335,0.5489806577229639
0.09999999999999987,-0.8333333333333335,0.6057921675730202
0.12222222222222223,-0.8333333333333335,0.6628587978820226
0.14444444444444438,-0.8333333333333335,0.7184206204177244
0.16666666666666652,-0.8333333333333335,0.770670417521147
0.18888888888888888,-0.8333333333333335,0.8179001553313825
0.21111111111111103,-0.8333333333333335,0.858649144345407
0.2333333333333334,-0.8333333333333335,0.891832610951776
0.25555555555555554,-0.8333333333333335,0.9168303954182051
0.2777777777777777,-0.8333333333333335,0.933520550450963
0.30000000000000004,-0.8333333333333335,0.9422511026724073
0.3222222222222222,-0.8333333333333335,0.9437536210542056
0.34444444444444433,-0.8333333333333335,0.9390123682056248
0.3666666666666667,-0.8333333333333335,0.9291104593052275
0.38888888888888884,-0.8333333333333335,0.9150779018986391
0.411111111111111,-0.8333333333333335,0.8977649300730662
0.43333333333333335,-0.8333333333333335,0.8777581834190886
0.4555555555555555,-0.8333333333333335,0.8553485642336629
0.47777777777777786,-0.8333333333333335,0.8305501509843469
0.5,-0.8333333333333335,0.8031614140592431
0.5222222222222221,-0.8333333333333335,0.7728546314547141
0.5444444444444445,-0.8333333333333335,0.7392773898982602
0.5666666666666667,-0.8333333333333335,0.702151035912593
0.5888888888888888,-0.8333333333333335,0.6613539519797755
0.6111111111111112,-0.8333333333333335,0.6169814235665463
0.6333333333333333,-0.8333333333333335,0.5693776820401614
0.6555555555555554,-0.8333333333333335,0.5191389330373569
0.6777777777777778,-0.8333333333333335,0.4670887250020237
0.7,-0.8333333333333335,0.4142290696007992
0.7222222222222221,-0.8333333333333335,0.3616725293526067
0.7444444444444445,-0.8333333333333335,0.3105621256257158
0.7666666666666666,-0.8333333333333335,0.2619872540258718
0.788888888888889,-0.8333333333333335,0.21690450714954704
0.8111111111111111,-0.8333333333333335,0.17607203841930733
0.8333333333333333,-0.8333333333333335,0.14000462440933573
0.8555555555555556,-0.8333333333333335,0.1089539303906431
0.8777777777777778,-0.8333333333333335,0.08291500745063382
0.8999999999999999,-0.8333333333333335,0.061656366841509
0.922222222222222,-0.8333333333333335,0.044767816601094176
0.9444444444444446,-0.8333333333333335,0.03171824074716673
0.9666666666666668,-0.8333333333333335,0.021915005930918042
0.9888888888888889,-0.8333333333333335,0.014757670457446003
1.011111111111111,-0.8333333333333335,0.009680771321848167
1.0333333333333332,-0.8333333333333335,0.0061830860332425484
1.0555555555555554,-0.8333333333333335,0.003843288895477509
1.077777777777778,-0.8333333333333335,0.0023238678542588024
1.1,-0.8333333333333335,0.001366296466482169

-1.1,-0.8111111111111111,0.00047199924844021666
-1.077777777777778,-0.8111111111111111,0.0008438715610118377
-1.0555555555555556,-0.8111111111111111,0.0014605173752863805
-1.0333333333333334,-0.8111111111111111,0.0024481784949411784
-1.0111111111111113,-0.8111111111111111,0.003976548239632179
-0.9888888888888889,-0.8111111111111111,0.006262212258891634
-0.9666666666666668,-0.8111111111111111,0.00956644137103997
-0.9444444444444445,-0.8111111111111111,0.014184980164184615
-0.9222222222222223,-0.8111111111111111,0.02042818600306811
-0.9000000000000001,-0.8111111111111111,0.028591290549151334
-0.8777777777777779,-0.8111111111111111,0.03891654231637405
-0.8555555555555556,-0.8111111111111111,0.051551180393786734
-0.8333333333333335,-0.8111111111111111,0.06650705362043587
-0.8111111111111111,-0.8111111111111111,0.08362867374009123
-0.788888888888889,-0.8111111111111111,0.10257616697822616
-0.7666666666666667,-0.8111111111111111,0.1228278723641978
-0.7444444444444445,-0.8111111111111111,0.14370451304625353
-0.7222222222222223,-0.8111111111111111,0.16441353370303766
-0.7000000000000001,-0.8111111111111111,0.18410906851664952
-0.6777777777777778,-0.8111111111111111,0.20196068868343672
-0.6555555555555557,-0.8111111111111111,0.2172229120844517
-0.6333333333333334,-0.8111111111111111,0.22929747061227898
-0.6111111111111112,-0.8111111111111111,0.2377813435673276
-0.5888888888888889,-0.8111111111111111,0.24249533988097202
-0.5666666666666668,-0.8111111111111111,0.243490349548955
-0.5444444444444445,-0.8111111111111111,0.24103111661830512
-0.5222222222222223,-0.8111111111111111,0.23556027507452418
-0.5000000000000001,-0.8111111111111111,0.22764804228753713
-0.47777777777777786,-0.8111111111111111,0.21793485824866188
-0.4555555555555556,-0.8111111111111111,0.20707490112181087
-0.43333333333333335,-0.8111111111111111,0.19568757092165595
-0.4111111111111112,-0.8111111111111111,0.18432190476156965
-0.38888888888888895,-0.8111111111111111,0.173436060849042
-0.3666666666666667,-0.8111111111111111,0.16339126610316265
-0.34444444444444455,-0.8111111111111111,0.15445763603441695
-0.3222222222222223,-0.8111111111111111,0.14682836830864543
-0.30000000000000004,-0.8111111111111111,0.14063888909936867
-0.2777777777777778,-0.8111111111111111,0.13598819950427968
-0.25555555555555565,-0.8111111111111111,0.13296045395173584
-0.2333333333333334,-0.8111111111111111,0.13164535626500584
-0.21111111111111114,-0.8111111111111111,0.13215616390157583
-0.188888888888889,-0.8111111111111111,0.13464403613610376
-0.16666666666666674,-0.8111111111111111,0.13930733847273782
-0.1444444444444445,-0.8111111111111111,0.1463944965799871
-0.12222222222222223,-0.8111111111111111,0.15619916165842315
-0.10000000000000009,-0.8111111111111111,0.1690467980678358
-0.07777777777777772,-0.8111111111111111,0.18527229225928135
-0.05555555555555558,-0.8111111111111111,0.20518880444749749
-0.03333333333333344,-0.8111111111111111,0.22904890345014023
-0.011111111111111072,-0.8111111111111111,0.2570001341093736
0.011111111111111072,-0.8111111111111111,0.2890385943418059
0.033333333333333215,-0.8111111111111111,0.32496570326069324
0.05555555555555558,-0.8111111111111111,0.3643547608802724
0.07777777777777772,-0.8111111111111111,0.4065346044334138
0.09999999999999987,-0.8111111111111111,0.4505971144710396
0.12222222222222223,-0.8111111111111111,0.49543316461982584
0.14444444444444438,-0.8111111111111111,0.5397978564711624
0.16666666666666652,-0.8111111111111111,0.5824009950355324
0.18888888888888888,-0.8111111111111111,0.6220136014119777
0.21111111111111103,-0.8111111111111111,0.6575769323987422
0.2333333333333334,-0.8111111111111111,0.6882980914820701
0.25555555555555554,-0.8111111111111111,0.7137167115414442
0.2777777777777777,-0.8111111111111111,0.733730678762104
0.30000000000000004,-0.8111111111111111,0.7485750647346398
0.3222222222222222,-0.8111111111111111,0.758756249729877
0.34444444444444433,-0.8111111111111111,0.7649510588075434
0.3666666666666667,-0.8111111111111111,0.7678868759078877
0.38888888888888884,-0.8111111111111111,0.7682217762569363
0.411111111111111,-0.8111111111111111,0.7664430908515144
0.43333333333333335,-0.8111111111111111,0.7627987747023461
0.4555555555555555,-0.8111111111111111,0.7572695950102398
0.47777777777777786,-0.8111111111111111,0.7495830533007009
0.5,-0.8111111111111111,0.7392636650824427
0.5222222222222221,-0.8111111111111111,0.725709860842142
0.5444444444444445,-0.8111111111111111,0.708285774859338
0.5666666666666667,-0.8111111111111111,0.6864163005220588
0.5888888888888888,-0.8111111111111111,0.659675301706887
0.6111111111111112,-0.8111111111111111,0.6278589544043903
0.6333333333333333,-0.8111111111111111,0.5910382312456726
0.6555555555555554,-0.8111111111111111,0.5495862960559083
0.6777777777777778,-0.8111111111111111,0.5041781771549748
0.7,-0.8111111111111111,0.4557618675203456
0.7222222222222221,-0.8111111111111111,0.40550225046128224
0.7444444444444445,-0.8111111111111111,0.35470202313478444
0.7666666666666666,-0.8111111111111111,0.304706800467068
0.788888888888889,-0.8111111111111111,0.2568042433047511
0.8111111111111111,-0.8111111111111111,0.21212864595919642
0.8333333333333333,-0.8111111111111111,0.17158232165258525
0.8555555555555556,-0.8111111111111111,0.13578306226746067
0.8777777777777778,-0.8111111111111111,0.10504313639722455
0.8999999999999999,-0.8111111111111111,0.0793804336254271
0.922222222222222,-0.8111111111111111,0.05855748929319248
0.9444444444444446,-0.8111111111111111,0.042140284806968346
0.9666666666666668,-0.8111111111111111,0.029566680976927474
0.9888888888888889,-0.8111111111111111,0.02021437551868058
1.011111111111111,-0.8111111111111111,0.013460113139795374
1.0333333333333332,-0.8111111111111111,0.00872484859135401
1.0555555555555554,-0.8111111111111111,0.005502842962525578
1.077777777777778,-0.8111111111111111,0.003375528431538872
1.1,-0.8111111111111111,0.002012940879154243

-1.1,-0.788888888888889,0.0007521158248192522
-1.077777777777778,-0.788888888888889,0.0013221389642423026
-1.0555555555555556,-0.788888888888889,0.002249087130150288
-1.0333333333333334,-0.788888888888889,0.0037040988947639342
-1.0111111111111113,-0.788888888888889,0.005909179454711577
-0.9888888888888889,-0.788888888888889,0.009136346894211004
-0.9666666666666668,-0.788888888888889,0.013698185200182074
-0.9444444444444445,-0.788888888888889,0.019927606203155285
-0.9222222222222223,-0.788888888888889,0.028146113759066192
-0.9000000000000001,-0.788888888888889,0.03862212157910624
-0.8777777777777779,-0.788888888888889,0.051523525582938705
-0.8555555555555556,-0.788888888888889,0.06687114898130488
-0.8333333333333335,-0.788888888888889,0.08450113703111638
-0.8111111111111111,-0.788888888888889,0.10404427443319327
-0.788888888888889,-0.788888888888889,0.12492828230252626
-0.7666666666666667,-0.788888888888889,0.1464056732493679
-0.7444444444444445,-0.788888888888889,0.1676054307904524
-0.7222222222222223,-0.788888888888889,0.18760263895736864
-0.7000000000000001,-0.788888888888889,0.20549718480992785
-0.6777777777777778,-0.788888888888889,0.22049140546946513
-0.6555555555555557,-0.788888888888889,0.231957146938182
-0.6333333333333334,-0.788888888888889,0.23948475923809812
-0.6111111111111112,-0.788888888888889,0.24290942526026202
-0.5888888888888889,-0.788888888888889,0.24231327925641172
-0.5666666666666668,-0.788888888888889,0.2380045935712186
-0.5444444444444445,-0.788888888888889,0.2304777103907043
-0.5222222222222223,-0.788888888888889,0.22035929505489274
-0.5000000000000001,-0.788888888888889,0.20834778067089219
-0.47777777777777786,-0.788888888888889,0.19515336076557965
-0.4555555555555556,-0.788888888888889,0.18144536068028824
-0.43333333333333335,-0.788888888888889,0.1678122341134133
-0.4111111111111112,-0.788888888888889,0.1547370357701494
-0.38888888888888895,-0.788888888888889,0.142588542058776
-0.3666666666666667,-0.788888888888889,0.13162586803124132
-0.34444444444444455,-0.788888888888889,0.1220129683377678
-0.3222222222222223,-0.788888888888889,0.11383900344405742
-0.30000000000000004,-0.788888888888889,0.1071410344728077
-0.2777777777777778,-0.788888888888889,0.10192647572988243
-0.25555555555555565,-0.788888888888889,0.09819373525161006
-0.2333333333333334,-0.788888888888889,0.09595019457685411
-0.21111111111111114,-0.788888888888889,0.0952270155651647
-0.188888888888889,-0.788888888888889,0.09609029515785826
-0.16666666666666674,-0.788888888888889,0.09864798833272047
-0.1444444444444445,-0.788888888888889,0.1030519418433002
-0.12222222222222223,-0.788888888888889,0.10949441023638355
-0.10000000000000009,-0.788888888888889,0.11819857145767487
-0.07777777777777772,-0.788888888888889,0.12940280389329759
-0.05555555555555558,-0.788888888888889,0.143338836446234
-0.03333333333333344,-0.788888888888889,0.16020439282013457
-0.011111111111111072,-0.788888888888889,0.18013169587998634
0.011111111111111072,-0.788888888888889,0.2031542040415932
0.033333333333333215,-0.788888888888889,0.22917512057717893
0.05555555555555558,-0.788888888888889,0.2579422900278938
0.07777777777777772,-0.788888888888889,0.28903469225869044
0.09999999999999987,-0.788888888888889,0.3218654672925159
0.12222222222222223,-0.788888888888889,0.35570498230796715
0.14444444444444438,-0.788888888888889,0.38972486551446917
0.16666666666666652,-0.788888888888889,0.4230604719948468
0.18888888888888888,-0.788888888888889,0.4548854993631418
0.21111111111111103,-0.788888888888889,0.4844892168826731
0.2333333333333334,-0.788888888888889,0.5113448261320782
0.25555555555555554,-0.788888888888889,0.535157487607235
0.2777777777777777,-0.788888888888889,0.5558828199980735
0.30000000000000004,-0.788888888888889,0.5737110005075066
0.3222222222222222,-0.788888888888889,0.5890172309210072
0.34444444444444433,-0.788888888888889,0.6022851512210995
0.3666666666666667,-0.788888888888889,0.6140145197572785
0.38888888888888884,-0.788888888888889,0.6246270931517591
0.411111111111111,-0.788888888888889,0.6343846056841727
0.43333333333333335,-0.788888888888889,0.6433302098384983
0.4555555555555555,-0.788888888888889,0.6512604469827544
0.47777777777777786,-0.788888888888889,0.6577298763765342
0.5,-0.788888888888889,0.6620860138542373
0.5222222222222221,-0.788888888888889,0.66352900795913
0.5444444444444445,-0.788888888888889,0.6611887857518153
0.5666666666666667,-0.788888888888889,0.6542119976052757
0.5888888888888888,-0.788888888888889,0.6418514208477043
0.6111111111111112,-0.788888888888889,0.6235509484142293
0.6333333333333333,-0.788888888888889,0.5990195221520268
0.6555555555555554,-0.788888888888889,0.5682873798757196
0.6777777777777778,-0.788888888888889,0.5317381374331445
0.7,-0.788888888888889,0.49011107707694956
0.7222222222222221,-0.788888888888889,0.4444700524334113
0.7444444444444445,-0.788888888888889,0.3961388276598473
0.7666666666666666,-0.788888888888889,0.34660715141366594
0.788888888888889,-0.788888888888889,0.2974166484406495
0.8111111111111111,-0.788888888888889,0.25003959279008026
0.8333333333333333,-0.788888888888889,0.2057656896411938
0.8555555555555556,-0.788888888888889,0.16561137040525278
0.8777777777777778,-0.788888888888889,0.13026268114157583
0.8999999999999999,-0.788888888888889,0.10005725736366843
0.922222222222222,-0.788888888888889,0.07500437656601627
0.9444444444444446,-0.788888888888889,0.054836151751703706
0.9666666666666668,-0.788888888888889,0.039078853825324666
0.9888888888888889,-0.788888888888889,0.027131833160763105
1.011111111111111,-0.788888888888889,0.018342533694702044
1.0333333333333332,-0.788888888888889,0.01206901626379055
1.0555555555555554,-0.788888888888889,0.0077252478661333866
1.077777777777778,-0.788888888888889,0.0048081761064222095
1.1,-0.788888888888889,0.002908553685558212

-1.1,-0.7666666666666667,0.0011716744353798712
-1.077777777777778,-0.7666666666666667,0.0020253833992305652
-1.0555555555555556,-0.7666666666666667,0.0033866985553058933
-1.0333333333333334,-0.7666666666666667,0.005480541138860576
-1.0111111111111113,-0.7666666666666667,0.008587528882527062
-0.9888888888888889,-0.7666666666666667,0.013035964707159517
-0.9666666666666668,-0.7666666666666667,0.019181968656874968
-0.9444444444444445,-0.7666666666666667,0.027376384055036517
-0.9222222222222223,-0.7666666666666667,0.03791956918294362
-0.9000000000000001,-0.7666666666666667,0.051008302549823956
-0.8777777777777779,-0.7666666666666667,0.06668209031311917
-0.8555555555555556,-0.7666666666666667,0.08477827931765142
-0.8333333333333335,-0.7666666666666667,0.10490572032428136
-0.8111111111111111,-0.7666666666666667,0.1264448277652214
-0.788888888888889,-0.7666666666666667,0.1485778743664535
-0.7666666666666667,-0.7666666666666667,0.1703480202074911
-0.7444444444444445,-0.7666666666666667,0.19074015771714917
-0.7222222222222223,-0.7666666666666667,0.20877251050547635
-0.7000000000000001,-0.7666666666666667,0.2235860747021567
-0.6777777777777778,-0.7666666666666667,0.23451979079361895
-0.6555555555555557,-0.7666666666666667,0.24116238134734277
-0.6333333333333334,-0.7666666666666667,0.2433761219272781
-0.6111111111111112,-0.7666666666666667,0.2412922860990406
-0.5888888888888889,-0.7666666666666667,0.23528169898861948
-0.5666666666666668,-0.7666666666666667,0.225906288660522
-0.5444444444444445,-0.7666666666666667,0.21385874380995248
-0.5222222222222223,-0.7666666666666667,0.1998976382336692
-0.5000000000000001,-0.7666666666666667,0.18478495178007642
-0.47777777777777786,-0.7666666666666667,0.16923195377154604
-0.4555555555555556,-0.7666666666666667,0.15385794800423694
-0.43333333333333335,-0.7666666666666667,0.13916445157104976
-0.4111111111111112,-0.7666666666666667,0.1255251825215314
-0.38888888888888895,-0.7666666666666667,0.11319012511120977
-0.3666666666666667,-0.7666666666666667,0.10230035115458117
-0.34444444444444455,-0.7666666666666667,0.09290951454927081
-0.3222222222222223,-0.7666666666666667,0.08500806680405405
-0.30000000000000004,-0.7666666666666667,0.07854705807205074
-0.2777777777777778,-0.7666666666666667,0.07345951579739463
-0.25555555555555565,-0.7666666666666667,0.06967844881815359
-0.2333333333333334,-0.7666666666666667,0.06715125480299508
-0.21111111111111114,-0.7666666666666667,0.06585064425358232
-0.188888888888889,-0.7666666666666667,0.06578221935366918
-0.16666666666666674,-0.7666666666666667,0.06698871537537579
-0.1444444444444445,-0.7666666666666667,0.06955076700396347
-0.12222222222222223,-0.7666666666666667,0.07358398145948133
-0.10000000000000009,-0.7666666666666667,0.07923210396477791
-0.07777777777777772,-0.7666666666666667,0.08665614274187497
-0.05555555555555558,-0.7666666666666667,0.09601948896059437
-0.03333333333333344,-0.7666666666666667,0.10746936311566825
-0.011111111111111072,-0.7666666666666667,0.12111539801999377
0.011111111111111072,-0.7666666666666667,0.13700685018010958
0.033333333333333215,-0.7666666666666667,0.15511074938029745
0.05555555555555558,-0.7666666666666667,0.17529407378801415
0.07777777777777772,-0.7666666666666667,0.19731351147432613
0.09999999999999987,-0.7666666666666667,0.22081626035786803
0.12222222222222223,-0.7666666666666667,0.2453544276404021
0.14444444444444438,-0.7666666666666667,0.27041388050478693
0.16666666666666652,-0.7666666666666667,0.29545604600790293
0.18888888888888888,-0.7666666666666667,0.3199685392024028
0.21111111111111103,-0.7666666666666667,0.3435181428327277
0.2333333333333334,-0.7666666666666667,0.3657981437407066
0.25555555555555554,-0.7666666666666667,0.3866618351734269
0.2777777777777777,-0.7666666666666667,0.4061353725298027
0.30000000000000004,-0.7666666666666667,0.4244060305991176
0.3222222222222222,-0.7666666666666667,0.4417857840237944
0.34444444444444433,-0.7666666666666667,0.4586542521883544
0.3666666666666667,-0.7666666666666667,0.4753885350153517
0.38888888888888884,-0.7666666666666667,0.49228956786657485
0.411111111111111,-0.7666666666666667,0.5095149427395516
0.43333333333333335,-0.7666666666666667,0.5270267457770962
0.4555555555555555,-0.7666666666666667,0.5445603455747341
0.47777777777777786,-0.7666666666666667,0.5616169858303233
0.5,-0.7666666666666667,0.5774802408011152
0.5222222222222221,-0.7666666666666667,0.5912543864849583
0.5444444444444445,-0.7666666666666667,0.6019216346443459
0.5666666666666667,-0.7666666666666667,0.6084146947251335
0.5888888888888888,-0.7666666666666667,0.6097007641210855
0.6111111111111112,-0.7666666666666667,0.604872307931809
0.6333333333333333,-0.7666666666666667,0.5932386376467899
0.6555555555555554,-0.7666666666666667,0.5744104989650138
0.6777777777777778,-0.7666666666666667,0.5483682018186214
0.7,-0.7666666666666667,0.5155030939952183
0.7222222222222221,-0.7666666666666667,0.47662320346115533
0.7444444444444445,-0.7666666666666667,0.4329171367318334
0.7666666666666666,-0.7666666666666667,0.3858757125428569
0.788888888888889,-0.7666666666666667,0.33717751513210475
0.8111111111111111,-0.7666666666666667,0.2885511575117417
0.8333333333333333,-0.7666666666666667,0.24163189561135082
0.8555555555555556,-0.7666666666666667,0.1978319324541937
0.8777777777777778,-0.7666666666666667,0.15824164592364717
0.8999999999999999,-0.7666666666666667,0.12357342798056345
0.922222222222222,-0.7666666666666667,0.09415214605523568
0.9444444444444446,-0.7666666666666667,0.06994828193363314
0.9666666666666668,-0.7666666666666667,0.05064338930545562
0.9888888888888889,-0.7666666666666667,0.03571389123604954
1.011111111111111,-0.7666666666666667,0.024518802908693987
1.0333333333333332,-0.7666666666666667,0.016379256415968074
1.0555555555555554,-0.7666666666666667,0.010641695982783127
1.077777777777778,-0.7666666666666667,0.006721098889236912
1.1,-0.7666666666666667,0.0041245322841838685

-1.1,-0.7444444444444445,0.0017852881809706535
-1.077777777777778,-0.7444444444444445,0.0030351687098098268
-1.0555555555555556,-0.7444444444444445,0.00498943160820551
-1.0333333333333334,-0.7444444444444445,0.007934475984830566
-1.0111111111111113,-0.7444444444444445,0.012212429593114903
-0.9888888888888889,-0.7444444444444445,0.01820258999209991
-0.9666666666666668,-0.7444444444444445,0.0262878842334745
-0.9444444444444445,-0.7444444444444445,0.036806740692277344
-0.9222222222222223,-0.7444444444444445,0.04999433484491427
-0.9000000000000001,-0.7444444444444445,0.06592095072932827
-0.8777777777777779,-0.7444444444444445,0.08443814276117663
-0.8555555555555556,-0.7444444444444445,0.10514440799887091
-0.8333333333333335,-0.7444444444444445,0.12738044796322995
-0.8111111111111111,-0.7444444444444445,0.15025974595308494
-0.788888888888889,-0.7444444444444445,0.17273386406340283
-0.7666666666666667,-0.7444444444444445,0.19368501647496608
-0.7444444444444445,-0.7444444444444445,0.21203283713555368
-0.7222222222222223,-0.7444444444444445,0.2268393176608056
-0.7000000000000001,-0.7444444444444445,0.23739639486788952
-0.6777777777777778,-0.7444444444444445,0.24328438270685473
-0.6555555555555557,-0.7444444444444445,0.24439525171050347
-0.6333333333333334,-0.7444444444444445,0.2409210657187439
-0.6111111111111112,-0.7444444444444445,0.23331317150402428
-0.5888888888888889,-0.7444444444444445,0.22222102799294202
-0.5666666666666668,-0.7444444444444445,0.20842063551153575
-0.5444444444444445,-0.7444444444444445,0.19274180265193036
-0.5222222222222223,-0.7444444444444445,0.17600170571139107
-0.5000000000000001,-0.7444444444444445,0.15895004436216595
-0.47777777777777786,-0.7444444444444445,0.142228998960201
-0.4555555555555556,-0.7444444444444445,0.1263492867019755
-0.43333333333333335,-0.7444444444444445,0.11168188851878742
-0.4111111111111112,-0.7444444444444445,0.09846349366358506
-0.38888888888888895,-0.7444444444444445,0.08681250828090668
-0.3666666666666667,-0.7444444444444445,0.0767517852500542
-0.34444444444444455,-0.7444444444444445,0.06823418817875679
-0.3222222222222223,-0.7444444444444445,0.061167678484248894
-0.30000000000000004,-0.7444444444444445,0.05543761118775794
-0.2777777777777778,-0.7444444444444445,0.05092503997510206
-0.25555555555555565,-0.7444444444444445,0.04752077827882199
-0.2333333333333334,-0.7444444444444445,0.045135566894949485
-0.21111111111111114,-0.7444444444444445,0.043706934009205556
-0.188888888888889,-0.7444444444444445,0.0432032907357319
-0.16666666666666674,-0.7444444444444445,0.04362562277131018
-0.1444444444444445,-0.7444444444444445,0.045006937778342665
-0.12222222222222223,-0.7444444444444445,0.047409477954227626
-0.10000000000000009,-0.7444444444444445,0.05091962770297493
-0.07777777777777772,-0.7444444444444445,0.05564043477912894
-0.05555555555555558,-0.7444444444444445,0.061681724940898935
-0.03333333333333344,-0.7444444444444445,0.06914795162908462
-0.011111111111111072,-0.7444444444444445,0.07812421941629567
0.011111111111111072,-0.7444444444444445,0.08866136631586581
0.033333333333333215,-0.7444444444444445,0.10076154206155989
0.05555555555555558,-0.7444444444444445,0.11436626084287688
0.07777777777777772,-0.7444444444444445,0.1293492634757383
0.09999999999999987,-0.7444444444444445,0.14551650812548625
0.12222222222222223,-0.7444444444444445,0.1626150795661441
0.14444444444444438,-0.7444444444444445,0.18035172523193854
0.16666666666666652,-0.7444444444444445,0.1984201878248081
0.18888888888888888,-0.7444444444444445,0.21653474294819633
0.21111111111111103,-0.7444444444444445,0.23446570781858464
0.2333333333333334,-0.7444444444444445,0.25207155019527516
0.25555555555555554,-0.7444444444444445,0.26932193782783076
0.2777777777777777,-0.7444444444444445,0.2863068268708806
0.30000000000000004,-0.7444444444444445,0.30322846598615977
0.3222222222222222,-0.7444444444444445,0.32037570789821507
0.34444444444444433,-0.7444444444444445,0.3380827779907382
0.3666666666666667,-0.7444444444444445,0.3566770674238548
0.38888888888888884,-0.7444444444444445,0.3764220905288577
0.411111111111111,-0.7444444444444445,0.3974621981951428
0.43333333333333335,-0.7444444444444445,0.41977501169483755
0.4555555555555555,-0.7444444444444445,0.44313617149636514
0.47777777777777786,-0.7444444444444445,0.46709939094022934
0.5,-0.7444444444444445,0.4909934559285951
0.5222222222222221,-0.7444444444444445,0.513937006380207
0.5444444444444445,-0.7444444444444445,0.5348716423322607
0.5666666666666667,-0.7444444444444445,0.5526137718381311
0.5888888888888888,-0.7444444444444445,0.5659251270199167
0.6111111111111112,-0.7444444444444445,0.5736005140285784
0.6333333333333333,-0.7444444444444445,0.5745688878134763
0.6555555555555554,-0.7444444444444445,0.5680004454011734
0.6777777777777778,-0.7444444444444445,0.553408795542996
0.7,-0.7444444444444445,0.5307344600128445
0.7222222222222221,-0.7444444444444445,0.5003951866590798
0.7444444444444445,-0.7444444444444445,0.4632907398015688
0.7666666666666666,-0.7444444444444445,0.4207552543076314
0.788888888888889,-0.7444444444444445,0.3744582460018951
0.8111111111111111,-0.7444444444444445,0.3262643984417503
0.8333333333333333,-0.7444444444444445,0.2780701647316133
0.8555555555555556,-0.7444444444444445,0.2316399559394597
0.8777777777777778,-0.7444444444444445,0.18846488941431128
0.8999999999999999,-0.7444444444444445,0.14966260120500316
0.922222222222222,-0.7444444444444445,0.1159286217976345
0.9444444444444446,-0.7444444444444445,0.08754031226292931
0.9666666666666668,-0.7444444444444445,0.0644056413809787
0.9888888888888889,-0.7444444444444445,0.04614299339791764
1.011111111111111,-0.7444444444444445,0.03217566319972365
1.0333333333333332,-0.7444444444444445,0.021825632988415094
1.0555555555555554,-0.7444444444444445,0.014394739170667066
1.077777777777778,-0.7444444444444445,0.00922613727293388
1.1,-0.7444444444444445,0.0057437855760294355

-1.1,-0.7222222222222223,0.002661838826076071
-1.077777777777778,-0.7222222222222223,0.004451540608204481
-1.0555555555555556,-0.7222222222222223,0.007195354194894969
-1.0333333333333334,-0.7222222222222223,0.011246237809756192
-1.0111111111111113,-0.7222222222222223,0.017005479096993344
-0.9888888888888889,-0.7222222222222223,0.02488995397669098
-0.9666666666666668,-0.7222222222222223,0.03528209503990476
-0.9444444444444445,-0.7222222222222223,0.04846587168146544
-0.9222222222222223,-0.7222222222222223,0.0645566394288996
-0.9000000000000001,-0.7222222222222223,0.08343667485089784
-0.8777777777777779,-0.7222222222222223,0.1047102092416926
-0.8555555555555556,-0.7222222222222223,0.12769072132434936
-0.8333333333333335,-0.7222222222222223,0.15142879090168182
-0.8111111111111111,-0.7222222222222223,0.17478159718165245
-0.788888888888889,-0.7222222222222223,0.19651675530291485
-0.7666666666666667,-0.7222222222222223,0.21543574181075534
-0.7444444444444445,-0.7222222222222223,0.23049767163535595
-0.7222222222222223,-0.7222222222222223,0.24092389889108212
-0.7000000000000001,-0.7222222222222223,0.24626788544760392
-0.6777777777777778,-0.7222222222222223,0.2464418806022981
-0.6555555555555557,-0.7222222222222223,0.24170023920173703
-0.6333333333333334,-0.7222222222222223,0.23258657065399713
-0.6111111111111112,-0.7222222222222223,0.21985675414362596
-0.5888888888888889,-0.7222222222222223,0.20439150166828884
-0.5666666666666668,-0.7222222222222223,0.1871109123681653
-0.5444444444444445,-0.7222222222222223,0.1689003449779921
-0.5222222222222223,-0.7222222222222223,0.15055316027239313
-0.5000000000000001,-0.7222222222222223,0.13273244079836757
-0.47777777777777786,-0.7222222222222223,0.11595119869916862
-0.4555555555555556,-0.7222222222222223,0.10056889672158408
-0.43333333333333335,-0.7222222222222223,0.08680113377739225
-0.4111111111111112,-0.7222222222222223,0.07473885183681074
-0.38888888888888895,-0.7222222222222223,0.06437327684052634
-0.3666666666666667,-0.7222222222222223,0.05562299525492922
-0.34444444444444455,-0.7222222222222223,0.04836010114369715
-0.3222222222222223,-0.7222222222222223,0.0424331764876032
-0.30000000000000004,-0.7222222222222223,0.03768584680329903
-0.2777777777777778,-0.7222222222222223,0.03397058658564538
-0.25555555555555565,-0.7222222222222223,0.031158157118509878
-0.2333333333333334,-0.7222222222222223,0.02914345009745985
-0.21111111111111114,-0.7222222222222223,0.02784859630949369
-0.188888888888889,-0.7222222222222223,0.027224069235893926
-0.16666666666666674,-0.7222222222222223,0.02724828553037396
-0.1444444444444445,-0.7222222222222223,0.027925974457010803
-0.12222222222222223,-0.7222222222222223,0.02928540996740655
-0.10000000000000009,-0.7222222222222223,0.03137448632529825
-0.07777777777777772,-0.7222222222222223,0.034255566907580005
-0.05555555555555558,-0.7222222222222223,0.03799904580883499
-0.03333333333333344,-0.7222222222222223,0.04267564707248644
-0.011111111111111072,-0.7222222222222223,0.04834766763417881
0.011111111111111072,-0.7222222222222223,0.05505965496539703
0.033333333333333215,-0.7222222222222223,0.06282937141835808
0.05555555555555558,-0.7222222222222223,0.07164026122087039
0.07777777777777772,-0.7222222222222223,0.08143689261623754
0.09999999999999987,-0.7222222222222223,0.0921248758991721
0.12222222222222223,-0.7222222222222223,0.10357646284588477
0.14444444444444438,-0.7222222222222223,0.11564237912727603
0.16666666666666652,-0.7222222222222223,0.12816947662669034
0.18888888888888888,-0.7222222222222223,0.14102265378434534
0.21111111111111103,-0.7222222222222223,0.15410838978840088
0.2333333333333334,-0.7222222222222223,0.167396420786739
0.25555555555555554,-0.7222222222222223,0.180935782966084
0.2777777777777777,-0.7222222222222223,0.19486180350346882
0.30000000000000004,-0.7222222222222223,0.20939163953723583
0.3222222222222222,-0.7222222222222223,0.22480748456548819
0.34444444444444433,-0.7222222222222223,0.24142827776332326
0.3666666666666667,-0.7222222222222223,0.25957229890107353
0.38888888888888884,-0.7222222222222223,0.27951409163553803
0.411111111111111,-0.7222222222222223,0.30143956532133614
0.43333333333333335,-0.7222222222222223,0.3254029273005128
0.4555555555555555,-0.7222222222222223,0.35128854128680215
0.47777777777777786,-0.7222222222222223,0.3787802518841312
0.5,-0.7222222222222223,0.40734049015486257
0.5222222222222221,-0.7222222222222223,0.436201734159833
0.5444444444444445,-0.7222222222222223,0.4643735194139894
0.5666666666666667,-0.7222222222222223,0.49066876859129466
0.5888888888888888,-0.7222222222222223,0.5137531372583066
0.6111111111111112,-0.7222222222222223,0.5322197470201054
0.6333333333333333,-0.7222222222222223,0.54468872315702
0.6555555555555554,-0.7222222222222223,0.5499264471920183
0.6777777777777778,-0.7222222222222223,0.5469740412698105
0.7,-0.7222222222222223,0.535269550563891
0.7222222222222221,-0.7222222222222223,0.5147451416086474
0.7444444444444445,-0.7222222222222223,0.4858808434236457
0.7666666666666666,-0.7222222222222223,0.44970074350226197
0.788888888888889,-0.7222222222222223,0.4077058531647769
0.8111111111111111,-0.7222222222222223,0.36174859642339485
0.8333333333333333,-0.7222222222222223,0.31386463765844164
0.8555555555555556,-0.7222222222222223,0.26608586871129025
0.8777777777777778,-0.7222222222222223,0.2202617265436066
0.8999999999999999,-0.7222222222222223,0.17791377277475473
0.922222222222222,-0.7222222222222223,0.14014132123695125
0.9444444444444446,-0.7222222222222223,0.1075857912874558
0.9666666666666668,-0.7222222222222223,0.08045093220769688
0.9888888888888889,-0.7222222222222223,0.05856746048978292
1.011111111111111,-0.7222222222222223,0.041485523924538206
1.0333333333333332,-0.7222222222222223,0.028577218477106942
1.0555555555555554,-0.7222222222222223,0.01913360625788494
1.077777777777778,-0.7222222222222223,0.012445136041377506
1.1,-0.7222222222222223,0.007859658204818121

-1.1,-0.7000000000000001,0.0038852333105978526
-1.077777777777778,-0.7000000000000001,0.0063927869328705466
-1.0555555555555556,-0.7000000000000001,0.010162335193911961
-1.0333333333333334,-0.7000000000000001,0.015614206668814933
-1.0111111111111113,-0.7000000000000001,0.02319937703985959
-0.9888888888888889,-0.7000000000000001,0.033349103982034244
-0.9666666666666668,-0.7000000000000001,0.04640664485116971
-0.9444444444444445,-0.7000000000000001,0.06254850727251249
-0.9222222222222223,-0.7000000000000001,0.08170783900130164
-0.9000000000000001,-0.7000000000000001,0.10351588626528865
-0.8777777777777779,-0.7000000000000001,0.12727740905430995
-0.8555555555555556,-0.7000000000000001,0.15199174953478986
-0.8333333333333335,-0.7000000000000001,0.17642330721598817
-0.8111111111111111,-0.7000000000000001,0.19921514097224172
-0.788888888888889,-0.7000000000000001,0.21902981382790299
-0.7666666666666667,-0.7000000000000001,0.23469504446860975
-0.7444444444444445,-0.7000000000000001,0.2453301021758307
-0.7222222222222223,-0.7000000000000001,0.2504326736642979
-0.7000000000000001,-0.7000000000000001,0.24991409396397066
-0.6777777777777778,-0.7000000000000001,0.24408113847103002
-0.6555555555555557,-0.7000000000000001,0.2335723431140146
-0.6333333333333334,-0.7000000000000001,0.21926377042772538
-0.6111111111111112,-0.7000000000000001,0.20216202040897488
-0.5888888888888889,-0.7000000000000001,0.18330111573828703
-0.5666666666666668,-0.7000000000000001,0.16365575555450348
-0.5444444444444445,-0.7000000000000001,0.14407796007398
-0.5222222222222223,-0.7000000000000001,0.1252588919876903
-0.5000000000000001,-0.7000000000000001,0.10771369891714332
-0.47777777777777786,-0.7000000000000001,0.09178494982890502
-0.4555555555555556,-0.7000000000000001,0.07765944151571053
-0.43333333333333335,-0.7000000000000001,0.06539334067006874
-0.4111111111111112,-0.7000000000000001,0.054941307187607785
-0.38888888888888895,-0.7000000000000001,0.04618608487450439
-0.3666666666666667,-0.7000000000000001,0.03896590667207283
-0.34444444444444455,-0.7000000000000001,0.033097916534559006
-0.3222222222222223,-0.7000000000000001,0.028396649059677974
-0.30000000000000004,-0.7000000000000001,0.02468738173763728
-0.2777777777777778,-0.7000000000000001,0.021814800076723356
-0.25555555555555565,-0.7000000000000001,0.01964781757564159
-0.2333333333333334,-0.7000000000000001,0.01808154389215434
-0.21111111111111114,-0.7000000000000001,0.017037330699952585
-0.188888888888889,-0.7000000000000001,0.016461624561097232
-0.16666666666666674,-0.7000000000000001,0.016324108474449848
-0.1444444444444445,-0.7000000000000001,0.016615387088201726
-0.12222222222222223,-0.7000000000000001,0.01734429961255705
-0.10000000000000009,-0.7000000000000001,0.0185348350129946
-0.07777777777777772,-0.7000000000000001,0.02022256860134084
-0.05555555555555558,-0.7000000000000001,0.022450532653770925
-0.03333333333333344,-0.7000000000000001,0.025264480950316977
-0.011111111111111072,-0.7000000000000001,0.028707618574623565
0.011111111111111072,-0.7000000000000001,0.032815047540340626
0.033333333333333215,-0.7000000000000001,0.037608409092650875
0.05555555555555558,-0.7000000000000001,0.043091440971387375
0.07777777777777772,-0.7000000000000001,0.0492473457922144
0.09999999999999987,-0.7000000000000001,0.056038910437224
0.12222222222222223,-0.7000000000000001,0.06341216443372405
0.14444444444444438,-0.7000000000000001,0.07130398987028104
0.16666666666666652,-0.7000000000000001,0.0796535172149302
0.18888888888888888,-0.7000000000000001,0.08841643559393256
0.21111111111111103,-0.7000000000000001,0.09758063592720603
0.2333333333333334,-0.7000000000000001,0.10718104197413406
0.25555555555555554,-0.7000000000000001,0.11731121306456262
0.2777777777777777,-0.7000000000000001,0.12812942055622417
0.30000000000000004,-0.7000000000000001,0.13985741989873876
0.3222222222222222,-0.7000000000000001,0.1527709703665565
0.34444444444444433,-0.7000000000000001,0.1671821152785891
0.3666666666666667,-0.7000000000000001,0.1834141079400941
0.38888888888888884,-0.7000000000000001,0.20177046673326332
0.411111111111111,-0.7000000000000001,0.22249988521468334
0.43333333333333335,-0.7000000000000001,0.2457586755657846
0.4555555555555555,-0.7000000000000001,0.2715722926558911
0.47777777777777786,-0.7000000000000001,0.2997975549585156
0.5,-0.7000000000000001,0.330087701070879
0.5222222222222221,-0.7000000000000001,0.3618634977650726
0.5444444444444445,-0.7000000000000001,0.39429509836056625
0.5666666666666667,-0.7000000000000001,0.4263008040680369
0.5888888888888888,-0.7000000000000001,0.4565696390968011
0.6111111111111112,-0.7000000000000001,0.48361396597345097
0.6333333333333333,-0.7000000000000001,0.5058556494124264
0.6555555555555554,-0.7000000000000001,0.5217443629852797
0.6777777777777778,-0.7000000000000001,0.5299000201715811
0.7,-0.7000000000000001,0.5292642379512734
0.7222222222222221,-0.7000000000000001,0.5192400185149119
0.7444444444444445,-0.7000000000000001,0.4997964039185231
0.7666666666666666,-0.7000000000000001,0.4715171562300544
0.788888888888889,-0.7000000000000001,0.4355798624075323
0.8111111111111111,-0.7000000000000001,0.39366313809377934
0.8333333333333333,-0.7000000000000001,0.3477924012116976
0.8555555555555556,-0.7000000000000001,0.3001459565384078
0.8777777777777778,-0.7000000000000001,0.2528501093861933
0.8999999999999999,-0.7000000000000001,0.20779307991923893
0.922222222222222,-0.7000000000000001,0.16648259030020682
0.9444444444444446,-0.7000000000000001,0.12996263605797803
0.9666666666666668,-0.7000000000000001,0.0987935910509869
0.9888888888888889,-0.7000000000000001,0.0730890834595293
1.011111111111111,-0.7000000000000001,0.05259514416620428
1.0333333333333332,-0.7000000000000001,0.036793123717754415
1.0555555555555554,-0.7000000000000001,0.025007883095327747
1.077777777777778,-0.7000000000000001,0.0165059905107804
1.1,-0.7000000000000001,0.010573790726747655

-1.1,-0.6777777777777778,0.005554014614758266
-1.077777777777778,-0.6777777777777778,0.008993366594208766
-1.0555555555555556,-0.6777777777777778,0.014063217041122426
-1.0333333333333334,-0.6777777777777778,0.02124606207822733
-1.0111111111111113,-0.6777777777777778,0.03102431255553545
-0.9888888888888889,-0.6777777777777778,0.04380962707801687
-0.9666666666666668,-0.6777777777777778,0.05985636172468369
-0.9444444444444445,-0.6777777777777778,0.07917188173770008
-0.9222222222222223,-0.6777777777777778,0.10144150545421092
-0.9000000000000001,-0.6777777777777778,0.12598740438704134
-0.8777777777777779,-0.6777777777777778,0.1517774609890379
-0.8555555555555556,-0.6777777777777778,0.1774918158920736
-0.8333333333333335,-0.6777777777777778,0.2016431764556549
-0.8111111111111111,-0.6777777777777778,0.22273479341548538
-0.788888888888889,-0.6777777777777778,0.23943070290252771
-0.7666666666666667,-0.6777777777777778,0.2507091047441926
-0.7444444444444445,-0.6777777777777778,0.2559727627527987
-0.7222222222222223,-0.6777777777777778,0.2550992610281945
-0.7000000000000001,-0.6777777777777778,0.2484263499761442
-0.6777777777777778,-0.6777777777777778,0.2366801563056425
-0.6555555555555557,-0.6777777777777778,0.2208636374361738
-0.6333333333333334,-0.6777777777777778,0.2021273827249561
-0.6111111111111112,-0.6777777777777778,0.1816443087766529
-0.5888888888888889,-0.6777777777777778,0.16050501310622617
-0.5666666666666668,-0.6777777777777778,0.13964348634432103
-0.5444444444444445,-0.6777777777777778,0.1197956550450406
-0.5222222222222223,-0.6777777777777778,0.10148748414417169
-0.5000000000000001,-0.6777777777777778,0.0850459369805907
-0.47777777777777786,-0.6777777777777778,0.07062496432751915
-0.4555555555555556,-0.6777777777777778,0.05823928691404768
-0.43333333333333335,-0.6777777777777778,0.04780025158440372
-0.4111111111111112,-0.6777777777777778,0.0391497861559303
-0.38888888888888895,-0.6777777777777778,0.03209002716922562
-0.3666666666666667,-0.6777777777777778,0.026407395361866745
-0.34444444444444455,-0.6777777777777778,0.021890767466422892
-0.3222222222222223,-0.6777777777777778,0.01834401812546713
-0.30000000000000004,-0.6777777777777778,0.015593640443581575
-0.2777777777777778,-0.6777777777777778,0.013492417431038524
-0.25555555555555565,-0.6777777777777778,0.011920211434125154
-0.2333333333333334,-0.6777777777777778,0.01078287842021801
-0.21111111111111114,-0.6777777777777778,0.010010137920800632
-0.188888888888889,-0.6777777777777778,0.009552995187002743
-0.16666666666666674,-0.6777777777777778,0.009381077194245024
-0.1444444444444445,-0.6777777777777778,0.009480048981622958
-0.12222222222222223,-0.6777777777777778,0.009849138169429205
-0.10000000000000009,-0.6777777777777778,0.010498711089584528
-0.07777777777777772,-0.6777777777777778,0.011447803515056362
-0.05555555555555558,-0.6777777777777778,0.012721504695025
-0.03333333333333344,-0.6777777777777778,0.014348124753666905
-0.011111111111111072,-0.6777777777777778,0.016356146726516013
0.011111111111111072,-0.6777777777777778,0.01877107704147474
0.033333333333333215,-0.6777777777777778,0.02161245256570644
0.05555555555555558,-0.6777777777777778,0.0248914135216196
0.07777777777777772,-0.6777777777777778,0.02860937126459318
0.09999999999999987,-0.6777777777777778,0.03275834425079389
0.12222222222222223,-0.6777777777777778,0.03732346661728594
0.14444444444444438,-0.6777777777777778,0.04228797151761534
0.16666666666666652,-0.6777777777777778,0.047640622634671254
0.18888888888888888,-0.6777777777777778,0.053385150737427056
0.21111111111111103,-0.6777777777777778,0.05955081589528901
0.2333333333333334,-0.6777777777777778,0.0662028468880953
0.25555555555555554,-0.6777777777777778,0.07345129331721109
0.2777777777777777,-0.6777777777777778,0.08145682228099371
0.30000000000000004,-0.6777777777777778,0.09043220932865215
0.3222222222222222,-0.6777777777777778,0.10063865980672701
0.34444444444444433,-0.6777777777777778,0.11237654535965134
0.3666666666666667,-0.6777777777777778,0.12597052310930068
0.38888888888888884,-0.6777777777777778,0.14174921982560648
0.411111111111111,-0.6777777777777778,0.16001968378630646
0.43333333333333335,-0.6777777777777778,0.1810367150705595
0.4555555555555555,-0.6777777777777778,0.20496717065005127
0.47777777777777786,-0.6777777777777778,0.23184965867265833
0.5,-0.6777777777777778,0.2615509243240785
0.5222222222222221,-0.6777777777777778,0.29372180206010723
0.5444444444444445,-0.6777777777777778,0.3277577542771883
0.5666666666666667,-0.6777777777777778,0.36277133041279425
0.5888888888888888,-0.6777777777777778,0.3975856713727982
0.6111111111111112,-0.6777777777777778,0.4307585806152788
0.6333333333333333,-0.6777777777777778,0.46064485617619405
0.6555555555555554,-0.6777777777777778,0.4855000517670556
0.6777777777777778,-0.6777777777777778,0.5036218065429352
0.7,-0.6777777777777778,0.5135164179065892
0.7222222222222221,-0.6777777777777778,0.5140702997345071
0.7444444444444445,-0.6777777777777778,0.5047006442368132
0.7666666666666666,-0.6777777777777778,0.48545899480699395
0.788888888888889,-0.6777777777777778,0.4570665407347803
0.8111111111111111,-0.6777777777777778,0.4208702569486872
0.8333333333333333,-0.6777777777777778,0.3787224958600871
0.8555555555555556,-0.6777777777777778,0.33280024009881465
0.8777777777777778,-0.6777777777777778,0.2853907616798075
0.8999999999999999,-0.6777777777777778,0.23867552629900568
0.922222222222222,-0.6777777777777778,0.19454289932298574
0.9444444444444446,-0.6777777777777778,0.1544532231825684
0.9666666666666668,-0.6777777777777778,0.11936909211940433
0.9888888888888889,-0.6777777777777778,0.08975174142139808
1.011111111111111,-0.6777777777777778,0.0656139247502748
1.0333333333333332,-0.6777777777777778,0.04661236704269696
1.0555555555555554,-0.6777777777777778,0.032159774221479226
1.077777777777778,-0.6777777777777778,0.021537351436102508
1.1,-0.6777777777777778,0.013992885733368689

-1.1,-0.6555555555555557,0.007779533270360583
-1.077777777777778,-0.6555555555555557,0.012399729017419717
-1.0555555555555556,-0.6555555555555557,0.01907819970197093
-1.0333333333333334,-0.6555555555555557,0.02834675777600786
-1.0111111111111113,-0.6555555555555557,0.04069104400881661
-0.9888888888888889,-0.6555555555555557,0.056458293514064915
-0.9666666666666668,-0.6555555555555557,0.0757548806140087
-0.9444444444444445,-0.6555555555555557,0.09835250206376342
-0.9222222222222223,-0.6555555555555557,0.12362565936919845
-0.9000000000000001,-0.6555555555555557,0.15054151740504937
-0.8777777777777779,-0.6555555555555557,0.17771539664714414
-0.8555555555555556,-0.6555555555555557,0.20353222772242785
-0.8333333333333335,-0.6555555555555557,0.22631931563651161
-0.8111111111111111,-0.6555555555555557,0.24454287001908706
-0.788888888888889,-0.6555555555555557,0.2569938179988724
-0.7666666666666667,-0.6555555555555557,0.26292964131760577
-0.7444444444444445,-0.6555555555555557,0.26214813453231384
-0.7222222222222223,-0.6555555555555557,0.2549834750365632
-0.7000000000000001,-0.6555555555555557,0.24223080437448208
-0.6777777777777778,-0.6555555555555557,0.22501854972059
-0.6555555555555557,-0.6555555555555557,0.20465506021525443
-0.6333333333333334,-0.6555555555555557,0.1824768021715839
-0.6111111111111112,-0.6555555555555557,0.15972027652826754
-0.5888888888888889,-0.6555555555555557,0.13743124525526662
-0.5666666666666668,-0.6555555555555557,0.11641547357954875
-0.5444444444444445,-0.6555555555555557,0.0972273034507739
-0.5222222222222223,-0.6555555555555557,0.08018732499947447
-0.5000000000000001,-0.6555555555555557,0.06541849211805467
-0.47777777777777786,-0.6555555555555557,0.052890668878932276
-0.4555555555555556,-0.6555555555555557,0.042465786004304444
-0.43333333333333335,-0.6555555555555557,0.03393849963950086
-0.4111111111111112,-0.6555555555555557,0.027069717047515266
-0.38888888888888895,-0.6555555555555557,0.021612201995792602
-0.3666666666666667,-0.6555555555555557,0.017328638931178045
-0.34444444444444455,-0.6555555555555557,0.014003152505234142
-0.3222222222222223,-0.6555555555555557,0.01144753357900035
-0.30000000000000004,-0.6555555555555557,0.009503465797262432
-0.2777777777777778,-0.6555555555555557,0.008041968327216535
-0.25555555555555565,-0.6555555555555557,0.006961114650666629
-0.2333333333333334,-0.6555555555555557,0.006182880373560051
-0.21111111111111114,-0.6555555555555557,0.005649741300159916
-0.188888888888889,-0.6555555555555557,0.005321416694127984
-0.16666666666666674,-0.6555555555555557,0.005171958836391313
-0.1444444444444445,-0.6555555555555557,0.005187244827979837
-0.12222222222222223,-0.6555555555555557,0.005362832467190371
-0.10000000000000009,-0.6555555555555557,0.005702091098372637
-0.07777777777777772,-0.6555555555555557,0.0062144993960953025
-0.05555555555555558,-0.6555555555555557,0.006914006859101362
-0.03333333333333344,-0.6555555555555557,0.007817381686795194
-0.011111111111111072,-0.6555555555555557,0.008942515983530862
0.011111111111111072,-0.6555555555555557,0.01030673054535533
0.033333333333333215,-0.6555555555555557,0.01192521096522794
0.05555555555555558,-0.6555555555555557,0.013809801278427746
0.07777777777777772,-0.6555555555555557,0.01596846006551281
0.09999999999999987,-0.6555555555555557,0.018405722375208336
0.12222222222222223,-0.6555555555555557,0.02112448689207338
0.14444444444444438,-0.6555555555555557,0.024129348098704633
0.16666666666666652,-0.6555555555555557,0.02743151867670198
0.18888888888888888,-0.6555555555555557,0.031055156447812173
0.21111111111111103,-0.6555555555555557,0.03504465816396352
0.2333333333333334,-0.6555555555555557,0.039472256145110914
0.25555555555555554,-0.6555555555555557,0.04444509992799506
0.2777777777777777,-0.6555555555555557,0.050110955407063604
0.30000000000000004,-0.6555555555555557,0.05666171049095072
0.3222222222222222,-0.6555555555555557,0.06433400406460882
0.34444444444444433,-0.6555555555555557,0.07340642731157733
0.3666666666666667,-0.6555555555555557,0.08419280523886902
0.38888888888888884,-0.6555555555555557,0.09703099496854799
0.411111111111111,-0.6555555555555557,0.11226643715905539
0.43333333333333335,-0.6555555555555557,0.13022945457960358
0.4555555555555555,-0.6555555555555557,0.1512051864007906
0.47777777777777786,-0.6555555555555557,0.17539532461633242
0.5,-0.6555555555555557,0.20287173360985034
0.5222222222222221,-0.6555555555555557,0.233523753913839
0.5444444444444445,-0.6555555555555557,0.26700349241151927
0.5666666666666667,-0.6555555555555557,0.3026763693540823
0.5888888888888888,-0.6555555555555557,0.33958697811760274
0.6111111111111112,-0.6555555555555557,0.3764519857737628
0.6333333333333333,-0.6555555555555557,0.4116913382266929
0.6555555555555554,-0.6555555555555557,0.44350563777081525
0.6777777777777778,-0.6555555555555557,0.4700010466682362
0.7,-0.6555555555555557,0.48935416050666314
0.7222222222222221,-0.6555555555555557,0.4999996788203878
0.7444444444444445,-0.6555555555555557,0.5008157345289749
0.7666666666666666,-0.6555555555555557,0.49127782224607375
0.788888888888889,-0.6555555555555557,0.47155404400189843
0.8111111111111111,-0.6555555555555557,0.44252215467012823
0.8333333333333333,-0.6555555555555557,0.40570133009652865
0.8555555555555556,-0.6555555555555557,0.36310609173995206
0.8777777777777778,-0.6555555555555557,0.31704320975608763
0.8999999999999999,-0.6555555555555557,0.26988176422315424
0.922222222222222,-0.6555555555555557,0.2238299864413674
0.9444444444444446,-0.6555555555555557,0.18074956644447196
0.9666666666666668,-0.6555555555555557,0.1420297627920946
0.9888888888888889,-0.6555555555555557,0.10853194484578703
1.011111111111111,-0.6555555555555557,0.0806027457360437
1.0333333333333332,-0.6555555555555557,0.05814334776123201
1.0555555555555554,-0.6555555555555557,0.04071547169136832
1.077777777777778,-0.6555555555555557,0.02766229212536513
1.1,-0.6555555555555557,0.018224517428316368

-1.1,-0.6333333333333334,0.010682545547186126
-1.077777777777778,-0.6333333333333334,0.016764032254575678
-1.0555555555555556,-0.6333333333333334,0.02538473901743914
-1.0333333333333334,-0.6333333333333334,0.03710400016585565
-1.0111111111111113,-0.6333333333333334,0.05237210595503144
-0.9888888888888889,-0.6333333333333334,0.07141729446954954
-0.9666666666666668,-0.6333333333333334,0.09413261539826202
-0.9444444444444445,-0.6333333333333334,0.11998787446770351
-0.9222222222222223,-0.6333333333333334,0.1479930421854758
-0.9000000000000001,-0.6333333333333334,0.17673334297594512
-0.8777777777777779,-0.6333333333333334,0.20448296686792616
-0.8555555555555556,-0.6333333333333334,0.22938676469051808
-0.8333333333333335,-0.6333333333333334,0.2496821444208153
-0.8111111111111111,-0.6333333333333334,0.2639218577336704
-0.788888888888889,-0.6333333333333334,0.2711562088867186
-0.7666666666666667,-0.6333333333333334,0.2710413534324375
-0.7444444444444445,-0.6333333333333334,0.2638564983391503
-0.7222222222222223,-0.6333333333333334,0.25043231389609044
-0.7000000000000001,-0.6333333333333334,0.232010356898373
-0.6777777777777778,-0.6333333333333334,0.21006449265894359
-0.6555555555555557,-0.6333333333333334,0.18611819103402197
-0.6333333333333334,-0.6333333333333334,0.16158673305062327
-0.6111111111111112,-0.6333333333333334,0.13766334226391402
-0.5888888888888889,-0.6333333333333334,0.11525644333889722
-0.5666666666666668,-0.6333333333333334,0.09497475351438266
-0.5444444444444445,-0.6333333333333334,0.07714975379875177
-0.5222222222222223,-0.6333333333333334,0.061881934965886135
-0.5000000000000001,-0.6333333333333334,0.04909757499828245
-0.47777777777777786,-0.6333333333333334,0.03860549273492271
-0.4555555555555556,-0.6333333333333334,0.030146883354470837
-0.43333333333333335,-0.6333333333333334,0.023434862986354475
-0.4111111111111112,-0.6333333333333334,0.01818306748342214
-0.38888888888888895,-0.6333333333333334,0.014124352982837384
-0.3666666666666667,-0.6333333333333334,0.011021448741793392
-0.34444444444444455,-0.6333333333333334,0.008671585817998
-0.3222222222222223,-0.6333333333333334,0.006906948130573278
-0.30000000000000004,-0.6333333333333334,0.005592473466019215
-0.2777777777777778,-0.6333333333333334,0.004622189648345965
-0.25555555555555565,-0.6333333333333334,0.003914955570199619
-0.2333333333333334,-0.6333333333333334,0.003410202411207495
-0.21111111111111114,-0.6333333333333334,0.003064040167944355
-0.188888888888889,-0.6333333333333334,0.002845910895573536
-0.16666666666666674,-0.6333333333333334,0.0027358347045846184
-0.1444444444444445,-0.6333333333333334,0.0027222058935642353
-0.12222222222222223,-0.6333333333333334,0.0028000478999355284
-0.10000000000000009,-0.6333333333333334,0.002969616870978775
-0.07777777777777772,-0.6333333333333334,0.0032352445258488362
-0.05555555555555558,-0.6333333333333334,0.0036043246994173655
-0.03333333333333344,-0.6333333333333334,0.0040863719061904015
-0.011111111111111072,-0.6333333333333334,0.0046921148372210605
0.011111111111111072,-0.6333333333333334,0.005432633564204221
0.033333333333333215,-0.6333333333333334,0.006318604416202487
0.05555555555555558,-0.6333333333333334,0.00735977474181582
0.07777777777777772,-0.6333333333333334,0.00856484060896358
0.09999999999999987,-0.6333333333333334,0.009941931130770321
0.12222222222222223,-0.6333333333333334,0.011499901403003316
0.14444444444444438,-0.6333333333333334,0.013250593896933198
0.16666666666666652,-0.6333333333333334,0.015212144579367766
0.18888888888888888,-0.6333333333333334,0.01741329315755699
0.21111111111111103,-0.6333333333333334,0.019898523922177114
0.2333333333333334,-0.6333333333333334,0.02273373804711483
0.25555555555555554,-0.6333333333333334,0.026012062900524695
0.2777777777777777,-0.6333333333333334,0.029859352563465325
0.30000000000000004,-0.6333333333333334,0.03443892173719307
0.3222222222222222,-0.6333333333333334,0.03995505489461504
0.34444444444444433,-0.6333333333333334,0.04665479634693091
0.3666666666666667,-0.6333333333333334,0.05482740077592885
0.38888888888888884,-0.6333333333333334,0.06480056998211113
0.411111111111111,-0.6333333333333334,0.0769322268394311
0.43333333333333335,-0.6333333333333334,0.09159615886983274
0.4555555555555555,-0.6333333333333334,0.10915956312458251
0.47777777777777786,-0.6333333333333334,0.12995057920914918
0.5,-0.6333333333333334,0.1542145830498284
0.5222222222222221,-0.6333333333333334,0.18205956586792904
0.5444444444444445,-0.6333333333333334,0.21339342928526756
0.5666666666666667,-0.6333333333333334,0.2478593107383338
0.5888888888888888,-0.6333333333333334,0.28477857932578954
0.6111111111111112,-0.6333333333333334,0.32311401666285267
0.6333333333333333,-0.6333333333333334,0.3614668022761809
0.6555555555555554,-0.6333333333333334,0.39811921016890583
0.6777777777777778,-0.6333333333333334,0.43112981140382456
0.7,-0.6333333333333334,0.45847972497867306
0.7222222222222221,-0.6333333333333334,0.4782583382447219
0.7444444444444445,-0.6333333333333334,0.4888670604623584
0.7666666666666666,-0.6333333333333334,0.48921257024269055
0.788888888888889,-0.6333333333333334,0.4788588125421077
0.8111111111111111,-0.6333333333333334,0.45811081500968903
0.8333333333333333,-0.6333333333333334,0.4280129318910503
0.8555555555555556,-0.6333333333333334,0.3902576912229308
0.8777777777777778,-0.6333333333333334,0.3470163249104611
0.8999999999999999,-0.6333333333333334,0.30071525283484823
0.922222222222222,-0.6333333333333334,0.2537915623975464
0.9444444444444446,-0.6333333333333334,0.20846309939319402
0.9666666666666668,-0.6333333333333334,0.1665447156565172
0.9888888888888889,-0.6333333333333334,0.12933249593319926
1.011111111111111,-0.6333333333333334,0.09756463987866579
1.0333333333333332,-0.6333333333333334,0.07145404865021314
1.0555555555555554,-0.6333333333333334,0.05077647712714112
1.077777777777778,-0.6333333333333334,0.03499149787072581
1.1,-0.6333333333333334,0.023372308970850117

-1.1,-0.6111111111111112,0.014388330211341319
-1.077777777777778,-0.6111111111111112,0.022236129571012845
-1.0555555555555556,-0.6111111111111112,0.0331457799675448
-1.0333333333333334,-0.6111111111111112,0.04767267542259169
-1.0111111111111113,-0.6111111111111112,0.06618332702241106
-0.9888888888888889,-0.6111111111111112,0.08872497429279194
-0.9666666666666668,-0.6111111111111112,0.11491006705796226
-0.9444444444444445,-0.6111111111111112,0.14384659357695848
-0.9222222222222223,-0.6111111111111112,0.17414218765970932
-0.9000000000000001,-0.6111111111111112,0.20399788493060894
-0.8777777777777779,-0.6111111111111112,0.23138821884732602
-0.8555555555555556,-0.6111111111111112,0.25430288604810514
-0.8333333333333335,-0.6111111111111112,0.27100784779650045
-0.8111111111111111,-0.6111111111111112,0.28027615823712015
-0.788888888888889,-0.6111111111111112,0.2815438433954902
-0.7666666666666667,-0.6111111111111112,0.27496259915291543
-0.7444444444444445,-0.6111111111111112,0.261344108174265
-0.7222222222222223,-0.6111111111111112,0.2420137187536016
-0.7000000000000001,-0.6111111111111112,0.21860792285307454
-0.6777777777777778,-0.6111111111111112,0.19285684741207987
-0.6555555555555557,-0.6111111111111112,0.16638951124411275
-0.6333333333333334,-0.6111111111111112,0.1405884997981587
-0.6111111111111112,-0.6111111111111112,0.1165061627267296
-0.5888888888888889,-0.6111111111111112,0.0948406505218283
-0.5666666666666668,-0.6111111111111112,0.0759600812380697
-0.5444444444444445,-0.6111111111111112,0.05995813425670944
-0.5222222222222223,-0.6111111111111112,0.04672406961124193
-0.5000000000000001,-0.6111111111111112,0.036013193996833816
-0.47777777777777786,-0.6111111111111112,0.027508411069986135
-0.4555555555555556,-0.6111111111111112,0.02086818646689496
-0.43333333333333335,-0.6111111111111112,0.015760033100076596
-0.4111111111111112,-0.6111111111111112,0.011881069852821387
-0.38888888888888895,-0.6111111111111112,0.00896838116589559
-0.3666666666666667,-0.6111111111111112,0.006802124959174299
-0.34444444444444455,-0.6111111111111112,0.0052039930225882694
-0.3222222222222223,-0.6111111111111112,0.004033053928825631
-0.30000000000000004,-0.6111111111111112,0.0031804210892813897
-0.2777777777777778,-0.6111111111111112,0.0025636931429826584
-0.25555555555555565,-0.6111111111111112,0.0021217377256351772
-0.2333333333333334,-0.6111111111111112,0.00181012087654608
-0.21111111111111114,-0.6111111111111112,0.0015972998488334848
-0.188888888888889,-0.6111111111111112,0.001461576271055287
-0.16666666666666674,-0.6111111111111112,0.0013887340977594054
-0.1444444444444445,-0.6111111111111112,0.001370250623042878
-0.12222222222222223,-0.6111111111111112,0.0014019584889000834
-0.10000000000000009,-0.6111111111111112,0.0014830426517427585
-0.07777777777777772,-0.6111111111111112,0.0016152712001274484
-0.05555555555555558,-0.6111111111111112,0.0018023782006776504
-0.03333333333333344,-0.6111111111111112,0.0020495388789920897
-0.011111111111111072,-0.6111111111111112,0.0023629029660548967
0.011111111111111072,-0.6111111111111112,0.0027491819095877674
0.033333333333333215,-0.6111111111111112,0.003215319590686329
0.05555555555555558,-0.6111111111111112,0.003768311717728932
0.07777777777777772,-0.6111111111111112,0.004415271459278792
0.09999999999999987,-0.6111111111111112,0.005163861978494447
0.12222222222222223,-0.6111111111111112,0.006023224220376531
0.14444444444444438,-0.6111111111111112,0.0070055161871161
0.16666666666666652,-0.6111111111111112,0.008128146990249675
0.18888888888888888,-0.6111111111111112,0.009416738674640624
0.21111111111111103,-0.6111111111111112,0.010908789205779992
0.2333333333333334,-0.6111111111111112,0.012657951973457923
0.25555555555555554,-0.6111111111111112,0.014738800573630053
0.2777777777777777,-0.6111111111111112,0.01725191586693598
0.30000000000000004,-0.6111111111111112,0.020329106565499144
0.3222222222222222,-0.6111111111111112,0.024138530384289886
0.34444444444444433,-0.6111111111111112,0.028889381348462754
0.3666666666666667,-0.6111111111111112,0.0348356055151818
0.38888888888888884,-0.6111111111111112,0.042277767651494325
0.411111111111111,-0.6111111111111112,0.05156171335974517
0.43333333333333335,-0.6111111111111112,0.0630721101731662
0.4555555555555555,-0.6111111111111112,0.07721844050293972
0.47777777777777786,-0.6111111111111112,0.09441077644943054
0.5,-0.6111111111111112,0.11502297337244823
0.5222222222222221,-0.6111111111111112,0.13934206537737412
0.5444444444444445,-0.6111111111111112,0.16750483053476972
0.5666666666666667,-0.6111111111111112,0.19942569743170913
0.5888888888888888,-0.6111111111111112,0.23472402864216027
0.6111111111111112,-0.6111111111111112,0.27266258551246747
0.6333333333333333,-0.6111111111111112,0.31211157073217966
0.6555555555555554,-0.6111111111111112,0.3515528841414343
0.6777777777777778,-0.6111111111111112,0.3891362049419234
0.7,-0.6111111111111112,0.4227919796810933
0.7222222222222221,-0.6111111111111112,0.450397022555299
0.7444444444444445,-0.6111111111111112,0.4699778245146185
0.7666666666666666,-0.6111111111111112,0.4799270543116136
0.788888888888889,-0.6111111111111112,0.4792024566188293
0.8111111111111111,-0.6111111111111112,0.4674762559411773
0.8333333333333333,-0.6111111111111112,0.44520812178039776
0.8555555555555556,-0.6111111111111112,0.4136253465912885
0.8777777777777778,-0.6111111111111112,0.374608476517508
0.8999999999999999,-0.6111111111111112,0.33049654238744086
0.922222222222222,-0.6111111111111112,0.2838400558392024
0.9444444444444446,-0.6111111111111112,0.23713899316524556
0.9666666666666668,-0.6111111111111112,0.1926049269393476
0.9888888888888889,-0.6111111111111112,0.15198069751981563
1.011111111111111,-0.6111111111111112,0.1164388413768476
1.0333333333333332,-0.6111111111111112,0.08656434687890448
1.0555555555555554,-0.6111111111111112,0.062411963413002904
1.077777777777778,-0.6111111111111112,0.0436167442082251
1.1,-0.6111111111111112,0.029530963490930918

-1.1,-0.5888888888888889,0.01902065347445379
-1.077777777777778,-0.5888888888888889,0.028954540212942102
-1.0555555555555556,-0.5888888888888889,0.04249759026554732
-1.0333333333333334,-0.5888888888888889,0.06016016725060156
-1.0111111111111113,-0.5888888888888889,0.08216830117895409
-0.9888888888888889,-0.5888888888888889,0.10832225411059536
-0.9666666666666668,-0.5888888888888889,0.1378898645514434
-0.9444444444444445,-0.5888888888888889,0.16956984903026914
-0.9222222222222223,-0.5888888888888889,0.20155138218150576
-0.9000000000000001,-0.5888888888888889,0.23167738873930335
-0.8777777777777779,-0.5888888888888889,0.25769416318938837
-0.8555555555555556,-0.5888888888888889,0.2775462125739581
-0.8333333333333335,-0.5888888888888889,0.2896602430661988
-0.8111111111111111,-0.5888888888888889,0.29316137146899623
-0.788888888888889,-0.5888888888888889,0.28797886528006694
-0.7666666666666667,-0.5888888888888889,0.27482395641584234
-0.7444444444444445,-0.5888888888888889,0.2550509828137541
-0.7222222222222223,-0.5888888888888889,0.23043701663839367
-0.7000000000000001,-0.5888888888888889,0.20292813745162508
-0.6777777777777778,-0.5888888888888889,0.17440049086325404
-0.6555555555555557,-0.5888888888888889,0.1464732560334006
-0.6333333333333334,-0.5888888888888889,0.12039344141848558
-0.6111111111111112,-0.5888888888888889,0.09699459831492516
-0.5888888888888889,-0.5888888888888889,0.07671754214751866
-0.5666666666666668,-0.5888888888888889,0.05967331172311588
-0.5444444444444445,-0.5888888888888889,0.045726960304777534
-0.5222222222222223,-0.5888888888888889,0.03458384887794028
-0.5000000000000001,-0.5888888888888889,0.0258657112858713
-0.47777777777777786,-0.5888888888888889,0.019169823347309312
-0.4555555555555556,-0.5888888888888889,0.014109694589222198
-0.43333333333333335,-0.5888888888888889,0.010339132384711975
-0.4111111111111112,-0.5888888888888889,0.00756326403328809
-0.38888888888888895,-0.5888888888888889,0.005540498052041482
-0.3666666666666667,-0.5888888888888889,0.004078962791298054
-0.34444444444444455,-0.5888888888888889,0.003030141547019953
-0.3222222222222223,-0.5888888888888889,0.0022815590708348417
-0.30000000000000004,-0.5888888888888889,0.0017496450533057413
-0.2777777777777778,-0.5888888888888889,0.001373366120922399
-0.25555555555555565,-0.5888888888888889,0.0011088669426584533
-0.2333333333333334,-0.5888888888888889,0.0009251509532217784
-0.21111111111111114,-0.5888888888888889,0.0008007171748549805
-0.188888888888889,-0.5888888888888889,0.0007210164415495608
-0.16666666666666674,-0.5888888888888889,0.0006765741142017456
-0.1444444444444445,-0.5888888888888889,0.000661631782439875
-0.12222222222222223,-0.5888888888888889,0.0006731774353115838
-0.10000000000000009,-0.5888888888888889,0.0007102553949262387
-0.07777777777777772,-0.5888888888888889,0.0007734696973322393
-0.05555555555555558,-0.5888888888888889,0.0008646155688436869
-0.03333333333333344,-0.5888888888888889,0.0009863930475049827
-0.011111111111111072,-0.5888888888888889,0.0011421756510127726
0.011111111111111072,-0.5888888888888889,0.0013358265190842608
0.033333333333333215,-0.5888888888888889,0.0015715752409379215
0.05555555555555558,-0.5888888888888889,0.0018539900446676973
0.07777777777777772,-0.5888888888888889,0.002188100403735077
0.09999999999999987,-0.5888888888888889,0.0025797418194837465
0.12222222222222223,-0.5888888888888889,0.0030362048504274674
0.14444444444444438,-0.5888888888888889,0.0035672723776864236
0.16666666666666652,-0.5888888888888889,0.00418672217923986
0.18888888888888888,-0.5888888888888889,0.004914357849594767
0.21111111111111103,-0.5888888888888889,0.005778613802993349
0.2333333333333334,-0.5888888888888889,0.006819764470248888
0.25555555555555554,-0.5888888888888889,0.008093757457779264
0.2777777777777777,-0.5888888888888889,0.009676684112359812
0.30000000000000004,-0.5888888888888889,0.011669888502453075
0.3222222222222222,-0.5888888888888889,0.01420567534745351
0.34444444444444433,-0.5888888888888889,0.0174534750141054
0.3666666666666667,-0.5888888888888889,0.021626118102352026
0.38888888888888884,-0.5888888888888889,0.02698552552096645
0.411111111111111,-0.5888888888888889,0.03384661537941357
0.43333333333333335,-0.5888888888888889,0.04257759245776911
0.4555555555555555,-0.5888888888888889,0.05359411464287845
0.47777777777777786,-0.5888888888888889,0.06734430449091286
0.5,-0.5888888888888889,0.0842814580660417
0.5222222222222221,-0.5888888888888889,0.10482191123680755
0.5444444444444445,-0.5888888888888889,0.12928713883515897
0.5666666666666667,-0.5888888888888889,0.15783191706927835
0.5888888888888888,-0.5888888888888889,0.1903641226937238
0.6111111111111112,-0.5888888888888889,0.22646594142890328
0.6333333333333333,-0.5888888888888889,0.26533000211686375
0.6555555555555554,-0.5888888888888889,0.3057260959694666
0.6777777777777778,-0.5888888888888889,0.34601357943457306
0.7,-0.5888888888888889,0.3842105821796923
0.7222222222222221,-0.5888888888888889,0.41812372967696637
0.7444444444444445,-0.5888888888888889,0.4455320711454119
0.7666666666666666,-0.5888888888888889,0.46440789934244575
0.788888888888889,-0.5888888888888889,0.47314732106625385
0.8111111111111111,-0.5888888888888889,0.4707770943000862
0.8333333333333333,-0.5888888888888889,0.4571033667927192
0.8555555555555556,-0.5888888888888889,0.4327736731686529
0.8777777777777778,-0.5888888888888889,0.39923572156710413
0.8999999999999999,-0.5888888888888889,0.3585934020538528
0.922222222222222,-0.5888888888888889,0.313378863451189
0.9444444444444446,-0.5888888888888889,0.26627531494664586
0.9666666666666668,-0.5888888888888889,0.21983445051540412
0.9888888888888889,-0.5888888888888889,0.17623250415443534
1.011111111111111,-0.5888888888888889,0.13709971831083878
1.0333333333333332,-0.5888888888888889,0.10344182915003794
1.0555555555555554,-0.5888888888888889,0.07565332400899065
1.077777777777778,-0.5888888888888889,0.05360551714058819
1.1,-0.5888888888888889,0.03678172466966212

-1.1,-0.5666666666666668,0.02469508218201926
-1.077777777777778,-0.5666666666666668,0.03703732927249376
-1.0555555555555556,-0.5666666666666668,0.05353866181317419
-1.0333333333333334,-0.5666666666666668,0.0746146195832539
-1.0111111111111113,-0.5666666666666668,0.10028836448741861
-0.9888888888888889,-0.5666666666666668,0.13004753307875816
-0.9666666666666668,-0.5666666666666668,0.16276012578479043
-0.9444444444444445,-0.5666666666666668,0.19668621104321427
-0.9222222222222223,-0.5666666666666668,0.2296061772257548
-0.9000000000000001,-0.5666666666666668,0.25906023602087647
-0.8777777777777779,-0.5666666666666668,0.2826645494888723
-0.8555555555555556,-0.5666666666666668,0.2984457960723724
-0.8333333333333335,-0.5666666666666668,0.3051264250319867
-0.8111111111111111,-0.5666666666666668,0.30230133525711844
-0.788888888888889,-0.5666666666666668,0.29047133035395034
-0.7666666666666667,-0.5666666666666668,0.27093208758338183
-0.7444444444444445,-0.5666666666666668,0.24554946998529445
-0.7222222222222223,-0.5666666666666668,0.21647375039406413
-0.7000000000000001,-0.5666666666666668,0.18585172426104962
-0.6777777777777778,-0.5666666666666668,0.15558709787904737
-0.6555555555555557,-0.5666666666666668,0.12718071076595897
-0.6333333333333334,-0.5666666666666668,0.10165994931537721
-0.6111111111111112,-0.5666666666666668,0.07958749151772923
-0.5888888888888889,-0.5666666666666668,0.06112729139990499
-0.5666666666666668,-0.5666666666666668,0.04614151373406651
-0.5444444444444445,-0.5666666666666668,0.03429458656799874
-0.5222222222222223,-0.5666666666666668,0.02514698846877258
-0.5000000000000001,-0.5666666666666668,0.018229048843684176
-0.47777777777777786,-0.5666666666666668,0.01309181455671654
-0.4555555555555556,-0.5666666666666668,0.009336814147380749
-0.43333333333333335,-0.5666666666666668,0.006629118099450578
-0.4111111111111112,-0.5666666666666668,0.004698826970353175
-0.38888888888888895,-0.5666666666666668,0.003335648424805817
-0.3666666666666667,-0.5666666666666668,0.002380170221634328
-0.34444444444444455,-0.5666666666666668,0.0017142667334914055
-0.3222222222222223,-0.5666666666666668,0.0012520660319707323
-0.30000000000000004,-0.5666666666666668,0.0009321613439865504
-0.2777777777777778,-0.5666666666666668,0.0007112733375460157
-0.25555555555555565,-0.5666666666666668,0.0005593031430308232
-0.2333333333333334,-0.5666666666666668,0.00045559260911121025
-0.21111111111111114,-0.5666666666666668,0.0003861702274089961
-0.188888888888889,-0.5666666666666668,0.0003417678733723752
-0.16666666666666674,-0.5666666666666668,0.00031642026605815807
-0.1444444444444445,-0.5666666666666668,0.00030649227332504094
-0.12222222222222223,-0.5666666666666668,0.000310011981762575
-0.10000000000000009,-0.5666666666666668,0.0003262165764533683
-0.07777777777777772,-0.5666666666666668,0.00035524236884090164
-0.05555555555555558,-0.5666666666666668,0.0003979099176103938
-0.03333333333333344,-0.5666666666666668,0.00045557110135870327
-0.011111111111111072,-0.5666666666666668,0.0005299986198967033
0.011111111111111072,-0.5666666666666668,0.0006233110651891961
0.033333333333333215,-0.5666666666666668,0.0007379393179248862
0.05555555555555558,-0.5666666666666668,0.0008766528500021285
0.07777777777777772,-0.5666666666666668,0.001042677163632475
0.09999999999999987,-0.5666666666666668,0.0012399452479825222
0.12222222222222223,-0.5666666666666668,0.0014735356568006297
0.14444444444444438,-0.5666666666666668,0.0017503570041070944
0.16666666666666652,-0.5666666666666668,0.002080143500415053
0.18888888888888888,-0.5666666666666668,0.002476829836766167
0.21111111111111103,-0.5666666666666668,0.0029603785095236386
0.2333333333333334,-0.5666666666666668,0.003559141124852337
0.25555555555555554,-0.5666666666666668,0.0043128486397285715
0.2777777777777777,-0.5666666666666668,0.005276341497696936
0.30000000000000004,-0.5666666666666668,0.006524160111072589
0.3222222222222222,-0.5666666666666668,0.008156100543410545
0.34444444444444433,-0.5666666666666668,0.010303770105181093
0.3666666666666667,-0.5666666666666668,0.013138014183793942
0.38888888888888884,-0.5666666666666668,0.01687678740919184
0.411111111111111,-0.5666666666666668,0.02179257753026494
0.43333333333333335,-0.5666666666666668,0.028217857121508205
0.4555555555555555,-0.5666666666666668,0.03654628904790551
0.47777777777777786,-0.5666666666666668,0.04722667802161596
0.5,-0.5666666666666668,0.06074616575729072
0.5222222222222221,-0.5666666666666668,0.07759921222656956
0.5444444444444445,-0.5666666666666668,0.09823981550253422
0.5666666666666667,-0.5666666666666668,0.12301644974752304
0.5888888888888888,-0.5666666666666668,0.15209239887698658
0.6111111111111112,-0.5666666666666668,0.1853582721569472
0.6333333333333333,-0.5666666666666668,0.22234787666186417
0.6555555555555554,-0.5666666666666668,0.2621723333134417
0.6777777777777778,-0.5666666666666668,0.3034892335358399
0.7,-0.5666666666666668,0.34452269537373376
0.7222222222222221,-0.5666666666666668,0.3831457003143928
0.7444444444444445,-0.5666666666666668,0.41702799485168995
0.7666666666666666,-0.5666666666666668,0.44384184141412647
0.788888888888889,-0.5666666666666668,0.46150559710664835
0.8111111111111111,-0.5666666666666668,0.4684338764240258
0.8333333333333333,-0.5666666666666668,0.46375577463488393
0.8555555555555556,-0.5666666666666668,0.44746199135772136
0.8777777777777778,-0.5666666666666668,0.42044936794438215
0.8999999999999999,-0.5666666666666668,0.3844471055074397
0.922222222222222,-0.5666666666666668,0.3418301537296071
0.9444444444444446,-0.5666666666666668,0.29534726110763865
0.9666666666666668,-0.5666666666666668,0.247808354485804
0.9888888888888889,-0.5666666666666668,0.20178351952983806
1.011111111111111,-0.5666666666666668,0.15936166792607975
1.0333333333333332,-0.5666666666666668,0.12200220100582063
1.0555555555555554,-0.5666666666666668,0.09049187983217803
1.077777777777778,-0.5666666666666668,0.06499755129424184
1.1,-0.5666666666666668,0.045188830165144425

-1.1,-0.5444444444444445,0.03151217079771002
-1.077777777777778,-0.5444444444444445,0.04657378492596437
-1.0555555555555556,-0.5444444444444445,0.06632096748751444
-1.0333333333333334,-0.5444444444444445,0.09101776595240137
-1.0111111111111113,-0.5444444444444445,0.12041982744090957
-0.9888888888888889,-0.5444444444444445,0.1536415941457926
-0.9666666666666668,-0.5444444444444445,0.18910999779460713
-0.9444444444444445,-0.5444444444444445,0.22463946676207946
-0.9222222222222223,-0.5444444444444445,0.2576389084692005
-0.9000000000000001,-0.5444444444444445,0.2854286382014467
-0.8777777777777779,-0.5444444444444445,0.3056133875941197
-0.8555555555555556,-0.5444444444444445,0.3164371774738176
-0.8333333333333335,-0.5444444444444445,0.31704476687853267
-0.8111111111111111,-0.5444444444444445,0.3075941941433062
-0.788888888888889,-0.5444444444444445,0.2892000493025186
-0.7666666666666667,-0.5444444444444445,0.2637267937555041
-0.7444444444444445,-0.5444444444444445,0.2334837510053802
-0.7222222222222223,-0.5444444444444445,0.20088960378455817
-0.7000000000000001,-0.5444444444444445,0.16817160429546796
-0.6777777777777778,-0.5444444444444445,0.1371466938330694
-0.6555555555555557,-0.5444444444444445,0.10910588190221586
-0.6333333333333334,-0.5444444444444445,0.08479795247359519
-0.6111111111111112,-0.5444444444444445,0.06449021383098548
-0.5888888888888889,-0.5444444444444445,0.04807540991541899
-0.5666666666666668,-0.5444444444444445,0.03519442028312915
-0.5444444444444445,-0.5444444444444445,0.025351088541060652
-0.5222222222222223,-0.5444444444444445,0.01800483743710867
-0.5000000000000001,-0.5444444444444445,0.012635624704834706
-0.47777777777777786,-0.5444444444444445,0.008782448321157755
-0.4555555555555556,-0.5444444444444445,0.006060448057255454
-0.43333333333333335,-0.5444444444444445,0.004162997753972866
-0.4111111111111112,-0.5444444444444445,0.0028548075425737997
-0.38888888888888895,-0.5444444444444445,0.001960783163243544
-0.3666666666666667,-0.5444444444444445,0.0013538754140000595
-0.34444444444444455,-0.5444444444444445,0.0009438013143504556
-0.3222222222222223,-0.5444444444444445,0.0006675071155261469
-0.30000000000000004,-0.5444444444444445,0.00048159103462144744
-0.2777777777777778,-0.5444444444444445,0.0003565460951347213
-0.25555555555555565,-0.5444444444444445,0.00027253010222176403
-0.2333333333333334,-0.5444444444444445,0.00021633786535398447
-0.21111111111111114,-0.5444444444444445,0.00017927952246400578
-0.188888888888889,-0.5444444444444445,0.00015572032409597947
-0.16666666666666674,-0.5444444444444445,0.0001420913400524538
-0.1444444444444445,-0.5444444444444445,0.00013622840636967382
-0.12222222222222223,-0.5444444444444445,0.0001369355189785957
-0.10000000000000009,-0.5444444444444445,0.00014369892620570086
-0.07777777777777772,-0.5444444444444445,0.00015650062944842118
-0.05555555555555558,-0.5444444444444445,0.0001756964979376997
-0.03333333333333344,-0.5444444444444445,0.00020193642095478267
-0.011111111111111072,-0.5444444444444445,0.00023611341473991782
0.011111111111111072,-0.5444444444444445,0.0002793366603053581
0.033333333333333215,-0.5444444444444445,0.0003329309933146044
0.05555555555555558,-0.5444444444444445,0.00039847291855704935
0.07777777777777772,-0.5444444444444445,0.0004778809498163721
0.09999999999999987,-0.5444444444444445,0.0005735859297595333
0.12222222222222223,-0.5444444444444445,0.0006888148812711325
0.14444444444444438,-0.5444444444444445,0.0008280300013313657
0.16666666666666652,-0.5444444444444445,0.0009975731945970167
0.18888888888888888,-0.5444444444444445,0.0012065772334763213
0.21111111111111103,-0.5444444444444445,0.0014682189744232087
0.2333333333333334,-0.5444444444444445,0.0018014099359985843
0.25555555555555554,-0.5444444444444445,0.002233045928697027
0.2777777777777777,-0.5444444444444445,0.0028009686595207666
0.30000000000000004,-0.5444444444444445,0.003557821657760098
0.3222222222222222,-0.5444444444444445,0.004575996175159734
0.34444444444444433,-0.5444444444444445,0.005953835724747753
0.3666666666666667,-0.5444444444444445,0.007823165992023057
0.38888888888888884,-0.5444444444444445,0.010357997612906702
0.411111111111111,-0.5444444444444445,0.013783870806985189
0.43333333333333335,-0.5444444444444445,0.01838674676299502
0.4555555555555555,-0.5444444444444445,0.024519612734501543
0.47777777777777786,-0.5444444444444445,0.03260413210994938
0.5,-0.5444444444444445,0.043123899746329714
0.5222222222222221,-0.5444444444444445,0.056605410573703115
0.5444444444444445,-0.5444444444444445,0.07358303594100893
0.5666666666666667,-0.5444444444444445,0.09454544947744606
0.5888888888888888,-0.5444444444444445,0.11986327838449978
0.6111111111111112,-0.5444444444444445,0.14970129471990476
0.6333333333333333,-0.5444444444444445,0.18392291831253357
0.6555555555555554,-0.5444444444444445,0.22199954099700533
0.6777777777777778,-0.5444444444444445,0.26294123334105884
0.7,-0.5444444444444445,0.30526756319622916
0.7222222222222221,-0.5444444444444445,0.3470363029768675
0.7444444444444445,-0.5444444444444445,0.38594273914596183
0.7666666666666666,-0.5444444444444445,0.41949276176632067
0.788888888888889,-0.5444444444444445,0.44523959064718877
0.8111111111111111,-0.5444444444444445,0.46105892380092806
0.8333333333333333,-0.5444444444444445,0.46542381467788574
0.8555555555555556,-0.5444444444444445,0.45763274523260433
0.8777777777777778,-0.5444444444444445,0.437945749722112
0.8999999999999999,-0.5444444444444445,0.40759574294937606
0.922222222222222,-0.5444444444444445,0.3686640567940565
0.9444444444444446,-0.5444444444444445,0.323835979528668
0.9666666666666668,-0.5444444444444445,0.2760770201285975
0.9888888888888889,-0.5444444444444445,0.22828679287996764
1.011111111111111,-0.5444444444444445,0.18299024113394619
1.0333333333333332,-0.5444444444444445,0.14211476947857227
1.0555555555555554,-0.5444444444444445,0.1068803065068652
1.077777777777778,-0.5444444444444445,0.07780382354363435
1.1,-0.5444444444444445,0.054797402950658415

-1.1,-0.5222222222222223,0.03955089022780337
-1.077777777777778,-0.5222222222222223,0.05761745691137328
-1.0555555555555556,-0.5222222222222223,0.08084426544748276
-1.0333333333333334,-0.5222222222222223,0.10928296583562856
-1.0111111111111113,-0.5222222222222223,0.14235874907013304
-0.9888888888888889,-0.5222222222222223,0.17876205886054097
-0.9666666666666668,-0.5222222222222223,0.2164557996222255
-0.9444444444444445,-0.5222222222222223,0.25282657817647214
-0.9222222222222223,-0.5222222222222223,0.2849760043116369
-0.9000000000000001,-0.5222222222222223,0.3101100853686454
-0.8777777777777779,-0.5222222222222223,0.3259531955358379
-0.8555555555555556,-0.5222222222222223,0.3310993350895645
-0.8333333333333335,-0.5222222222222223,0.32522356623021514
-0.8111111111111111,-0.5222222222222223,0.3091086827633023
-0.788888888888889,-0.5222222222222223,0.28448668032860547
-0.7666666666666667,-0.5222222222222223,0.2537376376906368
-0.7444444444444445,-0.5222222222222223,0.21951746949393258
-0.7222222222222223,-0.5222222222222223,0.1843935557571953
-0.7000000000000001,-0.5222222222222223,0.15055397463311404
-0.6777777777777778,-0.5222222222222223,0.11962888413491225
-0.6555555555555557,-0.5222222222222223,0.09263148856922468
-0.6333333333333334,-0.5222222222222223,0.07000011202293498
-0.6111111111111112,-0.5222222222222223,0.05170768145624205
-0.5888888888888889,-0.5222222222222223,0.03740141492531182
-0.5666666666666668,-0.5222222222222223,0.02654116983432346
-0.5444444444444445,-0.5222222222222223,0.018515464548163604
-0.5222222222222223,-0.5222222222222223,0.012725483369420908
-0.5000000000000001,-0.5222222222222223,0.00863652819025361
-0.47777777777777786,-0.5222222222222223,0.005802133904700125
-0.4555555555555556,-0.5222222222222223,0.0038685031568039857
-0.43333333333333335,-0.5222222222222223,0.002566892904824924
-0.4111111111111112,-0.5222222222222223,0.0017001698489953919
-0.38888888888888895,-0.5222222222222223,0.0011278578541631405
-0.3666666666666667,-0.5222222222222223,0.0007522284465720448
-0.34444444444444455,-0.5222222222222223,0.0005066235032607802
-0.3222222222222223,-0.5222222222222223,0.0003463065138218627
-0.30000000000000004,-0.5222222222222223,0.00024164591419910929
-0.2777777777777778,-0.5222222222222223,0.00017322475474578806
-0.25555555555555565,-0.5222222222222223,0.00012843299075645574
-0.2333333333333334,-0.5222222222222223,9.914625664335157e-05
-0.21111111111111114,-0.5222222222222223,8.01731158597441e-05
-0.188888888888889,-0.5222222222222223,6.823174279030317e-05
-0.16666666666666674,-0.5222222222222223,6.128404182874197e-05
-0.1444444444444445,-0.5222222222222223,5.810717070534698e-05
-0.12222222222222223,-0.5222222222222223,5.802055948879499e-05
-0.10000000000000009,-0.5222222222222223,6.0713521014646926e-05
-0.07777777777777772,-0.5222222222222223,6.613723909422948e-05
-0.05555555555555558,-0.5222222222222223,7.443770954803078e-05
-0.03333333333333344,-0.5222222222222223,8.591502921645028e-05
-0.011111111111111072,-0.5222222222222223,0.00010100077548974337
0.011111111111111072,-0.5222222222222223,0.00012025020879268037
0.033333333333333215,-0.5222222222222223,0.00014435044959021723
0.05555555555555558,-0.5222222222222223,0.00017415014590352226
0.07777777777777772,-0.5222222222222223,0.00021072077752478708
0.09999999999999987,-0.5222222222222223,0.00025546486187263246
0.12222222222222223,-0.5222222222222223,0.0003102921812190097
0.14444444444444438,-0.5222222222222223,0.0003778921592064707
0.16666666666666652,-0.5222222222222223,0.0004621394171604612
0.18888888888888888,-0.5222222222222223,0.00056868152203452
0.21111111111111103,-0.5222222222222223,0.0007057746263887754
0.2333333333333334,-0.5222222222222223,0.0008854559225734981
0.25555555555555554,-0.5222222222222223,0.0011251729625279365
0.2777777777777777,-0.5222222222222223,0.0014500286556313189
0.30000000000000004,-0.5222222222222223,0.0018958433949186435
0.3222222222222222,-0.5222222222222223,0.0025132726493023185
0.34444444444444433,-0.5222222222222223,0.003373231384447778
0.3666666666666667,-0.5222222222222223,0.004573837203052015
0.38888888888888884,-0.5222222222222223,0.006248952895553854
0.411111111111111,-0.5222222222222223,0.008578140206756875
0.43333333333333335,-0.5222222222222223,0.01179738733909799
0.4555555555555555,-0.5222222222222223,0.01620932098867558
0.47777777777777786,-0.5222222222222223,0.0221907821167987
0.5,-0.5222222222222223,0.030194726162148786
0.5222222222222221,-0.5222222222222223,0.040742585272653925
0.5444444444444445,-0.5222222222222223,0.05440277501611599
0.5666666666666667,-0.5222222222222223,0.07175127745851524
0.5888888888888888,-0.5222222222222223,0.09331152867450365
0.6111111111111112,-0.5222222222222223,0.11947344210147008
0.6333333333333333,-0.5222222222222223,0.15039537977739115
0.6555555555555554,-0.5222222222222223,0.18589800304916682
0.6777777777777778,-0.5222222222222223,0.2253645365033641
0.7,-0.5222222222222223,0.2676669249438461
0.7222222222222221,-0.5222222222222223,0.3111400778006497
0.7444444444444445,-0.5222222222222223,0.35362510764996774
0.7666666666666666,-0.5222222222222223,0.39259571009313615
0.788888888888889,-0.5222222222222223,0.425369140716739
0.8111111111111111,-0.5222222222222223,0.4493858767627204
0.8333333333333333,-0.5222222222222223,0.4625233202267703
0.8555555555555556,-0.5222222222222223,0.46339378220038613
0.8777777777777778,-0.5222222222222223,0.45157084162022115
0.8999999999999999,-0.5222222222222223,0.4276948265244322
0.922222222222222,-0.5222222222222223,0.39342809940131596
0.9444444444444446,-0.5222222222222223,0.3512602773164196
0.9666666666666668,-0.5222222222222223,0.3041951487344834
0.9888888888888889,-0.5222222222222223,0.25537615284579895
1.011111111111111,-0.5222222222222223,0.20771873722917233
1.0333333333333332,-0.5222222222222223,0.16361269145969068
1.0555555555555554,-0.5222222222222223,0.1247377950202101
1.077777777777778,-0.5222222222222223,0.09200819136317416
1.1,-0.5222222222222223,0.06563302830068768

-1.1,-0.5000000000000001,0.0488623620418385
-1.077777777777778,-0.5000000000000001,0.07018057919842527
-1.0555555555555556,-0.5000000000000001,0.09705326228454722
-1.0333333333333334,-0.5000000000000001,0.12925777332912994
-1.0111111111111113,-0.5000000000000001,0.16583173961986925
-0.9888888888888889,-0.5000000000000001,0.2050046824185347
-0.9666666666666668,-0.5000000000000001,0.24427362004327344
-0.9444444444444445,-0.5000000000000001,0.2806401798851379
-0.9222222222222223,-0.5000000000000001,0.3109864256546775
-0.9000000000000001,-0.5000000000000001,0.33252554344094615
-0.8777777777777779,-0.5000000000000001,0.3432356113684658
-0.8555555555555556,-0.5000000000000001,0.3421808360045706
-0.8333333333333335,-0.5000000000000001,0.32964809904807507
-0.8111111111111111,-0.5000000000000001,0.3070710761563127
-0.788888888888889,-0.5000000000000001,0.27676576283525656
-0.7666666666666667,-0.5000000000000001,0.2415439553495166
-0.7444444444444445,-0.5000000000000001,0.20429289397954914
-0.7222222222222223,-0.5000000000000001,0.1676056658035045
-0.7000000000000001,-0.5000000000000001,0.1335224976885668
-0.6777777777777778,-0.5000000000000001,0.10340805119209381
-0.6555555555555557,-0.5000000000000001,0.07795593272337514
-0.6333333333333334,-0.5000000000000001,0.057287718208452354
-0.6111111111111112,-0.5000000000000001,0.04110365388902414
-0.5888888888888889,-0.5000000000000001,0.028844636196088534
-0.5666666666666668,-0.5000000000000001,0.01983569105683768
-0.5444444444444445,-0.5000000000000001,0.013394697447630048
-0.5222222222222223,-0.5000000000000001,0.00890226836614957
-0.5000000000000001,-0.5000000000000001,0.005837155107405459
-0.47777777777777786,-0.5000000000000001,0.0037857836864710536
-0.4555555555555556,-0.5000000000000001,0.0024353339762500483
-0.43333333333333335,-0.5000000000000001,0.001558425312851908
-0.4111111111111112,-0.5000000000000001,0.0009952179647788018
-0.38888888888888895,-0.5000000000000001,0.0006364652137299427
-0.3666666666666667,-0.5000000000000001,0.0004092284587397634
-0.34444444444444455,-0.5000000000000001,0.0002657387986236099
-0.3222222222222223,-0.5000000000000001,0.0001751936357402708
-0.30000000000000004,-0.5000000000000001,0.00011797303512859643
-0.2777777777777778,-0.5000000000000001,8.169840368558666e-05
-0.25555555555555565,-0.5000000000000001,5.861701507478102e-05
-0.2333333333333334,-0.5000000000000001,4.390188865990656e-05
-0.21111111111111114,-0.5000000000000001,3.456432746019183e-05
-0.188888888888889,-0.5000000000000001,2.8767113304252947e-05
-0.16666666666666674,-0.5000000000000001,2.5395192358489458e-05
-0.1444444444444445,-0.5000000000000001,2.3789659711406857e-05
-0.12222222222222223,-0.5000000000000001,2.3584239992669848e-05
-0.10000000000000009,-0.5000000000000001,2.4605580125325595e-05
-0.07777777777777772,-0.5000000000000001,2.6813053494925133e-05
-0.05555555555555558,-0.5000000000000001,3.0263046375433192e-05
-0.03333333333333344,-0.5000000000000001,3.5088718108899656e-05
-0.011111111111111072,-0.5000000000000001,4.1490288296257436e-05
0.011111111111111072,-0.5000000000000001,4.9733894114577366e-05
0.033333333333333215,-0.5000000000000001,6.015958235917032e-05
0.05555555555555558,-0.5000000000000001,7.320146652216761e-05
0.07777777777777772,-0.5000000000000001,8.942579017987088e-05
0.09999999999999987,-0.5000000000000001,0.00010959586211255678
0.12222222222222223,-0.5000000000000001,0.0001347768879057051
0.14444444444444438,-0.5000000000000001,0.00016649909501358854
0.16666666666666652,-0.5000000000000001,0.00020700498063984371
0.18888888888888888,-0.5000000000000001,0.0002596171262992813
0.21111111111111103,-0.5000000000000001,0.00032927836421676017
0.2333333333333334,-0.5000000000000001,0.0004233380222493726
0.25555555555555554,-0.5000000000000001,0.0005526883616136984
0.2777777777777777,-0.5000000000000001,0.0007333952055984774
0.30000000000000004,-0.5000000000000001,0.0009890150614614366
0.3222222222222222,-0.5000000000000001,0.0013538425701092186
0.34444444444444433,-0.5000000000000001,0.0018773749955043456
0.3666666666666667,-0.5000000000000001,0.002630293357965502
0.38888888888888884,-0.5000000000000001,0.0037122099507323333
0.411111111111111,-0.5000000000000001,0.005261275485042677
0.43333333333333335,-0.5000000000000001,0.007465425752755369
0.4555555555555555,-0.5000000000000001,0.010574531993758823
0.47777777777777786,-0.5000000000000001,0.014911978747170134
0.5,-0.5000000000000001,0.020883252992271468
0.5222222222222221,-0.5000000000000001,0.028978087871969073
0.5444444444444445,-0.5000000000000001,0.03976175804369815
0.5666666666666667,-0.5000000000000001,0.0538505715794828
0.5888888888888888,-0.5000000000000001,0.07186683740080528
0.6111111111111112,-0.5000000000000001,0.09437004498350957
0.6333333333333333,-0.5000000000000001,0.12176406210570934
0.6555555555555554,-0.5000000000000001,0.15418501771460036
0.6777777777777778,-0.5000000000000001,0.19138095101601926
0.7,-0.5000000000000001,0.23260138945840694
0.7222222222222221,-0.5000000000000001,0.2765211070356248
0.7444444444444445,-0.5000000000000001,0.32122509578808384
0.7666666666666666,-0.5000000000000001,0.364278797016277
0.788888888888889,-0.5000000000000001,0.40289717986318624
0.8111111111111111,-0.5000000000000001,0.43420844761717736
0.8333333333333333,-0.5000000000000001,0.4555857375439597
0.8555555555555556,-0.5000000000000001,0.4649984867816532
0.8777777777777778,-0.5000000000000001,0.46132090318799435
0.8999999999999999,-0.5000000000000001,0.44453418085646285
0.922222222222222,-0.5000000000000001,0.41577449371379044
0.9444444444444446,-0.5000000000000001,0.3772082517556293
0.9666666666666668,-0.5000000000000001,0.3317525946670901
0.9888888888888889,-0.5000000000000001,0.2826926901115084
1.011111111111111,-0.5000000000000001,0.2332685459857321
1.0333333333333332,-0.5000000000000001,0.18630691656802376
1.0555555555555554,-0.5000000000000001,0.14395840003412028
1.077777777777778,-0.5000000000000001,0.1075714890743043
1.1,-0.5000000000000001,0.0777030331804202

-1.1,-0.47777777777777786,0.05946363209308093
-1.077777777777778,-0.47777777777777786,0.08422933566930316
-1.0555555555555556,-0.47777777777777786,0.11483657225912866
-1.0333333333333334,-0.47777777777777786,0.15072913294762388
-1.0111111111111113,-0.47777777777777786,0.19050970470103779
-0.9888888888888889,-0.47777777777777786,0.2319269595127656
-0.9666666666666668,-0.47777777777777786,0.2720323375303175
-0.9444444444444445,-0.47777777777777786,0.30750832437202524
-0.9222222222222223,-0.47777777777777786,0.33512327242088497
-0.9000000000000001,-0.47777777777777786,0.3522266294542633
-0.8777777777777779,-0.47777777777777786,0.35717775938301793
-0.8555555555555556,-0.47777777777777786,0.349610550035915
-0.8333333333333335,-0.47777777777777786,0.33047379872542704
-0.8111111111111111,-0.47777777777777786,0.30184267890261085
-0.788888888888889,-0.47777777777777786,0.26655191112921006
-0.7666666666666667,-0.47777777777777786,0.2277395826403458
-0.7444444444444445,-0.47777777777777786,0.1884016914035843
-0.7222222222222223,-0.47777777777777786,0.15104120683061537
-0.7000000000000001,-0.47777777777777786,0.1174603942937889
-0.6777777777777778,-0.47777777777777786,0.08870452588278953
-0.6555555555555557,-0.47777777777777786,0.06513126940971237
-0.6333333333333334,-0.47777777777777786,0.04656058819067575
-0.6111111111111112,-0.47777777777777786,0.03245631886637429
-0.5888888888888889,-0.47777777777777786,0.022099161707937354
-0.5666666666666668,-0.47777777777777786,0.014725644339924805
-0.5444444444444445,-0.47777777777777786,0.00962293039933076
-0.5222222222222223,-0.47777777777777786,0.006181245184030118
-0.5000000000000001,-0.47777777777777786,0.003912641584798566
-0.47777777777777786,-0.47777777777777786,0.0024471891893809864
-0.4555555555555556,-0.47777777777777786,0.0015168213314538084
-0.43333333333333335,-0.47777777777777786,0.0009346077186341681
-0.4111111111111112,-0.47777777777777786,0.0005744042244654636
-0.38888888888888895,-0.47777777777777786,0.00035342724891078723
-0.3666666666666667,-0.47777777777777786,0.00021860528431390215
-0.34444444444444455,-0.47777777777777786,0.0001365628693139629
-0.3222222222222223,-0.47777777777777786,8.663098973849276e-05
-0.30000000000000004,-0.47777777777777786,5.616021858040426e-05
-0.2777777777777778,-0.47777777777777786,3.747629612333865e-05
-0.25555555555555565,-0.47777777777777786,2.595164466200421e-05
-0.2333333333333334,-0.47777777777777786,1.880738081907398e-05
-0.21111111111111114,-0.47777777777777786,1.4380094597527951e-05
-0.188888888888889,-0.47777777777777786,1.1678061861267186e-05
-0.16666666666666674,-0.47777777777777786,1.0114884942424446e-05
-0.1444444444444445,-0.47777777777777786,9.350678449593352e-06
-0.12222222222222223,-0.47777777777777786,9.197932776788615e-06
-0.10000000000000009,-0.47777777777777786,9.566083815527962e-06
-0.07777777777777772,-0.47777777777777786,1.0429214191696688e-05
-0.05555555555555558,-0.47777777777777786,1.1807662738153902e-05
-0.03333333333333344,-0.47777777777777786,1.3758225709936797e-05
-0.011111111111111072,-0.47777777777777786,1.6370122152445623e-05
0.011111111111111072,-0.47777777777777786,1.9765624433531667e-05
0.033333333333333215,-0.47777777777777786,2.4105651133019492e-05
0.05555555555555558,-0.47777777777777786,2.9601976385298374e-05
0.07777777777777772,-0.47777777777777786,3.653925620766598e-05
0.09999999999999987,-0.47777777777777786,4.5312034185640534e-05
0.12222222222222223,-0.47777777777777786,5.648455331404626e-05
0.14444444444444438,-0.47777777777777786,7.088499237221723e-05
0.16666666666666652,-0.47777777777777786,8.975131733621964e-05
0.18888888888888888,-0.47777777777777786,0.00011495427320880825
0.21111111111111103,-0.47777777777777786,0.00014933553404107943
0.2333333333333334,-0.47777777777777786,0.00019721750232745843
0.25555555555555554,-0.47777777777777786,0.0002651678176397426
0.2777777777777777,-0.47777777777777786,0.000363138283197236
0.30000000000000004,-0.47777777777777786,0.0005061456357679635
0.3222222222222222,-0.47777777777777786,0.0007167188702551967
0.34444444444444433,-0.47777777777777786,0.0010283984816848739
0.3666666666666667,-0.47777777777777786,0.0014906232358905445
0.38888888888888884,-0.47777777777777786,0.0021753555598472735
0.411111111111111,-0.47777777777777786,0.0031857401859661356
0.43333333333333335,-0.47777777777777786,0.0046669125390883665
0.4555555555555555,-0.47777777777777786,0.006818715817377095
0.47777777777777786,-0.47777777777777786,0.009909494200264955
0.5,-0.47777777777777786,0.014289271656270577
0.5222222222222221,-0.47777777777777786,0.020399518581409766
0.5444444444444445,-0.47777777777777786,0.02877545364404289
0.5666666666666667,-0.47777777777777786,0.04003564996471401
0.5888888888888888,-0.47777777777777786,0.05485299054665409
0.6111111111111112,-0.47777777777777786,0.07390128044715931
0.6333333333333333,-0.47777777777777786,0.09777370076295468
0.6555555555555554,-0.47777777777777786,0.1268733461218626
0.6777777777777778,-0.47777777777777786,0.1612825450417447
0.7,-0.47777777777777786,0.20062604353704
0.7222222222222221,-0.47777777777777786,0.24395194825929795
0.7444444444444445,-0.47777777777777786,0.28966102040329095
0.7666666666666666,-0.47777777777777786,0.33551627532748074
0.788888888888889,-0.47777777777777786,0.37875798017150153
0.8111111111111111,-0.47777777777777786,0.4163328193931412
0.8333333333333333,-0.47777777777777786,0.44522188025144954
0.8555555555555556,-0.47777777777777786,0.4628252205905302
0.8777777777777778,-0.47777777777777786,0.46733866200415414
0.8999999999999999,-0.47777777777777786,0.45804897160545965
0.922222222222222,-0.47777777777777786,0.4354820319996153
0.9444444444444446,-0.47777777777777786,0.4013651392214451
0.9666666666666668,-0.47777777777777786,0.3584034348366766
0.9888888888888889,-0.47777777777777786,0.30991131686080775
1.011111111111111,-0.47777777777777786,0.2593708824243855
1.0333333333333332,-0.47777777777777786,0.2100022072105696
1.0555555555555554,-0.47777777777777786,0.16442159344470975
1.077777777777778,-0.47777777777777786,0.12443757358948664
1.1,-0.47777777777777786,0.09099926764323354

-1.1,-0.4555555555555556,0.07133104482275844
-1.077777777777778,-0.4555555555555556,0.09967910924547133
-1.0555555555555556,-0.4555555555555556,0.1340259212478431
-1.0333333333333334,-0.4555555555555556,0.1734286552290067
-1.0111111111111113,-0.4555555555555556,0.21602072591993998
-0.9888888888888889,-0.4555555555555556,0.2590688614844851
-0.9666666666666668,-0.4555555555555556,0.29922063667168564
-0.9444444444444445,-0.4555555555555556,0.3329242317981384
-0.9222222222222223,-0.4555555555555556,0.3569511979363031
-0.9000000000000001,-0.4555555555555556,0.36891513310095675
-0.8777777777777779,-0.4555555555555556,0.3676692370488783
-0.8555555555555556,-0.4555555555555556,0.35348975340660876
-0.8333333333333335,-0.4555555555555556,0.3280043229022516
-0.8111111111111111,-0.4555555555555556,0.2938879891607413
-0.788888888888889,-0.4555555555555556,0.2544046957817472
-0.7666666666666667,-0.4555555555555556,0.2129020713288248
-0.7444444444444445,-0.4555555555555556,0.17236534462036748
-0.7222222222222223,-0.4555555555555556,0.13510689296361544
-0.7000000000000001,-0.4555555555555556,0.1026239585845041
-0.6777777777777778,-0.4555555555555556,0.07561366812413647
-0.6555555555555557,-0.4555555555555556,0.05410359570956866
-0.6333333333333334,-0.4555555555555556,0.03764309133919766
-0.6111111111111112,-0.4555555555555556,0.025504100588368623
-0.5888888888888889,-0.4555555555555556,0.016854432155628252
-0.5666666666666668,-0.4555555555555556,0.010884315980233716
-0.5444444444444445,-0.4555555555555556,0.0068829038817762485
-0.5222222222222223,-0.4555555555555556,0.004271983450252995
-0.5000000000000001,-0.4555555555555556,0.002609068838144999
-0.47777777777777786,-0.4555555555555556,0.0015723868478651289
-0.4555555555555556,-0.4555555555555556,0.0009379517810493368
-0.43333333333333335,-0.4555555555555556,0.0005556352617967769
-0.4111111111111112,-0.4555555555555556,0.0003280558336684241
-0.38888888888888895,-0.4555555555555556,0.00019380054699223847
-0.3666666666666667,-0.4555555555555556,0.00011505144967154709
-0.34444444444444455,-0.4555555555555556,6.89736452568175e-05
-0.3222222222222223,-0.4555555555555556,4.199329916242558e-05
-0.30000000000000004,-0.4555555555555556,2.613671426693824e-05
-0.2777777777777778,-0.4555555555555556,1.6758785316286814e-05
-0.25555555555555565,-0.4555555555555556,1.1167634167792198e-05
-0.2333333333333334,-0.4555555555555556,7.807552561273784e-06
-0.21111111111111114,-0.4555555555555556,5.780471974880143e-06
-0.188888888888889,-0.4555555555555556,4.568533647895668e-06
-0.16666666666666674,-0.4555555555555556,3.8743608584025226e-06
-0.1444444444444445,-0.4555555555555556,3.5295307603970527e-06
-0.12222222222222223,-0.4555555555555556,3.4423226436608307e-06
-0.10000000000000009,-0.4555555555555556,3.5680286715083217e-06
-0.07777777777777772,-0.4555555555555556,3.892249171106884e-06
-0.05555555555555558,-0.4555555555555556,4.421738613149603e-06
-0.03333333333333344,-0.4555555555555556,5.179790599955944e-06
-0.011111111111111072,-0.4555555555555556,6.204613313545674e-06
0.011111111111111072,-0.4555555555555556,7.550110246444814e-06
0.033333333333333215,-0.4555555555555556,9.289229454956792e-06
0.05555555555555558,-0.4555555555555556,1.1520770039422988e-05
0.07777777777777772,-0.4555555555555556,1.438139207137077e-05
0.09999999999999987,-0.4555555555555556,1.806572927015565e-05
0.12222222222222223,-0.4555555555555556,2.2859171288802125e-05
0.14444444444444438,-0.4555555555555556,2.919039623913177e-05
0.16666666666666652,-0.4555555555555556,3.77146131026363e-05
0.18888888888888888,-0.4555555555555556,4.944451697156078e-05
0.21111111111111103,-0.4555555555555556,6.59553487818912e-05
0.2333333333333334,-0.4555555555555556,8.970483354410012e-05
0.25555555555555554,-0.4555555555555556,0.00012453027543648967
0.2777777777777777,-0.4555555555555556,0.00017641616902005743
0.30000000000000004,-0.4555555555555556,0.0002546686574604238
0.3222222222222222,-0.4555555555555556,0.0003736892349677035
0.34444444444444433,-0.4555555555555556,0.0005556076686422932
0.3666666666666667,-0.4555555555555556,0.0008341063130918571
0.38888888888888884,-0.4555555555555556,0.0012598292985426583
0.411111111111111,-0.4555555555555556,0.0019077926653342796
0.43333333333333335,-0.4555555555555556,0.0028871521017344516
0.4555555555555555,-0.4555555555555556,0.004353483719464359
0.47777777777777786,-0.4555555555555556,0.006523317429732677
0.5,-0.4555555555555556,0.009689957357864227
0.5222222222222221,-0.4555555555555556,0.01423857629595153
0.5444444444444445,-0.4555555555555556,0.020657189394327976
0.5666666666666667,-0.4555555555555556,0.029538521856230276
0.5888888888888888,-0.4555555555555556,0.041566296033016356
0.6111111111111112,-0.4555555555555556,0.05747861990572799
0.6333333333333333,-0.4555555555555556,0.07800173202391143
0.6555555555555554,-0.4555555555555556,0.10375021413859252
0.6777777777777778,-0.4555555555555556,0.1350955896771495
0.7,-0.4555555555555556,0.1720140076997018
0.7222222222222221,-0.4555555555555556,0.21393437486140846
0.7444444444444445,-0.4555555555555556,0.25961836607418926
0.7666666666666666,-0.4555555555555556,0.3071095833378752
0.788888888888889,-0.4555555555555556,0.35378684769443963
0.8111111111111111,-0.4555555555555556,0.39654353669732345
0.8333333333333333,-0.4555555555555556,0.4320912080301093
0.8555555555555556,-0.4555555555555556,0.45735554617877044
0.8777777777777778,-0.4555555555555556,0.4699035795649425
0.8999999999999999,-0.4555555555555556,0.4683224333992424
0.922222222222222,-0.4555555555555556,0.4524693970173791
0.9444444444444446,-0.4555555555555556,0.4235338300579825
0.9666666666666668,-0.4555555555555556,0.38388977875180647
0.9888888888888889,-0.4555555555555556,0.3367643043678996
1.011111111111111,-0.4555555555555556,0.28578741897263576
1.0333333333333332,-0.4555555555555556,0.23451340698366355
1.0555555555555554,-0.4555555555555556,0.18600380891928506
1.077777777777778,-0.4555555555555556,0.14254059939493557
1.1,-0.4555555555555556,0.10550201872566072

-1.1,-0.43333333333333335,0.08439294143250543
-1.077777777777778,-0.43333333333333335,0.11638902963023931
-1.0555555555555556,-0.43333333333333335,0.15439426575866622
-1.0333333333333334,-0.43333333333333335,0.1970357702979961
-1.0111111111111113,-0.43333333333333335,0.24195886563439997
-0.9888888888888889,-0.43333333333333335,0.28596652029727443
-0.9666666666666668,-0.43333333333333335,0.3253631415491904
-0.9444444444444445,-0.43333333333333335,0.35646098539265636
-0.9222222222222223,-0.43333333333333335,0.37615506115226155
-0.9000000000000001,-0.43333333333333335,0.38244145927556056
-0.8777777777777779,-0.43333333333333335,0.37475788308830166
-0.8555555555555556,-0.43333333333333335,0.35406542192235735
-0.8333333333333335,-0.43333333333333335,0.32265554163265553
-0.8111111111111111,-0.43333333333333335,0.28373500955068065
-0.788888888888889,-0.43333333333333335,0.2408921402112645
-0.7666666666666667,-0.43333333333333335,0.19756588521691273
-0.7444444444444445,-0.43333333333333335,0.15662273069516436
-0.7222222222222223,-0.43333333333333335,0.12010472480812803
-0.7000000000000001,-0.43333333333333335,0.08916153415621292
-0.6777777777777778,-0.43333333333333335,0.06413632034420672
-0.6555555555555557,-0.43333333333333335,0.04474981679556678
-0.6333333333333334,-0.43333333333333335,0.030321732196921636
-0.6111111111111112,-0.43333333333333335,0.019979271477600657
-0.5888888888888889,-0.43333333333333335,0.01282148564671983
-0.5666666666666668,-0.43333333333333335,0.008027750936682057
-0.5444444444444445,-0.43333333333333335,0.004913767122195996
-0.5222222222222223,-0.43333333333333335,0.002947023378577245
-0.5000000000000001,-0.43333333333333335,0.0017362328241008415
-0.47777777777777786,-0.43333333333333335,0.0010076864513238776
-0.4555555555555556,-0.43333333333333335,0.0005779746427617269
-0.43333333333333335,-0.43333333333333335,0.0003287526267075942
-0.4111111111111112,-0.43333333333333335,0.00018614935065281048
-0.38888888888888895,-0.43333333333333335,0.00010536526283934686
-0.3666666666666667,-0.43333333333333335,5.989298513545676e-05
-0.34444444444444455,-0.43333333333333335,3.436676670115658e-05
-0.3222222222222223,-0.43333333333333335,2.0024190502857504e-05
-0.30000000000000004,-0.43333333333333335,1.1929675762491255e-05
-0.2777777777777778,-0.43333333333333335,7.3265195414365054e-06
-0.25555555555555565,-0.43333333333333335,4.682420993835852e-06
-0.2333333333333334,-0.43333333333333335,3.1471185924228435e-06
-0.21111111111111114,-0.43333333333333335,2.2485289267929828e-06
-0.188888888888889,-0.43333333333333335,1.7241503786186804e-06
-0.16666666666666674,-0.43333333333333335,1.4280742477721046e-06
-0.1444444444444445,-0.43333333333333335,1.2798593430320765e-06
-0.12222222222222223,-0.43333333333333335,1.236471290307831e-06
-0.10000000000000009,-0.43333333333333335,1.2769196464049926e-06
-0.07777777777777772,-0.43333333333333335,1.3939156059055139e-06
-0.05555555555555558,-0.43333333333333335,1.5894655892558706e-06
-0.03333333333333344,-0.43333333333333335,1.8727578500559453e-06
-0.011111111111111072,-0.43333333333333335,2.259526641373228e-06
0.011111111111111072,-0.43333333333333335,2.7725962434127888e-06
0.033333333333333215,-0.43333333333333335,3.4436950922795697e-06
0.05555555555555558,-0.43333333333333335,4.3170064655182516e-06
0.07777777777777772,-0.43333333333333335,5.455383745638896e-06
0.09999999999999987,-0.43333333333333335,6.950813116564168e-06
0.12222222222222223,-0.43333333333333335,8.94170646631157e-06
0.14444444444444438,-0.43333333333333335,1.1641190406503485e-05
0.16666666666666652,-0.43333333333333335,1.5383107132839927e-05
0.18888888888888888,-0.43333333333333335,2.0696569192325945e-05
0.21111111111111103,-0.43333333333333335,2.8426553526780884e-05
0.2333333333333334,-0.43333333333333335,3.992856994069707e-05
0.25555555555555554,-0.43333333333333335,5.73818389930996e-05
0.2777777777777777,-0.43333333333333335,8.429019342630588e-05
0.30000000000000004,-0.43333333333333335,0.0001262760405154162
0.3222222222222222,-0.43333333333333335,0.00019232309082126267
0.34444444444444433,-0.43333333333333335,0.00029668992795461646
0.3666666666666667,-0.43333333333333335,0.00046179754681060196
0.38888888888888884,-0.43333333333333335,0.0007224823095985388
0.411111111111111,-0.43333333333333335,0.001132083618676964
0.43333333333333335,-0.43333333333333335,0.0017708697027174422
0.4555555555555555,-0.43333333333333335,0.0027572411362946792
0.47777777777777786,-0.43333333333333335,0.004261911820542584
0.5,-0.43333333333333335,0.006524751601444332
0.5222222222222221,-0.43333333333333335,0.009873078142196423
0.5444444444444445,-0.43333333333333335,0.014738833518247002
0.5666666666666667,-0.43333333333333335,0.02167029393144394
0.5888888888888888,-0.43333333333333335,0.03133194488344551
0.6111111111111112,-0.43333333333333335,0.044484393850381
0.6333333333333333,-0.43333333333333335,0.06193549835572625
0.6555555555555554,-0.43333333333333335,0.08445532126844324
0.6777777777777778,-0.43333333333333335,0.1126521337401923
0.7,-0.43333333333333335,0.1468150228987347
0.7222222222222221,-0.43333333333333335,0.18674019173874823
0.7444444444444445,-0.43333333333333335,0.2315706624294301
0.7666666666666666,-0.43333333333333335,0.27968911406731917
0.788888888888889,-0.43333333333333335,0.3287064067975031
0.8111111111111111,-0.43333333333333335,0.375579950203969
0.8333333333333333,-0.43333333333333335,0.41687493106701606
0.8555555555555556,-0.43333333333333335,0.44915006395707674
0.8777777777777778,-0.43333333333333335,0.46941497755695893
0.8999999999999999,-0.43333333333333335,0.4755786777738506
0.922222222222222,-0.43333333333333335,0.4667977813946806
0.9444444444444446,-0.43333333333333335,0.44364557277054484
0.9666666666666668,-0.43333333333333335,0.4080577087885278
0.9888888888888889,-0.43333333333333335,0.36305931402417924
1.011111111111111,-0.43333333333333335,0.31232766365586834
1.0333333333333332,-0.43333333333333335,0.2596802561223918
1.0555555555555554,-0.43333333333333335,0.20858974835699873
1.077777777777778,-0.43333333333333335,0.16181271521054233
1.1,-0.43333333333333335,0.1211845796384986

-1.1,-0.4111111111111112,0.09852199034421402
-1.077777777777778,-0.4111111111111112,0.13415590990989673
-1.0555555555555556,-0.4111111111111112,0.17565254349920909
-1.0333333333333334,-0.4111111111111112,0.22117798827616225
-1.0111111111111113,-0.4111111111111112,0.26788763319925757
-0.9888888888888889,-0.4111111111111112,0.3121572687616775
-0.9666666666666668,-0.4111111111111112,0.35002409481169705
-0.9444444444444445,-0.4111111111111112,0.37777010134737216
-0.9222222222222223,-0.4111111111111112,0.3925297403764653
-0.9000000000000001,-0.4111111111111112,0.39278325523346796
-0.8777777777777779,-0.4111111111111112,0.37861697265224825
-0.8555555555555556,-0.4111111111111112,0.3516884001577176
-0.8333333333333335,-0.4111111111111112,0.31490948294443105
-0.8111111111111111,-0.4111111111111112,0.2719312070807171
-0.788888888888889,-0.4111111111111112,0.22655496203015074
-0.7666666666666667,-0.4111111111111112,0.18219978094433784
-0.7444444444444445,-0.4111111111111112,0.1415230388886781
-0.7222222222222223,-0.4111111111111112,0.10623999332413364
-0.7000000000000001,-0.4111111111111112,0.07713362778979513
-0.6777777777777778,-0.4111111111111112,0.054206400330533845
-0.6555555555555557,-0.4111111111111112,0.03690754731827371
-0.6333333333333334,-0.4111111111111112,0.024372691244358077
-0.6111111111111112,-0.4111111111111112,0.01562969671516575
-0.5888888888888889,-0.4111111111111112,0.00974702539813949
-0.5666666666666668,-0.4111111111111112,0.005920757560383388
-0.5444444444444445,-0.4111111111111112,0.003509801683839884
-0.5222222222222223,-0.4111111111111112,0.002034821710772828
-0.5000000000000001,-0.4111111111111112,0.0011566002939679806
-0.47777777777777786,-0.4111111111111112,0.000646364718406172
-0.4555555555555556,-0.4111111111111112,0.00035628245347450407
-0.43333333333333335,-0.4111111111111112,0.0001943964130291302
-0.4111111111111112,-0.4111111111111112,0.00010541219086377028
-0.38888888888888895,-0.4111111111111112,5.7058712531915904e-05
-0.3666666666666667,-0.4111111111111112,3.0982142982546995e-05
-0.34444444444444455,-0.4111111111111112,1.6968514238514158e-05
-0.3222222222222223,-0.4111111111111112,9.43270779624436e-06
-0.30000000000000004,-0.4111111111111112,5.361094589303131e-06
-0.2777777777777778,-0.4111111111111112,3.1422336800350214e-06
-0.25555555555555565,-0.4111111111111112,1.918709472950608e-06
-0.2333333333333334,-0.4111111111111112,1.234849365502133e-06
-0.21111111111111114,-0.4111111111111112,8.480264479327415e-07
-0.188888888888889,-0.4111111111111112,6.285688167382757e-07
-0.16666666666666674,-0.4111111111111112,5.069592122429694e-07
-0.1444444444444445,-0.4111111111111112,4.460378906808521e-07
-0.12222222222222223,-0.4111111111111112,4.263670007062246e-07
-0.10000000000000009,-0.4111111111111112,4.385259581947726e-07
-0.07777777777777772,-0.4111111111111112,4.790793273466693e-07
-0.05555555555555558,-0.4111111111111112,5.485231943642544e-07
-0.03333333333333344,-0.4111111111111112,6.503440956607846e-07
-0.011111111111111072,-0.4111111111111112,7.907761628164063e-07
0.011111111111111072,-0.4111111111111112,9.791109015761793e-07
0.033333333333333215,-0.4111111111111112,1.2286084528678127e-06
0.05555555555555558,-0.4111111111111112,1.558248283273063e-06
0.07777777777777772,-0.4111111111111112,1.995798260051385e-06
0.09999999999999987,-0.4111111111111112,2.583040629311518e-06
0.12222222222222223,-0.4111111111111112,3.3845699499547932e-06
0.14444444444444438,-0.4111111111111112,4.502531932698518e-06
0.16666666666666652,-0.4111111111111112,6.101270584146989e-06
0.18888888888888888,-0.4111111111111112,8.44853462378141e-06
0.21111111111111103,-0.4111111111111112,1.1984371580620642e-05
0.2333333333333334,-0.4111111111111112,1.7436212050234296e-05
0.25555555555555554,-0.4111111111111112,2.6010563539655956e-05
0.2777777777777777,-0.4111111111111112,3.97105274795089e-05
0.30000000000000004,-0.4111111111111112,6.185712038095695e-05
0.3222222222222222,-0.4111111111111112,9.793485559200663e-05
0.34444444444444433,-0.4111111111111112,0.0001569420705799689
0.3666666666666667,-0.4111111111111112,0.00025350677259640246
0.38888888888888884,-0.4111111111111112,0.0004111284995115143
0.411111111111111,-0.4111111111111112,0.0006670174774458061
0.43333333333333335,-0.4111111111111112,0.0010791022364021509
0.4555555555555555,-0.4111111111111112,0.001735822323100488
0.47777777777777786,-0.4111111111111112,0.0027692403738660354
0.5,-0.4111111111111112,0.004371689148649715
0.5222222222222221,-0.4111111111111112,0.006815476700554594
0.5444444444444445,-0.4111111111111112,0.010473968236449476
0.5666666666666667,-0.4111111111111112,0.015840569164408323
0.5888888888888888,-0.4111111111111112,0.02353983501058639
0.6111111111111112,-0.4111111111111112,0.03432250124970795
0.6333333333333333,-0.4111111111111112,0.04903441762151943
0.6555555555555554,-0.4111111111111112,0.06854932879544862
0.6777777777777778,-0.4111111111111112,0.09365849013053335
0.7,-0.4111111111111112,0.12491729399532511
0.7222222222222221,-0.4111111111111112,0.16246052308819375
0.7444444444444445,-0.4111111111111112,0.2058120563014698
0.7666666666666666,-0.4111111111111112,0.253728421818023
0.788888888888889,-0.4111111111111112,0.30412358659125904
0.8111111111111111,-0.4111111111111112,0.35411963940197955
0.8333333333333333,-0.4111111111111112,0.400251232264169
0.8555555555555556,-0.4111111111111112,0.4388213724093704
0.8777777777777778,-0.4111111111111112,0.46636807482111653
0.8999999999999999,-0.4111111111111112,0.48016561430846194
0.922222222222222,-0.4111111111111112,0.47866248579283643
0.9444444444444446,-0.4111111111111112,0.4617600569192977
0.9666666666666668,-0.4111111111111112,0.4308641294130659
0.9888888888888889,-0.4111111111111112,0.3886904692408842
1.011111111111111,-0.4111111111111112,0.3388616076303048
1.0333333333333332,-0.4111111111111112,0.2853794252494154
1.0555555555555554,-0.4111111111111112,0.2320823736893661
1.077777777777778,-0.4111111111111112,0.18219139063522008
1.1,-0.4111111111111112,0.13801794487529534

-1.1,-0.38888888888888895,0.11352839201168351
-1.077777777777778,-0.38888888888888895,0.15270891131927403
-1.0555555555555556,-0.38888888888888895,0.19744643656791652
-1.0333333333333334,-0.38888888888888895,0.2454296903189899
-1.0111111111111113,-0.38888888888888895,0.2933396822297329
-0.9888888888888889,-0.38888888888888895,0.33717797866137983
-0.9666666666666668,-0.38888888888888895,0.3728012198477403
-0.9444444444444445,-0.38888888888888895,0.3965676443398498
-0.9222222222222223,-0.38888888888888895,0.4059560400766045
-0.9000000000000001,-0.38888888888888895,0.40001040049701103
-0.8777777777777779,-0.38888888888888895,0.3795009290427971
-0.8555555555555556,-0.38888888888888895,0.3467638028058678
-0.8333333333333335,-0.38888888888888895,0.3052650242414712
-0.8111111111111111,-0.38888888888888895,0.2590005192243513
-0.788888888888889,-0.38888888888888895,0.21187497251916254
-0.7666666666666667,-0.38888888888888895,0.16718960883493872
-0.7444444444444445,-0.38888888888888895,0.1273233465521323
-0.7222222222222223,-0.38888888888888895,0.09363148768895169
-0.7000000000000001,-0.38888888888888895,0.06653178841089297
-0.6777777777777778,-0.38888888888888895,0.045713693451880685
-0.6555555555555557,-0.38888888888888895,0.030397293036528803
-0.6333333333333334,-0.38888888888888895,0.01957989016634765
-0.6111111111111112,-0.38888888888888895,0.012230697381505694
-0.5888888888888889,-0.38888888888888895,0.007418432646104106
-0.5666666666666668,-0.38888888888888895,0.004375590401719763
-0.5444444444444445,-0.38888888888888895,0.0025140472475833108
-0.5222222222222223,-0.38888888888888895,0.0014099186662863681
-0.5000000000000001,-0.38888888888888895,0.0007735925058202204
-0.47777777777777786,-0.38888888888888895,0.0004163934002395821
-0.4555555555555556,-0.38888888888888895,0.00022055974601046873
-0.43333333333333335,-0.38888888888888895,0.00011538156595724498
-0.4111111111111112,-0.38888888888888895,5.985583726263056e-05
-0.38888888888888895,-0.38888888888888895,3.093421362113952e-05
-0.3666666666666667,-0.38888888888888895,1.6009856153478874e-05
-0.34444444444444455,-0.38888888888888895,8.346255684333743e-06
-0.3222222222222223,-0.38888888888888895,4.412105096860268e-06
-0.30000000000000004,-0.38888888888888895,2.3834657949092106e-06
-0.2777777777777778,-0.38888888888888895,1.327875627619628e-06
-0.25555555555555565,-0.38888888888888895,7.713246978202978e-07
-0.2333333333333334,-0.38888888888888895,4.7315793077044517e-07
-0.21111111111111114,-0.38888888888888895,3.1086976463966273e-07
-0.188888888888889,-0.38888888888888895,2.2175381705815846e-07
-0.16666666666666674,-0.38888888888888895,1.7351409782655572e-07
-0.1444444444444445,-0.38888888888888895,1.4948376769301437e-07
-0.12222222222222223,-0.38888888888888895,1.4117906983439914e-07
-0.10000000000000009,-0.38888888888888895,1.4454036924297816e-07
-0.07777777777777772,-0.38888888888888895,1.5804039316384836e-07
-0.05555555555555558,-0.38888888888888895,1.8175581437637757e-07
-0.03333333333333344,-0.38888888888888895,2.1695946944758111e-07
-0.011111111111111072,-0.38888888888888895,2.660293396632818e-07
0.011111111111111072,-0.38888888888888895,3.3260547976320196e-07
0.033333333333333215,-0.38888888888888895,4.220203812664981e-07
0.05555555555555558,-0.38888888888888895,5.421203853730693e-07
0.07777777777777772,-0.38888888888888895,7.047178442108605e-07
0.09999999999999987,-0.38888888888888895,9.281048289861524e-07
0.12222222222222223,-0.38888888888888895,1.2413797983218324e-06
0.14444444444444438,-0.38888888888888895,1.6918913776177852e-06
0.16666666666666652,-0.38888888888888895,2.358065519073776e-06
0.18888888888888888,-0.38888888888888895,3.3715573130449644e-06
0.21111111111111103,-0.38888888888888895,4.955565771047758e-06
0.2333333333333334,-0.38888888888888895,7.4911003684975165e-06
0.25555555555555554,-0.38888888888888895,1.1631305608105109e-05
0.2777777777777777,-0.38888888888888895,1.8497629590963283e-05
0.30000000000000004,-0.38888888888888895,3.001355191114639e-05
0.3222222222222222,-0.38888888888888895,4.946568962089529e-05
0.34444444444444433,-0.38888888888888895,8.243325803072727e-05
0.3666666666666667,-0.38888888888888895,0.00013830030890428749
0.38888888888888884,-0.38888888888888895,0.0002326648752475616
0.411111111111111,-0.38888888888888895,0.00039108450333136334
0.43333333333333335,-0.38888888888888895,0.000654737562059113
0.4555555555555555,-0.38888888888888895,0.0010887035971255362
0.47777777777777786,-0.38888888888888895,0.0017936120573052677
0.5,-0.38888888888888895,0.0029212726527479945
0.5222222222222221,-0.38888888888888895,0.004694431873137565
0.5444444444444445,-0.38888888888888895,0.007429818352127335
0.5666666666666667,-0.38888888888888895,0.011561986372887275
0.5888888888888888,-0.38888888888888895,0.0176631045936986
0.6111111111111112,-0.38888888888888895,0.02645099111939526
0.6333333333333333,-0.38888888888888895,0.03877499947796042
0.6555555555555554,-0.38888888888888895,0.05556792567277921
0.6777777777777778,-0.38888888888888895,0.07775341660087151
0.7,-0.38888888888888895,0.10610388094177807
0.7222222222222221,-0.38888888888888895,0.1410544152540142
0.7444444444444445,-0.38888888888888895,0.18249304915579723
0.7666666666666666,-0.38888888888888895,0.22956387090630354
0.788888888888889,-0.38888888888888895,0.2805324243913634
0.8111111111111111,-0.38888888888888895,0.3327661996716276
0.8333333333333333,-0.38888888888888895,0.38287202439946355
0.8555555555555556,-0.38888888888888895,0.4270050615208235
0.8777777777777778,-0.38888888888888895,0.4613246583805637
0.8999999999999999,-0.38888888888888895,0.482529867226509
0.922222222222222,-0.38888888888888895,0.48837503707181695
0.9444444444444446,-0.38888888888888895,0.47805579622869443
0.9666666666666668,-0.38888888888888895,0.45237476880184063
0.9888888888888889,-0.38888888888888895,0.4136421425006003
1.011111111111111,-0.38888888888888895,0.36532694554716366
1.0333333333333332,-0.38888888888888895,0.3115329128724949
1.0555555555555554,-0.38888888888888895,0.25641074504319433
1.077777777777778,-0.38888888888888895,0.20362565897652898
1.1,-0.38888888888888895,0.15597508835701648

-1.1,-0.3666666666666667,0.12915621443249786
-1.077777777777778,-0.3666666666666667,0.1717076162236284
-1.0555555555555556,-0.3666666666666667,0.21935628077106378
-1.0333333333333334,-0.3666666666666667,0.2693131205863384
-1.0111111111111113,-0.3666666666666667,0.31781710255115236
-0.9888888888888889,-0.3666666666666667,0.36056197171844545
-0.9666666666666668,-0.3666666666666667,0.3933161760740911
-0.9444444444444445,-0.3666666666666667,0.412615569487033
-0.9222222222222223,-0.3666666666666667,0.4163715838343551
-0.9000000000000001,-0.3666666666666667,0.40424613585866315
-0.8777777777777779,-0.3666666666666667,0.3776996070515393
-0.8555555555555556,-0.3666666666666667,0.33970318912659686
-0.8333333333333335,-0.3666666666666667,0.29419354162614214
-0.8111111111111111,-0.3666666666666667,0.2454076514395299
-0.788888888888889,-0.3666666666666667,0.1972516178191817
-0.7666666666666667,-0.3666666666666667,0.15282838053176775
-0.7444444444444445,-0.3666666666666667,0.11419106848150583
-0.7222222222222223,-0.3666666666666667,0.08232323763290655
-0.7000000000000001,-0.3666666666666667,0.057295489649416095
-0.6777777777777778,-0.3666666666666667,0.038521644748491235
-0.6555555555555557,-0.3666666666666667,0.025037665234802185
-0.6333333333333334,-0.3666666666666667,0.0157453716669238
-0.6111111111111112,-0.3666666666666667,0.009589681430299996
-0.5888888888888889,-0.3666666666666667,0.005662885212373233
-0.5666666666666668,-0.3666666666666667,0.003246576336884152
-0.5444444444444445,-0.3666666666666667,0.0018098311182713426
-0.5222222222222223,-0.3666666666666667,0.000982795455382001
-0.5000000000000001,-0.3666666666666667,0.0005209898885841439
-0.47777777777777786,-0.3666666666666667,0.0002702903911016496
-0.4555555555555556,-0.3666666666666667,0.00013764306126841386
-0.43333333333333335,-0.3666666666666667,6.904134845426594e-05
-0.4111111111111112,-0.3666666666666667,3.4249467732040115e-05
-0.38888888888888895,-0.3666666666666667,1.6881964048688135e-05
-0.3666666666666667,-0.3666666666666667,8.312971826447708e-06
-0.34444444444444455,-0.3666666666666667,4.114666208065133e-06
-0.3222222222222223,-0.3666666666666667,2.061766004145722e-06
-0.30000000000000004,-0.3666666666666667,1.054521373774725e-06
-0.2777777777777778,-0.3666666666666667,5.559429511954144e-07
-0.25555555555555565,-0.3666666666666667,3.056832162574515e-07
-0.2333333333333334,-0.3666666666666667,1.777805355513157e-07
-0.21111111111111114,-0.3666666666666667,1.1112764625457154e-07
-0.188888888888889,-0.3666666666666667,7.5881619710041e-08
-0.16666666666666674,-0.3666666666666667,5.734000835342972e-08
-0.1444444444444445,-0.3666666666666667,4.8212171403993536e-08
-0.12222222222222223,-0.3666666666666667,4.490533071020446e-08
-0.10000000000000009,-0.3666666666666667,4.573242022472297e-08
-0.07777777777777772,-0.3666666666666667,5.00473193158765e-08
-0.05555555555555558,-0.3666666666666667,5.7836607821948994e-08
-0.03333333333333344,-0.3666666666666667,6.954735183364172e-08
-0.011111111111111072,-0.3666666666666667,8.605338169368895e-08
0.011111111111111072,-0.3666666666666667,1.0872844786263903e-07
0.033333333333333215,-0.3666666666666667,1.3963897587498955e-07
0.05555555555555558,-0.3666666666666667,1.8191267793888127e-07
0.07777777777777772,-0.3666666666666667,2.4039931209808054e-07
0.09999999999999987,-0.3666666666666667,3.2283832688747926e-07
0.12222222222222223,-0.3666666666666667,4.4192057639981956e-07
0.14444444444444438,-0.3666666666666667,6.189405929972861e-07
0.16666666666666652,-0.3666666666666667,8.902948148506874e-07
0.18888888888888888,-0.3666666666666667,1.3190903332376003e-06
0.21111111111111103,-0.3666666666666667,2.0159390994453827e-06
0.2333333333333334,-0.3666666666666667,3.1762242214328447e-06
0.25555555555555554,-0.3666666666666667,5.146736739287379e-06
0.2777777777777777,-0.3666666666666667,8.544203062010559e-06
0.30000000000000004,-0.3666666666666667,1.4464352921806063e-05
0.3222222222222222,-0.3666666666666667,2.4846510651020627e-05
0.34444444444444433,-0.3666666666666667,4.310036223971257e-05
0.3666666666666667,-0.3666666666666667,7.51650614674315e-05
0.38888888888888884,-0.3666666666666667,0.0001312632261616143
0.411111111111111,-0.3666666666666667,0.00022873881245686448
0.43333333333333335,-0.3666666666666667,0.0003965265973085122
0.4555555555555555,-0.3666666666666667,0.0006819745162847452
0.47777777777777786,-0.3666666666666667,0.0011608819336820435
0.5,-0.3666666666666667,0.0019516360148546155
0.5222222222222221,-0.3666666666666667,0.003234076939066696
0.5444444444444445,-0.3666666666666667,0.005272999635621311
0.5666666666666667,-0.3666666666666667,0.00844478722619701
0.5888888888888888,-0.3666666666666667,0.013263422371784685
0.6111111111111112,-0.3666666666666667,0.020399105142034805
0.6333333333333333,-0.3666666666666667,0.030679379776927473
0.6555555555555554,-0.3666666666666667,0.04506003147953752
0.6777777777777778,-0.3666666666666667,0.064552579524186
0.7,-0.3666666666666667,0.09009873482113728
0.7222222222222221,-0.3666666666666667,0.12239110778111763
0.7444444444444445,-0.3666666666666667,0.16165388784849363
0.7666666666666666,-0.3666666666666667,0.20741518601237033
0.788888888888889,-0.3666666666666667,0.2583197428936054
0.8111111111111111,-0.3666666666666667,0.3120403440010796
0.8333333333333333,-0.3666666666666667,0.3653420149075167
0.8555555555555556,-0.3666666666666667,0.41433094522344815
0.8777777777777778,-0.3666666666666667,0.4548814394535137
0.8999999999999999,-0.3666666666666667,0.4831869476823504
0.922222222222222,-0.3666666666666667,0.49633875180763454
0.9444444444444446,-0.3666666666666667,0.49281304310475
0.9666666666666668,-0.3666666666666667,0.47275472646321354
0.9888888888888889,-0.3666666666666667,0.4379860596570133
1.011111111111111,-0.3666666666666667,0.3917308515750226
1.0333333333333332,-0.3666666666666667,0.3381123942880601
1.0555555555555554,-0.3666666666666667,0.28153511078853416
1.077777777777778,-0.3666666666666667,0.22608066255588827
1.1,-0.3666666666666667,0.1750342910528627

-1.1,-0.34444444444444455,0.14508579259397644
-1.077777777777778,-0.34444444444444455,0.19074706018733453
-1.0555555555555556,-0.34444444444444455,0.2409043646225017
-1.0333333333333334,-0.34444444444444455,0.2923066318633528
-1.0111111111111113,-0.34444444444444455,0.3407983239348172
-0.9888888888888889,-0.34444444444444455,0.3818416441135263
-0.9666666666666668,-0.34444444444444455,0.41120996667828424
-0.9444444444444445,-0.34444444444444455,0.4257078136438247
-0.9222222222222223,-0.34444444444444455,0.4237471031909311
-0.9000000000000001,-0.34444444444444455,0.40563510890712506
-0.8777777777777779,-0.34444444444444455,0.3735015868759707
-0.8555555555555556,-0.34444444444444455,0.3308878478701681
-0.8333333333333335,-0.34444444444444455,0.28210710495556035
-0.8111111111111111,-0.34444444444444455,0.23153513169046688
-0.788888888888889,-0.34444444444444455,0.18299000113646383
-0.7666666666666667,-0.34444444444444455,0.13931517467738647
-0.7444444444444445,-0.34444444444444455,0.10221169933030547
-0.7222222222222223,-0.34444444444444455,0.07229776694909137
-0.7000000000000001,-0.34444444444444455,0.04932717772085316
-0.6777777777777778,-0.34444444444444455,0.03248091524384181
-0.6555555555555557,-0.34444444444444455,0.020655146884768015
-0.6333333333333334,-0.34444444444444455,0.012694174913423326
-0.6111111111111112,-0.34444444444444455,0.007546125255970372
-0.5888888888888889,-0.34444444444444455,0.004343236711651549
-0.5666666666666668,-0.34444444444444455,0.0024231029363566683
-0.5444444444444445,-0.34444444444444455,0.001312158214719733
-0.5222222222222223,-0.34444444444444455,0.0006907983762270883
-0.5000000000000001,-0.34444444444444455,0.0003542365339724784
-0.47777777777777786,-0.34444444444444455,0.0001773365370218111
-0.4555555555555556,-0.34444444444444455,8.690498232314404e-05
-0.43333333333333335,-0.34444444444444455,4.182557150328375e-05
-0.4111111111111112,-0.34444444444444455,1.9845888167894584e-05
-0.38888888888888895,-0.34444444444444455,9.32666082435054e-06
-0.3666666666666667,-0.34444444444444455,4.364800327755497e-06
-0.34444444444444455,-0.34444444444444455,2.047154908252797e-06
-0.3222222222222223,-0.34444444444444455,9.694504199144125e-07
-0.30000000000000004,-0.34444444444444455,4.676318779126826e-07
-0.2777777777777778,-0.34444444444444455,2.321859649057858e-07
-0.25555555555555565,-0.34444444444444455,1.2018043512824833e-07
-0.2333333333333334,-0.34444444444444455,6.58569401035962e-08
-0.21111111111111114,-0.34444444444444455,3.890714227482166e-08
-0.188888888888889,-0.34444444444444455,2.5264502762242466e-08
-0.16666666666666674,-0.34444444444444455,1.8331113445569777e-08
-0.1444444444444445,-0.34444444444444455,1.497970086577857e-08
-0.12222222222222223,-0.34444444444444455,1.3726765745390854e-08
-0.10000000000000009,-0.34444444444444455,1.3893054466687582e-08
-0.07777777777777772,-0.34444444444444455,1.521659760440986e-08
-0.05555555555555558,-0.34444444444444455,1.767746538166235e-08
-0.03333333333333344,-0.34444444444444455,2.142670650029839e-08
-0.011111111111111072,-0.34444444444444455,2.6773880763822035e-08
0.011111111111111072,-0.34444444444444455,3.4218985298433115e-08
0.033333333333333215,-0.34444444444444455,4.453483017528503e-08
0.05555555555555558,-0.34444444444444455,5.892590098097804e-08
0.07777777777777772,-0.34444444444444455,7.931843590259231e-08
0.09999999999999987,-0.34444444444444455,1.0888568988373495e-07
0.12222222222222223,-0.34444444444444455,1.5300231536891688e-07
0.14444444444444438,-0.34444444444444455,2.209895528386457e-07
0.16666666666666652,-0.34444444444444455,3.2932765690441045e-07
0.18888888888888888,-0.34444444444444455,5.076017057645697e-07
0.21111111111111103,-0.34444444444444455,8.095451169807979e-07
0.2333333333333334,-0.34444444444444455,1.3335694418176382e-06
0.25555555555555554,-0.34444444444444455,2.260849383163611e-06
0.2777777777777777,-0.34444444444444455,3.9256105964580196e-06
0.30000000000000004,-0.34444444444444455,6.943790938170374e-06
0.3222222222222222,-0.34444444444444455,1.2445953372813732e-05
0.34444444444444433,-0.34444444444444455,2.249309585916622e-05
0.3666666666666667,-0.34444444444444455,4.08066708677639e-05
0.38888888888888884,-0.34444444444444455,7.402533248757347e-05
0.411111111111111,-0.34444444444444455,0.0001338196932940527
0.43333333333333335,-0.34444444444444455,0.00024035824363068017
0.4555555555555555,-0.34444444444444455,0.00042781680459837965
0.47777777777777786,-0.34444444444444455,0.0007528303103399133
0.5,-0.34444444444444455,0.0013069268508462668
0.5222222222222221,-0.34444444444444455,0.0022339262542272914
0.5444444444444445,-0.34444444444444455,0.0037528257219289073
0.5666666666666667,-0.34444444444444455,0.006185578903694719
0.5888888888888888,-0.34444444444444455,0.009987165910714389
0.6111111111111112,-0.34444444444444455,0.015772366413606274
0.6333333333333333,-0.34444444444444455,0.02432994850939112
0.6555555555555554,-0.34444444444444455,0.036611380694588816
0.6777777777777778,-0.34444444444444455,0.053679115940660035
0.7,-0.34444444444444455,0.07660093471075882
0.7222222222222221,-0.34444444444444455,0.10628369212592391
0.7444444444444445,-0.34444444444444455,0.14325309158160437
0.7666666666666666,-0.34444444444444455,0.1874048032205651
0.788888888888889,-0.34444444444444455,0.23777257921881326
0.8111111111111111,-0.34444444444444455,0.2923745261461012
0.8333333333333333,-0.34444444444444455,0.348201679825411
0.8555555555555556,-0.34444444444444455,0.4013973133376959
0.8777777777777778,-0.34444444444444455,0.447639626144877
0.8999999999999999,-0.34444444444444455,0.48269043979068976
0.922222222222222,-0.34444444444444455,0.5030212319369187
0.9444444444444446,-0.34444444444444455,0.5063920791436731
0.9666666666666668,-0.34444444444444455,0.4922535773267423
0.9888888888888889,-0.34444444444444455,0.4618728848388302
1.011111111111111,-0.34444444444444455,0.4181467520270819
1.0333333333333332,-0.34444444444444455,0.36513944088068473
1.0555555555555554,-0.34444444444444455,0.30744886139705085
1.077777777777778,-0.34444444444444455,0.2495399892986274
1.1,-0.34444444444444455,0.1951810135686795

-1.1,-0.3222222222222223,0.16094501737671915
-1.077777777777778,-0.3222222222222223,0.20937310730627268
-1.0555555555555556,-0.3222222222222223,0.26157363608796985
-1.0333333333333334,-0.3222222222222223,0.31386494474580234
-1.0111111111111113,-0.3222222222222223,0.361757257338716
-0.9888888888888889,-0.3222222222222223,0.40056339056768187
-0.9666666666666668,-0.3222222222222223,0.42615084300656514
-0.9444444444444445,-0.3222222222222223,0.4356694729015832
-0.9222222222222223,-0.3222222222222223,0.4280768872734238
-0.9000000000000001,-0.3222222222222223,0.40432698756662333
-0.8777777777777779,-0.3222222222222223,0.3671743872245446
-0.8555555555555556,-0.3222222222222223,0.3206497779152418
-0.8333333333333335,-0.3222222222222223,0.2693440930097039
-0.8111111111111111,-0.3222222222222223,0.2176761927060219
-0.788888888888889,-0.3222222222222223,0.1693018773222709
-0.7666666666666667,-0.3222222222222223,0.12676326796771564
-0.7444444444444445,-0.3222222222222223,0.0914017271866556
-0.7222222222222223,-0.3222222222222223,0.06349078861706352
-0.7000000000000001,-0.3222222222222223,0.042505869818745566
-0.6777777777777778,-0.3222222222222223,0.027439720139446108
-0.6555555555555557,-0.3222222222222223,0.01709001762944157
-0.6333333333333334,-0.3222222222222223,0.01027569838936657
-0.6111111111111112,-0.3222222222222223,0.005969002101549951
-0.5888888888888889,-0.3222222222222223,0.003352584865001902
-0.5666666666666668,-0.3222222222222223,0.0018225251094466026
-0.5444444444444445,-0.3222222222222223,0.0009600353123509022
-0.5222222222222223,-0.3222222222222223,0.0004907037978833884
-0.5000000000000001,-0.3222222222222223,0.0002437731399802534
-0.47777777777777786,-0.3222222222222223,0.00011793639527273242
-0.4555555555555556,-0.3222222222222223,5.5699040346585925e-05
-0.43333333333333335,-0.3222222222222223,2.575441231170802e-05
-0.4111111111111112,-0.3222222222222223,1.1700402594383203e-05
-0.38888888888888895,-0.3222222222222223,5.245300185616537e-06
-0.3666666666666667,-0.3222222222222223,2.3325768217535294e-06
-0.34444444444444455,-0.3222222222222223,1.035496136414568e-06
-0.3222222222222223,-0.3222222222222223,4.624040687869149e-07
-0.30000000000000004,-0.3222222222222223,2.0962709582212782e-07
-0.2777777777777778,-0.3222222222222223,9.75588342026453e-08
-0.25555555555555565,-0.3222222222222223,4.725232081910019e-08
-0.2333333333333334,-0.3222222222222223,2.4225733613583956e-08
-0.21111111111111114,-0.3222222222222223,1.3420449354175777e-08
-0.188888888888889,-0.3222222222222223,8.220173827528818e-09
-0.16666666666666674,-0.3222222222222223,5.684805619115463e-09
-0.1444444444444445,-0.3222222222222223,4.490066874432235e-09
-0.12222222222222223,-0.3222222222222223,4.0351079759989475e-09
-0.10000000000000009,-0.3222222222222223,4.053526751555793e-09
-0.07777777777777772,-0.3222222222222223,4.442860176503517e-09
-0.05555555555555558,-0.3222222222222223,5.190788391800414e-09
-0.03333333333333344,-0.3222222222222223,6.346379675013411e-09
-0.011111111111111072,-0.3222222222222223,8.015440070648765e-09
0.011111111111111072,-0.3222222222222223,1.0373689560019318e-08
0.033333333333333215,-0.3222222222222223,1.3700511130558295e-08
0.05555555555555558,-0.3222222222222223,1.844494284763422e-08
0.07777777777777772,-0.3222222222222223,2.534892937734912e-08
0.09999999999999987,-0.3222222222222223,3.567681770924753e-08
0.12222222222222223,-0.3222222222222223,5.164572217218981e-08
0.14444444444444438,-0.3222222222222223,7.723989412834637e-08
0.16666666666666652,-0.3222222222222223,1.1976473006720488e-07
0.18888888888888888,-0.3222222222222223,1.9283177411078176e-07
0.21111111111111103,-0.3222222222222223,3.221157370640874e-07
0.2333333333333334,-0.3222222222222223,5.564700874949331e-07
0.25555555555555554,-0.3222222222222223,9.893459880500386e-07
0.2777777777777777,-0.3222222222222223,1.7998552525914992e-06
0.30000000000000004,-0.3222222222222223,3.3308602085925646e-06
0.3222222222222222,-0.3222222222222223,6.235862210445454e-06
0.34444444444444433,-0.3222222222222223,1.1751530681588774e-05
0.3666666666666667,-0.3222222222222223,2.2195025381328566e-05
0.38888888888888884,-0.3222222222222223,4.18539558128304e-05
0.411111111111111,-0.3222222222222223,7.854309585178839e-05
0.43333333333333335,-0.3222222222222223,0.00014625654709103935
0.4555555555555555,-0.3222222222222223,0.00026955087189410446
0.47777777777777786,-0.3222222222222223,0.0004905390698541524
0.5,-0.3222222222222223,0.0008796052549642616
0.5222222222222221,-0.3222222222222223,0.0015510535055820146
0.5444444444444445,-0.3222222222222223,0.0026846902716786488
0.5666666666666667,-0.3222222222222223,0.004553538413505075
0.5888888888888888,-0.3222222222222223,0.007556190766058189
0.6111111111111112,-0.3222222222222223,0.012249514324710128
0.6333333333333333,-0.3222222222222223,0.019373573674986017
0.6555555555555554,-0.3222222222222223,0.029856335634882353
0.6777777777777778,-0.3222222222222223,0.044782243192687254
0.7,-0.3222222222222223,0.06530811009798416
0.7222222222222221,-0.3222222222222223,0.0925143152532568
0.7444444444444445,-0.3222222222222223,0.12719076491029774
0.7666666666666666,-0.3222222222222223,0.16957559902939148
0.788888888888889,-0.3222222222222223,0.21908731865262035
0.8111111111111111,-0.3222222222222223,0.27411176720890557
0.8333333333333333,-0.3222222222222223,0.3319157330292401
0.8555555555555556,-0.3222222222222223,0.3887506531924867
0.8777777777777778,-0.3222222222222223,0.44017879219338457
0.8999999999999999,-0.3222222222222223,0.48160354791783283
0.922222222222222,-0.3222222222222223,0.508927014932974
0.9444444444444446,-0.3222222222222223,0.5192096442210782
0.9666666666666668,-0.3222222222222223,0.5111871220911012
0.9888888888888889,-0.3222222222222223,0.4855196345985534
1.011111111111111,-0.3222222222222223,0.44470676246146795
1.0333333333333332,-0.3222222222222223,0.392681743831737
1.0555555555555554,-0.3222222222222223,0.33417712955820833
1.077777777777778,-0.3222222222222223,0.27400540452522504
1.1,-0.3222222222222223,0.21640787413107268

-1.1,-0.30000000000000004,0.1763311483986828
-1.077777777777778,-0.30000000000000004,0.22711000602129774
-1.0555555555555556,-0.30000000000000004,0.28083990421279054
-1.0333333333333334,-0.30000000000000004,0.33345384361703545
-1.0111111111111113,-0.30000000000000004,0.38019753552067204
-0.9888888888888889,-0.30000000000000004,0.4163182002626414
-0.9666666666666668,-0.30000000000000004,0.437858570038217
-0.9444444444444445,-0.30000000000000004,0.4423732670426358
-0.9222222222222223,-0.30000000000000004,0.4293876270190174
-0.9000000000000001,-0.30000000000000004,0.400479501816413
-0.8777777777777779,-0.30000000000000004,0.3589646670818185
-0.8555555555555556,-0.30000000000000004,0.30927233136272886
-0.8333333333333335,-0.30000000000000004,0.2561729830382821
-0.8111111111111111,-0.30000000000000004,0.2040431584171468
-0.788888888888889,-0.30000000000000004,0.1563185667463042
-0.7666666666666667,-0.30000000000000004,0.11521617695797275
-0.7444444444444445,-0.30000000000000004,0.08172560530224658
-0.7222222222222223,-0.30000000000000004,0.05580677511036701
-0.7000000000000001,-0.30000000000000004,0.03669944180139165
-0.6777777777777778,-0.30000000000000004,0.02325175674375546
-0.6555555555555557,-0.30000000000000004,0.01419972761454576
-0.6333333333333334,-0.30000000000000004,0.008363058564098679
-0.6111111111111112,-0.30000000000000004,0.004753120035490639
-0.5888888888888889,-0.30000000000000004,0.002608739605615846
-0.5666666666666668,-0.30000000000000004,0.001383829027736343
-0.5444444444444445,-0.30000000000000004,0.0007101649242729289
-0.5222222222222223,-0.30000000000000004,0.00035299292953457594
-0.5000000000000001,-0.30000000000000004,0.00017017966851027205
-0.47777777777777786,-0.30000000000000004,7.971046383899545e-05
-0.4555555555555556,-0.30000000000000004,3.6347981016997566e-05
-0.43333333333333335,-0.30000000000000004,1.6176982798771096e-05
-0.4111111111111112,-0.30000000000000004,7.0488920585821e-06
-0.38888888888888895,-0.30000000000000004,3.018782602441895e-06
-0.3666666666666667,-0.30000000000000004,1.2768034713891267e-06
-0.34444444444444455,-0.30000000000000004,5.365434353276881e-07
-0.3222222222222223,-0.30000000000000004,2.256930795021469e-07
-0.30000000000000004,-0.30000000000000004,9.59176003205623e-08
-0.2777777777777778,-0.30000000000000004,4.166557616872222e-08
-0.25555555555555565,-0.30000000000000004,1.8770902320995833e-08
-0.2333333333333334,-0.30000000000000004,8.934153178676925e-09
-0.21111111111111114,-0.30000000000000004,4.598077223677083e-09
-0.188888888888889,-0.30000000000000004,2.629850425727238e-09
-0.16666666666666674,-0.30000000000000004,1.7169565468588833e-09
-0.1444444444444445,-0.30000000000000004,1.3010804067710626e-09
-0.12222222222222223,-0.30000000000000004,1.1416817219119692e-09
-0.10000000000000009,-0.30000000000000004,1.1362963541234746e-09
-0.07777777777777772,-0.30000000000000004,1.2459965686040097e-09
-0.05555555555555558,-0.30000000000000004,1.4647084727736212e-09
-0.03333333333333344,-0.30000000000000004,1.8077420097880123e-09
-0.011111111111111072,-0.30000000000000004,2.310020853073639e-09
0.011111111111111072,-0.30000000000000004,3.0312587867859504e-09
0.033333333333333215,-0.30000000000000004,4.0692679723244964e-09
0.05555555555555558,-0.30000000000000004,5.586471884160944e-09
0.07777777777777772,-0.30000000000000004,7.86075135464888e-09
0.09999999999999987,-0.30000000000000004,1.1383130320121306e-08
0.12222222222222223,-0.30000000000000004,1.7047397315094054e-08
0.14444444444444438,-0.30000000000000004,2.652234336552967e-08
0.16666666666666652,-0.30000000000000004,4.2989682843480624e-08
0.18888888888888888,-0.30000000000000004,7.261772126206972e-08
0.21111111111111103,-0.30000000000000004,1.2751736785065541e-07
0.2333333333333334,-0.30000000000000004,2.316788369713308e-07
0.25555555555555554,-0.30000000000000004,4.3287096099390277e-07
0.2777777777777777,-0.30000000000000004,8.263704435572364e-07
0.30000000000000004,-0.30000000000000004,1.6019010216240552e-06
0.3222222222222222,-0.30000000000000004,3.135470744682673e-06
0.34444444444444433,-0.30000000000000004,6.166580935194855e-06
0.3666666666666667,-0.30000000000000004,1.2134471377779557e-05
0.38888888888888884,-0.30000000000000004,2.380356274226866e-05
0.411111111111111,-0.30000000000000004,4.640015365890127e-05
0.43333333333333335,-0.30000000000000004,8.962371556946602e-05
0.4555555555555555,-0.30000000000000004,0.0001710981512812285
0.47777777777777786,-0.30000000000000004,0.0003220897968771011
0.5,-0.30000000000000004,0.0005966080969607205
0.5222222222222221,-0.30000000000000004,0.0010852347234292191
0.5444444444444445,-0.30000000000000004,0.0019350278140604941
0.5666666666666667,-0.30000000000000004,0.003376352756260756
0.5888888888888888,-0.30000000000000004,0.0057561567957296654
0.6111111111111112,-0.30000000000000004,0.009574704222410253
0.6333333333333333,-0.30000000000000004,0.015518993120375947
0.6555555555555554,-0.30000000000000004,0.024481319876616225
0.6777777777777778,-0.30000000000000004,0.03754682094492439
0.7,-0.30000000000000004,0.05593125172511968
0.7222222222222221,-0.30000000000000004,0.08085235740528764
0.7444444444444445,-0.30000000000000004,0.11332744508254942
0.7666666666666666,-0.30000000000000004,0.15390730238722558
0.788888888888889,-0.30000000000000004,0.20238072029733614
0.8111111111111111,-0.30000000000000004,0.25750908585911386
0.8333333333333333,-0.30000000000000004,0.31686795639962967
0.8555555555555556,-0.30000000000000004,0.3768722846726433
0.8777777777777778,-0.30000000000000004,0.43303701543267314
0.8999999999999999,-0.30000000000000004,0.4804753230913237
0.922222222222222,-0.30000000000000004,0.5145727754612027
0.9444444444444446,-0.30000000000000004,0.5317157084910958
0.9666666666666668,-0.30000000000000004,0.5299175820828725
0.9888888888888889,-0.30000000000000004,0.5091941979663442
1.011111111111111,-0.30000000000000004,0.4715905344997091
1.0333333333333332,-0.30000000000000004,0.4208456319471503
1.0555555555555554,-0.30000000000000004,0.36177199627992873
1.077777777777778,-0.30000000000000004,0.29949374455645617
1.1,-0.30000000000000004,0.23871242378141935

-1.1,-0.2777777777777778,0.19084253979040558
-1.077777777777778,-0.2777777777777778,0.2434991304192889
-1.0555555555555556,-0.2777777777777778,0.2982161781926146
-1.0333333333333334,-0.2777777777777778,0.35059767477164605
-1.0111111111111113,-0.2777777777777778,0.3957000662068065
-0.9888888888888889,-0.2777777777777778,0.4287861046153737
-0.9666666666666668,-0.2777777777777778,0.44614326048720393
-0.9444444444444445,-0.2777777777777778,0.4457714924416465
-0.9222222222222223,-0.2777777777777778,0.42776372230088
-0.9000000000000001,-0.2777777777777778,0.39427867238274794
-0.8777777777777779,-0.2777777777777778,0.34911571571557803
-0.8555555555555556,-0.2777777777777778,0.29700731524628804
-0.8333333333333335,-0.2777777777777778,0.2428107176853316
-0.8111111111111111,-0.2777777777777778,0.19078760559547223
-0.788888888888889,-0.2777777777777778,0.14411228177694596
-0.7666666666666667,-0.2777777777777778,0.10466868151195342
-0.7444444444444445,-0.2777777777777778,0.07311469339818118
-0.7222222222222223,-0.2777777777777778,0.04913426344416754
-0.7000000000000001,-0.2777777777777778,0.03177535030759028
-0.6777777777777778,-0.2777777777777778,0.019782152588400766
-0.6555555555555557,-0.2777777777777778,0.011860560968216182
-0.6333333333333334,-0.2777777777777778,0.006851415855901039
-0.6111111111111112,-0.2777777777777778,0.0038152435118891273
-0.5888888888888889,-0.2777777777777778,0.002049221714168038
-0.5666666666666668,-0.2777777777777778,0.0010623814908342407
-0.5444444444444445,-0.2777777777777778,0.0005320459535954013
-0.5222222222222223,-0.2777777777777778,0.0002576393742415414
-0.5000000000000001,-0.2777777777777778,0.00012077282654129063
-0.47777777777777786,-0.2777777777777778,5.488127808815462e-05
-0.4555555555555556,-0.2777777777777778,2.421674638899706e-05
-0.43333333333333335,-0.2777777777777778,1.0398168499116453e-05
-0.4111111111111112,-0.2777777777777778,4.355995995447971e-06
-0.38888888888888895,-0.2777777777777778,1.7862613077430733e-06
-0.3666666666666667,-0.2777777777777778,7.200390583411775e-07
-0.34444444444444455,-0.2777777777777778,2.868510801649394e-07
-0.3222222222222223,-0.2777777777777778,1.1372251569473288e-07
-0.30000000000000004,-0.2777777777777778,4.5268152690328544e-08
-0.2777777777777778,-0.2777777777777778,1.8302097421137755e-08
-0.25555555555555565,-0.2777777777777778,7.62952139063148e-09
-0.2333333333333334,-0.2777777777777778,3.3447771223381853e-09
-0.21111111111111114,-0.2777777777777778,1.582598923091367e-09
-0.188888888888889,-0.2777777777777778,8.347637557238554e-10
-0.16666666666666674,-0.2777777777777778,5.080485494836927e-10
-0.1444444444444445,-0.2777777777777778,3.6561091012065496e-10
-0.12222222222222223,-0.2777777777777778,3.1132181959764985e-10
-0.10000000000000009,-0.2777777777777778,3.061927258525926e-10
-0.07777777777777772,-0.2777777777777778,3.357404770841179e-10
-0.05555555555555558,-0.2777777777777778,3.9728394344988353e-10
-0.03333333333333344,-0.2777777777777778,4.954015696760314e-10
-0.011111111111111072,-0.2777777777777778,6.41236809639832e-10
0.011111111111111072,-0.2777777777777778,8.544426173936753e-10
0.033333333333333215,-0.2777777777777778,1.1682507649530724e-09
0.05555555555555558,-0.2777777777777778,1.6398087666923269e-09
0.07777777777777772,-0.2777777777777778,2.3706137110846267e-09
0.09999999999999987,-0.2777777777777778,3.547155179632458e-09
0.12222222222222223,-0.2777777777777778,5.52282241772708e-09
0.14444444444444438,-0.2777777777777778,8.985135099672725e-09
0.16666666666666652,-0.2777777777777778,1.5300908756113082e-08
0.18888888888888888,-0.2777777777777778,2.7234328557601488e-08
0.21111111111111103,-0.2777777777777778,5.044770541511669e-08
0.2333333333333334,-0.2777777777777778,9.664188411365353e-08
0.25555555555555554,-0.2777777777777778,1.9011414429574894e-07
0.2777777777777777,-0.2777777777777778,3.813811335853034e-07
0.30000000000000004,-0.2777777777777778,7.752446033880026e-07
0.3222222222222222,-0.2777777777777778,1.5879627754789747e-06
0.34444444444444433,-0.2777777777777778,3.2620568195525592e-06
0.3666666666666667,-0.2777777777777778,6.69287774260477e-06
0.38888888888888884,-0.2777777777777778,1.3666606553043754e-05
0.411111111111111,-0.2777777777777778,2.768694241408934e-05
0.43333333333333335,-0.2777777777777778,5.549307370666547e-05
0.4555555555555555,-0.2777777777777778,0.00010976117470960623
0.47777777777777786,-0.2777777777777778,0.0002137451350727574
0.5,-0.2777777777777778,0.00040893620695850534
0.5222222222222221,-0.2777777777777778,0.0007671442228390333
0.5444444444444445,-0.2777777777777778,0.0014085826950758673
0.5666666666666667,-0.2777777777777778,0.0025273247547329307
0.5888888888888888,-0.2777777777777778,0.004424524339124737
0.6111111111111112,-0.2777777777777778,0.007547656667519335
0.6333333333333333,-0.2777777777777778,0.012530426691964408
0.6555555555555554,-0.2777777777777778,0.020223014582498554
0.6777777777777778,-0.2777777777777778,0.03169679022198534
0.7,-0.2777777777777778,0.048203337008980156
0.7222222222222221,-0.2777777777777778,0.07106731799897954
0.7444444444444445,-0.2777777777777778,0.10149946442906302
0.7666666666666666,-0.2777777777777778,0.14033190542138452
0.788888888888889,-0.2777777777777778,0.18770270237089148
0.8111111111111111,-0.2777777777777778,0.24274524394654715
0.8333333333333333,-0.2777777777777778,0.30336223979900934
0.8555555555555556,-0.2777777777777778,0.36617211700403407
0.8777777777777778,-0.2777777777777778,0.42669795590456416
0.8999999999999999,-0.2777777777777778,0.47982266908415044
0.922222222222222,-0.2777777777777778,0.5204664696981561
0.9444444444444446,-0.2777777777777778,0.5443720707941228
0.9666666666666668,-0.2777777777777778,0.5488336166136478
0.9888888888888889,-0.2777777777777778,0.5331980860290826
1.011111111111111,-0.2777777777777778,0.4990113076241458
1.0333333333333332,-0.2777777777777778,0.44976535184599087
1.0555555555555554,-0.2777777777777778,0.39030450166947533
1.077777777777778,-0.2777777777777778,0.32603098653308404
1.1,-0.2777777777777778,0.26209263497143187

-1.1,-0.25555555555555565,0.20411682496865557
-1.077777777777778,-0.25555555555555565,0.25814442487063927
-1.0555555555555556,-0.25555555555555565,0.31330366059819487
-1.0333333333333334,-0.25555555555555565,0.36493328830230765
-1.0111111111111113,-0.25555555555555565,0.40797686361927876
-0.9888888888888889,-0.25555555555555565,0.4377869929119406
-0.9666666666666668,-0.25555555555555565,0.4509510460441231
-0.9444444444444445,-0.25555555555555565,0.4459356295272657
-0.9222222222222223,-0.25555555555555565,0.4233812020863648
-0.9000000000000001,-0.25555555555555565,0.3859684199235492
-0.8777777777777779,-0.25555555555555565,0.3378945498034163
-0.8555555555555556,-0.25555555555555565,0.28410114324382735
-0.8333333333333335,-0.25555555555555565,0.22944873777011848
-0.8111111111111111,-0.25555555555555565,0.17802616015022207
-0.788888888888889,-0.25555555555555565,0.13272075919531443
-0.7666666666666667,-0.25555555555555565,0.09508893928492425
-0.7444444444444445,-0.25555555555555565,0.06548554306351771
-0.7222222222222223,-0.25555555555555565,0.043359434321434014
-0.7000000000000001,-0.25555555555555565,0.027609267913270168
-0.6777777777777778,-0.25555555555555565,0.01691155421464958
-0.6555555555555557,-0.25555555555555565,0.009968045745943253
-0.6333333333333334,-0.25555555555555565,0.005655801757151892
-0.6111111111111112,-0.25555555555555565,0.0030904290239605124
-0.5888888888888889,-0.25555555555555565,0.0016270253030059624
-0.5666666666666668,-0.25555555555555565,0.0008257812657583329
-0.5444444444444445,-0.25555555555555565,0.00040431209543893707
-0.5222222222222223,-0.25555555555555565,0.000191111579809604
-0.5000000000000001,-0.25555555555555565,8.729285283210975e-05
-0.47777777777777786,-0.25555555555555565,3.8572519418936454e-05
-0.4555555555555556,-0.25555555555555565,1.651121302745839e-05
-0.43333333333333335,-0.25555555555555565,6.858304424674554e-06
-0.4111111111111112,-0.25555555555555565,2.7702145887567923e-06
-0.38888888888888895,-0.25555555555555565,1.0910413404106965e-06
-0.3666666666666667,-0.25555555555555565,4.2044606843718146e-07
-0.34444444444444455,-0.25555555555555565,1.5925403495301267e-07
-0.3222222222222223,-0.25555555555555565,5.964585075253324e-08
-0.30000000000000004,-0.25555555555555565,2.2266071775460677e-08
-0.2777777777777778,-0.25555555555555565,8.374244663837658e-09
-0.25555555555555565,-0.25555555555555565,3.219899244577393e-09
-0.2333333333333334,-0.25555555555555565,1.2915276710611833e-09
-0.21111111111111114,-0.25555555555555565,5.557659086568073e-10
-0.188888888888889,-0.25555555555555565,2.6639605495394975e-10
-0.16666666666666674,-0.25555555555555565,1.486530953210505e-10
-0.1444444444444445,-0.25555555555555565,1.0013116450911018e-10
-0.12222222222222223,-0.25555555555555565,8.198706486198079e-11
-0.10000000000000009,-0.25555555555555565,7.93714836890509e-11
-0.07777777777777772,-0.25555555555555565,8.695214197372205e-11
-0.05555555555555558,-0.25555555555555565,1.0361796881109564e-10
-0.03333333333333344,-0.25555555555555565,1.3067557174769584e-10
-0.011111111111111072,-0.25555555555555565,1.715661514450824e-10
0.011111111111111072,-0.25555555555555565,2.3256599364688873e-10
0.033333333333333215,-0.25555555555555565,3.246583205392499e-10
0.05555555555555558,-0.25555555555555565,4.674581778857904e-10
0.07777777777777772,-0.25555555555555565,6.972407866016599e-10
0.09999999999999987,-0.25555555555555565,1.0835305236199642e-09
0.12222222222222223,-0.25555555555555565,1.7639153129782498e-09
0.14444444444444438,-0.25555555555555565,3.018173306404989e-09
0.16666666666666652,-0.25555555555555565,5.427947655579778e-09
0.18888888888888888,-0.25555555555555565,1.022353361492491e-08
0.21111111111111103,-0.25555555555555565,2.0040543482313197e-08
0.2333333333333334,-0.25555555555555565,4.057272382348909e-08
0.25555555555555554,-0.25555555555555565,8.417398279046307e-08
0.2777777777777777,-0.25555555555555565,1.7766469704588527e-07
0.30000000000000004,-0.25555555555555565,3.7910168114566575e-07
0.3222222222222222,-0.25555555555555565,8.133765512142527e-07
0.34444444444444433,-0.25555555555555565,1.7466466568523671e-06
0.3666666666666667,-0.25555555555555565,3.7391257366622164e-06
0.38888888888888884,-0.25555555555555565,7.952006596696233e-06
0.411111111111111,-0.25555555555555565,1.6748759431042964e-05
0.43333333333333335,-0.25555555555555565,3.484006975736915e-05
0.4555555555555555,-0.25555555555555565,7.139512843673116e-05
0.47777777777777786,-0.25555555555555565,0.00014379767669717017
0.5,-0.25555555555555565,0.00028406552534930145
0.5222222222222221,-0.25555555555555565,0.0005493398317984531
0.5444444444444445,-0.25555555555555565,0.001038172535825137
0.5666666666666667,-0.25555555555555565,0.0019143697404242982
0.5888888888888888,-0.25555555555555565,0.003439521544285315
0.6111111111111112,-0.25555555555555565,0.006013596620601695
0.6333333333333333,-0.25555555555555565,0.010219663573714389
0.6555555555555554,-0.25555555555555565,0.016863778845747364
0.6777777777777778,-0.25555555555555565,0.02699488944319814
0.7,-0.25555555555555565,0.041883826953052906
0.7222222222222221,-0.25555555555555565,0.06293788342058271
0.7444444444444445,-0.25555555555555565,0.09153157480620829
0.7666666666666666,-0.25555555555555565,0.12874808295054482
0.788888888888889,-0.25555555555555565,0.1750502902148527
0.8111111111111111,-0.25555555555555565,0.22993184495230168
0.8333333333333333,-0.25555555555555565,0.2916287983136768
0.8555555555555556,-0.25555555555555565,0.3569887043400855
0.8777777777777778,-0.25555555555555565,0.42158446116595055
0.8999999999999999,-0.25555555555555565,0.4801182108950876
0.922222222222222,-0.25555555555555565,0.5270909654824202
0.9444444444444446,-0.25555555555555565,0.5576336610581726
0.9666666666666668,-0.25555555555555565,0.5683312045771577
0.9888888888888889,-0.25555555555555565,0.5578484516698051
1.011111111111111,-0.25555555555555565,0.5272000819982027
1.0333333333333332,-0.25555555555555565,0.47958983684655393
1.0555555555555554,-0.25555555555555565,0.41985398706802995
1.077777777777778,-0.25555555555555565,0.35364385019111616
1.1,-0.25555555555555565,0.2865403348959877

-1.1,-0.2333333333333334,0.21586949576202466
-1.077777777777778,-0.2333333333333334,0.2707569906008524
-1.0555555555555556,-0.2333333333333334,0.3258404119014223
-1.0333333333333334,-0.2333333333333334,0.3762602217770933
-1.0111111111111113,-0.2333333333333334,0.4169200353052931
-0.9888888888888889,-0.2333333333333334,0.44332609490021374
-0.9666666666666668,-0.2333333333333334,0.45240464339416014
-0.9444444444444445,-0.2333333333333334,0.4430917154108261
-0.9222222222222223,-0.2333333333333334,0.4165386663480435
-0.9000000000000001,-0.2333333333333334,0.37587847503051935
-0.8777777777777779,-0.2333333333333334,0.3256182588685331
-0.8555555555555556,-0.2333333333333334,0.2708206216378073
-0.8333333333333335,-0.2333333333333334,0.216278435781262
-0.8111111111111111,-0.2333333333333334,0.16586505284947572
-0.788888888888889,-0.2333333333333334,0.12216981724252778
-0.7666666666666667,-0.2333333333333334,0.08643781237451405
-0.7444444444444445,-0.2333333333333334,0.05875502828993473
-0.7222222222222223,-0.2333333333333334,0.03837660966731629
-0.7000000000000001,-0.2333333333333334,0.02409111211912262
-0.6777777777777778,-0.2333333333333334,0.014538353630144826
-0.6555555555555557,-0.2333333333333334,0.008436341565210215
-0.6333333333333334,-0.2333333333333334,0.004708703129124779
-0.6111111111111112,-0.2333333333333334,0.002528730383730414
-0.5888888888888889,-0.2333333333333334,0.0013071499389864453
-0.5666666666666668,-0.2333333333333334,0.0006506747119359581
-0.5444444444444445,-0.2333333333333334,0.0003120645086889838
-0.5222222222222223,-0.2333333333333334,0.00014428896028419004
-0.5000000000000001,-0.2333333333333334,6.436455424180559e-05
-0.47777777777777786,-0.2333333333333334,2.772465273696903e-05
-0.4555555555555556,-0.2333333333333334,1.1543958264939412e-05
-0.43333333333333335,-0.2333333333333334,4.652485387897786e-06
-0.4111111111111112,-0.2333333333333334,1.8179181689741902e-06
-0.38888888888888895,-0.2333333333333334,6.901391443896673e-07
-0.3666666666666667,-0.2333333333333334,2.5524462411916964e-07
-0.34444444444444455,-0.2333333333333334,9.229901520927519e-08
-0.3222222222222223,-0.2333333333333334,3.2791238716907195e-08
-0.30000000000000004,-0.2333333333333334,1.1521585825811573e-08
-0.2777777777777778,-0.2333333333333334,4.040805270802286e-09
-0.25555555555555565,-0.2333333333333334,1.433278088555641e-09
-0.2333333333333334,-0.2333333333333334,5.24091578345125e-10
-0.21111111111111114,-0.2333333333333334,2.032435311916069e-10
-0.188888888888889,-0.2333333333333334,8.714197394529938e-11
-0.16666666666666674,-0.2333333333333334,4.3649965703860014e-11
-0.1444444444444445,-0.2333333333333334,2.6952976331567374e-11
-0.12222222222222223,-0.2333333333333334,2.0924727068802236e-11
-0.10000000000000009,-0.2333333333333334,1.981545317592697e-11
-0.07777777777777772,-0.2333333333333334,2.165493697696449e-11
-0.05555555555555558,-0.2333333333333334,2.599796707778287e-11
-0.03333333333333344,-0.2333333333333334,3.319703456240542e-11
-0.011111111111111072,-0.2333333333333334,4.428188033040786e-11
0.011111111111111072,-0.2333333333333334,6.120179654784385e-11
0.033333333333333215,-0.2333333333333334,8.749805030295342e-11
0.05555555555555558,-0.2333333333333334,1.2976077385408994e-10
0.07777777777777772,-0.2333333333333334,2.007250273735703e-10
0.09999999999999987,-0.2333333333333334,3.259406088658661e-10
0.12222222222222223,-0.2333333333333334,5.583949568889348e-10
0.14444444444444438,-0.2333333333333334,1.0110742582029332e-09
0.16666666666666652,-0.2333333333333334,1.9303507429788e-09
0.18888888888888888,-0.2333333333333334,3.862765589429304e-09
0.21111111111111103,-0.2333333333333334,8.035774524130778e-09
0.2333333333333334,-0.2333333333333334,1.722763389235939e-08
0.25555555555555554,-0.2333333333333334,3.7749314110015806e-08
0.2777777777777777,-0.2333333333333334,8.393195055459639e-08
0.30000000000000004,-0.2333333333333334,1.8818997812444017e-07
0.3222222222222222,-0.2333333333333334,4.2329645145669695e-07
0.34444444444444433,-0.2333333333333334,9.508913505473425e-07
0.3666666666666667,-0.2333333333333334,2.125057726673296e-06
0.38888888888888884,-0.2333333333333334,4.7084503088073415e-06
0.411111111111111,-0.2333333333333334,1.0311570184717475e-05
0.43333333333333335,-0.2333333333333334,2.225950331116856e-05
0.4555555555555555,-0.2333333333333334,4.7246525499486714e-05
0.47777777777777786,-0.2333333333333334,9.838125478956693e-05
0.5,-0.2333333333333334,0.0002005687056088
0.5222222222222221,-0.2333333333333334,0.00039960493820028923
0.5444444444444445,-0.2333333333333334,0.0007767917562302986
0.5666666666666667,-0.2333333333333334,0.0014711152992902805
0.5888888888888888,-0.2333333333333334,0.0027107209429499193
0.6111111111111112,-0.2333333333333334,0.00485405396546633
0.6333333333333333,-0.2333333333333334,0.008438067036676659
0.6555555555555554,-0.2333333333333334,0.014225967953775667
0.6777777777777778,-0.2333333333333334,0.02324034765998002
0.7,-0.2333333333333334,0.03676051925638247
0.7222222222222221,-0.2333333333333334,0.056258213381589824
0.7444444444444445,-0.2333333333333334,0.0832472513961762
0.7666666666666666,-0.2333333333333334,0.11903435296374329
0.788888888888889,-0.2333333333333334,0.1643818366381352
0.8111111111111111,-0.2333333333333334,0.21912645540953396
0.8333333333333333,-0.2333333333333334,0.28183406242735176
0.8555555555555556,-0.2333333333333334,0.34959420888904413
0.8777777777777778,-0.2333333333333334,0.4180576670624055
0.8999999999999999,-0.2333333333333334,0.4817835092152219
0.922222222222222,-0.2333333333333334,0.5348921997133546
0.9444444444444446,-0.2333333333333334,0.5719330831809711
0.9666666666666668,-0.2333333333333334,0.5887962861054594
0.9888888888888889,-0.2333333333333334,0.5834604694606982
1.011111111111111,-0.2333333333333334,0.5563890425326029
1.0333333333333332,-0.2333333333333334,0.5104680195740454
1.0555555555555554,-0.2333333333333334,0.45049568157504344
1.077777777777778,-0.2333333333333334,0.3823496798547785
1.1,-0.2333333333333334,0.31203317505172945

-1.1,-0.21111111111111114,0.22592539379746118
-1.077777777777778,-0.21111111111111114,0.28118975337882346
-1.0555555555555556,-0.21111111111111114,0.33573719946947933
-1.0333333333333334,-0.21111111111111114,0.38457549317565176
-1.0111111111111113,-0.21111111111111114,0.42263351372442276
-0.9888888888888889,-0.21111111111111114,0.44562134248395685
-0.9666666666666668,-0.21111111111111114,0.45082603273828054
-0.9444444444444445,-0.21111111111111114,0.437639038384496
-0.9222222222222223,-0.21111111111111114,0.4076734228240069
-0.9000000000000001,-0.21111111111111114,0.3644396127034062
-0.8777777777777779,-0.21111111111111114,0.3126696811827481
-0.8555555555555556,-0.21111111111111114,0.25746969770414585
-0.8333333333333335,-0.21111111111111114,0.20350875806211302
-0.8111111111111111,-0.21111111111111114,0.15441765379014571
-0.788888888888889,-0.21111111111111114,0.1124895470754987
-0.7666666666666667,-0.21111111111111114,0.07868249685837735
-0.7444444444444445,-0.21111111111111114,0.05285058271170749
-0.7222222222222223,-0.21111111111111114,0.03409482244939594
-0.7000000000000001,-0.21111111111111114,0.021128214131133267
-0.6777777777777778,-0.21111111111111114,0.012579115451792902
-0.6555555555555557,-0.21111111111111114,0.007196769878871574
-0.6333333333333334,-0.21111111111111114,0.003957530885139036
-0.6111111111111112,-0.21111111111111114,0.0020922957993080777
-0.5888888888888889,-0.21111111111111114,0.0010638084215069273
-0.5666666666666668,-0.21111111111111114,0.0005203491559178477
-0.5444444444444445,-0.21111111111111114,0.0002449578070299672
-0.5222222222222223,-0.21111111111111114,0.00011103418104559473
-0.5000000000000001,-0.21111111111111114,4.8487813088910916e-05
-0.47777777777777786,-0.21111111111111114,2.04130575752034e-05
-0.4555555555555556,-0.21111111111111114,8.291504149877155e-06
-0.43333333333333335,-0.21111111111111114,3.252660024903689e-06
-0.4111111111111112,-0.21111111111111114,1.2338463989136478e-06
-0.38888888888888895,-0.21111111111111114,4.532967632934193e-07
-0.3666666666666667,-0.21111111111111114,1.6161680573404605e-07
-0.34444444444444455,-0.21111111111111114,5.607142146840698e-08
-0.3222222222222223,-0.21111111111111114,1.8999007164607866e-08
-0.30000000000000004,-0.21111111111111114,6.3190871585334374e-09
-0.2777777777777778,-0.21111111111111114,2.078047509231437e-09
-0.25555555555555565,-0.21111111111111114,6.829218226560961e-10
-0.2333333333333334,-0.21111111111111114,2.2797776541167013e-10
-0.21111111111111114,-0.21111111111111114,7.933867338354474e-11
-0.188888888888889,-0.21111111111111114,3.001943370019091e-11
-0.16666666666666674,-0.21111111111111114,1.3170837392488231e-11
-0.1444444444444445,-0.21111111111111114,7.237391254509516e-12
-0.12222222222222223,-0.21111111111111114,5.208299372676144e-12
-0.10000000000000009,-0.21111111111111114,4.7739616389203965e-12
-0.07777777777777772,-0.21111111111111114,5.189643066212414e-12
-0.05555555555555558,-0.21111111111111114,6.278385614474024e-12
-0.03333333333333344,-0.21111111111111114,8.128051403408134e-12
-0.011111111111111072,-0.21111111111111114,1.1037583863242003e-11
0.011111111111111072,-0.21111111111111114,1.559735484271156e-11
0.033333333333333215,-0.21111111111111114,2.292505189459584e-11
0.05555555555555558,-0.21111111111111114,3.519661576637804e-11
0.07777777777777772,-0.21111111111111114,5.682344003637412e-11
0.09999999999999987,-0.21111111111111114,9.710635149097757e-11
0.12222222222222223,-0.21111111111111114,1.7633462903099193e-10
0.14444444444444438,-0.21111111111111114,3.400320085994455e-10
0.16666666666666652,-0.21111111111111114,6.926448360318573e-10
0.18888888888888888,-0.21111111111111114,1.477860448678335e-09
0.21111111111111103,-0.21111111111111114,3.2708904344847707e-09
0.2333333333333334,-0.21111111111111114,7.4388893318589175e-09
0.25555555555555554,-0.21111111111111114,1.7239462021074863e-08
0.2777777777777777,-0.21111111111111114,4.0422554611940714e-08
0.30000000000000004,-0.21111111111111114,9.532641491621294e-08
0.3222222222222222,-0.21111111111111114,2.249550296124286e-07
0.34444444444444433,-0.21111111111111114,5.289103132899059e-07
0.3666666666666667,-0.21111111111111114,1.2342994404293856e-06
0.38888888888888884,-0.21111111111111114,2.849367675340352e-06
0.411111111111111,-0.21111111111111114,6.4872507668896515e-06
0.43333333333333335,-0.21111111111111114,1.4527428509437057e-05
0.4555555555555555,-0.21111111111111114,3.1921749845573384e-05
0.47777777777777786,-0.21111111111111114,6.867826450977152e-05
0.5,-0.21111111111111114,0.0001443948574546779
0.5222222222222221,-0.21111111111111114,0.0002961687957370146
0.5444444444444445,-0.21111111111111114,0.0005917222253976398
0.5666666666666667,-0.21111111111111114,0.0011499911371497386
0.5888888888888888,-0.21111111111111114,0.0021713942480749253
0.6111111111111112,-0.21111111111111114,0.003979007297905067
0.6333333333333333,-0.21111111111111114,0.007069273769536106
0.6555555555555554,-0.21111111111111114,0.012166143791743597
0.6777777777777778,-0.21111111111111114,0.0202656278632003
0.7,-0.21111111111111114,0.032649726738501465
0.7222222222222221,-0.21111111111111114,0.050842116882888255
0.7444444444444445,-0.21111111111111114,0.07647688501310337
0.7666666666666666,-0.21111111111111114,0.11106063447165823
0.788888888888889,-0.21111111111111114,0.15563063041801298
0.8111111111111111,-0.21111111111111114,0.21034644670118538
0.8333333333333333,-0.21111111111111114,0.27409273183421184
0.8555555555555556,-0.21111111111111114,0.3442028129158491
0.8777777777777778,-0.21111111111111114,0.41642043319185446
0.8999999999999999,-0.21111111111111114,0.4851869434592265
0.922222222222222,-0.21111111111111114,0.5442717589574649
0.9444444444444446,-0.21111111111111114,0.5876688545615952
0.9666666666666668,-0.21111111111111114,0.6105900815861636
0.9888888888888889,-0.21111111111111114,0.6103313032024624
1.011111111111111,-0.21111111111111114,0.58679560786674
1.0333333333333332,-0.21111111111111114,0.5425340635376356
1.0555555555555554,-0.21111111111111114,0.48228780410072186
1.077777777777778,-0.21111111111111114,0.41214571223143
1.1,-0.21111111111111114,0.33852605425995463

-1.1,-0.188888888888889,0.2342361317206407
-1.077777777777778,-0.188888888888889,0.28945405479619307
-1.0555555555555556,-0.188888888888889,0.34309142373881535
-1.0333333333333334,-0.188888888888889,0.39008325922495607
-1.0111111111111113,-0.188888888888889,0.42543750498397404
-0.9888888888888889,-0.188888888888889,0.44510263966518215
-0.9666666666666668,-0.188888888888889,0.44673162364633057
-0.9444444444444445,-0.188888888888889,0.43014309629635256
-0.9222222222222223,-0.188888888888889,0.39735448962184455
-0.9000000000000001,-0.188888888888889,0.3521787343945836
-0.8777777777777779,-0.188888888888889,0.2994958887035544
-0.8555555555555556,-0.188888888888889,0.2443916927532074
-0.8333333333333335,-0.188888888888889,0.19137158170242782
-0.8111111111111111,-0.188888888888889,0.14381172441334047
-0.788888888888889,-0.188888888888889,0.10372192797887643
-0.7666666666666667,-0.188888888888889,0.07180315671293204
-0.7444444444444445,-0.188888888888889,0.047714957827604716
-0.7222222222222223,-0.188888888888889,0.03044035699046228
-0.7000000000000001,-0.188888888888889,0.018645788680323162
-0.6777777777777778,-0.188888888888889,0.010967447952171375
-0.6555555555555557,-0.188888888888889,0.006195689020602417
-0.6333333333333334,-0.188888888888889,0.0033620713765716193
-0.6111111111111112,-0.188888888888889,0.001752838388304444
-0.5888888888888889,-0.188888888888889,0.0008781950656007502
-0.5666666666666668,-0.188888888888889,0.00042292705025512967
-0.5444444444444445,-0.188888888888889,0.00019583676110631565
-0.5222222222222223,-0.188888888888889,8.722237858792384e-05
-0.5000000000000001,-0.188888888888889,3.738042384105068e-05
-0.47777777777777786,-0.188888888888889,1.5422495260429404e-05
-0.4555555555555556,-0.188888888888889,6.12934464790637e-06
-0.43333333333333335,-0.188888888888889,2.3481915502434693e-06
-0.4111111111111112,-0.188888888888889,8.67958025826242e-07
-0.38888888888888895,-0.188888888888889,3.098818561542618e-07
-0.3666666666666667,-0.188888888888889,1.0701681987102031e-07
-0.34444444444444455,-0.188888888888889,3.5817179236934296e-08
-0.3222222222222223,-0.188888888888889,1.1647428393751636e-08
-0.30000000000000004,-0.188888888888889,3.6933784299604067e-09
-0.2777777777777778,-0.188888888888889,1.1479396365749786e-09
-0.25555555555555565,-0.188888888888889,3.5244937022733254e-10
-0.2333333333333334,-0.188888888888889,1.0822012884114747e-10
-0.21111111111111114,-0.188888888888889,3.392701367276027e-11
-0.188888888888889,-0.188888888888889,1.1267348167370603e-11
-0.16666666666666674,-0.188888888888889,4.234659562029584e-12
-0.1444444444444445,-0.188888888888889,1.9916068358271823e-12
-0.12222222222222223,-0.188888888888889,1.2801905711804787e-12
-0.10000000000000009,-0.188888888888889,1.1141810147422758e-12
-0.07777777777777772,-0.188888888888889,1.198152667444932e-12
-0.05555555555555558,-0.188888888888889,1.4603891279634342e-12
-0.03333333333333344,-0.188888888888889,1.9198078071014542e-12
-0.011111111111111072,-0.188888888888889,2.660664448921418e-12
0.011111111111111072,-0.188888888888889,3.8578909762655185e-12
0.033333333333333215,-0.188888888888889,5.8582296851759795e-12
0.05555555555555558,-0.188888888888889,9.371128590642241e-12
0.07777777777777772,-0.188888888888889,1.5912351714730132e-11
0.09999999999999987,-0.188888888888889,2.885482050381409e-11
0.12222222222222223,-0.188888888888889,5.596906711977189e-11
0.14444444444444438,-0.188888888888889,1.1566830065967318e-10
0.16666666666666652,-0.188888888888889,2.5254949068493933e-10
0.18888888888888888,-0.188888888888889,5.763691324644733e-10
0.21111111111111103,-0.188888888888889,1.3601241906575678e-09
0.2333333333333334,-0.188888888888889,3.2866706328650127e-09
0.25555555555555554,-0.188888888888889,8.06581979201188e-09
0.2777777777777777,-0.188888888888889,1.99649210881185e-08
0.30000000000000004,-0.188888888888889,4.95575887880745e-08
0.3222222222222222,-0.188888888888889,1.2275692539861377e-07
0.34444444444444433,-0.188888888888889,3.0215633090633116e-07
0.3666666666666667,-0.188888888888889,7.362941606909967e-07
0.38888888888888884,-0.188888888888889,1.770425289446517e-06
0.411111111111111,-0.188888888888889,4.188374109772006e-06
0.43333333333333335,-0.188888888888889,9.72373914799698e-06
0.4555555555555555,-0.188888888888889,2.2102795584932104e-05
0.47777777777777786,-0.188888888888889,4.909158757190047e-05
0.5,-0.188888888888889,0.00010634903945375636
0.5222222222222221,-0.188888888888889,0.00022435511388937897
0.5444444444444445,-0.188888888888889,0.0004602576550336105
0.5666666666666667,-0.188888888888889,0.0009170286189084662
0.5888888888888888,-0.188888888888889,0.001772533240043465
0.6111111111111112,-0.188888888888889,0.0033204683979150334
0.6333333333333333,-0.188888888888889,0.006022906870671662
0.6555555555555554,-0.188888888888889,0.010569688172260977
0.6777777777777778,-0.188888888888889,0.01793284484031839
0.7,-0.188888888888889,0.029395398563353114
0.7222222222222221,-0.188888888888889,0.046525583701686565
0.7444444444444445,-0.188888888888889,0.07106403909007433
0.7666666666666666,-0.188888888888889,0.10469799274261599
0.788888888888889,-0.188888888888889,0.14871727286934433
0.8111111111111111,-0.188888888888889,0.20358259164616418
0.8333333333333333,-0.188888888888889,0.2684808295288062
0.8555555555555556,-0.188888888888889,0.34098142187067837
0.8777777777777778,-0.188888888888889,0.4169241770170823
0.8999999999999999,-0.188888888888889,0.49064573117190363
0.922222222222222,-0.188888888888889,0.555583865856861
0.9444444444444446,-0.188888888888889,0.6051978612938477
0.9666666666666668,-0.188888888888889,0.6340380801864297
0.9888888888888889,-0.188888888888889,0.6387270012251154
1.011111111111111,-0.188888888888889,0.6186086381752317
1.0333333333333332,-0.188888888888889,0.575894090719118
1.0555555555555554,-0.188888888888889,0.5152596781593781
1.077777777777778,-0.188888888888889,0.4429990642682573
1.1,-0.188888888888889,0.365943123906265

-1.1,-0.16666666666666674,0.24087901628233505
-1.077777777777778,-0.16666666666666674,0.2957133829225488
-1.0555555555555556,-0.16666666666666674,0.34817423515094986
-1.0333333333333334,-0.16666666666666674,0.39317461492456024
-1.0111111111111113,-0.16666666666666674,0.4258413180570674
-0.9888888888888889,-0.16666666666666674,0.4423792398557198
-0.9666666666666668,-0.16666666666666674,0.44079670045730596
-0.9444444444444445,-0.16666666666666674,0.42130018445491557
-0.9222222222222223,-0.16666666666666674,0.3862503403050463
-0.9000000000000001,-0.16666666666666674,0.33969211880607253
-0.8777777777777779,-0.16666666666666674,0.2865882034295489
-0.8555555555555556,-0.16666666666666674,0.23195612894710552
-0.8333333333333335,-0.16666666666666674,0.18011436192846234
-0.8111111111111111,-0.16666666666666674,0.1341862593152
-0.788888888888889,-0.16666666666666674,0.09592007373531779
-0.7666666666666667,-0.16666666666666674,0.06579302514471491
-0.7444444444444445,-0.16666666666666674,0.04330611252450319
-0.7222222222222223,-0.16666666666666674,0.027355901206807812
-0.7000000000000001,-0.16666666666666674,0.016585276894586186
-0.6777777777777778,-0.16666666666666674,0.00965175305826853
-0.6555555555555557,-0.16666666666666674,0.005391984045376745
-0.6333333333333334,-0.16666666666666674,0.0028920326581958764
-0.6111111111111112,-0.16666666666666674,0.0014894655953232728
-0.5888888888888889,-0.16666666666666674,0.0007367149602466137
-0.5666666666666668,-0.16666666666666674,0.0003500172820905369
-0.5444444444444445,-0.16666666666666674,0.00015976882589577128
-0.5222222222222223,-0.16666666666666674,7.008316723715234e-05
-0.5000000000000001,-0.16666666666666674,2.9551501456826477e-05
-0.47777777777777786,-0.16666666666666674,1.1982228875526111e-05
-0.4555555555555556,-0.16666666666666674,4.673746404189194e-06
-0.43333333333333335,-0.16666666666666674,1.7545952397635903e-06
-0.4111111111111112,-0.16666666666666674,6.343618760358805e-07
-0.38888888888888895,-0.16666666666666674,2.2104241027676072e-07
-0.3666666666666667,-0.16666666666666674,7.430419039101132e-08
-0.34444444444444455,-0.16666666666666674,2.4126759720780087e-08
-0.3222222222222223,-0.16666666666666674,7.579983024806076e-09
-0.30000000000000004,-0.16666666666666674,2.3096121446505317e-09
-0.2777777777777778,-0.16666666666666674,6.848195074943939e-10
-0.25555555555555565,-0.16666666666666674,1.9860466914873854e-10
-0.2333333333333334,-0.16666666666666674,5.6796538120903315e-11
-0.21111111111111114,-0.16666666666666674,1.6244854739734624e-11
-0.188888888888889,-0.16666666666666674,4.773962341461389e-12
-0.16666666666666674,-0.16666666666666674,1.5237899606569248e-12
-0.1444444444444445,-0.16666666666666674,5.890802110122341e-13
-0.12222222222222223,-0.16666666666666674,3.190664940012318e-13
-0.10000000000000009,-0.16666666666666674,2.540301496134211e-13
-0.07777777777777772,-0.16666666666666674,2.670565121587323e-13
-0.05555555555555558,-0.16666666666666674,3.2751882867903706e-13
-0.03333333333333344,-0.16666666666666674,4.379673647370639e-13
-0.011111111111111072,-0.16666666666666674,6.214314813981987e-13
0.011111111111111072,-0.16666666666666674,9.288228846006707e-13
0.033333333333333215,-0.16666666666666674,1.46641139046996e-12
0.05555555555555558,-0.16666666666666674,2.46392655417094e-12
0.07777777777777772,-0.16666666666666674,4.4412535102595634e-12
0.09999999999999987,-0.16666666666666674,8.62514536480422e-12
0.12222222222222223,-0.16666666666666674,1.8013182398864303e-11
0.14444444444444438,-0.16666666666666674,4.0136153345903944e-11
0.16666666666666652,-0.16666666666666674,9.431518071824146e-11
0.18888888888888888,-0.16666666666666674,2.3085936068341064e-10
0.21111111111111103,-0.16666666666666674,5.8196214480267e-10
0.2333333333333334,-0.16666666666666674,1.496322859195442e-09
0.25555555555555554,-0.16666666666666674,3.892853386483794e-09
0.2777777777777777,-0.16666666666666674,1.0180007571227742e-08
0.30000000000000004,-0.16666666666666674,2.6610230835635955e-08
0.3222222222222222,-0.16666666666666674,6.919951659927908e-08
0.34444444444444433,-0.16666666666666674,1.7828744354604374e-07
0.3666666666666667,-0.16666666666666674,4.534589070739645e-07
0.38888888888888884,-0.16666666666666674,1.134968715219583e-06
0.411111111111111,-0.16666666666666674,2.7877628263610985e-06
0.43333333333333335,-0.16666666666666674,6.703446128062073e-06
0.4555555555555555,-0.16666666666666674,1.57465032449457e-05
0.47777777777777786,-0.16666666666666674,3.606613688625889e-05
0.5,-0.16666666666666674,8.041332324846519e-05
0.5222222222222221,-0.16666666666666674,0.000174275786096799
0.5444444444444445,-0.16666666666666674,0.0003666632344918423
0.5666666666666667,-0.16666666666666674,0.0007480360075081618
0.5888888888888888,-0.16666666666666674,0.0014782929633120954
0.6111111111111112,-0.16666666666666674,0.002827397029527721
0.6333333333333333,-0.16666666666666674,0.005229355163720451
0.6555555555555554,-0.16666666666666674,0.00934603883867452
0.6777777777777778,-0.16666666666666674,0.0161302139099831
0.7,-0.16666666666666674,0.026867609940723312
0.7222222222222221,-0.16666666666666674,0.04316807033198938
0.7444444444444445,-0.16666666666666674,0.06687003702652684
0.7666666666666666,-0.16666666666666674,0.09982661353089574
0.788888888888889,-0.16666666666666674,0.14356059212672942
0.8111111111111111,-0.16666666666666674,0.19881192867108705
0.8333333333333333,-0.16666666666666674,0.26504909573164537
0.8555555555555556,-0.16666666666666674,0.3400619644113236
0.8777777777777778,-0.16666666666666674,0.4197785452231216
0.8999999999999999,-0.16666666666666674,0.49843181192801883
0.922222222222222,-0.16666666666666674,0.56913690077816
0.9444444444444446,-0.16666666666666674,0.6248326036950032
0.9666666666666668,-0.16666666666666674,0.6594236885185
0.9888888888888889,-0.16666666666666674,0.6688736357860819
1.011111111111111,-0.16666666666666674,0.6519783168833275
1.0333333333333332,-0.16666666666666674,0.610615983560146
1.0555555555555554,-0.16666666666666674,0.5494023814703977
1.077777777777778,-0.16666666666666674,0.47483881844177245
1.1,-0.16666666666666674,0.39417155620503613

-1.1,-0.1444444444444445,0.24603705498781828
-1.077777777777778,-0.1444444444444445,0.30025446939023254
-1.0555555555555556,-0.1444444444444445,0.35139192778782646
-1.0333333333333334,-0.1444444444444445,0.3943796072859697
-1.0111111111111113,-0.1444444444444445,0.42448763786122357
-0.9888888888888889,-0.1444444444444445,0.4381791507384325
-0.9666666666666668,-0.1444444444444445,0.4337936762260868
-0.9444444444444445,-0.1444444444444445,0.41187843974766564
-0.9222222222222223,-0.1444444444444445,0.37507620575238104
-0.9000000000000001,-0.1444444444444445,0.3276013910160349
-0.8777777777777779,-0.1444444444444445,0.2744478681209722
-0.8555555555555556,-0.1444444444444445,0.220533777003006
-0.8333333333333335,-0.1444444444444445,0.16998318227207546
-0.8111111111111111,-0.1444444444444445,0.12568059275295243
-0.788888888888889,-0.1444444444444445,0.08914137124054407
-0.7666666666666667,-0.1444444444444445,0.06065385315439732
-0.7444444444444445,-0.1444444444444445,0.03959375192116978
-0.7222222222222223,-0.1444444444444445,0.024797481650222178
-0.7000000000000001,-0.1444444444444445,0.014901406842986463
-0.6777777777777778,-0.1444444444444445,0.008592408101226297
-0.6555555555555557,-0.1444444444444445,0.004754481059241489
-0.6333333333333334,-0.1444444444444445,0.0025248101008791507
-0.6111111111111112,-0.1444444444444445,0.0012868657968682937
-0.5888888888888889,-0.1444444444444445,0.0006295989148710202
-0.5666666666666668,-0.1444444444444445,0.00029571599608634627
-0.5444444444444445,-0.1444444444444445,0.0001333606855274846
-0.5222222222222223,-0.1444444444444445,5.7755686192048155e-05
-0.5000000000000001,-0.1444444444444445,2.4024772883723468e-05
-0.47777777777777786,-0.1444444444444445,9.601075212780999e-06
-0.4555555555555556,-0.1444444444444445,3.6871719498817166e-06
-0.43333333333333335,-0.1444444444444445,1.3611947733061319e-06
-0.4111111111111112,-0.1444444444444445,4.832495191959532e-07
-0.38888888888888895,-0.1444444444444445,1.650661860621882e-07
-0.3666666666666667,-0.1444444444444445,5.428079929221148e-08
-0.34444444444444455,-0.1444444444444445,1.7197994231357174e-08
-0.3222222222222223,-0.1444444444444445,5.255382375620622e-09
-0.30000000000000004,-0.1444444444444445,1.5511042110587086e-09
-0.2777777777777778,-0.1444444444444445,4.430566426269791e-10
-0.25555555555555565,-0.1444444444444445,1.2284461251343386e-10
-0.2333333333333334,-0.1444444444444445,3.3219331944089956e-11
-0.21111111111111114,-0.1444444444444445,8.833567191031173e-12
-0.188888888888889,-0.1444444444444445,2.3473924716610765e-12
-0.16666666666666674,-0.1444444444444445,6.464276305530382e-13
-0.1444444444444445,-0.1444444444444445,2.016310787484747e-13
-0.12222222222222223,-0.1444444444444445,8.537325834467109e-14
-0.10000000000000009,-0.1444444444444445,5.778200345087842e-14
-0.07777777777777772,-0.1444444444444445,5.774663109775669e-14
-0.05555555555555558,-0.1444444444444445,7.093353386541398e-14
-0.03333333333333344,-0.1444444444444445,9.666310852665635e-14
-0.011111111111111072,-0.1444444444444445,1.4099490333123264e-13
0.011111111111111072,-0.1444444444444445,2.1854981018632949e-13
0.033333333333333215,-0.1444444444444445,3.6170494064640793e-13
0.05555555555555558,-0.1444444444444445,6.448639565660616e-13
0.07777777777777772,-0.1444444444444445,1.2473827337402636e-12
0.09999999999999987,-0.1444444444444445,2.620364320642507e-12
0.12222222222222223,-0.1444444444444445,5.938344689414104e-12
0.14444444444444438,-0.1444444444444445,1.4342573457118577e-11
0.16666666666666652,-0.1444444444444445,3.640040813281108e-11
0.18888888888888888,-0.1444444444444445,9.578388028121144e-11
0.21111111111111103,-0.1444444444444445,2.5835806618002845e-10
0.2333333333333334,-0.1444444444444445,7.076566079347174e-10
0.25555555555555554,-0.1444444444444445,1.9532785329501558e-09
0.2777777777777777,-0.1444444444444445,5.398665532712946e-09
0.30000000000000004,-0.1444444444444445,1.4861449662202456e-08
0.3222222222222222,-0.1444444444444445,4.055999612553714e-08
0.34444444444444433,-0.1444444444444445,1.0931514872031987e-07
0.3666666666666667,-0.1444444444444445,2.8994955319012167e-07
0.38888888888888884,-0.1444444444444445,7.546316603639149e-07
0.411111111111111,-0.1444444444444445,1.9221998878882615e-06
0.43333333333333335,-0.1444444444444445,4.781229853294125e-06
0.4555555555555555,-0.1444444444444445,1.1590719698337526e-05
0.47777777777777786,-0.1444444444444445,2.7338244128928988e-05
0.5,-0.1444444444444445,6.264292505430123e-05
0.5222222222222221,-0.1444444444444445,0.00013926602577453033
0.5444444444444445,-0.1444444444444445,0.00030004625391850465
0.5666666666666667,-0.1444444444444445,0.00062583149713429
0.5888888888888888,-0.1444444444444445,0.0012625814509522406
0.6111111111111112,-0.1444444444444445,0.002461752773088355
0.6333333333333333,-0.1444444444444445,0.004635545467855891
0.6555555555555554,-0.1444444444444445,0.008424619449233678
0.6777777777777778,-0.1444444444444445,0.014768748805899585
0.7,-0.1444444444444445,0.024960758811762462
0.7222222222222221,-0.1444444444444445,0.04065294334545597
0.7444444444444445,-0.1444444444444445,0.06377727110273287
0.7666666666666666,-0.1444444444444445,0.0963423059057371
0.788888888888889,-0.1444444444444445,0.14008724125942085
0.8111111111111111,-0.1444444444444445,0.19600986253414354
0.8333333333333333,-0.1444444444444445,0.2638365402552288
0.8555555555555556,-0.1444444444444445,0.34155503398160286
0.8777777777777778,-0.1444444444444445,0.42516370410143
0.8999999999999999,-0.1444444444444445,0.508781534829774
0.922222222222222,-0.1444444444444445,0.5851996557703146
0.9444444444444446,-0.1444444444444445,0.6468437448230545
0.9666666666666668,-0.1444444444444445,0.6869873705669897
0.9888888888888889,-0.1444444444444445,0.7009537867189897
1.011111111111111,-0.1444444444444445,0.6870109880878963
1.0333333333333332,-0.1444444444444445,0.6467236202656923
1.0555555555555554,-0.1444444444444445,0.5846632656040138
1.077777777777778,-0.1444444444444445,0.507551435721969
1.1,-0.1444444444444445,0.42305814708827383

-1.1,-0.12222222222222223,0.2499639139679346
-1.077777777777778,-0.12222222222222223,0.3034411345862411
-1.0555555555555556,-0.12222222222222223,0.3532286110477316
-1.0333333333333334,-0.12222222222222223,0.3943000205959464
-1.0111111111111113,-0.12222222222222223,0.42207810373893323
-0.9888888888888889,-0.12222222222222223,0.4332713140785391
-0.9666666666666668,-0.12222222222222223,0.4265152634271432
-0.9444444444444445,-0.12222222222222223,0.4026462623912044
-0.9222222222222223,-0.12222222222222223,0.36453118284049907
-0.9000000000000001,-0.12222222222222223,0.31650143135897324
-0.8777777777777779,-0.12222222222222223,0.2635453627869228
-0.8555555555555556,-0.12222222222222223,0.2104666318944378
-0.8333333333333335,-0.12222222222222223,0.16120168754772507
-0.8111111111111111,-0.12222222222222223,0.11842014544403481
-0.788888888888889,-0.12222222222222223,0.08343792972804134
-0.7666666666666667,-0.12222222222222223,0.056389311533170554
-0.7444444444444445,-0.12222222222222223,0.03655444124172269
-0.7222222222222223,-0.12222222222222223,0.022730544390927695
-0.7000000000000001,-0.12222222222222223,0.013558879831208428
-0.6777777777777778,-0.12222222222222223,0.007758932851403444
-0.6555555555555557,-0.12222222222222223,0.004259577846111597
-0.6333333333333334,-0.12222222222222223,0.0022435838244639086
-0.6111111111111112,-0.12222222222222223,0.0011338537575599442
-0.5888888888888889,-0.12222222222222223,0.0005498473999634387
-0.5666666666666668,-0.12222222222222223,0.0002558781933494128
-0.5444444444444445,-0.12222222222222223,0.00011428017662107593
-0.5222222222222223,-0.12222222222222223,4.898933940235109e-05
-0.5000000000000001,-0.12222222222222223,2.0159467598965094e-05
-0.47777777777777786,-0.12222222222222223,7.964635278138141e-06
-0.4555555555555556,-0.12222222222222223,3.0215902711065703e-06
-0.43333333333333335,-0.12222222222222223,1.1009695270540198e-06
-0.4111111111111112,-0.12222222222222223,3.8538052878546745e-07
-0.38888888888888895,-0.12222222222222223,1.2963027595981604e-07
-0.3666666666666667,-0.12222222222222223,4.1916312085899924e-08
-0.34444444444444455,-0.12222222222222223,1.3035229555607575e-08
-0.3222222222222223,-0.12222222222222223,3.900951390684105e-09
-0.30000000000000004,-0.12222222222222223,1.1242966157917908e-09
-0.2777777777777778,-0.12222222222222223,3.124080172302755e-10
-0.25555555555555565,-0.12222222222222223,8.38258142452146e-11
-0.2333333333333334,-0.12222222222222223,2.1772136098206994e-11
-0.21111111111111114,-0.12222222222222223,5.496258575720782e-12
-0.188888888888889,-0.12222222222222223,1.3592163803561147e-12
-0.16666666666666674,-0.12222222222222223,3.353131403125652e-13
-0.1444444444444445,-0.12222222222222223,8.683394379792878e-14
-0.12222222222222223,-0.12222222222222223,2.7389434963089035e-14
-0.10000000000000009,-0.12222222222222223,1.38942111655038e-14
-0.07777777777777772,-0.12222222222222223,1.2285331891799914e-14
-0.05555555555555558,-0.12222222222222223,1.4884817418451926e-14
-0.03333333333333344,-0.12222222222222223,2.0690310077922496e-14
-0.011111111111111072,-0.12222222222222223,3.118878456609899e-14
0.011111111111111072,-0.12222222222222223,5.0543324470433426e-14
0.033333333333333215,-0.12222222222222223,8.863644921865523e-14
0.05555555555555558,-0.12222222222222223,1.697817478642146e-13
0.07777777777777772,-0.12222222222222223,3.568042898060152e-13
0.09999999999999987,-0.12222222222222223,8.190767268503707e-13
0.12222222222222223,-0.12222222222222223,2.028831434829297e-12
0.14444444444444438,-0.12222222222222223,5.3362706551576095e-12
0.16666666666666652,-0.12222222222222223,1.4669799082150143e-11
0.18888888888888888,-0.12222222222222223,4.1578980715859543e-11
0.21111111111111103,-0.12222222222222223,1.2015883652604373e-10
0.2333333333333334,-0.12222222222222223,3.5089382432473115e-10
0.25555555555555554,-0.12222222222222223,1.027915640733152e-09
0.2777777777777777,-0.12222222222222223,3.0023719492689134e-09
0.30000000000000004,-0.12222222222222223,8.69915205386137e-09
0.3222222222222222,-0.12222222222222223,2.489479492960522e-08
0.34444444444444433,-0.12222222222222223,7.01049386952596e-08
0.3666666666666667,-0.12222222222222223,1.9365009096557703e-07
0.38888888888888884,-0.12222222222222223,5.232776177758387e-07
0.411111111111111,-0.12222222222222223,1.3799840767508754e-06
0.43333333333333335,-0.12222222222222223,3.5445884933363818e-06
0.4555555555555555,-0.12222222222222223,8.852142305222975e-06
0.47777777777777786,-0.12222222222222223,2.1461650250938408e-05
0.5,-0.12222222222222223,5.044712765658304e-05
0.5222222222222221,-0.12222222222222223,0.00011483312997861438
0.5444444444444445,-0.12222222222222223,0.0002528809003599931
0.5666666666666667,-0.12222222222222223,0.000538265543402811
0.5888888888888888,-0.12222222222222223,0.0011065426918861945
0.6111111111111112,-0.12222222222222223,0.002195480672744231
0.6333333333333333,-0.12222222222222223,0.004201593010463841
0.6555555555555554,-0.12222222222222223,0.007751471626672338
0.6777777777777778,-0.12222222222222223,0.013779361299133873
0.7,-0.12222222222222223,0.02359176684739132
0.7222222222222221,-0.12222222222222223,0.03888749612545779
0.7444444444444445,-0.12222222222222223,0.06169171632777111
0.7666666666666666,-0.12222222222222223,0.09416201694664308
0.788888888888889,-0.12222222222222223,0.13824039481546022
0.8111111111111111,-0.12222222222222223,0.19516179597327993
0.8333333333333333,-0.12222222222222223,0.26488430845904914
0.8555555555555556,-0.12222222222222223,0.3455649091821393
0.8777777777777778,-0.12222222222222223,0.433245226715545
0.8999999999999999,-0.12222222222222223,0.5219091496287046
0.922222222222222,-0.12222222222222223,0.6040124277355104
0.9444444444444446,-0.12222222222222223,0.6714682422116295
0.9666666666666668,-0.12222222222222223,0.7169317653114402
0.9888888888888889,-0.12222222222222223,0.7351090554196746
1.011111111111111,-0.12222222222222223,0.7237697937500459
1.0333333333333332,-0.12222222222222223,0.6841964806313244
1.0555555555555554,-0.12222222222222223,0.6209453032821635
1.077777777777778,-0.12222222222222223,0.5409804077120643
1.1,-0.12222222222222223,0.4524095686802362

-1.1,-0.10000000000000009,0.2529409300990944
-1.077777777777778,-0.10000000000000009,0.30565995615268254
-1.0555555555555556,-0.10000000000000009,0.35418116697882873
-1.0333333333333334,-0.10000000000000009,0.39353561986934643
-1.0111111111111113,-0.10000000000000009,0.41929410062100264
-0.9888888888888889,-0.10000000000000009,0.4283850774992591
-0.9666666666666668,-0.10000000000000009,0.41969701182702773
-0.9444444444444445,-0.10000000000000009,0.39430185767743403
-0.9222222222222223,-0.10000000000000009,0.3552376659710142
-0.9000000000000001,-0.10000000000000009,0.3069111738674828
-0.8777777777777779,-0.10000000000000009,0.2542826020460836
-0.8555555555555556,-0.10000000000000009,0.2020403548207362
-0.8333333333333335,-0.10000000000000009,0.15395187684124115
-0.8111111111111111,-0.10000000000000009,0.11250342758118295
-0.788888888888889,-0.10000000000000009,0.07884781421772778
-0.7666666666666667,-0.10000000000000009,0.0529988870714399
-0.7444444444444445,-0.10000000000000009,0.034167089669960536
-0.7222222222222223,-0.10000000000000009,0.02112639305148129
-0.7000000000000001,-0.10000000000000009,0.012529449686823936
-0.6777777777777778,-0.10000000000000009,0.007127584375197566
-0.6555555555555557,-0.10000000000000009,0.003889308751075069
-0.6333333333333334,-0.10000000000000009,0.0020358220988832398
-0.6111111111111112,-0.10000000000000009,0.0010222667027523942
-0.5888888888888889,-0.10000000000000009,0.0004924560870784404
-0.5666666666666668,-0.10000000000000009,0.000227601058204994
-0.5444444444444445,-0.10000000000000009,0.00010092812143750795
-0.5222222222222223,-0.10000000000000009,4.29449979836501e-05
-0.5000000000000001,-0.10000000000000009,1.7535217790455745e-05
-0.47777777777777786,-0.10000000000000009,6.87145732444563e-06
-0.4555555555555556,-0.10000000000000009,2.584478586444352e-06
-0.43333333333333335,-0.10000000000000009,9.331221648628248e-07
-0.4111111111111112,-0.10000000000000009,3.234523923375672e-07
-0.38888888888888895,-0.10000000000000009,1.0766279634626765e-07
-0.3666666666666667,-0.10000000000000009,3.441893391100293e-08
-0.34444444444444455,-0.10000000000000009,1.0571089006356327e-08
-0.3222222222222223,-0.10000000000000009,3.1201487316038872e-09
-0.30000000000000004,-0.10000000000000009,8.854153947742781e-10
-0.2777777777777778,-0.10000000000000009,2.417002617642111e-10
-0.25555555555555565,-0.10000000000000009,6.351835671912563e-11
-0.2333333333333334,-0.10000000000000009,1.6087942908241392e-11
-0.21111111111111114,-0.10000000000000009,3.934163897840089e-12
-0.188888888888889,-0.10000000000000009,9.31845113188867e-13
-0.16666666666666674,-0.10000000000000009,2.1529216737426104e-13
-0.1444444444444445,-0.10000000000000009,4.951147156312149e-14
-0.12222222222222223,-0.10000000000000009,1.2197488067524533e-14
-0.10000000000000009,-0.10000000000000009,4.114682479165942e-15
-0.07777777777777772,-0.10000000000000009,2.703978738187565e-15
-0.05555555555555558,-0.10000000000000009,3.0558726032562336e-15
-0.03333333333333344,-0.10000000000000009,4.312492062497445e-15
-0.011111111111111072,-0.10000000000000009,6.7621932847529474e-15
0.011111111111111072,-0.10000000000000009,1.158263450328348e-14
0.033333333333333215,-0.10000000000000009,2.182533113220847e-14
0.05555555555555558,-0.10000000000000009,4.559593849138788e-14
0.07777777777777772,-0.10000000000000009,1.0550372958969315e-13
0.09999999999999987,-0.10000000000000009,2.6728401062103363e-13
0.12222222222222223,-0.10000000000000009,7.28217566028182e-13
0.14444444444444438,-0.10000000000000009,2.093879242295651e-12
0.16666666666666652,-0.10000000000000009,6.24990326389456e-12
0.18888888888888888,-0.10000000000000009,1.9108303287210594e-11
0.21111111111111103,-0.10000000000000009,5.920991338183271e-11
0.2333333333333334,-0.10000000000000009,1.843762555757343e-10
0.25555555555555554,-0.10000000000000009,5.729964299078378e-10
0.2777777777777777,-0.10000000000000009,1.7670656766120229e-09
0.30000000000000004,-0.10000000000000009,5.381875695584614e-09
0.3222222222222222,-0.10000000000000009,1.612323950118131e-08
0.34444444444444433,-0.10000000000000009,4.7352046874804955e-08
0.3666666666666667,-0.10000000000000009,1.359406480361765e-07
0.38888888888888884,-0.10000000000000009,3.805646545822258e-07
0.411111111111111,-0.10000000000000009,1.0367572219237865e-06
0.43333333333333335,-0.10000000000000009,2.743636932758548e-06
0.4555555555555555,-0.10000000000000009,7.042349739536675e-06
0.47777777777777786,-0.10000000000000009,1.750981902151445e-05
0.5,-0.10000000000000009,4.212378644289977e-05
0.5222222222222221,-0.10000000000000009,9.795537750091431e-05
0.5444444444444445,-0.10000000000000009,0.00021999500907842422
0.5666666666666667,-0.10000000000000009,0.00047682223305445953
0.5888888888888888,-0.10000000000000009,0.0009967239445888866
0.6111111111111112,-0.10000000000000009,0.0020082513868947952
0.6333333333333333,-0.10000000000000009,0.0038982150510252535
0.6555555555555554,-0.10000000000000009,0.007286574811661727
0.6777777777777778,-0.10000000000000009,0.013110479135297408
0.7,-0.10000000000000009,0.02269854744138366
0.7222222222222221,-0.10000000000000009,0.03780294051209995
0.7444444444444445,-0.10000000000000009,0.06054515616197014
0.7666666666666666,-0.10000000000000009,0.09322891348896054
0.788888888888889,-0.10000000000000009,0.13798807574459515
0.8111111111111111,-0.10000000000000009,0.1962747299776875
0.8333333333333333,-0.10000000000000009,0.2682501502292126
0.8555555555555556,-0.10000000000000009,0.35220607064574166
0.8777777777777778,-0.10000000000000009,0.4441915362101691
0.8999999999999999,-0.10000000000000009,0.5380239495023763
0.922222222222222,-0.10000000000000009,0.6258027562981464
0.9444444444444446,-0.10000000000000009,0.6989228992968298
0.9666666666666668,-0.10000000000000009,0.749432710654119
0.9888888888888889,-0.10000000000000009,0.7714486661717155
1.011111111111111,-0.10000000000000009,0.7622813024485939
1.0333333333333332,-0.10000000000000009,0.722974928373182
1.0555555555555554,-0.10000000000000009,0.6581116446202158
1.077777777777778,-0.10000000000000009,0.5749305586192299
1.1,-0.10000000000000009,0.4819966688012635

-1.1,-0.07777777777777772,0.25523450981658524
-1.077777777777778,-0.07777777777777772,0.3072679832967475
-1.0555555555555556,-0.07777777777777772,0.35469842868806484
-1.0333333333333334,-0.07777777777777772,0.3926171199054461
-1.0111111111111113,-0.07777777777777772,0.416726811957326
-0.9888888888888889,-0.07777777777777772,0.42414114154195104
-0.9666666666666668,-0.07777777777777772,0.41395288098799127
-0.9444444444444445,-0.07777777777777772,0.3874164898819274
-0.9222222222222223,-0.07777777777777772,0.3476942187733417
-0.9000000000000001,-0.07777777777777772,0.2992367276423968
-0.8777777777777779,-0.07777777777777772,0.24696573390587784
-0.8555555555555556,-0.07777777777777772,0.19546529987019676
-0.8333333333333335,-0.07777777777777772,0.1483614686316008
-0.8111111111111111,-0.07777777777777772,0.1079938332749426
-0.788888888888889,-0.07777777777777772,0.07538964682917718
-0.7666666666666667,-0.07777777777777772,0.05047410586746579
-0.7444444444444445,-0.07777777777777772,0.03241005630603245
-0.7222222222222223,-0.07777777777777772,0.019959796389250745
-0.7000000000000001,-0.07777777777777772,0.011789884287571826
-0.6777777777777778,-0.07777777777777772,0.006679641661114197
-0.6555555555555557,-0.07777777777777772,0.003629955629176076
-0.6333333333333334,-0.07777777777777772,0.0018922119642851673
-0.6111111111111112,-0.07777777777777772,0.0009461848645226962
-0.5888888888888889,-0.07777777777777772,0.0004538781340846055
-0.5666666666666668,-0.07777777777777772,0.000208872392288653
-0.5444444444444445,-0.07777777777777772,9.222003707729393e-05
-0.5222222222222223,-0.07777777777777772,3.9065992623154645e-05
-0.5000000000000001,-0.07777777777777772,1.58793229801032e-05
-0.47777777777777786,-0.07777777777777772,6.193823863481449e-06
-0.4555555555555556,-0.07777777777777772,2.318560247938891e-06
-0.43333333333333335,-0.07777777777777772,8.330194400387706e-07
-0.4111111111111112,-0.07777777777777772,2.8728996789717456e-07
-0.38888888888888895,-0.07777777777777772,9.512047957238888e-08
-0.3666666666666667,-0.07777777777777772,3.024028102497538e-08
-0.34444444444444455,-0.07777777777777772,9.232913842247422e-09
-0.3222222222222223,-0.07777777777777772,2.7078993949723312e-09
-0.30000000000000004,-0.07777777777777772,7.631125865734875e-10
-0.2777777777777778,-0.07777777777777772,2.0670857171874642e-10
-0.25555555555555565,-0.07777777777777772,5.384383139224591e-11
-0.2333333333333334,-0.07777777777777772,1.3495182476041915e-11
-0.21111111111111114,-0.07777777777777772,3.2572428763980116e-12
-0.188888888888889,-0.07777777777777772,7.580796868916135e-13
-0.16666666666666674,-0.07777777777777772,1.7053886314036164e-13
-0.1444444444444445,-0.07777777777777772,3.7310020570502027e-14
-0.12222222222222223,-0.07777777777777772,8.117757775447066e-15
-0.10000000000000009,-0.07777777777777772,1.9471730903776244e-15
-0.07777777777777772,-0.07777777777777772,7.439126762697243e-16
-0.05555555555555558,-0.07777777777777772,6.408744280565515e-16
-0.03333333333333344,-0.07777777777777772,8.839449002396058e-16
-0.011111111111111072,-0.07777777777777772,1.4491007693140918e-15
0.011111111111111072,-0.07777777777777772,2.6617801209721165e-15
0.033333333333333215,-0.07777777777777772,5.486371305763758e-15
0.05555555555555558,-0.07777777777777772,1.2719599247771024e-14
0.07777777777777772,-0.07777777777777772,3.284922453937236e-14
0.09999999999999987,-0.07777777777777772,9.266332298530425e-14
0.12222222222222223,-0.07777777777777772,2.7915080719503097e-13
0.14444444444444438,-0.07777777777777772,8.800939208554527e-13
0.16666666666666652,-0.07777777777777772,2.856945557006933e-12
0.18888888888888888,-0.07777777777777772,9.428593168123747e-12
0.21111111111111103,-0.07777777777777772,3.132204643392007e-11
0.2333333333333334,-0.07777777777777772,1.039145442029419e-10
0.25555555555555554,-0.07777777777777772,3.4209415493438054e-10
0.2777777777777777,-0.07777777777777772,1.111689542984494e-09
0.30000000000000004,-0.07777777777777772,3.550712713836855e-09
0.3222222222222222,-0.07777777777777772,1.1106809217681057e-08
0.34444444444444433,-0.07777777777777772,3.392451684797435e-08
0.3666666666666667,-0.07777777777777772,1.0092764468003224e-07
0.38888888888888884,-0.07777777777777772,2.918595525722458e-07
0.411111111111111,-0.07777777777777772,8.189217470772494e-07
0.43333333333333335,-0.07777777777777772,2.226229297003797e-06
0.4555555555555555,-0.07777777777777772,5.856081459636268e-06
0.47777777777777786,-0.07777777777777772,1.488965886808021e-05
0.5,-0.07777777777777772,3.655949010287676e-05
0.5222222222222221,-0.07777777777777772,8.661763943889374e-05
0.5444444444444445,-0.07777777777777772,0.00019788066956641435
0.5666666666666667,-0.07777777777777772,0.00043564305248211836
0.5888888888888888,-0.07777777777777772,0.0009237655459824839
0.6111111111111112,-0.07777777777777772,0.0018858102685814773
0.6333333333333333,-0.07777777777777772,0.0037048072609288194
0.6555555555555554,-0.07777777777777772,0.007001831435017711
0.6777777777777778,-0.07777777777777772,0.012726268523042728
0.7,-0.07777777777777772,0.022238956041081483
0.7222222222222221,-0.07777777777777772,0.03735471907658334
0.7444444444444445,-0.07777777777777772,0.06029757163293717
0.7666666666666666,-0.07777777777777772,0.09351753582032554
0.788888888888889,-0.07777777777777772,0.13933159538809972
0.8111111111111111,-0.07777777777777772,0.19938920597481666
0.8333333333333333,-0.07777777777777772,0.2740236736399176
0.8555555555555556,-0.07777777777777772,0.36162114471651385
0.8777777777777778,-0.07777777777777772,0.4581935608176009
0.8999999999999999,-0.07777777777777772,0.5573504652193233
0.922222222222222,-0.07777777777777772,0.6508050077222322
0.9444444444444446,-0.07777777777777772,0.7294224228656344
0.9666666666666668,-0.07777777777777772,0.7846552365039275
0.9888888888888889,-0.07777777777777772,0.8100632759911233
1.011111111111111,-0.07777777777777772,0.8025473678555565
1.0333333333333332,-0.07777777777777772,0.7629705545169575
1.0555555555555554,-0.07777777777777772,0.6959949150019445
1.077777777777778,-0.07777777777777772,0.6091766592369288
1.1,-0.07777777777777772,0.5115625799515529

-1.1,-0.05555555555555558,0.2570612500386257
-1.077777777777778,-0.05555555555555558,0.3085511643415515
-1.0555555555555556,-0.05555555555555558,0.35513431478933866
-1.0333333333333334,-0.05555555555555558,0.3919562729039804
-1.0111111111111113,-0.05555555555555558,0.41482708206945135
-0.9888888888888889,-0.05555555555555558,0.4210041621502795
-0.9666666666666668,-0.05555555555555558,0.4097331990951357
-0.9444444444444445,-0.05555555555555558,0.38239963690799605
-0.9222222222222223,-0.05555555555555558,0.34224873701294567
-0.9000000000000001,-0.05555555555555558,0.293752317924248
-0.8777777777777779,-0.05555555555555558,0.24179279035884257
-0.8555555555555556,-0.05555555555555558,0.19086931229524318
-0.8333333333333335,-0.05555555555555558,0.14450016954734474
-0.8111111111111111,-0.05555555555555558,0.10491789805909463
-0.788888888888889,-0.05555555555555558,0.07306175054908934
-0.7666666666666667,-0.05555555555555558,0.04879788698320521
-0.7444444444444445,-0.05555555555555558,0.03126040430896977
-0.7222222222222223,-0.05555555555555558,0.019208086002214818
-0.7000000000000001,-0.05555555555555558,0.011320981236230036
-0.6777777777777778,-0.05555555555555558,0.0064004497664799835
-0.6555555555555557,-0.05555555555555558,0.00347121029714178
-0.6333333333333334,-0.05555555555555558,0.0018059875321748563
-0.6111111111111112,-0.05555555555555558,0.0009014329107327204
-0.5888888888888889,-0.05555555555555558,0.00043167880534011644
-0.5666666666666668,-0.05555555555555558,0.0001983458996939711
-0.5444444444444445,-0.05555555555555558,8.744813969234948e-05
-0.5222222222222223,-0.05555555555555558,3.6997813819874004e-05
-0.5000000000000001,-0.05555555555555558,1.5022326918070222e-05
-0.47777777777777786,-0.05555555555555558,5.854320347571526e-06
-0.4555555555555556,-0.05555555555555558,2.189990272935523e-06
-0.43333333333333335,-0.05555555555555558,7.864833454018164e-07
-0.4111111111111112,-0.05555555555555558,2.711951924916723e-07
-0.38888888888888895,-0.05555555555555558,8.980343759042945e-08
-0.3666666666666667,-0.05555555555555558,2.8563270454825163e-08
-0.34444444444444455,-0.05555555555555558,8.728250137715572e-09
-0.3222222222222223,-0.05555555555555558,2.563122626357429e-09
-0.30000000000000004,-0.05555555555555558,7.235629712834608e-10
-0.2777777777777778,-0.05555555555555558,1.964352498959904e-10
-0.25555555555555565,-0.05555555555555558,5.131078830071439e-11
-0.2333333333333334,-0.05555555555555558,1.2903454499672715e-11
-0.21111111111111114,-0.05555555555555558,3.126407689637629e-12
-0.188888888888889,-0.05555555555555558,7.305840068248577e-13
-0.16666666666666674,-0.05555555555555558,1.648956568068712e-13
-0.1444444444444445,-0.05555555555555558,3.603490379250084e-14
-0.12222222222222223,-0.05555555555555558,7.670224330966584e-15
-0.10000000000000009,-0.05555555555555558,1.629243185022897e-15
-0.07777777777777772,-0.05555555555555558,3.927481738070882e-16
-0.05555555555555558,-0.05555555555555558,1.7215185605555358e-16
-0.03333333333333344,-0.05555555555555558,1.86377408912535e-16
-0.011111111111111072,-0.05555555555555558,3.1201157303802067e-16
0.011111111111111072,-0.05555555555555558,6.246972494750475e-16
0.033333333333333215,-0.05555555555555558,1.4396660652111113e-15
0.05555555555555558,-0.05555555555555558,3.7748640616517714e-15
0.07777777777777772,-0.05555555555555558,1.1022199988730765e-14
0.09999999999999987,-0.05555555555555558,3.4879791943691246e-14
0.12222222222222223,-0.05555555555555558,1.166442316355467e-13
0.14444444444444438,-0.05555555555555558,4.039756728979556e-13
0.16666666666666652,-0.05555555555555558,1.426787684812695e-12
0.18888888888888888,-0.05555555555555558,5.079041681449276e-12
0.21111111111111103,-0.05555555555555558,1.805840170372731e-11
0.2333333333333334,-0.05555555555555558,6.367184997497871e-11
0.25555555555555554,-0.05555555555555558,2.2136628178166645e-10
0.2777777777777777,-0.05555555555555558,7.554076809057241e-10
0.30000000000000004,-0.05555555555555558,2.520847600965619e-09
0.3222222222222222,-0.05555555555555558,8.201545437534786e-09
0.34444444444444433,-0.05555555555555558,2.5951044694977705e-08
0.3666666666666667,-0.05555555555555558,7.969654511209979e-08
0.38888888888888884,-0.05555555555555558,2.3714650008448615e-07
0.411111111111111,-0.05555555555555558,6.827719366779988e-07
0.43333333333333335,-0.05555555555555558,1.8997842703332826e-06
0.4555555555555555,-0.05555555555555558,5.103534146521199e-06
0.47777777777777786,-0.05555555555555558,1.3225442294550797e-05
0.5,-0.05555555555555558,3.3037747860096315e-05
0.5222222222222221,-0.05555555555555558,7.950698128056128e-05
0.5444444444444445,-0.05555555555555558,0.00018423224973629292
0.5666666666666667,-0.05555555555555558,0.0004108599947498735
0.5888888888888888,-0.05555555555555558,0.0008814920640816082
0.6111111111111112,-0.05555555555555558,0.0018188213196928466
0.6333333333333333,-0.05555555555555558,0.003608097631231302
0.6555555555555554,-0.05555555555555558,0.006879687007916969
0.6777777777777778,-0.05555555555555558,0.01260551083963781
0.7,-0.05555555555555558,0.022190369366689843
0.7222222222222221,-0.05555555555555558,0.03752338069197247
0.7444444444444445,-0.05555555555555558,0.060940005806722486
0.7666666666666666,-0.05555555555555558,0.09503934686404149
0.788888888888889,-0.05555555555555558,0.14231435459718833
0.8111111111111111,-0.05555555555555558,0.20459165570714516
0.8333333333333333,-0.05555555555555558,0.2823421571752927
0.8555555555555556,-0.05555555555555558,0.37399966475723295
0.8777777777777778,-0.05555555555555558,0.47548555605073545
0.8999999999999999,-0.05555555555555558,0.5801502314241297
0.922222222222222,-0.05555555555555558,0.6792819475621055
0.9444444444444446,-0.05555555555555558,0.7631998552448238
0.9666666666666668,-0.05555555555555558,0.8227722546352283
0.9888888888888889,-0.05555555555555558,0.8510417178064505
1.011111111111111,-0.05555555555555558,0.8445600607041088
1.0333333333333332,-0.05555555555555558,0.8040796343506782
1.0555555555555554,-0.05555555555555558,0.7344095673440374
1.077777777777778,-0.05555555555555558,0.6434749416478481
1.1,-0.05555555555555558,0.540833490755594

-1.1,-0.03333333333333344,0.2585654452109506
-1.077777777777778,-0.03333333333333344,0.30969867042155813
-1.0555555555555556,-0.03333333333333344,0.3557203417362414
-1.0333333333333334,-0.03333333333333344,0.3918183962293969
-1.0111111111111113,-0.03333333333333344,0.4138799659466362
-0.9888888888888889,-0.03333333333333344,0.4192611563400711
-0.9666666666666668,-0.03333333333333344,0.4073082453151701
-0.9444444444444445,-0.03333333333333344,0.37948832330731613
-0.9222222222222223,-0.03333333333333344,0.33909329688783857
-0.9000000000000001,-0.03333333333333344,0.29059972551428875
-0.8777777777777779,-0.03333333333333344,0.23885636426403972
-0.8555555555555556,-0.03333333333333344,0.18830217528561674
-0.8333333333333335,-0.03333333333333344,0.1423845926542984
-0.8111111111111111,-0.03333333333333344,0.1032697448558983
-0.788888888888889,-0.03333333333333344,0.07184559670156856
-0.7666666666666667,-0.03333333333333344,0.04794683951044723
-0.7444444444444445,-0.03333333333333344,0.03069516130397037
-0.7222222222222223,-0.03333333333333344,0.01885163282867465
-0.7000000000000001,-0.03333333333333344,0.011107544339306727
-0.6777777777777778,-0.03333333333333344,0.006279140972805507
-0.6555555555555557,-0.03333333333333344,0.003405814690379502
-0.6333333333333334,-0.03333333333333344,0.0017725916184651537
-0.6111111111111112,-0.03333333333333344,0.0008853087231529078
-0.5888888888888889,-0.03333333333333344,0.0004243403268939411
-0.5666666666666668,-0.03333333333333344,0.00019521209986317052
-0.5444444444444445,-0.03333333333333344,8.620178431673758e-05
-0.5222222222222223,-0.03333333333333344,3.654203939617661e-05
-0.5000000000000001,-0.03333333333333344,1.487280383924946e-05
-0.47777777777777786,-0.03333333333333344,5.812738541481141e-06
-0.4555555555555556,-0.03333333333333344,2.1818763034368538e-06
-0.43333333333333335,-0.03333333333333344,7.867292954398302e-07
-0.4111111111111112,-0.03333333333333344,2.725611304898204e-07
-0.38888888888888895,-0.03333333333333344,9.075263299262098e-08
-0.3666666666666667,-0.03333333333333344,2.9049838813468387e-08
-0.34444444444444455,-0.03333333333333344,8.94279677645439e-09
-0.3222222222222223,-0.03333333333333344,2.648702608349259e-09
-0.30000000000000004,-0.03333333333333344,7.551700579639499e-10
-0.2777777777777778,-0.03333333333333344,2.0738428629708315e-10
-0.25555555555555565,-0.03333333333333344,5.489766066120734e-11
-0.2333333333333334,-0.03333333333333344,1.4021166706621657e-11
-0.21111111111111114,-0.03333333333333344,3.459205700705611e-12
-0.188888888888889,-0.03333333333333344,8.256246771363725e-13
-0.16666666666666674,-0.03333333333333344,1.9101047732065736e-13
-0.1444444444444445,-0.03333333333333344,4.2949900246063754e-14
-0.12222222222222223,-0.03333333333333344,9.423817965354483e-15
-0.10000000000000009,-0.03333333333333344,2.033240953886637e-15
-0.07777777777777772,-0.03333333333333344,4.425308186223172e-16
-0.05555555555555558,-0.03333333333333344,1.1102377956274898e-16
-0.03333333333333344,-0.03333333333333344,5.3986752229924375e-17
-0.011111111111111072,-0.03333333333333344,7.180823637186258e-17
0.011111111111111072,-0.03333333333333344,1.545709568490955e-16
0.033333333333333215,-0.03333333333333344,4.072271292971489e-16
0.05555555555555558,-0.03333333333333344,1.2306169660664873e-15
0.07777777777777772,-0.03333333333333344,4.1080166943009815e-15
0.09999999999999987,-0.03333333333333344,1.4662478840073976e-14
0.12222222222222223,-0.03333333333333344,5.453751801359591e-14
0.14444444444444438,-0.03333333333333344,2.0741957718556592e-13
0.16666666666666652,-0.03333333333333344,7.954612420565899e-13
0.18888888888888888,-0.03333333333333344,3.0443351891873357e-12
0.21111111111111103,-0.03333333333333344,1.1535744859524003e-11
0.2333333333333334,-0.03333333333333344,4.30170340051332e-11
0.25555555555555554,-0.03333333333333344,1.5711651445375503e-10
0.2777777777777777,-0.03333333333333344,5.599818620982828e-10
0.30000000000000004,-0.03333333333333344,1.941849676611854e-09
0.3222222222222222,-0.03333333333333344,6.536156367603728e-09
0.34444444444444433,-0.03333333333333344,2.131418782177609e-08
0.3666666666666667,-0.03333333333333344,6.723320868890453e-08
0.38888888888888884,-0.03333333333333344,2.0488883823298607e-07
0.411111111111111,-0.03333333333333344,6.025860327372755e-07
0.43333333333333335,-0.03333333333333344,1.708872599836794e-06
0.4555555555555555,-0.03333333333333344,4.6695532695474475e-06
0.47777777777777786,-0.03333333333333344,1.2287145393509772e-05
0.5,-0.03333333333333344,3.111804230443358e-05
0.5222222222222221,-0.03333333333333344,7.581724919109762e-05
0.5444444444444445,-0.03333333333333344,0.00017764566410041497
0.5666666666666667,-0.03333333333333344,0.00040015769311956765
0.5888888888888888,-0.03333333333333344,0.0008663150476097669
0.6111111111111112,-0.03333333333333344,0.001802116190907898
0.6333333333333333,-0.03333333333333344,0.003601301908833932
0.6555555555555554,-0.03333333333333344,0.006912339399532581
0.6777777777777778,-0.03333333333333344,0.012741132388270352
0.7,-0.03333333333333344,0.022549941592156196
0.7222222222222221,-0.03333333333333344,0.03831610231859322
0.7444444444444445,-0.03333333333333344,0.06249797858878486
0.7666666666666666,-0.03333333333333344,0.09784866661010992
0.788888888888889,-0.03333333333333344,0.14703079936756958
0.8111111111111111,-0.03333333333333344,0.21202662055906957
0.8333333333333333,-0.03333333333333344,0.29340591058147525
0.8555555555555556,-0.03333333333333344,0.38959604959574473
0.8777777777777778,-0.03333333333333344,0.4963648324185635
0.8999999999999999,-0.03333333333333344,0.6067422008114787
0.922222222222222,-0.03333333333333344,0.7115447916025908
0.9444444444444446,-0.03333333333333344,0.800525431504586
0.9666666666666668,-0.03333333333333344,0.8639817521746871
0.9888888888888889,-0.03333333333333344,0.8944864545095819
1.011111111111111,-0.03333333333333344,0.888315622891986
1.0333333333333332,-0.03333333333333344,0.8461959788160612
1.0555555555555554,-0.03333333333333344,0.7731640092134039
1.077777777777778,-0.03333333333333344,0.6775747260411741
1.1,-0.03333333333333344,0.5695297851017386

-1.1,-0.011111111111111072,0.25981033433100215
-1.077777777777778,-0.011111111111111072,0.3107941974009933
-1.0555555555555556,-0.011111111111111072,0.35655809592847326
-1.0333333333333334,-0.011111111111111072,0.3923172187272168
-1.0111111111111113,-0.011111111111111072,0.4140030095901306
-0.9888888888888889,-0.011111111111111072,0.41902389447477945
-0.9666666666666668,-0.011111111111111072,0.4067748761846885
-0.9444444444444445,-0.011111111111111072,0.3787574930029849
-0.9222222222222223,-0.011111111111111072,0.3382772626438549
-0.9000000000000001,-0.011111111111111072,0.2898027981262265
-0.8777777777777779,-0.011111111111111072,0.23815813640551553
-0.8555555555555556,-0.011111111111111072,0.18774895655248647
-0.8333333333333335,-0.011111111111111072,0.14198959232324762
-0.8111111111111111,-0.011111111111111072,0.10302000716530618
-0.788888888888889,-0.011111111111111072,0.07171231195314012
-0.7666666666666667,-0.011111111111111072,0.04789563835016528
-0.7444444444444445,-0.011111111111111072,0.030694005498451735
-0.7222222222222223,-0.011111111111111072,0.01887532054991284
-0.7000000000000001,-0.011111111111111072,0.011139070677592133
-0.6777777777777778,-0.011111111111111072,0.006308867202146895
-0.6555555555555557,-0.011111111111111072,0.003429566849606335
-0.6333333333333334,-0.011111111111111072,0.0017895939842483704
-0.6111111111111112,-0.011111111111111072,0.0008964866780104236
-0.5888888888888889,-0.011111111111111072,0.00043118095285900055
-0.5666666666666668,-0.011111111111111072,0.00019914088210264271
-0.5444444444444445,-0.011111111111111072,8.833088621110927e-05
-0.5222222222222223,-0.011111111111111072,3.7634909453891515e-05
-0.5000000000000001,-0.011111111111111072,1.540565700472224e-05
-0.47777777777777786,-0.011111111111111072,6.060067229172109e-06
-0.4555555555555556,-0.011111111111111072,2.2913601595805308e-06
-0.43333333333333335,-0.011111111111111072,8.330200549127315e-07
-0.4111111111111112,-0.011111111111111072,2.91280324331416e-07
-0.38888888888888895,-0.011111111111111072,9.800130263003272e-08
-0.3666666666666667,-0.011111111111111072,3.174081920396255e-08
-0.34444444444444455,-0.011111111111111072,9.901621857994267e-09
-0.3222222222222223,-0.011111111111111072,2.976988154349294e-09
-0.30000000000000004,-0.011111111111111072,8.633096729772199e-10
-0.2777777777777778,-0.011111111111111072,2.4170268897463606e-10
-0.25555555555555565,-0.011111111111111072,6.540622768144478e-11
-0.2333333333333334,-0.011111111111111072,1.713150148274621e-11
-0.21111111111111114,-0.011111111111111072,4.3509491003012885e-12
-0.188888888888889,-0.011111111111111072,1.0739187108504593e-12
-0.16666666666666674,-0.011111111111111072,2.583672854599653e-13
-0.1444444444444445,-0.011111111111111072,6.082388345572308e-14
-0.12222222222222223,-0.011111111111111072,1.4085387743274227e-14
-0.10000000000000009,-0.011111111111111072,3.2324928594213812e-15
-0.07777777777777772,-0.011111111111111072,7.438081516902756e-16
-0.05555555555555558,-0.011111111111111072,1.763264164479766e-16
-0.03333333333333344,-0.011111111111111072,4.8498759468308897e-17
-0.011111111111111072,-0.011111111111111072,2.6099005094287273e-17
0.011111111111111072,-0.011111111111111072,4.432766492274104e-17
0.033333333333333215,-0.011111111111111072,1.3080323524837787e-16
0.05555555555555558,-0.011111111111111072,4.611418922030889e-16
0.07777777777777772,-0.011111111111111072,1.7721469566985175e-15
0.09999999999999987,-0.011111111111111072,7.143532792133564e-15
0.12222222222222223,-0.011111111111111072,2.9483266053683307e-14
0.14444444444444438,-0.011111111111111072,1.2254885782504954e-13
0.16666666666666652,-0.011111111111111072,5.070552293397311e-13
0.18888888888888888,-0.011111111111111072,2.070913238233353e-12
0.21111111111111103,-0.011111111111111072,8.29738085515742e-12
0.2333333333333334,-0.011111111111111072,3.246247778466978e-11
0.25555555555555554,-0.011111111111111072,1.235828699660098e-10
0.2777777777777777,-0.011111111111111072,4.565607474891793e-10
0.30000000000000004,-0.011111111111111072,1.633392961006477e-09
0.3222222222222222,-0.011111111111111072,5.6495911584330944e-09
0.34444444444444433,-0.011111111111111072,1.8867164487077613e-08
0.3666666666666667,-0.011111111111111072,6.077157308975638e-08
0.38888888888888884,-0.011111111111111072,1.886365531443019e-07
0.411111111111111,-0.011111111111111072,5.638679231483053e-07
0.43333333333333335,-0.011111111111111072,1.622193819818503e-06
0.4555555555555555,-0.011111111111111072,4.489435208377313e-06
0.47777777777777786,-0.011111111111111072,1.1947248013304578e-05
0.5,-0.011111111111111072,3.056202829236658e-05
0.5222222222222221,-0.011111111111111072,7.512902836450893e-05
0.5444444444444445,-0.011111111111111072,0.0001774337086294725
0.5666666666666667,-0.011111111111111072,0.0004025073369077323
0.5888888888888888,-0.011111111111111072,0.0008768794608064143
0.6111111111111112,-0.011111111111111072,0.001834273283283133
0.6333333333333333,-0.011111111111111072,0.003683703731723571
0.6555555555555554,-0.011111111111111072,0.00710146264542635
0.6777777777777778,-0.011111111111111072,0.01314031251250897
0.7,-0.011111111111111072,0.023335446365621192
0.7222222222222221,-0.011111111111111072,0.03976870913266467
0.7444444444444445,-0.011111111111111072,0.0650351736336786
0.7666666666666666,-0.011111111111111072,0.10204847089196623
0.788888888888889,-0.011111111111111072,0.15363461872300696
0.8111111111111111,-0.011111111111111072,0.22190736486430795
0.8333333333333333,-0.011111111111111072,0.3074909751499503
0.8555555555555556,-0.011111111111111072,0.408743719447763
0.8777777777777778,-0.011111111111111072,0.5212063692368708
0.8999999999999999,-0.011111111111111072,0.6375168710379365
0.922222222222222,-0.011111111111111072,0.7479660116552043
0.9444444444444446,-0.011111111111111072,0.8417175706380611
0.9666666666666668,-0.011111111111111072,0.9085159148621048
0.9888888888888889,-0.011111111111111072,0.9405211948093697
1.011111111111111,-0.011111111111111072,0.9338212064547574
1.0333333333333332,-0.011111111111111072,0.8892174858095724
1.0555555555555554,-0.011111111111111072,0.8120675070386878
1.077777777777778,-0.011111111111111072,0.7112259315225875
1.1,-0.011111111111111072,0.5973740917757737

-1.1,0.011111111111111072,0.26078155734339975
-1.077777777777778,0.011111111111111072,0.31182189818604195
-1.0555555555555556,0.011111111111111072,0.35762836462572417
-1.0333333333333334,0.011111111111111072,0.3934277399206895
-1.0111111111111113,0.011111111111111072,0.41516301276559336
-0.9888888888888889,0.011111111111111072,0.42024927364016246
-0.9666666666666668,0.011111111111111072,0.40807972405585136
-0.9444444444444445,0.011111111111111072,0.38014483862209963
-0.9222222222222223,0.011111111111111072,0.3397323229257907
-0.9000000000000001,0.011111111111111072,0.29129127073711514
-0.8777777777777779,0.011111111111111072,0.23963028077645757
-0.8555555555555556,0.011111111111111072,0.18914818466260597
-0.8333333333333335,0.011111111111111072,0.14326284996776542
-0.8111111111111111,0.011111111111111072,0.10412688548669244
-0.788888888888889,0.011111111111111072,0.07263058817216186
-0.7666666666666667,0.011111111111111072,0.04862235653488567
-0.7444444444444445,0.011111111111111072,0.031242644813062603
-0.7222222222222223,0.011111111111111072,0.01927055110888856
-0.7000000000000001,0.011111111111111072,0.011410858987622532
-0.6777777777777778,0.011111111111111072,0.006487365163317098
-0.6555555555555557,0.011111111111111072,0.0035415825030245163
-0.6333333333333334,0.011111111111111072,0.0018567977831703995
-0.6111111111111112,0.011111111111111072,0.0009350528428069775
-0.5888888888888889,0.011111111111111072,0.00045236181967995225
-0.5666666666666668,0.011111111111111072,0.00021027951496667402
-0.5444444444444445,0.011111111111111072,9.394262325977902e-05
-0.5222222222222223,0.011111111111111072,4.034490383817009e-05
-0.5000000000000001,0.011111111111111072,1.666075618901478e-05
-0.47777777777777786,0.011111111111111072,6.6178522602624055e-06
-0.4555555555555556,0.011111111111111072,2.5293655428941496e-06
-0.43333333333333335,0.011111111111111072,9.305876628800727e-07
-0.4111111111111112,0.011111111111111072,3.297317624112115e-07
-0.38888888888888895,0.011111111111111072,1.1258019450745925e-07
-0.3666666666666667,0.011111111111111072,3.7063058373693636e-08
-0.34444444444444455,0.011111111111111072,1.177411996271147e-08
-0.3222222222222223,0.011111111111111072,3.6125590270097597e-09
-0.30000000000000004,0.011111111111111072,1.0716900300262917e-09
-0.2777777777777778,0.011111111111111072,3.077921867374138e-10
-0.25555555555555565,0.011111111111111072,8.571813701949515e-11
-0.2333333333333334,0.011111111111111072,2.31937946528747e-11
-0.21111111111111114,0.011111111111111072,6.1126540040798415e-12
-0.188888888888889,0.011111111111111072,1.5740306065036795e-12
-0.16666666666666674,0.011111111111111072,3.976328448822991e-13
-0.1444444444444445,0.011111111111111072,9.906790154343407e-14
-0.12222222222222223,0.011111111111111072,2.4512590474752897e-14
-0.10000000000000009,0.011111111111111072,6.07935311573321e-15
-0.07777777777777772,0.011111111111111072,1.5299104648785588e-15
-0.05555555555555558,0.011111111111111072,3.972915760127608e-16
-0.03333333333333344,0.011111111111111072,1.0957751550090009e-16
-0.011111111111111072,0.011111111111111072,3.569534299238546e-17
0.011111111111111072,0.011111111111111072,2.3416005548587606e-17
0.033333333333333215,0.011111111111111072,5.406049636681215e-17
0.05555555555555558,0.011111111111111072,2.1293633816618972e-16
0.07777777777777772,0.011111111111111072,9.349803711687582e-16
0.09999999999999987,0.011111111111111072,4.219792209013944e-15
0.12222222222222223,0.011111111111111072,1.9109591848065372e-14
0.14444444444444438,0.011111111111111072,8.572145360719939e-14
0.16666666666666652,0.011111111111111072,3.7771827055393414e-13
0.18888888888888888,0.011111111111111072,1.6254622614481341e-12
0.21111111111111103,0.011111111111111072,6.803467355699045e-12
0.2333333333333334,0.011111111111111072,2.7613898940681015e-11
0.25555555555555554,0.011111111111111072,1.0844338148164045e-10
0.2777777777777777,0.011111111111111072,4.1136330028349995e-10
0.30000000000000004,0.011111111111111072,1.5053357915562613e-09
0.3222222222222222,0.011111111111111072,5.308698871605391e-09
0.34444444444444433,0.011111111111111072,1.8027797932515154e-08
0.3666666666666667,0.011111111111111072,5.891408391217285e-08
0.38888888888888884,0.011111111111111072,1.851791418500156e-07
0.411111111111111,0.011111111111111072,5.59598932805519e-07
0.43333333333333335,0.011111111111111072,1.6252525133067684e-06
0.4555555555555555,0.011111111111111072,4.535200742097365e-06
0.47777777777777786,0.011111111111111072,1.2156165975968385e-05
0.5,0.011111111111111072,3.1291775330772e-05
0.5222222222222221,0.011111111111111072,7.734274360024254e-05
0.5444444444444445,0.011111111111111072,0.00018352614393645115
0.5666666666666667,0.011111111111111072,0.00041803006713549
0.5888888888888888,0.011111111111111072,0.0009138986571409466
0.6111111111111112,0.011111111111111072,0.001917456485378875
0.6333333333333333,0.011111111111111072,0.0038605686804509243
0.6555555555555554,0.011111111111111072,0.007458322794414219
0.6777777777777778,0.011111111111111072,0.013824991715894656
0.7,0.011111111111111072,0.02458642484701088
0.7222222222222221,0.011111111111111072,0.04194773489619503
0.7444444444444445,0.011111111111111072,0.06865664495268352
0.7666666666666666,0.011111111111111072,0.10779485019028978
0.788888888888889,0.011111111111111072,0.16234433695219408
0.8111111111111111,0.011111111111111072,0.2345221860881771
0.8333333333333333,0.011111111111111072,0.3249554297712897
0.8555555555555556,0.011111111111111072,0.4318604496275765
0.8777777777777778,0.011111111111111072,0.5504662153291882
0.8999999999999999,0.011111111111111072,0.6729369141385075
0.922222222222222,0.011111111111111072,0.7889767902768643
0.9444444444444446,0.011111111111111072,0.8871373210715171
0.9666666666666668,0.011111111111111072,0.9566333133024522
0.9888888888888889,0.011111111111111072,0.9892820137387414
1.011111111111111,0.011111111111111072,0.981086303109551
1.0333333333333332,0.011111111111111072,0.9330391285308967
1.0555555555555554,0.011111111111111072,0.8509255989429543
1.077777777777778,0.011111111111111072,0.744177254291715
1.1,0.011111111111111072,0.624092048569611

-1.1,0.033333333333333215,0.26139952823134194
-1.077777777777778,0.033333333333333215,0.3126826310355721
-1.0555555555555556,0.033333333333333215,0.35881155306697415
-1.0333333333333334,0.033333333333333215,0.39501074238523337
-1.0111111111111113,0.033333333333333215,0.4172041166212054
-0.9888888888888889,0.033333333333333215,0.42277001180977725
-0.9666666666666668,0.033333333333333215,0.4110511700444372
-0.9444444444444445,0.033333333333333215,0.3834825369470815
-0.9222222222222223,0.033333333333333215,0.3433024995287069
-0.9000000000000001,0.033333333333333215,0.29492779560354593
-0.8777777777777779,0.033333333333333215,0.24315865672801865
-0.8555555555555556,0.033333333333333215,0.19241080690035145
-0.8333333333333335,0.033333333333333215,0.14613964217276448
-0.8111111111111111,0.033333333333333215,0.10654711703640105
-0.788888888888889,0.033333333333333215,0.07457445944308336
-0.7666666666666667,0.033333333333333215,0.050113735585047364
-0.7444444444444445,0.033333333333333215,0.03233623902877264
-0.7222222222222223,0.033333333333333215,0.020037381239260382
-0.7000000000000001,0.033333333333333215,0.011925298592354075
-0.6777777777777778,0.033333333333333215,0.006817712735454641
-0.6555555555555557,0.033333333333333215,0.0037447303362127195
-0.6333333333333334,0.033333333333333215,0.001976487316195188
-0.6111111111111112,0.033333333333333215,0.0010026455015922128
-0.5888888888888889,0.033333333333333215,0.0004889667035209306
-0.5666666666666668,0.033333333333333215,0.00022929792745343696
-0.5444444444444445,0.033333333333333215,0.00010342703380359478
-0.5222222222222223,0.033333333333333215,4.488704854242459e-05
-0.5000000000000001,0.033333333333333215,1.8750782585983818e-05
-0.47777777777777786,0.033333333333333215,7.542389224790938e-06
-0.4555555555555556,0.033333333333333215,2.9227710973502497e-06
-0.43333333333333335,0.033333333333333215,1.0917221056651372e-06
-0.4111111111111112,0.033333333333333215,3.9330709667802904e-07
-0.38888888888888895,0.033333333333333215,1.3676279385942648e-07
-0.3666666666666667,0.033333333333333215,4.593961238449301e-08
-0.34444444444444455,0.033333333333333215,1.4921798567427793e-08
-0.3222222222222223,0.033333333333333215,4.692250108136249e-09
-0.30000000000000004,0.033333333333333215,1.430473886632364e-09
-0.2777777777777778,0.033333333333333215,4.2350507328898445e-10
-0.25555555555555565,0.033333333333333215,1.220178351425528e-10
-0.2333333333333334,0.033333333333333215,3.4299999484465396e-11
-0.21111111111111114,0.033333333333333215,9.437794252127408e-12
-0.188888888888889,0.033333333333333215,2.5522203310589162e-12
-0.16666666666666674,0.033333333333333215,6.818391955835375e-13
-0.1444444444444445,0.033333333333333215,1.8114580280043697e-13
-0.12222222222222223,0.033333333333333215,4.826288797622792e-14
-0.10000000000000009,0.033333333333333215,1.3033462929429064e-14
-0.07777777777777772,0.033333333333333215,3.614932974254204e-15
-0.05555555555555558,0.033333333333333215,1.0462407631938843e-15
-0.03333333333333344,0.033333333333333215,3.219915384154785e-16
-0.011111111111111072,0.033333333333333215,1.0845354430416326e-16
0.011111111111111072,0.033333333333333215,4.509532038288952e-17
0.033333333333333215,0.033333333333333215,4.273996422338964e-17
0.05555555555555558,0.033333333333333215,1.3654084403879218e-16
0.07777777777777772,0.033333333333333215,6.424415136326025e-16
0.09999999999999987,0.033333333333333215,3.150963468146461e-15
0.12222222222222223,0.033333333333333215,1.5276263181857994e-14
0.14444444444444438,0.033333333333333215,7.23431447578064e-14
0.16666666666666652,0.033333333333333215,3.328789450996676e-13
0.18888888888888888,0.033333333333333215,1.483435970044824e-12
0.21111111111111103,0.033333333333333215,6.388175369591909e-12
0.2333333333333334,0.033333333333333215,2.654099738198349e-11
0.25555555555555554,0.033333333333333215,1.062621726014177e-10
0.2777777777777777,0.033333333333333215,4.0961417639975103e-10
0.30000000000000004,0.033333333333333215,1.5191773967090343e-09
0.3222222222222222,0.033333333333333215,5.418084978506405e-09
0.34444444444444433,0.033333333333333215,1.8573810136771023e-08
0.3666666666666667,0.033333333333333215,6.118202490324418e-08
0.38888888888888884,0.033333333333333215,1.9359380931442668e-07
0.411111111111111,0.033333333333333215,5.8830452518842e-07
0.43333333333333335,0.033333333333333215,1.7166075791666506e-06
0.4555555555555555,0.033333333333333215,4.808684203543727e-06
0.47777777777777786,0.033333333333333215,1.2930247638723563e-05
0.5,0.033333333333333215,3.3370323751186295e-05
0.5222222222222221,0.033333333333333215,8.26497883108612e-05
0.5444444444444445,0.033333333333333215,0.00019643164949333125
0.5666666666666667,0.033333333333333215,0.0004479557643132881
0.5888888888888888,0.033333333333333215,0.0009801271606511496
0.6111111111111112,0.033333333333333215,0.0020574368718001643
0.6333333333333333,0.033333333333333215,0.004143273046863699
0.6555555555555554,0.033333333333333215,0.00800409472694738
0.6777777777777778,0.033333333333333215,0.014832467082196439
0.7,0.033333333333333215,0.02636512611703122
0.7222222222222221,0.033333333333333215,0.044951690635640314
0.7444444444444445,0.033333333333333215,0.07351023314225098
0.7666666666666666,0.033333333333333215,0.115298141722892
0.788888888888889,0.033333333333333215,0.17344341558925622
0.8111111111111111,0.033333333333333215,0.2502324250571304
0.8333333333333333,0.033333333333333215,0.34623402665150194
0.8555555555555556,0.033333333333333215,0.45943833074131535
0.8777777777777778,0.033333333333333215,0.5846657415535923
0.8999999999999999,0.033333333333333215,0.7135152654144289
0.922222222222222,0.033333333333333215,0.8350393033879001
0.9444444444444446,0.033333333333333215,0.9371560875165329
0.9666666666666668,0.033333333333333215,1.008584090637438
0.9888888888888889,0.033333333333333215,1.0408824629067166
1.011111111111111,0.033333333333333215,1.0300902465002588
1.0333333333333332,0.033333333333333215,0.977524889830302
1.0555555555555554,0.033333333333333215,0.889517751713845
1.077777777777778,0.033333333333333215,0.776159959319391
1.1,0.033333333333333215,0.6494018358988023

-1.1,0.05555555555555558,0.26153694718154546
-1.077777777777778,0.05555555555555558,0.31321582132449194
-1.0555555555555556,0.05555555555555558,0.35991380213821117
-1.0333333333333334,0.05555555555555558,0.3968426285468759
-1.0111111111111113,0.05555555555555558,0.4198803775356791
-0.9888888888888889,0.05555555555555558,0.42632861653066734
-0.9666666666666668,0.05555555555555558,0.41543316924065415
-0.9444444444444445,0.05555555555555558,0.3885294068030069
-0.9222222222222223,0.05555555555555558,0.348773338080945
-0.9000000000000001,0.05555555555555558,0.3005332501956496
-0.8777777777777779,0.05555555555555558,0.24860378093014812
-0.8555555555555556,0.05555555555555558,0.19743682117744402
-0.8333333333333335,0.05555555555555558,0.15055548940320965
-0.8111111111111111,0.05555555555555558,0.11024522858325256
-0.788888888888889,0.05555555555555558,0.0775298410566144
-0.7666666666666667,0.05555555555555558,0.05236967569031728
-0.7444444444444445,0.05555555555555558,0.03398241699545201
-0.7222222222222223,0.05555555555555558,0.02118652167153963
-0.7000000000000001,0.05555555555555558,0.012693184621949377
-0.6777777777777778,0.05555555555555558,0.007309191782482996
-0.6555555555555557,0.05555555555555558,0.004046196748671273
-0.6333333333333334,0.05555555555555558,0.002153795656921747
-0.6111111111111112,0.05555555555555558,0.0011026917272030446
-0.5888888888888889,0.05555555555555558,0.0005431514835062946
-0.5666666666666668,0.05555555555555558,0.00025748082278512886
-0.5444444444444445,0.05555555555555558,0.0001175121092929274
-0.5222222222222223,0.05555555555555558,5.16547755302655e-05
-0.5000000000000001,0.05555555555555558,2.1879001846901516e-05
-0.47777777777777786,0.05555555555555558,8.9342758543742e-06
-0.4555555555555556,0.05555555555555558,3.5193549225189045e-06
-0.43333333333333335,0.05555555555555558,1.338236754466244e-06
-0.4111111111111112,0.05555555555555558,4.915956699604969e-07
-0.38888888888888895,0.05555555555555558,1.7461497982551522e-07
-0.3666666666666667,0.05555555555555558,6.003611361670495e-08
-0.34444444444444455,0.05555555555555558,2.0005164407840887e-08
-0.3222222222222223,0.05555555555555558,6.470124379827703e-09
-0.30000000000000004,0.05555555555555558,2.0346709568575852e-09
-0.2777777777777778,0.05555555555555558,6.234740214634633e-10
-0.25555555555555565,0.05555555555555558,1.866474405731102e-10
-0.2333333333333334,0.05555555555555558,5.4765079785407744e-11
-0.21111111111111114,0.05555555555555558,1.58122871185427e-11
-0.188888888888889,0.05555555555555558,4.5148811688380555e-12
-0.16666666666666674,0.05555555555555558,1.282721720865741e-12
-0.1444444444444445,0.05555555555555558,3.6539269476610597e-13
-0.12222222222222223,0.05555555555555558,1.0533441183888013e-13
-0.10000000000000009,0.05555555555555558,3.1074350291642754e-14
-0.07777777777777772,0.05555555555555558,9.503102923600947e-15
-0.05555555555555558,0.05555555555555558,3.0562795141513787e-15
-0.03333333333333344,0.05555555555555558,1.049624628783287e-15
-0.011111111111111072,0.05555555555555558,3.9164081792251384e-16
0.011111111111111072,0.05555555555555558,1.6456363451854127e-16
0.033333333333333215,0.05555555555555558,9.512637839452631e-17
0.05555555555555558,0.05555555555555558,1.5021617095389884e-16
0.07777777777777772,0.05555555555555558,6.075480327434518e-16
0.09999999999999987,0.05555555555555558,3.028078605244359e-15
0.12222222222222223,0.05555555555555558,1.513774940055362e-14
0.14444444444444438,0.05555555555555558,7.358783407738293e-14
0.16666666666666652,0.05555555555555558,3.4568218525256315e-13
0.18888888888888888,0.05555555555555558,1.5656324289078905e-12
0.21111111111111103,0.05555555555555558,6.828162524620996e-12
0.2333333333333334,0.05555555555555558,2.8652324928653763e-11
0.25555555555555554,0.05555555555555558,1.1561074815185474e-10
0.2777777777777777,0.05555555555555558,4.483555547711875e-10
0.30000000000000004,0.05555555555555558,1.6706287551295805e-09
0.3222222222222222,0.05555555555555558,5.9792751819344955e-09
0.34444444444444433,0.05555555555555558,2.0550833042687396e-08
0.3666666666666667,0.05555555555555558,6.781739816755413e-08
0.38888888888888884,0.05555555555555558,2.1484020326206734e-07
0.411111111111111,0.05555555555555558,6.532737503920262e-07
0.43333333333333335,0.05555555555555558,1.9064744046981186e-06
0.4555555555555555,0.05555555555555558,5.339253687585061e-06
0.47777777777777786,0.05555555555555558,1.4348522371862785e-05
0.5,0.05555555555555558,3.699803617740653e-05
0.5222222222222221,0.05555555555555558,9.153067932575903e-05
0.5444444444444445,0.05555555555555558,0.0002172431462844665
0.5666666666666667,0.05555555555555558,0.0004946459553564493
0.5888888888888888,0.05555555555555558,0.0010804178396892
0.6111111111111112,0.05555555555555558,0.002263705200459669
0.6333333333333333,0.05555555555555558,0.004549487711104343
0.6555555555555554,0.05555555555555558,0.008770105337996069
0.6777777777777778,0.05555555555555558,0.016215610823322704
0.7,0.05555555555555558,0.0287564766563506
0.7222222222222221,0.05555555555555558,0.04891032976451422
0.7444444444444445,0.05555555555555558,0.07978434368105211
0.7666666666666666,0.05555555555555558,0.12481804001402577
0.788888888888889,0.05555555555555558,0.1872711136810621
0.8111111111111111,0.05555555555555558,0.2694571995738274
0.8333333333333333,0.05555555555555558,0.3718148716496169
0.8555555555555556,0.05555555555555558,0.4920107839071882
0.8777777777777778,0.05555555555555558,0.6243481168256597
0.8999999999999999,0.05555555555555558,0.7597612985882398
0.922222222222222,0.05555555555555558,0.8865841509863304
0.9444444444444446,0.05555555555555558,0.9920871357344809
0.9666666666666668,0.05555555555555558,1.0645392792936945
0.9888888888888889,0.05555555555555558,1.0953447894492683
1.011111111111111,0.05555555555555558,1.0807191196011825
1.0333333333333332,0.05555555555555558,1.0224532605957
1.0555555555555554,0.05555555555555558,0.9275531056158275
1.077777777777778,0.05555555555555558,0.8068542019047305
1.1,0.05555555555555558,0.672990269234464

-1.1,0.07777777777777772,0.26103815858693225
-1.077777777777778,0.07777777777777772,0.3132229888173241
-1.0555555555555556,0.07777777777777772,0.36069428937859394
-1.0333333333333334,0.07777777777777772,0.3986456501172599
-1.0111111111111113,0.07777777777777772,0.422887690364624
-0.9888888888888889,0.07777777777777772,0.4306095240996847
-0.9666666666666668,0.07777777777777772,0.4209160899393978
-0.9444444444444445,0.07777777777777772,0.3949991129006059
-0.9222222222222223,0.07777777777777772,0.35589650122565664
-0.9000000000000001,0.07777777777777772,0.30790720481021905
-0.8777777777777779,0.07777777777777772,0.25581711868221085
-0.8555555555555556,0.07777777777777772,0.20412772285700492
-0.8333333333333335,0.07777777777777772,0.15645533813972998
-0.8111111111111111,0.07777777777777772,0.11520013507454824
-0.788888888888889,0.07777777777777772,0.08149920393205096
-0.7666666666666667,0.07777777777777772,0.05540654391267233
-0.7444444444444445,0.07777777777777772,0.03620364291272223
-0.7222222222222223,0.07777777777777772,0.02274105693559327
-0.7000000000000001,0.07777777777777772,0.013734984062160435
-0.6777777777777778,0.07777777777777772,0.007978222724890599
-0.6555555555555557,0.07777777777777772,0.00445816888207179
-0.6333333333333334,0.07777777777777772,0.0023971931654020837
-0.6111111111111112,0.07777777777777772,0.001240746324002833
-0.5888888888888889,0.07777777777777772,0.0006183709729012316
-0.5666666666666668,0.07777777777777772,0.00029687362157048916
-0.5444444444444445,0.07777777777777772,0.00013735393082120164
-0.5222222222222223,0.07777777777777772,6.127334058166677e-05
-0.5000000000000001,0.07777777777777772,2.636965161965274e-05
-0.47777777777777786,0.07777777777777772,1.0955019034271447e-05
-0.4555555555555556,0.07777777777777772,4.396523794954634e-06
-0.43333333333333335,0.07777777777777772,1.7058875997076713e-06
-0.4111111111111112,0.07777777777777772,6.405426759526444e-07
-0.38888888888888895,0.07777777777777772,2.3301346123766493e-07
-0.3666666666666667,0.07777777777777772,8.222605419712973e-08
-0.34444444444444455,0.07777777777777772,2.8189945845416248e-08
-0.3222222222222223,0.07777777777777772,9.406348193872443e-09
-0.30000000000000004,0.07777777777777772,3.061476253583267e-09
-0.2777777777777778,0.07777777777777772,9.744473083924914e-10
-0.25555555555555565,0.07777777777777772,3.042836863569731e-10
-0.2333333333333334,0.07777777777777772,9.357594365072304e-11
-0.21111111111111114,0.07777777777777772,2.8474094194654773e-11
-0.188888888888889,0.07777777777777772,8.62192714848504e-12
-0.16666666666666674,0.07777777777777772,2.6157706036031578e-12
-0.1444444444444445,0.07777777777777772,8.016178477418701e-13
-0.12222222222222223,0.07777777777777772,2.505069921069673e-13
-0.10000000000000009,0.07777777777777772,8.068827926771496e-14
-0.07777777777777772,0.07777777777777772,2.710255383237562e-14
-0.05555555555555558,0.07777777777777772,9.609828222007147e-15
-0.03333333333333344,0.07777777777777772,3.64177044140112e-15
-0.011111111111111072,0.07777777777777772,1.4949141533933752e-15
0.011111111111111072,0.07777777777777772,6.786409621377154e-16
0.033333333333333215,0.07777777777777772,3.6644880937384204e-16
0.05555555555555558,0.07777777777777772,3.324825552767948e-16
0.07777777777777772,0.07777777777777772,8.36390218320559e-16
0.09999999999999987,0.07777777777777772,3.7181669636218434e-15
0.12222222222222223,0.07777777777777772,1.823115553547068e-14
0.14444444444444438,0.07777777777777772,8.835724888155266e-14
0.16666666666666652,0.07777777777777772,4.1485669913959244e-13
0.18888888888888888,0.07777777777777772,1.8779472923319333e-12
0.21111111111111103,0.07777777777777772,8.1817584091939e-12
0.2333333333333334,0.07777777777777772,3.427775925031147e-11
0.25555555555555554,0.07777777777777772,1.380222275276602e-10
0.2777777777777777,0.07777777777777772,5.339433359054444e-10
0.30000000000000004,0.07777777777777772,1.983947912885403e-09
0.3222222222222222,0.07777777777777772,7.0788058014539645e-09
0.34444444444444433,0.07777777777777772,2.4249802775188614e-08
0.3666666666666667,0.07777777777777772,7.974655834136663e-08
0.38888888888888884,0.07777777777777772,2.517202813607077e-07
0.411111111111111,0.07777777777777772,7.625734816592104e-07
0.43333333333333335,0.07777777777777772,2.2169875121826408e-06
0.4555555555555555,0.07777777777777772,6.184842199260144e-06
0.47777777777777786,0.07777777777777772,1.6555704170157077e-05
0.5,0.07777777777777772,4.2520029301396595e-05
0.5222222222222221,0.07777777777777772,0.00010477130816410906
0.5444444444444445,0.07777777777777772,0.0002476695193266584
0.5666666666666667,0.07777777777777772,0.0005616486074784901
0.5888888888888888,0.07777777777777772,0.0012218027181873778
0.6111111111111112,0.07777777777777772,0.0025495625734668448
0.6333333333333333,0.07777777777777772,0.005103213510346501
0.6555555555555554,0.07777777777777772,0.009797646801717451
0.6777777777777778,0.07777777777777772,0.018042112022983982
0.7,0.07777777777777772,0.03186611096103556
0.7222222222222221,0.07777777777777772,0.053980418140880275
0.7444444444444445,0.07777777777777772,0.08769989761029666
0.7666666666666666,0.07777777777777772,0.13664962919383455
0.788888888888889,0.07777777777777772,0.2042000558782793
0.8111111111111111,0.07777777777777772,0.2926397755621881
0.8333333333333333,0.07777777777777772,0.40219210977923453
0.8555555555555556,0.07777777777777772,0.5300898643358308
0.8777777777777778,0.07777777777777772,0.6699998769804317
0.8999999999999999,0.07777777777777772,0.8120880510302377
0.922222222222222,0.07777777777777772,0.943906477759741
0.9444444444444446,0.07777777777777772,1.0520754204183258
0.9666666666666668,0.07777777777777772,1.12448008789638
0.9888888888888889,0.07777777777777772,1.1524945140799527
1.011111111111111,0.07777777777777772,1.1326706557342376
1.0333333333333332,0.07777777777777772,1.0674360068400723
1.0555555555555554,0.07777777777777772,0.9646048167632143
1.077777777777778,0.07777777777777772,0.8358388628472304
1.1,0.07777777777777772,0.6944766161564581

-1.1,0.09999999999999987,0.25973798881193727
-1.077777777777778,0.09999999999999987,0.31249021827803286
-1.0555555555555556,0.09999999999999987,0.3608907314478549
-1.0333333333333334,0.09999999999999987,0.40011542128985345
-1.0111111111111113,0.09999999999999987,0.42589197651642063
-0.9888888888888889,0.09999999999999987,0.43526649625675434
-0.9666666666666668,0.09999999999999987,0.4271619468139556
-0.9444444444444445,0.09999999999999987,0.4025821679958107
-0.9222222222222223,0.09999999999999987,0.36440792088788576
-0.9000000000000001,0.09999999999999987,0.31684209898848814
-0.8777777777777779,0.09999999999999987,0.2646515929989448
-0.8555555555555556,0.09999999999999987,0.2123939545599363
-0.8333333333333335,0.09999999999999987,0.16379869191086316
-0.8111111111111111,0.09999999999999987,0.12140867160050708
-0.788888888888889,0.09999999999999987,0.08650409995325299
-0.7666666666666667,0.09999999999999987,0.059259110833732656
-0.7444444444444445,0.09999999999999987,0.03903881279623947
-0.7222222222222223,0.09999999999999987,0.02473781914153395
-0.7000000000000001,0.09999999999999987,0.015082023475722343
-0.6777777777777778,0.09999999999999987,0.008849366853819955
-0.6555555555555557,0.09999999999999987,0.004998646914398071
-0.6333333333333334,0.09999999999999987,0.002719115043897926
-0.6111111111111112,0.09999999999999987,0.0014249529400263193
-0.5888888888888889,0.09999999999999987,0.0007197012100260253
-0.5666666666666668,0.09999999999999987,0.0003504970220764367
-0.5444444444444445,0.09999999999999987,0.00016467296825588518
-0.5222222222222223,0.09999999999999987,7.468260547418434e-05
-0.5000000000000001,0.09999999999999987,3.271610909180646e-05
-0.47777777777777786,0.09999999999999987,1.3853938740652411e-05
-0.4555555555555556,0.09999999999999987,5.675767065730924e-06
-0.43333333333333335,0.09999999999999987,2.2518571413561742e-06
-0.4111111111111112,0.09999999999999987,8.661913163778847e-07
-0.38888888888888895,0.09999999999999987,3.2345659702974674e-07
-0.3666666666666667,0.09999999999999987,1.1744062743304946e-07
-0.34444444444444455,0.09999999999999987,4.1534815734728626e-08
-0.3222222222222223,0.09999999999999987,1.433958374927274e-08
-0.30000000000000004,0.09999999999999987,4.845177100372066e-09
-0.2777777777777778,0.09999999999999987,1.6071933467360873e-09
-0.25555555555555565,0.09999999999999987,5.253031549679802e-10
-0.2333333333333334,0.09999999999999987,1.6991911226887345e-10
-0.21111111111111114,0.09999999999999987,5.467997246155853e-11
-0.188888888888889,0.09999999999999987,1.7612887994598373e-11
-0.16666666666666674,0.09999999999999987,5.719243546339245e-12
-0.1444444444444445,0.09999999999999987,1.8874305575399893e-12
-0.12222222222222223,0.09999999999999987,6.387583552518722e-13
-0.10000000000000009,0.09999999999999987,2.2384197851742994e-13
-0.07777777777777772,0.09999999999999987,8.204386239318905e-14
-0.05555555555555558,0.09999999999999987,3.1770647870674594e-14
-0.03333333333333344,0.09999999999999987,1.3130880148587383e-14
-0.011111111111111072,0.09999999999999987,5.858724917197305e-15
0.011111111111111072,0.09999999999999987,2.870106923319657e-15
0.033333333333333215,0.09999999999999987,1.6073229981536646e-15
0.05555555555555558,0.09999999999999987,1.1967162761877343e-15
0.07777777777777772,0.09999999999999987,1.7837228911577417e-15
0.09999999999999987,0.09999999999999987,5.8512587603846294e-15
0.12222222222222223,0.09999999999999987,2.607030072930361e-14
0.14444444444444438,0.09999999999999987,1.218604555165229e-13
0.16666666666666652,0.09999999999999987,5.608208754573081e-13
0.18888888888888888,0.09999999999999987,2.5022452696008244e-12
0.21111111111111103,0.09999999999999987,1.0771893403136607e-11
0.2333333333333334,0.09999999999999987,4.4652837723575425e-11
0.25555555555555554,0.09999999999999987,1.7805489256959704e-10
0.2777777777777777,0.09999999999999987,6.825497818207842e-10
0.30000000000000004,0.09999999999999987,2.5142346797215533e-09
0.3222222222222222,0.09999999999999987,8.896802581597764e-09
0.34444444444444433,0.09999999999999987,3.023540328369414e-08
0.3666666666666667,0.09999999999999987,9.86664107708016e-08
0.38888888888888884,0.09999999999999987,3.091203628179767e-07
0.411111111111111,0.09999999999999987,9.296822442194657e-07
0.43333333333333335,0.09999999999999987,2.6837517148448595e-06
0.4555555555555555,0.09999999999999987,7.435492581748256e-06
0.47777777777777786,0.09999999999999987,1.976972771320355e-05
0.5,0.09999999999999987,5.0440955903159096e-05
0.5222222222222221,0.09999999999999987,0.00012348927535980433
0.5444444444444445,0.09999999999999987,0.0002900768402272574
0.5666666666666667,0.09999999999999987,0.0006537501551660924
0.5888888888888888,0.09999999999999987,0.001413528860130488
0.6111111111111112,0.09999999999999987,0.002932059118325101
0.6333333333333333,0.09999999999999987,0.00583443211227125
0.6555555555555554,0.09999999999999987,0.011136952426798978
0.6777777777777778,0.09999999999999987,0.020392073232992743
0.7,0.09999999999999987,0.035815424519380454
0.7222222222222221,0.09999999999999987,0.06033648280980976
0.7444444444444445,0.09999999999999987,0.09749434088438017
0.7666666666666666,0.09999999999999987,0.1510975885176262
0.788888888888889,0.09999999999999987,0.22459717149939942
0.8111111111111111,0.09999999999999987,0.3201918266446303
0.8333333333333333,0.09999999999999987,0.4377907766156178
0.8555555555555556,0.09999999999999987,0.5740703756934609
0.8777777777777778,0.09999999999999987,0.7219349971530944
0.8999999999999999,0.09999999999999987,0.870679311024156
0.922222222222222,0.09999999999999987,1.0070213931160112
0.9444444444444446,0.09999999999999987,1.1169483315326172
0.9666666666666668,0.09999999999999987,1.1880516674592274
0.9888888888888889,0.09999999999999987,1.2118244624818775
1.011111111111111,0.09999999999999987,1.1853342876054036
1.0333333333333332,0.09999999999999987,1.1118177988879798
1.0555555555555554,0.09999999999999987,1.000030424237712
1.077777777777778,0.09999999999999987,0.8625316641788333
1.1,0.09999999999999987,0.7133699195926014

-1.1,0.12222222222222223,0.257478589604275
-1.077777777777778,0.12222222222222223,0.3108079683844496
-1.0555555555555556,0.12222222222222223,0.3602414392990598
-1.0333333333333334,0.12222222222222223,0.40094412142391717
-1.0111111111111113,0.12222222222222223,0.4285521892574181
-0.9888888888888889,0.12222222222222223,0.439944042896824
-0.9666666666666668,0.12222222222222223,0.43382304765719254
-0.9444444444444445,0.12222222222222223,0.4109610015903153
-0.9222222222222223,0.12222222222222223,0.37403899242674493
-0.9000000000000001,0.12222222222222223,0.32713077142566865
-0.8777777777777779,0.12222222222222223,0.27496606191138434
-0.8555555555555556,0.12222222222222223,0.22215716842382627
-0.8333333333333335,0.12222222222222223,0.17256052963419813
-0.8111111111111111,0.12222222222222223,0.1288859133101645
-0.788888888888889,0.12222222222222223,0.09258540927873235
-0.7666666666666667,0.12222222222222223,0.06398100970563127
-0.7444444444444445,0.12222222222222223,0.04254400481499082
-0.7222222222222223,0.12222222222222223,0.02722837180066597
-0.7000000000000001,0.12222222222222223,0.016777584527316796
-0.6777777777777778,0.12222222222222223,0.009956406233371169
-0.6555555555555557,0.12222222222222223,0.0056924108769209995
-0.6333333333333334,0.12222222222222223,0.0031367604669084326
-0.6111111111111112,0.12222222222222223,0.0016666606610173916
-0.5888888888888889,0.12222222222222223,0.0008542870646005672
-0.5666666666666668,0.12222222222222223,0.0004226545025049304
-0.5444444444444445,0.12222222222222223,0.00020195491410178755
-0.5222222222222223,0.12222222222222223,9.326220048204874e-05
-0.5000000000000001,0.12222222222222223,4.165555750933706e-05
-0.47777777777777786,0.12222222222222223,1.8010923772367877e-05
-0.4555555555555556,0.12222222222222223,7.546216785508683e-06
-0.43333333333333335,0.12222222222222223,3.067277534042868e-06
-0.4111111111111112,0.12222222222222223,1.2111187702000146e-06
-0.38888888888888895,0.12222222222222223,4.652698871692651e-07
-0.3666666666666667,0.12222222222222223,1.7421968196675638e-07
-0.34444444444444455,0.12222222222222223,6.37222320476459e-08
-0.3222222222222223,0.12222222222222223,2.282329572674935e-08
-0.30000000000000004,0.12222222222222223,8.028719809407137e-09
-0.2777777777777778,0.12222222222222223,2.7836148431563207e-09
-0.25555555555555565,0.12222222222222223,9.55084309494423e-10
-0.2333333333333334,0.12222222222222223,3.2584426093893446e-10
-0.21111111111111114,0.12222222222222223,1.1114650575222368e-10
-0.188888888888889,0.12222222222222223,3.8142435532606604e-11
-0.16666666666666674,0.12222222222222223,1.3261092751073133e-11
-0.1444444444444445,0.12222222222222223,4.706839294422089e-12
-0.12222222222222223,0.12222222222222223,1.719498676062172e-12
-0.10000000000000009,0.12222222222222223,6.520171796697748e-13
-0.07777777777777772,0.12222222222222223,2.58801211994552e-13
-0.05555555555555558,0.12222222222222223,1.0842816039890645e-13
-0.03333333333333344,0.12222222222222223,4.836516047560247e-14
-0.011111111111111072,0.12222222222222223,2.3208837969407766e-14
0.011111111111111072,0.12222222222222223,1.2170582641679555e-14
0.033333333333333215,0.12222222222222223,7.188005633679843e-15
0.05555555555555558,0.12222222222222223,5.171763367022441e-15
0.07777777777777772,0.12222222222222223,5.650533638998436e-15
0.09999999999999987,0.12222222222222223,1.226604415805025e-14
0.12222222222222223,0.12222222222222223,4.4312912916627906e-14
0.14444444444444438,0.12222222222222223,1.9002447691723443e-13
0.16666666666666652,0.12222222222222223,8.370677735390759e-13
0.18888888888888888,0.12222222222222223,3.6300993138892745e-12
0.21111111111111103,0.12222222222222223,1.529231733040945e-11
0.2333333333333334,0.12222222222222223,6.225801586174568e-11
0.25555555555555554,0.12222222222222223,2.4436421631480165e-10
0.2777777777777777,0.12222222222222223,9.234684257347993e-10
0.30000000000000004,0.12222222222222223,3.357288242314009e-09
0.3222222222222222,0.12222222222222223,1.1735272174778548e-08
0.34444444444444433,0.12222222222222223,3.942387476094526e-08
0.3666666666666667,0.12222222222222223,1.2724874828588303e-07
0.38888888888888884,0.12222222222222223,3.9452173091064427e-07
0.411111111111111,0.12222222222222223,1.1746993905786347e-06
0.43333333333333335,0.12222222222222223,3.3585419027107837e-06
0.4555555555555555,0.12222222222222223,9.218999465694666e-06
0.47777777777777786,0.12222222222222223,2.4292657687834153e-05
0.5,0.12222222222222223,6.144412911609995e-05
0.5222222222222221,0.12222222222222223,0.00014916301175278162
0.5444444444444445,0.12222222222222223,0.0003475225107386777
0.5666666666666667,0.12222222222222223,0.000776989404208926
0.5888888888888888,0.12222222222222223,0.0016669784862755551
0.6111111111111112,0.12222222222222223,0.0034316472851550245
0.6333333333333333,0.12222222222222223,0.006778136405505932
0.6555555555555554,0.12222222222222223,0.012844943582355453
0.6777777777777778,0.12222222222222223,0.023353354557826778
0.7,0.12222222222222223,0.04073277274110467
0.7222222222222221,0.12222222222222223,0.0681553736532741
0.7444444444444445,0.12222222222222223,0.1093963062399038
0.7666666666666666,0.12222222222222223,0.16843708437905736
0.788888888888889,0.12222222222222223,0.2487667429082891
0.8111111111111111,0.12222222222222223,0.3524150098028187
0.8333333333333333,0.12222222222222223,0.47886453034098925
0.8555555555555556,0.12222222222222223,0.6241034568293113
0.8777777777777778,0.12222222222222223,0.7801466846588051
0.8999999999999999,0.12222222222222223,0.9353247627866031
0.922222222222222,0.12222222222222223,1.0754899820019306
0.9444444444444446,0.12222222222222223,1.1860414847373864
0.9666666666666668,0.12222222222222223,1.2543976808792778
0.9888888888888889,0.12222222222222223,1.2723458474284737
1.011111111111111,0.12222222222222223,1.2376641487767874
1.0333333333333332,0.12222222222222223,1.1545736795023442
1.0555555555555554,0.12222222222222223,1.0328935429781287
1.077777777777778,0.12222222222222223,0.886132630135742
1.1,0.12222222222222223,0.729030414628787

-1.1,0.14444444444444438,0.25412341559166535
-1.077777777777778,0.14444444444444438,0.30798733721533633
-1.0555555555555556,0.14444444444444438,0.35850310733062374
-1.0333333333333334,0.14444444444444438,0.40083870249779513
-1.0111111111111113,0.14444444444444438,0.4305376391779198
-0.9888888888888889,0.14444444444444438,0.44429258519051756
-0.9666666666666668,0.14444444444444438,0.4405539678793459
-0.9444444444444445,0.14444444444444438,0.41981816542251327
-0.9222222222222223,0.14444444444444438,0.38452097280162384
-0.9000000000000001,0.14444444444444438,0.33856752906318605
-0.8777777777777779,0.14444444444444438,0.28662391668434667
-0.8555555555555556,0.14444444444444438,0.23334738659643542
-0.8333333333333335,0.14444444444444438,0.18272802206588315
-0.8111111111111111,0.14444444444444438,0.13766223276456496
-0.788888888888889,0.14444444444444438,0.09980122424079796
-0.7666666666666667,0.14444444444444438,0.06964362688907065
-0.7444444444444445,0.14444444444444438,0.04679230989773344
-0.7222222222222223,0.14444444444444438,0.030279561152852335
-0.7000000000000001,0.14444444444444438,0.01887789885882026
-0.6777777777777778,0.14444444444444438,0.011343521800361345
-0.6555555555555557,0.14444444444444438,0.0065721822909640005
-0.6333333333333334,0.14444444444444438,0.0036731130390372053
-0.6111111111111112,0.14444444444444438,0.0019812466656477365
-0.5888888888888889,0.14444444444444438,0.001031960699844254
-0.5666666666666668,0.14444444444444438,0.0005193702558053319
-0.5444444444444445,0.14444444444444438,0.00025274476593099734
-0.5222222222222223,0.14444444444444438,0.00011901975125200706
-0.5000000000000001,0.14444444444444438,5.4284271698454476e-05
-0.47777777777777786,0.14444444444444438,2.4004225789207012e-05
-0.4555555555555556,0.14444444444444438,1.0303036089347459e-05
-0.43333333333333335,0.14444444444444438,4.298218308597148e-06
-0.4111111111111112,0.14444444444444438,1.7455433314282143e-06
-0.38888888888888895,0.14444444444444438,6.913104012769151e-07
-0.3666666666666667,0.14444444444444438,2.6756218477292204e-07
-0.34444444444444455,0.14444444444444438,1.014479968611558e-07
-0.3222222222222223,0.14444444444444438,3.778847238664494e-08
-0.30000000000000004,0.14444444444444438,1.3873881521285684e-08
-0.2777777777777778,0.14444444444444438,5.03968139660618e-09
-0.25555555555555565,0.14444444444444438,1.8190943724023846e-09
-0.2333333333333334,0.14444444444444438,6.556692729294267e-10
-0.21111111111111114,0.14444444444444438,2.3728815971883887e-10
-0.188888888888889,0.14444444444444438,8.674784143168147e-11
-0.16666666666666674,0.14444444444444438,3.224654659677419e-11
-0.1444444444444445,0.14444444444444438,1.2273659592845081e-11
-0.12222222222222223,0.14444444444444438,4.8178808937866795e-12
-0.10000000000000009,0.14444444444444438,1.964546823212499e-12
-0.07777777777777772,0.14444444444444438,8.380396696837131e-13
-0.05555555555555558,0.14444444444444438,3.7663123058603573e-13
-0.03333333333333344,0.14444444444444438,1.7970186346512204e-13
-0.011111111111111072,0.14444444444444438,9.193920912128957e-14
0.011111111111111072,0.14444444444444438,5.121141679256765e-14
0.033333333333333215,0.14444444444444438,3.1869625772169036e-14
0.05555555555555558,0.14444444444444438,2.3301411846898135e-14
0.07777777777777772,0.14444444444444438,2.2438416544120708e-14
0.09999999999999987,0.14444444444444438,3.479093455618329e-14
0.12222222222222223,0.14444444444444438,9.25483047567702e-14
0.14444444444444438,0.14444444444444438,3.3774169512337064e-13
0.16666666666666652,0.14444444444444438,1.3719848148507699e-12
0.18888888888888888,0.14444444444444438,5.672246350042574e-12
0.21111111111111103,0.14444444444444438,2.31147790685795e-11
0.2333333333333334,0.14444444444444438,9.170496377808927e-11
0.25555555555555554,0.14444444444444438,3.5226505315378763e-10
0.2777777777777777,0.14444444444444438,1.3064182415515259e-09
0.30000000000000004,0.14444444444444438,4.669926949348216e-09
0.3222222222222222,0.14444444444444438,1.6072856373880222e-08
0.34444444444444433,0.14444444444444438,5.322508636859626e-08
0.3666666666666667,0.14444444444444438,1.6949338081645124e-07
0.38888888888888884,0.14444444444444438,5.188370263382796e-07
0.411111111111111,0.14444444444444438,1.5262215025417241e-06
0.43333333333333335,0.14444444444444438,4.3132591009979074e-06
0.4555555555555555,0.14444444444444438,1.1708656401943002e-05
0.47777777777777786,0.14444444444444438,3.052450174001594e-05
0.5,0.14444444444444438,7.641305085910122e-05
0.5222222222222221,0.14444444444444438,0.0001836580317774455
0.5444444444444445,0.14444444444444438,0.00042376840631287217
0.5666666666666667,0.14444444444444438,0.0009386028542338519
0.5888888888888888,0.14444444444444438,0.00199541287121549
0.6111111111111112,0.14444444444444438,0.0040714401128979765
0.6333333333333333,0.14444444444444438,0.007972558769521075
0.6555555555555554,0.14444444444444438,0.014981475288390864
0.6777777777777778,0.14444444444444438,0.027014303579365906
0.7,0.14444444444444438,0.04674041419990552
0.7222222222222221,0.14444444444444438,0.07759433153036856
0.7444444444444445,0.14444444444444438,0.12359098125325575
0.7666666666666666,0.14444444444444438,0.18886219442972307
0.788888888888889,0.14444444444444438,0.27687781325557254
0.8111111111111111,0.14444444444444438,0.38940427613554696
0.8333333333333333,0.14444444444444438,0.5253736855984138
0.8555555555555556,0.14444444444444438,0.6799508296627113
0.8777777777777778,0.14444444444444438,0.8441423781816955
0.8999999999999999,0.14444444444444438,1.005243103924897
0.922222222222222,0.14444444444444438,1.148239876752804
0.9444444444444446,0.14444444444444438,1.2580266886975338
0.9666666666666668,0.14444444444444438,1.3220046532670278
0.9888888888888889,0.14444444444444438,1.3324556700023078
1.011111111111111,0.14444444444444438,1.2880730354147423
1.0333333333333332,0.14444444444444438,1.1942297991630237
1.0555555555555554,0.14444444444444438,1.0619088113734831
1.077777777777778,0.14444444444444438,0.9055888754674797
1.1,0.14444444444444438,0.7406490742810609

-1.1,0.16666666666666652,0.249567780970768
-1.077777777777778,0.16666666666666652,0.3038722663112776
-1.0555555555555556,0.16666666666666652,0.3554639210527428
-1.0333333333333334,0.16666666666666652,0.3995338485480855
-1.0111111111111113,0.16666666666666652,0.4315395899999791
-0.9888888888888889,0.16666666666666652,0.4479775212406037
-0.9666666666666668,0.16666666666666652,0.44701720000807543
-0.9444444444444445,0.16666666666666652,0.4288381500175647
-0.9222222222222223,0.16666666666666652,0.3955831074707129
-0.9000000000000001,0.16666666666666652,0.3509432528961516
-0.8777777777777779,0.16666666666666652,0.2994862094488954
-0.8555555555555556,0.16666666666666652,0.24589534479771744
-0.8333333333333335,0.16666666666666652,0.19429320334885333
-0.8111111111111111,0.16666666666666652,0.1477771452871546
-0.788888888888889,0.16666666666666652,0.10822235064484198
-0.7666666666666667,0.16666666666666652,0.0763333746841361
-0.7444444444444445,0.16666666666666652,0.05187269752956153
-0.7222222222222223,0.16666666666666652,0.03397361506685367
-0.7000000000000001,0.16666666666666652,0.02145305560716461
-0.6777777777777778,0.16666666666666652,0.013066613497689972
-0.6555555555555557,0.16666666666666652,0.007680045827497802
-0.6333333333333334,0.16666666666666652,0.0043582578216845354
-0.6111111111111112,0.16666666666666652,0.0023892200192197287
-0.5888888888888889,0.16666666666666652,0.001266098513976126
-0.5666666666666668,0.16666666666666652,0.0006490137775405818
-0.5444444444444445,0.16666666666666652,0.0003220778841570884
-0.5222222222222223,0.16666666666666652,0.0001548742764053973
-0.5000000000000001,0.16666666666666652,7.223592492895056e-05
-0.47777777777777786,0.16666666666666652,3.271822262025822e-05
-0.4555555555555556,0.16666666666666652,1.4410181672634292e-05
-0.43333333333333335,0.16666666666666652,6.181014413214582e-06
-0.4111111111111112,0.16666666666666652,2.586596318737258e-06
-0.38888888888888895,0.16666666666666652,1.0581829278456138e-06
-0.3666666666666667,0.16666666666666652,4.242032458522839e-07
-0.34444444444444455,0.16666666666666652,1.6708474696457608e-07
-0.3222222222222223,0.16666666666666652,6.48611450900061e-08
-0.30000000000000004,0.16666666666666652,2.4902001379585832e-08
-0.2777777777777778,0.16666666666666652,9.492814758951772e-09
-0.25555555555555565,0.16666666666666652,3.608898367770196e-09
-0.2333333333333334,0.16666666666666652,1.374926089096862e-09
-0.21111111111111114,0.16666666666666652,5.277229275906699e-10
-0.188888888888889,0.16666666666666652,2.052222216371425e-10
-0.16666666666666674,0.16666666666666652,8.134776097713341e-11
-0.1444444444444445,0.16666666666666652,3.3072730738511046e-11
-0.12222222222222223,0.16666666666666652,1.3877668887976366e-11
-0.10000000000000009,0.16666666666666652,6.0471571816414475e-12
-0.07777777777777772,0.16666666666666652,2.752784822176173e-12
-0.05555555555555558,0.16666666666666652,1.3171692281635194e-12
-0.03333333333333344,0.16666666666666652,6.672247351422961e-13
-0.011111111111111072,0.16666666666666652,3.613623348141342e-13
0.011111111111111072,0.16666666666666652,2.1239474754501807e-13
0.033333333333333215,0.16666666666666652,1.3866358295742933e-13
0.05555555555555558,0.16666666666666652,1.0434779069276e-13
0.07777777777777772,0.16666666666666652,9.661379756911942e-14
0.09999999999999987,0.16666666666666652,1.2348653026448648e-13
0.12222222222222223,0.16666666666666652,2.437125388710938e-13
0.14444444444444438,0.16666666666666652,7.046788439623938e-13
0.16666666666666652,0.16666666666666652,2.501705023460057e-12
0.18888888888888888,0.16666666666666652,9.567083319895599e-12
0.21111111111111103,0.16666666666666652,3.7070039714055487e-11
0.2333333333333334,0.16666666666666652,1.4180277124844625e-10
0.25555555555555554,0.16666666666666652,5.29279997704624e-10
0.2777777777777777,0.16666666666666652,1.91637889327771e-09
0.30000000000000004,0.16666666666666652,6.708974774485645e-09
0.3222222222222222,0.16666666666666652,2.2664587099785274e-08
0.34444444444444433,0.16666666666666652,7.378920885516462e-08
0.3666666666666667,0.16666666666666652,2.3131374382047552e-07
0.38888888888888884,0.16666666666666652,6.977361317993933e-07
0.411111111111111,0.16666666666666652,2.02418335330283e-06
0.43333333333333335,0.16666666666666652,5.645632028662234e-06
0.4555555555555555,0.16666666666666652,1.5133802117650667e-05
0.47777777777777786,0.16666666666666652,3.898066443855505e-05
0.5,0.16666666666666652,9.64555296408198e-05
0.5222222222222221,0.16666666666666652,0.00022924849607827374
0.5444444444444445,0.16666666666666652,0.0005232663517191041
0.5666666666666667,0.16666666666666652,0.0011468854263052123
0.5888888888888888,0.16666666666666652,0.002413509305766643
0.6111111111111112,0.16666666666666652,0.00487602635365685
0.6333333333333333,0.16666666666666652,0.009456540425121073
0.6555555555555554,0.16666666666666652,0.017604052145348166
0.6777777777777778,0.16666666666666652,0.03145396487158201
0.7,0.16666666666666652,0.053937603243528545
0.7222222222222221,0.16666666666666652,0.0887636100033927
0.7444444444444445,0.16666666666666652,0.1401783853298985
0.7666666666666666,0.16666666666666652,0.21242593765302345
0.788888888888889,0.16666666666666652,0.30888279143306335
0.8111111111111111,0.16666666666666652,0.4309435041953112
0.8333333333333333,0.16666666666666652,0.5768588162087305
0.8555555555555556,0.16666666666666652,0.7408403346876977
0.8777777777777778,0.16666666666666652,0.9127881686800483
0.8999999999999999,0.16666666666666652,1.0789245677274406
0.922222222222222,0.16666666666666652,1.2234160161343948
0.9444444444444446,0.16666666666666652,1.3307803170639245
0.9666666666666668,0.16666666666666652,1.3885949800403616
0.9888888888888889,0.16666666666666652,1.3898579437370429
1.011111111111111,0.16666666666666652,1.3343816696477995
1.0333333333333332,0.16666666666666652,1.2288372827187717
1.0555555555555554,0.16666666666666652,1.0854347701627056
1.077777777777778,0.16666666666666652,0.9196001043939518
1.1,0.16666666666666652,0.7472597659338028

-1.1,0.18888888888888888,0.24374564384656372
-1.077777777777778,0.18888888888888888,0.2983474001683958
-1.0555555555555556,0.18888888888888888,0.35095183649472056
-1.0333333333333334,0.18888888888888888,0.3967997399622713
-1.0111111111111113,0.18888888888888888,0.4312774204947336
-0.9888888888888889,0.18888888888888888,0.45068274297264427
-0.9666666666666668,0.18888888888888888,0.45288324998922497
-0.9444444444444445,0.18888888888888888,0.43770374036282644
-0.9222222222222223,0.18888888888888888,0.40694547890366434
-0.9000000000000001,0.18888888888888888,0.3640355008829274
-0.8777777777777779,0.18888888888888888,0.31340015479490574
-0.8555555555555556,0.18888888888888888,0.25972069354037824
-0.8333333333333335,0.18888888888888888,0.20724208421982837
-0.8111111111111111,0.18888888888888888,0.15927025618573015
-0.788888888888889,0.18888888888888888,0.11792560640828317
-0.7666666666666667,0.18888888888888888,0.08414744126016838
-0.7444444444444445,0.18888888888888888,0.05788797222004978
-0.7222222222222223,0.18888888888888888,0.0384078403713825
-0.7000000000000001,0.18888888888888888,0.024587887447146278
-0.6777777777777778,0.18888888888888888,0.015194849100334359
-0.6555555555555557,0.18888888888888888,0.009069234242201322
-0.6333333333333334,0.18888888888888888,0.005231105549255502
-0.6111111111111112,0.18888888888888888,0.0029177145867052335
-0.5888888888888889,0.18888888888888888,0.0015748139073643386
-0.5666666666666668,0.18888888888888888,0.0008231930432532552
-0.5444444444444445,0.18888888888888888,0.0004171129599215481
-0.5222222222222223,0.18888888888888888,0.00020508352988598137
-0.5000000000000001,0.18888888888888888,9.79578253002062e-05
-0.47777777777777786,0.18888888888888888,4.551506353673197e-05
-0.4555555555555556,0.18888888888888888,2.0603279015954844e-05
-0.43333333333333335,0.18888888888888888,9.101921841873076e-06
-0.4111111111111112,0.18888888888888888,3.931888717165857e-06
-0.38888888888888895,0.18888888888888888,1.664618169252843e-06
-0.3666666666666667,0.18888888888888888,6.924330285197952e-07
-0.34444444444444455,0.18888888888888888,2.8381587428322847e-07
-0.3222222222222223,0.18888888888888888,1.1499737012941283e-07
-0.30000000000000004,0.18888888888888888,4.622579870658617e-08
-0.2777777777777778,0.18888888888888888,1.8507077957889363e-08
-0.25555555555555565,0.18888888888888888,7.411681669798788e-09
-0.2333333333333334,0.18888888888888888,2.9829127965618793e-09
-0.21111111111111114,0.18888888888888888,1.21246089138243e-09
-0.188888888888889,0.18888888888888888,5.003510129378296e-10
-0.16666666666666674,0.18888888888888888,2.1077557055837487e-10
-0.1444444444444445,0.18888888888888888,9.113616034521396e-11
-0.12222222222222223,0.18888888888888888,4.066647110316335e-11
-0.10000000000000009,0.18888888888888888,1.8824798954658577e-11
-0.07777777777777772,0.18888888888888888,9.086808421257828e-12
-0.05555555555555558,0.18888888888888888,4.599313861459286e-12
-0.03333333333333344,0.18888888888888888,2.458090928248798e-12
-0.011111111111111072,0.18888888888888888,1.4009435338661048e-12
0.011111111111111072,0.18888888888888888,8.640124515395286e-13
0.033333333333333215,0.18888888888888888,5.889214222133543e-13
0.05555555555555558,0.18888888888888888,4.567938446210984e-13
0.07777777777777772,0.18888888888888888,4.2029501380605047e-13
0.09999999999999987,0.18888888888888888,4.890074216201995e-13
0.12222222222222223,0.18888888888888888,7.808871393892807e-13
0.14444444444444438,0.18888888888888888,1.7652957733222462e-12
0.16666666666666652,0.18888888888888888,5.204468067878102e-12
0.18888888888888888,0.18888888888888888,1.7682023647573728e-11
0.21111111111111103,0.18888888888888888,6.350687115916928e-11
0.2333333333333334,0.18888888888888888,2.305400751297493e-10
0.25555555555555554,0.18888888888888888,8.275311101223786e-10
0.2777777777777777,0.18888888888888888,2.9045971048902202e-09
0.30000000000000004,0.18888888888888888,9.9081272245603e-09
0.3222222222222222,0.18888888888888888,3.272856239731876e-08
0.34444444444444433,0.18888888888888888,1.0444690564418975e-07
0.3666666666666667,0.18888888888888888,3.2153690546038533e-07
0.38888888888888884,0.18888888888888888,9.538179666286613e-07
0.411111111111111,0.18888888888888888,2.7243274015074842e-06
0.43333333333333335,0.18888888888888888,7.487831551660991e-06
0.4555555555555555,0.18888888888888888,1.97950876638101e-05
0.47777777777777786,0.18888888888888888,5.0315980839613416e-05
0.5,0.18888888888888888,0.00012293454159871705
0.5222222222222221,0.18888888888888888,0.00028863956796088247
0.5444444444444445,0.18888888888888888,0.0006511231147272605
0.5666666666666667,0.18888888888888888,0.0014109775247289253
0.5888888888888888,0.18888888888888888,0.0029367133840922936
0.6111111111111112,0.18888888888888888,0.005869897718349957
0.6333333333333333,0.18888888888888888,0.011266181966740639
0.6555555555555554,0.18888888888888888,0.020761347877584328
0.6777777777777778,0.18888888888888888,0.036730497949266104
0.7,0.18888888888888888,0.06238129843390717
0.7222222222222221,0.18888888888888888,0.10169638044400116
0.7444444444444445,0.18888888888888888,0.15912928368604223
0.7666666666666666,0.18888888888888888,0.23897956619163674
0.788888888888889,0.18888888888888888,0.3444388865865278
0.8111111111111111,0.18888888888888888,0.4764100881168295
0.8333333333333333,0.18888888888888888,0.6323323539065873
0.8555555555555556,0.18888888888888888,0.8053513193277498
0.8777777777777778,0.18888888888888888,0.9841970492467086
0.8999999999999999,0.18888888888888888,1.154032075526998
0.922222222222222,0.18888888888888888,1.2983039374423788
0.9444444444444446,0.18888888888888888,1.4013353861846742
0.9666666666666668,0.18888888888888888,1.4511105335692742
0.9888888888888889,0.18888888888888888,1.441577212650943
1.011111111111111,0.18888888888888888,1.373856668173116
1.0333333333333332,0.18888888888888888,1.2560266630446482
1.0555555555555554,0.18888888888888888,1.1015359673492122
1.077777777777778,0.18888888888888888,0.9266804193094187
1.1,0.18888888888888888,0.7477947848628624

-1.1,0.21111111111111103,0.2366325496342801
-1.077777777777778,0.21111111111111103,0.2913416617696033
-1.0555555555555556,0.21111111111111103,0.34483829678026245
-1.0333333333333334,0.21111111111111103,0.3924451635195415
-1.0111111111111113,0.21111111111111103,0.4295002173071456
-0.9888888888888889,0.21111111111111103,0.452109803217524
-0.9666666666666668,0.21111111111111103,0.45782667593193016
-0.9444444444444445,0.21111111111111103,0.44608861868114086
-0.9222222222222223,0.21111111111111103,0.41830837810417687
-0.9000000000000001,0.21111111111111103,0.3775953705915304
-0.8777777777777779,0.21111111111111103,0.32818460837725655
-0.8555555555555556,0.21111111111111103,0.27471741233386787
-0.8333333333333335,0.21111111111111103,0.22154127144273728
-0.8111111111111111,0.21111111111111103,0.17217008681392115
-0.788888888888889,0.21111111111111103,0.12898544703661097
-0.7666666666666667,0.21111111111111103,0.09318836126264511
-0.7444444444444445,0.21111111111111103,0.06495204449856785
-0.7222222222222223,0.21111111111111103,0.043694080042573406
-0.7000000000000001,0.21111111111111103,0.028382974758362396
-0.6777777777777778,0.21111111111111103,0.017812581707663862
-0.6555555555555557,0.21111111111111103,0.010806423654486207
-0.6333333333333334,0.21111111111111103,0.006341674749368323
-0.6111111111111112,0.21111111111111103,0.003602517369671979
-0.5888888888888889,0.21111111111111103,0.001982619470761795
-0.5666666666666668,0.21111111111111103,0.0010580311943877757
-0.5444444444444445,0.21111111111111103,0.0005480603956707975
-0.5222222222222223,0.21111111111111103,0.00027588757474972985
-0.5000000000000001,0.21111111111111103,0.00013513841289808034
-0.47777777777777786,0.21111111111111103,6.450789497713426e-05
-0.4555555555555556,0.21111111111111103,3.0058235656180854e-05
-0.43333333333333335,0.21111111111111103,1.3697907705558972e-05
-0.4111111111111112,0.21111111111111103,6.118042650072704e-06
-0.38888888888888895,0.21111111111111103,2.684590515725339e-06
-0.3666666666666667,0.21111111111111103,1.1604067184696306e-06
-0.34444444444444455,0.21111111111111103,4.955564629867598e-07
-0.3222222222222223,0.21111111111111103,2.0976759710935248e-07
-0.30000000000000004,0.21111111111111103,8.832536563844793e-08
-0.2777777777777778,0.21111111111111103,3.7136374270896915e-08
-0.25555555555555565,0.21111111111111103,1.565551662158462e-08
-0.2333333333333334,0.21111111111111103,6.646458620142872e-09
-0.21111111111111114,0.21111111111111103,2.854764978117976e-09
-0.188888888888889,0.21111111111111103,1.246482352244686e-09
-0.16666666666666674,0.21111111111111103,5.559705105840138e-10
-0.1444444444444445,0.21111111111111103,2.5454347602461576e-10
-0.12222222222222223,0.21111111111111103,1.2018273193876805e-10
-0.10000000000000009,0.21111111111111103,5.878207125017402e-11
-0.07777777777777772,0.21111111111111103,2.99194795636431e-11
-0.05555555555555558,0.21111111111111103,1.59311804830747e-11
-0.03333333333333344,0.21111111111111103,8.935988101278186e-12
-0.011111111111111072,0.21111111111111103,5.3328652643221005e-12
0.011111111111111072,0.21111111111111103,3.434577924054687e-12
0.033333333333333215,0.21111111111111103,2.433163132976463e-12
0.05555555555555558,0.21111111111111103,1.941575203731461e-12
0.07777777777777772,0.21111111111111103,1.7957381416774775e-12
0.09999999999999987,0.21111111111111103,1.9980187119259476e-12
0.12222222222222223,0.21111111111111103,2.8095826911411527e-12
0.14444444444444438,0.21111111111111103,5.207043146929149e-12
0.16666666666666652,0.21111111111111103,1.2556452459497822e-11
0.18888888888888888,0.21111111111111103,3.655335337497498e-11
0.21111111111111103,0.21111111111111103,1.179791068803392e-10
0.2333333333333334,0.21111111111111103,3.976952042521811e-10
0.25555555555555554,0.21111111111111103,1.3527758871748823e-09
0.2777777777777777,0.21111111111111103,4.556487831168834e-09
0.30000000000000004,0.21111111111111103,1.5036547355710052e-08
0.3222222222222222,0.21111111111111103,4.831128311611388e-08
0.34444444444444433,0.21111111111111103,1.5053104964691186e-07
0.3666666666666667,0.21111111111111103,4.5369265373751717e-07
0.38888888888888884,0.21111111111111103,1.3203501550358494e-06
0.411111111111111,0.21111111111111103,3.705640970289509e-06
0.43333333333333335,0.21111111111111103,1.0020382666589958e-05
0.4555555555555555,0.21111111111111103,2.6088540375470466e-05
0.47777777777777786,0.21111111111111103,6.536204607962045e-05
0.5,0.21111111111111103,0.00015751663491836537
0.5222222222222221,0.21111111111111103,0.00036500791392389873
0.5444444444444445,0.21111111111111103,0.0008130737275697975
0.5666666666666667,0.21111111111111103,0.0017406294500827524
0.5888888888888888,0.21111111111111103,0.0035805035992420094
0.6111111111111112,0.21111111111111103,0.0070756813990712035
0.6333333333333333,0.21111111111111103,0.013431163380356707
0.6555555555555554,0.21111111111111103,0.02448629238529976
0.6777777777777778,0.21111111111111103,0.04286924633534306
0.7,0.21111111111111103,0.0720670767388612
0.7222222222222221,0.21111111111111103,0.11632032056322318
0.7444444444444445,0.21111111111111103,0.1802458012103527
0.7666666666666666,0.21111111111111103,0.2681218274019541
0.788888888888889,0.21111111111111103,0.38284771060123923
0.8111111111111111,0.21111111111111103,0.5247092429472656
0.8333333333333333,0.21111111111111103,0.6902147485016338
0.8555555555555556,0.21111111111111103,0.8713620086880662
0.8777777777777778,0.21111111111111103,1.0556977159905674
0.8999999999999999,0.21111111111111103,1.2274006571861913
0.922222222222222,0.21111111111111103,1.3693659650453285
0.9444444444444446,0.21111111111111103,1.465956047546167
0.9666666666666668,0.21111111111111103,1.505821739297011
0.9888888888888889,0.21111111111111103,1.4840937561476946
1.011111111111111,0.21111111111111103,1.4033602576317872
1.0333333333333332,0.21111111111111103,1.2731595134775584
1.0555555555555554,0.21111111111111103,1.1081251483616767
1.077777777777778,0.21111111111111103,0.925282622699427
1.1,0.21111111111111103,0.7411865533374792

-1.1,0.2333333333333334,0.22824510826268643
-1.077777777777778,0.2333333333333334,0.2828281419717879
-1.0555555555555556,0.2333333333333334,0.33703828627043225
-1.0333333333333334,0.2333333333333334,0.38631724259404265
-1.0111111111111113,0.2333333333333334,0.4259854922155663
-0.9888888888888889,0.2333333333333334,0.4519748468195427
-0.9666666666666668,0.2333333333333334,0.461520549361791
-0.9444444444444445,0.2333333333333334,0.45364895083758505
-0.9222222222222223,0.2333333333333334,0.4293410392818951
-0.9000000000000001,0.2333333333333334,0.3913338930375875
-0.8777777777777779,0.2333333333333334,0.34361506286390747
-0.8555555555555556,0.2333333333333334,0.29073862078401913
-0.8333333333333335,0.2333333333333334,0.2371238511560717
-0.8111111111111111,0.2333333333333334,0.18648210180019292
-0.788888888888889,0.2333333333333334,0.1414648484228506
-0.7666666666666667,0.2333333333333334,0.10355802434508657
-0.7444444444444445,0.2333333333333334,0.07318691283239873
-0.7222222222222223,0.2333333333333334,0.049958192741374884
-0.7000000000000001,0.2333333333333334,0.03295596495060032
-0.6777777777777778,0.2333333333333334,0.02102181195398908
-0.6555555555555557,0.2333333333333334,0.01297471597971142
-0.6333333333333334,0.2333333333333334,0.007754113856006731
-0.6111111111111112,0.2333333333333334,0.0044908140066705435
-0.5888888888888889,0.2333333333333334,0.002522730612052472
-0.5666666666666668,0.2333333333333334,0.0013759804256056275
-0.5444444444444445,0.2333333333333334,0.0007295359717548029
-0.5222222222222223,0.2333333333333334,0.0003764727915294326
-0.5000000000000001,0.2333333333333334,0.00018936574572098443
-0.47777777777777786,0.2333333333333334,9.299408068758389e-05
-0.4555555555555556,0.2333333333333334,4.4666734163208656e-05
-0.43333333333333335,0.2333333333333334,2.1026530809699707e-05
-0.4111111111111112,0.2333333333333334,9.722577780188698e-06
-0.38888888888888895,0.2333333333333334,4.42692541293564e-06
-0.3666666666666667,0.2333333333333334,1.990261152070238e-06
-0.34444444444444455,0.2333333333333334,8.861140591606197e-07
-0.3222222222222223,0.2333333333333334,3.9194891257738984e-07
-0.30000000000000004,0.2333333333333334,1.7283052064533034e-07
-0.2777777777777778,0.2333333333333334,7.625234457322258e-08
-0.25555555555555565,0.2333333333333334,3.379202807979964e-08
-0.2333333333333334,0.2333333333333334,1.510351711619809e-08
-0.21111111111111114,0.2333333333333334,6.837394784220677e-09
-0.188888888888889,0.2333333333333334,3.1487548431249183e-09
-0.16666666666666674,0.2333333333333334,1.4815109061682979e-09
-0.1444444444444445,0.2333333333333334,7.151807827875357e-10
-0.12222222222222223,0.2333333333333334,3.556454452985596e-10
-0.10000000000000009,0.2333333333333334,1.8290008837249689e-10
-0.07777777777777772,0.2333333333333334,9.768437575469669e-11
-0.05555555555555558,0.2333333333333334,5.446021949768776e-11
-0.03333333333333344,0.2333333333333334,3.191762009214511e-11
-0.011111111111111072,0.2333333333333334,1.9861304730007563e-11
0.011111111111111072,0.2333333333333334,1.3302276551805151e-11
0.033333333333333215,0.2333333333333334,9.754866182546075e-12
0.05555555555555558,0.2333333333333334,7.986059461632907e-12
0.07777777777777772,0.2333333333333334,7.450780220850392e-12
0.09999999999999987,0.2333333333333334,8.105918258317716e-12
0.12222222222222223,0.2333333333333334,1.0582848400444153e-11
0.14444444444444438,0.2333333333333334,1.710371696565861e-11
0.16666666666666652,0.2333333333333334,3.4637987321639026e-11
0.18888888888888888,0.2333333333333334,8.539004869102362e-11
0.21111111111111103,0.2333333333333334,2.4144799691219775e-10
0.2333333333333334,0.2333333333333334,7.379345026193855e-10
0.25555555555555554,0.2333333333333334,2.3351191913051305e-09
0.2777777777777777,0.2333333333333334,7.446277108834807e-09
0.30000000000000004,0.2333333333333334,2.353917956949224e-08
0.3222222222222222,0.2333333333333334,7.303121451472257e-08
0.34444444444444433,0.2333333333333334,2.2097252775937886e-07
0.3666666666666667,0.2333333333333334,6.493471846710139e-07
0.38888888888888884,0.2333333333333334,1.847991485767977e-06
0.411111111111111,0.2333333333333334,5.0833301961410165e-06
0.43333333333333335,0.2333333333333334,1.3495889707417068e-05
0.4555555555555555,0.2333333333333334,3.4546118973656086e-05
0.47777777777777786,0.2333333333333334,8.519062189833702e-05
0.5,0.2333333333333334,0.00020225881163561717
0.5222222222222221,0.2333333333333334,0.00046209475917564696
0.5444444444444445,0.2333333333333334,0.0010155210793753257
0.5666666666666667,0.2333333333333334,0.0021460446043823998
0.5888888888888888,0.2333333333333334,0.004359752893049666
0.6111111111111112,0.2333333333333334,0.008512521917864217
0.6333333333333333,0.2333333333333334,0.01597137500571747
0.6555555555555554,0.2333333333333334,0.0287898982054638
0.6777777777777778,0.2333333333333334,0.04985252412440224
0.7,0.2333333333333334,0.08291373666950266
0.7222222222222221,0.2333333333333334,0.13243646806391418
0.7444444444444445,0.2333333333333334,0.20313521206216906
0.7666666666666666,0.2333333333333334,0.2991703688161917
0.788888888888889,0.2333333333333334,0.42302955922988783
0.8111111111111111,0.2333333333333334,0.5742591491714796
0.8333333333333333,0.2333333333333334,0.748340633210975
0.8555555555555556,0.2333333333333334,0.9360876526305199
0.8777777777777778,0.2333333333333334,1.1239144270694992
0.8999999999999999,0.2333333333333334,1.2951652393648247
0.922222222222222,0.2333333333333334,1.4324177100767357
0.9444444444444446,0.2333333333333334,1.5203571911903424
0.9666666666666668,0.2333333333333334,1.548578680670664
0.9888888888888889,0.2333333333333334,1.513610339794376
1.011111111111111,0.2333333333333334,1.419615232966318
1.0333333333333332,0.2333333333333334,1.2775754999740188
1.0555555555555554,0.2333333333333334,1.1031800228881914
1.077777777777778,0.2333333333333334,0.9139774366531902
1.1,0.2333333333333334,0.7265073227111069

-1.1,0.25555555555555554,0.21863789709399634
-1.077777777777778,0.25555555555555554,0.2728215048249648
-1.0555555555555556,0.25555555555555554,0.327508305267797
-1.0333333333333334,0.25555555555555554,0.37829981067097457
-1.0111111111111113,0.25555555555555554,0.42053751826098024
-0.9888888888888889,0.25555555555555554,0.4500062579371338
-0.9666666666666668,0.25555555555555554,0.46363267913052
-0.9444444444444445,0.25555555555555554,0.4600175569853063
-0.9222222222222223,0.25555555555555554,0.4396734246514874
-0.9000000000000001,0.25555555555555554,0.40491153369843313
-0.8777777777777779,0.25555555555555554,0.35941143628892
-0.8555555555555556,0.25555555555555554,0.30758360900817827
-0.8333333333333335,0.25555555555555554,0.2538768154004686
-0.8111111111111111,0.25555555555555554,0.20217765386154213
-0.788888888888889,0.25555555555555554,0.15540664621969263
-0.7666666666666667,0.25555555555555554,0.11535189697980142
-0.7444444444444445,0.25555555555555554,0.08271982446045777
-0.7222222222222223,0.25555555555555554,0.05733983101041282
-0.7000000000000001,0.25555555555555554,0.0384433880042519
-0.6777777777777778,0.25555555555555554,0.024945348137511713
-0.6555555555555557,0.25555555555555554,0.01567747101221375
-0.6333333333333334,0.25555555555555554,0.009550647182336556
-0.6111111111111112,0.25555555555555554,0.00564485202468189
-0.5888888888888889,0.25555555555555554,0.003240215167059186
-0.5666666666666668,0.25555555555555554,0.0018083675397911243
-0.5444444444444445,0.25555555555555554,0.0009825131059303432
-0.5222222222222223,0.25555555555555554,0.0005204020813959078
-0.5000000000000001,0.25555555555555554,0.0002691334018191494
-0.47777777777777786,0.25555555555555554,0.00013613722799605963
-0.4555555555555556,0.25555555555555554,6.748361573237239e-05
-0.43333333333333335,0.25555555555555554,3.285077688721668e-05
-0.4111111111111112,0.25555555555555554,1.5740459385235308e-05
-0.38888888888888895,0.25555555555555554,7.4421492855077245e-06
-0.3666666666666667,0.25555555555555554,3.4814453344439013e-06
-0.34444444444444455,0.25555555555555554,1.6160601278399007e-06
-0.3222222222222223,0.25555555555555554,7.466775084719136e-07
-0.30000000000000004,0.25555555555555554,3.4451680513431123e-07
-0.2777777777777778,0.25555555555555554,1.592925373604007e-07
-0.25555555555555565,0.25555555555555554,7.407499672284107e-08
-0.2333333333333334,0.25555555555555554,3.477678449211921e-08
-0.21111111111111114,0.25555555555555554,1.6547921714366777e-08
-0.188888888888889,0.25555555555555554,8.011900399287454e-09
-0.16666666666666674,0.25555555555555554,3.962123783447881e-09
-0.1444444444444445,0.25555555555555554,2.0086608353415003e-09
-0.12222222222222223,0.25555555555555554,1.0475743705585727e-09
-0.10000000000000009,0.25555555555555554,5.640130107384685e-10
-0.07777777777777772,0.25555555555555554,3.1473935287307955e-10
-0.05555555555555558,0.25555555555555554,1.8298164863596057e-10
-0.03333333333333344,0.25555555555555554,1.1162550487249391e-10
-0.011111111111111072,0.25555555555555554,7.216274984152404e-11
0.011111111111111072,0.25555555555555554,5.0078227271431687e-11
0.033333333333333215,0.25555555555555554,3.787660352007638e-11
0.05555555555555558,0.25555555555555554,3.172444625334809e-11
0.07777777777777772,0.25555555555555554,2.9874629859271775e-11
0.09999999999999987,0.25555555555555554,3.210148204137384e-11
0.12222222222222223,0.25555555555555554,4.003563110230563e-11
0.14444444444444438,0.25555555555555554,5.91172039702093e-11
0.16666666666666652,0.25555555555555554,1.0490625067651862e-10
0.18888888888888888,0.25555555555555554,2.2256078632496386e-10
0.21111111111111103,0.25555555555555554,5.470905855079644e-10
0.2333333333333334,0.25555555555555554,1.4894996058581979e-09
0.25555555555555554,0.25555555555555554,4.305463553046636e-09
0.2777777777777777,0.25555555555555554,1.2798503705274424e-08
0.30000000000000004,0.25555555555555554,3.828677214358627e-08
0.3222222222222222,0.25555555555555554,1.13633321448279e-07
0.34444444444444433,0.25555555555555554,3.314835671481587e-07
0.3666666666666667,0.25555555555555554,9.44484123398184e-07
0.38888888888888884,0.25555555555555554,2.6172101700868107e-06
0.411111111111111,0.25555555555555554,7.032099255000528e-06
0.43333333333333335,0.25555555555555554,1.8280720906130897e-05
0.4555555555555555,0.25555555555555554,4.5906299988918245e-05
0.47777777777777786,0.25555555555555554,0.0001112251229305426
0.5,0.25555555555555554,0.0002597691747030035
0.5222222222222221,0.25555555555555554,0.0005844081473296924
0.5444444444444445,0.25555555555555554,0.0012657342757139945
0.5666666666666667,0.25555555555555554,0.0026379568878953825
0.5888888888888888,0.25555555555555554,0.005288455963235343
0.6111111111111112,0.25555555555555554,0.010195085491302639
0.6333333333333333,0.25555555555555554,0.018894691645256766
0.6555555555555554,0.25555555555555554,0.03365726178487457
0.6777777777777778,0.25555555555555554,0.05761351262949762
0.7,0.25555555555555554,0.09475540444013217
0.7222222222222221,0.25555555555555554,0.14971111311228685
0.7444444444444445,0.25555555555555554,0.22720516218114697
0.7666666666666666,0.25555555555555554,0.3311663938346994
0.788888888888889,0.25555555555555554,0.46354636219995426
0.8111111111111111,0.25555555555555554,0.623043333767401
0.8333333333333333,0.25555555555555554,0.8040527119024486
0.8555555555555556,0.25555555555555554,0.9962268090880609
0.8777777777777778,0.25555555555555554,1.184972844829771
0.8999999999999999,0.25555555555555554,1.3530271485868104
0.922222222222222,0.25555555555555554,1.482948861580199
0.9444444444444446,0.25555555555555554,1.5600657313187742
0.9666666666666668,0.25555555555555554,1.5751933500429358
0.9888888888888889,0.25555555555555554,1.526433159098881
1.011111111111111,0.25555555555555554,1.4195631488439608
1.0333333333333332,0.25555555555555554,1.2669104558068136
1.0555555555555554,0.25555555555555554,1.0850101139825645
1.077777777777778,0.25555555555555554,0.891664974788064
1.1,0.25555555555555554,0.7031273604480233

-1.1,0.2777777777777777,0.20789906379227924
-1.077777777777778,0.2777777777777777,0.26137451255235106
-1.0555555555555556,0.2777777777777777,0.31624424365082937
-1.0333333333333334,0.2777777777777777,0.3683128156396721
-1.0111111111111113,0.2777777777777777,0.41298809387604957
-0.9888888888888889,0.2777777777777777,0.4459462323399831
-0.9666666666666668,0.2777777777777777,0.4638271392417282
-0.9444444444444445,0.2777777777777777,0.464804423470259
-0.9222222222222223,0.2777777777777777,0.4488948718477122
-0.9000000000000001,0.2777777777777777,0.41793448208123357
-0.8777777777777779,0.2777777777777777,0.37523201663881545
-0.8555555555555556,0.2777777777777777,0.32498997717479394
-0.8333333333333335,0.2777777777777777,0.27163234679401504
-0.8111111111111111,0.2777777777777777,0.21918555583485627
-0.788888888888889,0.2777777777777777,0.17082647584750477
-0.7666666666666667,0.2777777777777777,0.1286541318400854
-0.7444444444444445,0.2777777777777777,0.0936809477092725
-0.7222222222222223,0.2777777777777777,0.0659926426994051
-0.7000000000000001,0.2777777777777777,0.04500300150726385
-0.6777777777777778,0.2777777777777777,0.029730691592721854
-0.6555555555555557,0.2777777777777777,0.01904305885727875
-0.6333333333333334,0.2777777777777777,0.011836575837452066
-0.6111111111111112,0.2777777777777777,0.0071467068442925274
-0.5888888888888889,0.2777777777777777,0.004196208423371266
-0.5666666666666668,0.2777777777777777,0.002398901765150599
-0.5444444444444445,0.2777777777777777,0.0013370949103966492
-0.5222222222222223,0.2777777777777777,0.0007277085728638111
-0.5000000000000001,0.2777777777777777,0.00038735948610779913
-0.47777777777777786,0.2777777777777777,0.000202030186300799
-0.4555555555555556,0.2777777777777777,0.0001034469909417068
-0.43333333333333335,0.2777777777777777,5.2112845802677935e-05
-0.4111111111111112,0.2777777777777777,2.5887787754966823e-05
-0.38888888888888895,0.2777777777777777,1.2712706085975456e-05
-0.3666666666666667,0.2777777777777777,6.1874945639658585e-06
-0.34444444444444455,0.2777777777777777,2.9932077930305514e-06
-0.3222222222222223,0.2777777777777777,1.4433981350340496e-06
-0.30000000000000004,0.2777777777777777,6.960097340653085e-07
-0.2777777777777778,0.2777777777777777,3.367023649566761e-07
-0.25555555555555565,0.2777777777777777,1.639694499894336e-07
-0.2333333333333334,0.2777777777777777,8.066699056409994e-08
-0.21111111111111114,0.2777777777777777,4.0233823416630686e-08
-0.188888888888889,0.2777777777777777,2.0416001042187766e-08
-0.16666666666666674,0.2777777777777777,1.0575231628700992e-08
-0.1444444444444445,0.2777777777777777,5.609490731312498e-09
-0.12222222222222223,0.2777777777777777,3.056355738355606e-09
-0.10000000000000009,0.2777777777777777,1.7161037390614023e-09
-0.07777777777777772,0.2777777777777777,9.968885991509568e-10
-0.05555555555555558,0.2777777777777777,6.022709925158045e-10
-0.03333333333333344,0.2777777777777777,3.811760581507971e-10
-0.011111111111111072,0.2777777777777777,2.5518560234789775e-10
0.011111111111111072,0.2777777777777777,1.8289420978287058e-10
0.033333333333333215,0.2777777777777777,1.4221695581468882e-10
0.05555555555555558,0.2777777777777777,1.2154955759552983e-10
0.07777777777777772,0.2777777777777777,1.1547748072946041e-10
0.09999999999999987,0.2777777777777777,1.2314845572927717e-10
0.12222222222222223,0.2777777777777777,1.4894499526141942e-10
0.14444444444444438,0.2777777777777777,2.0685152515200169e-10
0.16666666666666652,0.2777777777777777,3.3373149359316103e-10
0.18888888888888888,0.2777777777777777,6.273165213519478e-10
0.21111111111111103,0.2777777777777777,1.355540072618061e-09
0.2333333333333334,0.2777777777777777,3.2735313031764566e-09
0.25555555555555554,0.2777777777777777,8.540878804830088e-09
0.2777777777777777,0.2777777777777777,2.3344818281222624e-08
0.30000000000000004,0.2777777777777777,6.525345752280898e-08
0.3222222222222222,0.2777777777777777,1.8328777776755304e-07
0.34444444444444433,0.2777777777777777,5.110000217992157e-07
0.3666666666666667,0.2777777777777777,1.4018848176027151e-06
0.38888888888888884,0.2777777777777777,3.7615071962966747e-06
0.411111111111111,0.2777777777777777,9.828363620147515e-06
0.43333333333333335,0.2777777777777777,2.4928836480230807e-05
0.4555555555555555,0.2777777777777777,6.123738956432331e-05
0.47777777777777786,0.2777777777777777,0.0001454356351048958
0.5,0.2777777777777777,0.00033349580951899904
0.5222222222222221,0.2777777777777777,0.0007376176721292544
0.5444444444444445,0.2777777777777777,0.0015723342430399643
0.5666666666666667,0.2777777777777777,0.0032281448139463817
0.5888888888888888,0.2777777777777777,0.006380149700186302
0.6111111111111112,0.2777777777777777,0.012133725274104189
0.6333333333333333,0.2777777777777777,0.02219677572202048
0.6555555555555554,0.2777777777777777,0.03904717063737442
0.6777777777777778,0.2777777777777777,0.06603649767919705
0.7,0.2777777777777777,0.1073444507785124
0.7222222222222221,0.2777777777777777,0.16768533988351209
0.7444444444444445,0.2777777777777777,0.2516862904802281
0.7666666666666666,0.2777777777777777,0.3629196176845775
0.788888888888889,0.2777777777777777,0.5026806930448116
0.8111111111111111,0.2777777777777777,0.668736722400842
0.8333333333333333,0.2777777777777777,0.8543870330175202
0.8555555555555556,0.2777777777777777,1.0482145287330196
0.8777777777777778,0.2777777777777777,1.2348236363479428
0.8999999999999999,0.2777777777777777,1.3966425107167941
0.922222222222222,0.2777777777777777,1.5165621640517755
0.9444444444444446,0.2777777777777777,1.580888675015796
0.9666666666666668,0.2777777777777777,1.5819110588856296
0.9888888888888889,0.2777777777777777,1.5194205771572087
1.011111111111111,0.2777777777777777,1.4007681157113356
1.0333333333333332,0.2777777777777777,1.2394397592444448
1.0555555555555554,0.2777777777777777,1.052532471690887
1.077777777777778,0.2777777777777777,0.8577834680685075
1.1,0.2777777777777777,0.6708635789882145

-1.1,0.30000000000000004,0.19614593905291666
-1.077777777777778,0.30000000000000004,0.24857521516430897
-1.0555555555555556,0.30000000000000004,0.3032809382432308
-1.0333333333333334,0.30000000000000004,0.3563147822855947
-1.0111111111111113,0.30000000000000004,0.4032020035049257
-0.9888888888888889,0.30000000000000004,0.4395587717908012
-0.9666666666666668,0.30000000000000004,0.4617737931009555
-0.9444444444444445,0.30000000000000004,0.4676063804465185
-0.9222222222222223,0.30000000000000004,0.4565624619567633
-0.9000000000000001,0.30000000000000004,0.4299604926730023
-0.8777777777777779,0.30000000000000004,0.3906760866414021
-0.8555555555555556,0.30000000000000004,0.34263303432819936
-0.8333333333333335,0.30000000000000004,0.29016463749123694
-0.8111111111111111,0.30000000000000004,0.23738743719538258
-0.788888888888889,0.30000000000000004,0.18770797095509992
-0.7666666666666667,0.30000000000000004,0.14353380117835624
-0.7444444444444445,0.30000000000000004,0.10620148930790346
-0.7222222222222223,0.30000000000000004,0.07608465990461198
-0.7000000000000001,0.30000000000000004,0.05281638398714792
-0.6777777777777778,0.30000000000000004,0.03555441555220364
-0.6555555555555557,0.30000000000000004,0.02323040728267592
-0.6333333333333334,0.30000000000000004,0.014746333799637685
-0.6111111111111112,0.30000000000000004,0.009104265921168414
-0.5888888888888889,0.30000000000000004,0.005473395191204771
-0.5666666666666668,0.30000000000000004,0.0032083967206650464
-0.5444444444444445,0.30000000000000004,0.001836374030896669
-0.5222222222222223,0.30000000000000004,0.0010279100275699731
-0.5000000000000001,0.30000000000000004,0.0005636475776115089
-0.47777777777777786,0.30000000000000004,0.0003033307761183276
-0.4555555555555556,0.30000000000000004,0.00016052400654400505
-0.43333333333333335,0.30000000000000004,8.371385080846622e-05
-0.4111111111111112,0.30000000000000004,4.3118928339455285e-05
-0.38888888888888895,0.30000000000000004,2.1988283831858543e-05
-0.3666666666666667,0.30000000000000004,1.1129272526998503e-05
-0.34444444444444455,0.30000000000000004,5.6060144569222335e-06
-0.3222222222222223,0.30000000000000004,2.818222742764204e-06
-0.30000000000000004,0.30000000000000004,1.418122319091477e-06
-0.2777777777777778,0.30000000000000004,7.164916897408905e-07
-0.25555555555555565,0.30000000000000004,3.6463294630820887e-07
-0.2333333333333334,0.30000000000000004,1.8752488694067672e-07
-0.21111111111111114,0.30000000000000004,9.777290927603317e-08
-0.188888888888889,0.30000000000000004,5.18418978894121e-08
-0.16666666666666674,0.30000000000000004,2.8035810325415976e-08
-0.1444444444444445,0.30000000000000004,1.5506511650032173e-08
-0.12222222222222223,0.30000000000000004,8.796033812377106e-09
-0.10000000000000009,0.30000000000000004,5.1331688541230326e-09
-0.07777777777777772,0.30000000000000004,3.094066848546436e-09
-0.05555555555555558,0.30000000000000004,1.936655848958833e-09
-0.03333333333333344,0.30000000000000004,1.2679902788489932e-09
-0.011111111111111072,0.30000000000000004,8.765791086729394e-10
0.011111111111111072,0.30000000000000004,6.469639220332962e-10
0.033333333333333215,0.30000000000000004,5.157225916048446e-10
0.05555555555555558,0.30000000000000004,4.4872064196242855e-10
0.07777777777777772,0.30000000000000004,4.297278850802235e-10
0.09999999999999987,0.30000000000000004,4.5592181991553023e-10
0.12222222222222223,0.30000000000000004,5.392750612385492e-10
0.14444444444444438,0.30000000000000004,7.16623665318062e-10
0.16666666666666652,0.30000000000000004,1.0786738477125883e-09
0.18888888888888888,0.30000000000000004,1.8472087995852141e-09
0.21111111111111103,0.30000000000000004,3.5815214078129127e-09
0.2333333333333334,0.30000000000000004,7.737431058376485e-09
0.25555555555555554,0.30000000000000004,1.8189716134542602e-08
0.2777777777777777,0.30000000000000004,4.536213671872423e-08
0.30000000000000004,0.30000000000000004,1.1728772846685066e-07
0.3222222222222222,0.30000000000000004,3.08626395224094e-07
0.34444444444444433,0.30000000000000004,8.147795092673214e-07
0.3666666666666667,0.30000000000000004,2.1352284863110886e-06
0.38888888888888884,0.30000000000000004,5.510902811494744e-06
0.411111111111111,0.30000000000000004,1.3926669848872198e-05
0.43333333333333335,0.30000000000000004,3.431176008676598e-05
0.4555555555555555,0.30000000000000004,8.215020187201276e-05
0.47777777777777786,0.30000000000000004,0.00019067186269300132
0.5,0.30000000000000004,0.00042822276086466535
0.5222222222222221,0.30000000000000004,0.0009292542674244779
0.5444444444444445,0.30000000000000004,0.0019462267978304375
0.5666666666666667,0.30000000000000004,0.0039306125839614885
0.5888888888888888,0.30000000000000004,0.0076493635156426095
0.6111111111111112,0.30000000000000004,0.014336307297299856
0.6333333333333333,0.30000000000000004,0.025863650835063094
0.6555555555555554,0.30000000000000004,0.04489638958824264
0.6777777777777778,0.30000000000000004,0.07496492164536867
0.7,0.30000000000000004,0.12036707420764411
0.7222222222222221,0.30000000000000004,0.1858042429650888
0.7444444444444445,0.30000000000000004,0.2756839089287615
0.7666666666666666,0.30000000000000004,0.3930938331161484
0.788888888888889,0.30000000000000004,0.5385682937002163
0.8111111111111111,0.30000000000000004,0.7088979883476083
0.8333333333333333,0.30000000000000004,0.896335207094574
0.8555555555555556,0.30000000000000004,1.0885587949716542
0.8777777777777778,0.30000000000000004,1.2696494279181252
0.8999999999999999,0.30000000000000004,1.4220868729469898
0.922222222222222,0.30000000000000004,1.529474489877631
0.9444444444444446,0.30000000000000004,1.579423733378845
0.9666666666666668,0.30000000000000004,1.5659020431401904
0.9888888888888889,0.30000000000000004,1.4904300256658236
1.011111111111111,0.30000000000000004,1.3617999294328733
1.0333333333333332,0.30000000000000004,1.1943874678509685
1.0555555555555554,0.30000000000000004,1.0055056906631323
1.077777777777778,0.30000000000000004,0.8124746545548526
1.1,0.30000000000000004,0.6300877934259644

-1.1,0.3222222222222222,0.18352157172922162
-1.077777777777778,0.3222222222222222,0.23454574323482394
-1.0555555555555556,0.3222222222222222,0.2886943354089756
-1.0333333333333334,0.3222222222222222,0.3423092087589248
-1.0111111111111113,0.3222222222222222,0.3910879990168245
-0.9888888888888889,0.3222222222222222,0.4306448911526996
-0.9666666666666668,0.3222222222222222,0.45716660335281156
-0.9444444444444445,0.3222222222222222,0.46802676232968793
-0.9222222222222223,0.3222222222222222,0.462219960730589
-0.9000000000000001,0.3222222222222222,0.44051513714995405
-0.8777777777777779,0.3222222222222222,0.4052960306151255
-0.8555555555555556,0.3222222222222222,0.36013311047498364
-0.8333333333333335,0.3222222222222222,0.30919265777051297
-0.8111111111111111,0.3222222222222222,0.25661699700738666
-0.788888888888889,0.3222222222222222,0.2060000110162816
-0.7666666666666667,0.3222222222222222,0.16004176064536915
-0.7444444444444445,0.3222222222222222,0.12041156361149122
-0.7222222222222223,0.3222222222222222,0.08779809577512328
-0.7000000000000001,0.3222222222222222,0.06209102664417963
-0.6777777777777778,0.3222222222222222,0.04262641405772101
-0.6555555555555557,0.3222222222222222,0.0284349089357355
-0.6333333333333334,0.3222222222222222,0.018450374737986334
-0.6111111111111112,0.3222222222222222,0.011658404278931684
-0.5888888888888889,0.3222222222222222,0.007182892147363207
-0.5666666666666668,0.3222222222222222,0.004320949966218345
-0.5444444444444445,0.3222222222222222,0.0025416834357691064
-0.5222222222222223,0.3222222222222222,0.001464263663618956
-0.5000000000000001,0.3222222222222222,0.0008275941037433347
-0.47777777777777786,0.3222222222222222,0.0004597398331218673
-0.4555555555555556,0.3222222222222222,0.00025150781623316205
-0.43333333333333335,0.3222222222222222,0.0001357796530667751
-0.4111111111111112,0.3222222222222222,7.249567684398002e-05
-0.38888888888888895,0.3222222222222222,3.8369446093354765e-05
-0.3666666666666667,0.3222222222222222,2.0179452814591363e-05
-0.34444444444444455,0.3222222222222222,1.0572861747953555e-05
-0.3222222222222223,0.3222222222222222,5.5334968814030975e-06
-0.30000000000000004,0.3222222222222222,2.9010116187870637e-06
-0.2777777777777778,0.3222222222222222,1.5279407531699734e-06
-0.25555555555555565,0.3222222222222222,8.108914855661384e-07
-0.2333333333333334,0.3222222222222222,4.349182482778611e-07
-0.21111111111111114,0.3222222222222222,2.3642395339006695e-07
-0.188888888888889,0.3222222222222222,1.306152560790913e-07
-0.16666666666666674,0.3222222222222222,7.352192677145836e-08
-0.1444444444444445,0.3222222222222222,4.2269111473923654e-08
-0.12222222222222223,0.3222222222222222,2.4884830094406192e-08
-0.10000000000000009,0.3222222222222222,1.5048465076677257e-08
-0.07777777777777772,0.3222222222222222,9.385476372774793e-09
-0.05555555555555558,0.3222222222222222,6.0703044007676825e-09
-0.03333333333333344,0.3222222222222222,4.101084423657069e-09
-0.011111111111111072,0.3222222222222222,2.920165937626879e-09
0.011111111111111072,0.3222222222222222,2.2136196587163946e-09
0.033333333333333215,0.3222222222222222,1.8043183576652554e-09
0.05555555555555558,0.3222222222222222,1.5948585765501625e-09
0.07777777777777772,0.3222222222222222,1.5381985074029855e-09
0.09999999999999987,0.3222222222222222,1.6256903244302974e-09
0.12222222222222223,0.3222222222222222,1.8899899105589113e-09
0.14444444444444438,0.3222222222222222,2.4285818946792758e-09
0.16666666666666652,0.3222222222222222,3.468533278738161e-09
0.18888888888888888,0.3222222222222222,5.527992676140232e-09
0.21111111111111103,0.3222222222222222,9.818645517586126e-09
0.2333333333333334,0.3222222222222222,1.9262897144582468e-08
0.25555555555555554,0.3222222222222222,4.1092018541287935e-08
0.2777777777777777,0.3222222222222222,9.34987220700896e-08
0.30000000000000004,0.3222222222222222,2.225645138745566e-07
0.3222222222222222,0.3222222222222222,5.447166095417928e-07
0.34444444444444433,0.3222222222222222,1.3509587853897215e-06
0.3666666666666667,0.3222222222222222,3.3558204309061964e-06
0.38888888888888884,0.3222222222222222,8.272872558271144e-06
0.411111111111111,0.3222222222222222,2.009676929130944e-05
0.43333333333333335,0.3222222222222222,4.78442481127813e-05
0.4555555555555555,0.3222222222222222,0.00011115738512709798
0.47777777777777786,0.3222222222222222,0.00025121414880426035
0.5,0.3222222222222222,0.0005508814262757923
0.5222222222222221,0.3222222222222222,0.0011698568229011584
0.5444444444444445,0.3222222222222222,0.0024021637922752494
0.5666666666666667,0.3222222222222222,0.004763663628555031
0.5888888888888888,0.3222222222222222,0.009114376506296708
0.6111111111111112,0.3222222222222222,0.0168120286367748
0.6333333333333333,0.3222222222222222,0.029877418100027604
0.6555555555555554,0.3222222222222222,0.05112897697078937
0.6777777777777778,0.3222222222222222,0.08421740957476542
0.7,0.3222222222222222,0.13347115066235712
0.7222222222222221,0.3222222222222222,0.2034641786553795
0.7444444444444445,0.3222222222222222,0.2982547572718431
0.7666666666666666,0.3222222222222222,0.4203251650964176
0.788888888888889,0.3222222222222222,0.5693702182177965
0.8111111111111111,0.3222222222222222,0.7412060373596514
0.8333333333333333,0.3222222222222222,0.927150959763991
0.8555555555555556,0.3222222222222222,1.1142155703002112
0.8777777777777778,0.3222222222222222,1.286297915254828
0.8999999999999999,0.3222222222222222,1.4263272462577434
0.922222222222222,0.3222222222222222,1.519002106444234
0.9444444444444446,0.3222222222222222,1.5535293124059826
0.9666666666666668,0.3222222222222222,1.525689462342689
0.9888888888888889,0.3222222222222222,1.4386833098540555
1.011111111111111,0.3222222222222222,1.3025248190299856
1.0333333333333332,0.3222222222222222,1.132140304227875
1.0555555555555554,0.3222222222222222,0.9446734092360218
1.077777777777778,0.3222222222222222,0.756668936212844
1.1,0.3222222222222222,0.5817683698520099

-1.1,0.34444444444444433,0.17019237436320686
-1.077777777777778,0.34444444444444433,0.21944264690384685
-1.0555555555555556,0.34444444444444433,0.2726058682567511
-1.0333333333333334,0.34444444444444433,0.32635411761238
-1.0111111111111113,0.34444444444444433,0.37661413179814907
-0.9888888888888889,0.34444444444444433,0.41906353695641557
-0.9666666666666668,0.34444444444444433,0.44974900778200494
-0.9444444444444445,0.34444444444444433,0.465703255038123
-0.9222222222222223,0.34444444444444433,0.4654255963364065
-0.9000000000000001,0.34444444444444433,0.4491168866998495
-0.8777777777777779,0.34444444444444433,0.418617532037079
-0.8555555555555556,0.34444444444444433,0.3770695506381729
-0.8333333333333335,0.34444444444444433,0.3283877272773147
-0.8111111111111111,0.34444444444444433,0.27666200073951935
-0.788888888888889,0.34444444444444433,0.22561478996741685
-0.7666666666666667,0.34444444444444433,0.17820681508047917
-0.7444444444444445,0.34444444444444433,0.1364364137615575
-0.7222222222222223,0.34444444444444433,0.101327151434436
-0.7000000000000001,0.34444444444444433,0.07306062501843044
-0.6777777777777778,0.34444444444444433,0.051192916226759824
-0.6555555555555557,0.34444444444444433,0.034893847312257496
-0.6333333333333334,0.34444444444444433,0.02316234437250605
-0.6111111111111112,0.34444444444444433,0.014991095081450832
-0.5888888888888889,0.34444444444444433,0.009472523701307753
-0.5666666666666668,0.34444444444444433,0.005851763842561534
-0.5444444444444445,0.34444444444444433,0.0035395465736746024
-0.5222222222222223,0.34444444444444433,0.0020996332204166906
-0.5000000000000001,0.34444444444444433,0.0012235275974016076
-0.47777777777777786,0.34444444444444433,0.0007016853921267104
-0.4555555555555556,0.34444444444444433,0.000396786861255713
-0.43333333333333335,0.34444444444444433,0.00022168190110001404
-0.4111111111111112,0.34444444444444433,0.00012262468467623126
-0.38888888888888895,0.34444444444444433,6.730743341282254e-05
-0.3666666666666667,0.34444444444444433,3.674486933358012e-05
-0.34444444444444455,0.34444444444444433,2.000047864088816e-05
-0.3222222222222223,0.34444444444444433,1.0881923990434092e-05
-0.30000000000000004,0.34444444444444433,5.934017504673171e-06
-0.2777777777777778,0.34444444444444433,3.2520436071767888e-06
-0.25555555555555565,0.34444444444444433,1.7960584656036734e-06
-0.2333333333333334,0.34444444444444433,1.0023191017890633e-06
-0.21111111111111114,0.34444444444444433,5.666539781692181e-07
-0.188888888888889,0.34444444444444433,3.252998822763138e-07
-0.16666666666666674,0.34444444444444433,1.9005077288449902e-07
-0.1444444444444445,0.34444444444444433,1.1325099222472513e-07
-0.12222222222222223,0.34444444444444433,6.900564588655125e-08
-0.10000000000000009,0.34444444444444433,4.312775196547264e-08
-0.07777777777777772,0.34444444444444433,2.7763292915811075e-08
-0.05555555555555558,0.34444444444444433,1.8511643530682003e-08
-0.03333333333333344,0.34444444444444433,1.2875606262075411e-08
-0.011111111111111072,0.34444444444444433,9.42111507690732e-09
0.011111111111111072,0.34444444444444433,7.317667462061777e-09
0.033333333333333215,0.34444444444444433,6.0850516132434986e-09
0.05555555555555558,0.34444444444444433,5.454029358032627e-09
0.07777777777777772,0.34444444444444433,5.29282683305978e-09
0.09999999999999987,0.34444444444444433,5.5763950468185235e-09
0.12222222222222223,0.34444444444444433,6.3925343905173415e-09
0.14444444444444438,0.34444444444444433,7.996784744781348e-09
0.16666666666666652,0.34444444444444433,1.0957894117262739e-08
0.18888888888888888,0.34444444444444433,1.650068301193558e-08
0.21111111111111103,0.34444444444444433,2.730729618951404e-08
0.2333333333333334,0.34444444444444433,4.9412761263296116e-08
0.25555555555555554,0.34444444444444433,9.674512589679194e-08
0.2777777777777777,0.34444444444444433,2.0207051973526344e-07
0.30000000000000004,0.34444444444444433,4.4335040058478687e-07
0.3222222222222222,0.34444444444444433,1.0066557658294665e-06
0.34444444444444433,0.34444444444444433,2.333940388992498e-06
0.3666666666666667,0.34444444444444433,5.46233868170689e-06
0.38888888888888884,0.34444444444444433,1.2781295928704347e-05
0.411111111111111,0.34444444444444433,2.9666056204374197e-05
0.43333333333333335,0.34444444444444433,6.786908135743783e-05
0.4555555555555555,0.34444444444444433,0.00015226610589828086
0.47777777777777786,0.34444444444444433,0.00033365611641084894
0.5,0.34444444444444433,0.0007118188111811669
0.5222222222222221,0.34444444444444433,0.001474731711143998
0.5444444444444445,0.34444444444444433,0.0029611132507069864
0.5666666666666667,0.34444444444444433,0.005753042734856842
0.5888888888888888,0.34444444444444433,0.010801417086469187
0.6111111111111112,0.34444444444444433,0.019577257784737494
0.6333333333333333,0.34444444444444433,0.03422491780917305
0.6555555555555554,0.34444444444444433,0.057669979092705714
0.6777777777777778,0.34444444444444433,0.09361025724396009
0.7,0.34444444444444433,0.146303294452084
0.7222222222222221,0.34444444444444433,0.22007239600694467
0.7444444444444445,0.34444444444444433,0.31849908128820154
0.7666666666666666,0.34444444444444433,0.4433572571623879
0.788888888888889,0.34444444444444433,0.5934606678688613
0.8111111111111111,0.34444444444444433,0.7637064324818071
0.8333333333333333,0.34444444444444433,0.9446549760645814
0.8555555555555556,0.34444444444444433,1.122943988993083
0.8777777777777778,0.34444444444444433,1.2826710982769751
0.8999999999999999,0.34444444444444433,1.4076223864859652
0.922222222222222,0.34444444444444433,1.483945631044851
0.9444444444444446,0.34444444444444433,1.5026687759657589
0.9666666666666668,0.34444444444444433,1.4614329672618478
0.9888888888888889,0.34444444444444433,1.3649780279415054
1.011111111111111,0.34444444444444433,1.224243046378634
1.0333333333333332,0.34444444444444433,1.0543186387459447
1.0555555555555554,0.34444444444444433,0.8717821595916806
1.077777777777778,0.34444444444444433,0.6920664571665665
1.1,0.34444444444444433,0.5274305092656855

-1.1,0.3666666666666667,0.15634628127020633
-1.077777777777778,0.3666666666666667,0.20345769388599058
-1.0555555555555556,0.3666666666666667,0.2551873482169934
-1.0333333333333334,0.3666666666666667,0.30857237296690526
-1.0111111111111113,0.3666666666666667,0.35982436095493403
-0.9888888888888889,0.3666666666666667,0.404754551955756
-0.9666666666666668,0.3666666666666667,0.43934228817488086
-0.9444444444444445,0.3666666666666667,0.460339692120075
-0.9222222222222223,0.3666666666666667,0.46578452681448745
-0.9000000000000001,0.3666666666666667,0.455307185397246
-0.8777777777777779,0.3666666666666667,0.4301644655793513
-0.8555555555555556,0.3666666666666667,0.39299847114563885
-0.8333333333333335,0.3666666666666667,0.3473833868120878
-0.8111111111111111,0.3666666666666667,0.29726681819965256
-0.788888888888889,0.3666666666666667,0.2464246707755357
-0.7666666666666667,0.3666666666666667,0.19802921694959535
-0.7444444444444445,0.3666666666666667,0.15438903723255598
-0.7222222222222223,0.3666666666666667,0.11687192723986231
-0.7000000000000001,0.3666666666666667,0.08598177649238227
-0.6777777777777778,0.3666666666666667,0.06153667647111895
-0.6555555555555557,0.3666666666666667,0.042890043529287956
-0.6333333333333334,0.3666666666666667,0.02914558931231983
-0.6111111111111112,0.3666666666666667,0.019333871458736572
-0.5888888888888889,0.3666666666666667,0.012536248468147885
-0.5666666666666668,0.3666666666666667,0.007956649716468974
-0.5444444444444445,0.3666666666666667,0.004950580681323738
-0.5222222222222223,0.3666666666666667,0.0030243568663852285
-0.5000000000000001,0.3666666666666667,0.0018171339888891757
-0.47777777777777786,0.3666666666666667,0.0010756776904250595
-0.4555555555555556,0.3666666666666667,0.0006285232553669169
-0.43333333333333335,0.3666666666666667,0.0003632004523845134
-0.4111111111111112,0.3666666666666667,0.00020798876615687917
-0.38888888888888895,0.3666666666666667,0.00011828444142113529
-0.3666666666666667,0.3666666666666667,6.695468764967633e-05
-0.34444444444444455,0.3666666666666667,3.781096454203871e-05
-0.3222222222222223,0.3666666666666667,2.1354953687684135e-05
-0.30000000000000004,0.3666666666666667,1.2092508686713681e-05
-0.2777777777777778,0.3666666666666667,6.88296656120287e-06
-0.25555555555555565,0.3666666666666667,3.947880052712029e-06
-0.2333333333333334,0.3666666666666667,2.287284920194197e-06
-0.21111111111111114,0.3666666666666667,1.3415658183542983e-06
-0.188888888888889,0.3666666666666667,7.982428625693895e-07
-0.16666666666666674,0.3666666666666667,4.827820910088779e-07
-0.1444444444444445,0.3666666666666667,2.9741943738073114e-07
-0.12222222222222223,0.3666666666666667,1.870978533465036e-07
-0.10000000000000009,0.3666666666666667,1.2057226068286858e-07
-0.07777777777777772,0.3666666666666667,7.994068184236048e-08
-0.05555555555555558,0.3666666666666667,5.4835181082598295e-08
-0.03333333333333344,0.3666666666666667,3.9184943075453974e-08
-0.011111111111111072,0.3666666666666667,2.940077099989008e-08
0.011111111111111072,0.3666666666666667,2.3348888068565385e-08
0.033333333333333215,0.3666666666666667,1.9767454230098416e-08
0.05555555555555558,0.3666666666666667,1.793643619175824e-08
0.07777777777777772,0.3666666666666667,1.7499264559696854e-08
0.09999999999999987,0.3666666666666667,1.8386586502325165e-08
0.12222222222222223,0.3666666666666667,2.0829015147395203e-08
0.14444444444444438,0.3666666666666667,2.5483551212932156e-08
0.16666666666666652,0.3666666666666667,3.375829825206274e-08
0.18888888888888888,0.3666666666666667,4.8541610145004954e-08
0.21111111111111103,0.3666666666666667,7.58115563926186e-08
0.2333333333333334,0.3666666666666667,1.2821813223778512e-07
0.25555555555555554,0.3666666666666667,2.3314936340914006e-07
0.2777777777777777,0.3666666666666667,4.5104162335392764e-07
0.30000000000000004,0.3666666666666667,9.170355285696979e-07
0.3222222222222222,0.3666666666666667,1.935309250612078e-06
0.34444444444444433,0.3666666666666667,4.190262571502581e-06
0.3666666666666667,0.3666666666666667,9.21078923790743e-06
0.38888888888888884,0.3666666666666667,2.0366372606072232e-05
0.411111111111111,0.3666666666666667,4.494084402078981e-05
0.43333333333333335,0.3666666666666667,9.829950684150284e-05
0.4555555555555555,0.3666666666666667,0.00021193063506751232
0.47777777777777786,0.3666666666666667,0.0004482728126235065
0.5,0.3666666666666667,0.0009266967866460428
0.5222222222222221,0.3666666666666667,0.0018665027165590898
0.5444444444444445,0.3666666666666667,0.0036535883308771162
0.5666666666666667,0.3666666666666667,0.006936217710530349
0.5888888888888888,0.3666666666666667,0.012750215165019249
0.6111111111111112,0.3666666666666667,0.0226630140800236
0.6333333333333333,0.3666666666666667,0.0389084425886454
0.6555555555555554,0.3666666666666667,0.06446174082173965
0.6777777777777778,0.3666666666666667,0.1029831780728124
0.7,0.3666666666666667,0.15854961714051277
0.7222222222222221,0.3666666666666667,0.23510999710051853
0.7444444444444445,0.3666666666666667,0.33565386744293685
0.7666666666666666,0.3666666666666667,0.4611722893933129
0.788888888888889,0.3666666666666667,0.6096006891491368
0.8111111111111111,0.3666666666666667,0.7750278145373124
0.8333333333333333,0.3666666666666667,0.9474874466055617
0.8555555555555556,0.3666666666666667,1.1135811826980537
0.8777777777777778,0.3666666666666667,1.2580023712465627
0.8999999999999999,0.3666666666666667,1.3657787948847144
0.922222222222222,0.3666666666666667,1.424802305537015
0.9444444444444446,0.3666666666666667,1.428061361973162
0.9666666666666668,0.3666666666666667,1.3750089780981152
0.9888888888888889,0.3666666666666667,1.2716977710959376
1.011111111111111,0.3666666666666667,1.129638692159894
1.0333333333333332,0.3666666666666667,0.9636819976799603
1.0555555555555554,0.3666666666666667,0.7894615309011616
1.077777777777778,0.3666666666666667,0.6210099870052381
1.1,0.3666666666666667,0.46903628183016466

-1.1,0.38888888888888884,0.14219028459530966
-1.077777777777778,0.38888888888888884,0.18681737322410819
-1.0555555555555556,0.38888888888888884,0.23666385738922413
-1.0333333333333334,0.38888888888888884,0.28915940034573123
-1.0111111111111113,0.38888888888888884,0.3408522217467092
-0.9888888888888889,0.38888888888888884,0.38775872493851327
-0.9666666666666668,0.38888888888888884,0.4258714453932616
-0.9444444444444445,0.38888888888888884,0.4517360907562797
-0.9222222222222223,0.38888888888888884,0.46298040355795106
-0.9000000000000001,0.38888888888888884,0.4586803435001415
-0.8777777777777779,0.38888888888888884,0.4394839520918767
-0.8555555555555556,0.38888888888888884,0.4074704752357527
-0.8333333333333335,0.38888888888888884,0.36578445262422704
-0.8111111111111111,0.38888888888888884,0.31813292228823375
-0.788888888888889,0.38888888888888884,0.2682555859952642
-0.7666666666666667,0.38888888888888884,0.2194694101706527
-0.7444444444444445,0.38888888888888884,0.17435715205841756
-0.7222222222222223,0.38888888888888884,0.13462635289935354
-0.7000000000000001,0.38888888888888884,0.10112501283914503
-0.6777777777777778,0.38888888888888884,0.07397237868034962
-0.6555555555555557,0.38888888888888884,0.05275198697144766
-0.6333333333333334,0.38888888888888884,0.03671759398469813
-0.6111111111111112,0.38888888888888884,0.02497562534359955
-0.5888888888888889,0.38888888888888884,0.01662413294549449
-0.5666666666666668,0.38888888888888884,0.010842993313466867
-0.5444444444444445,0.38888888888888884,0.0069404477222163915
-0.5222222222222223,0.38888888888888884,0.004366444491288295
-0.5000000000000001,0.38888888888888884,0.0027044448570404883
-0.47777777777777786,0.38888888888888884,0.0016518835209572294
-0.4555555555555556,0.38888888888888884,0.0009967994837830432
-0.43333333333333335,0.38888888888888884,0.0005953543293014479
-0.4111111111111112,0.38888888888888884,0.0003526415350969534
-0.38888888888888895,0.38888888888888884,0.0002075744520391162
-0.3666666666666667,0.38888888888888884,0.00012168357080320302
-0.34444444444444455,0.38888888888888884,7.120060308493913e-05
-0.3222222222222223,0.38888888888888884,4.16809889130479e-05
-0.30000000000000004,0.38888888888888884,2.4469231090908903e-05
-0.2777777777777778,0.38888888888888884,1.443934703547982e-05
-0.25555555555555565,0.38888888888888884,8.584181994721129e-06
-0.2333333333333334,0.38888888888888884,5.152172372304282e-06
-0.21111111111111114,0.38888888888888884,3.1279881663633335e-06
-0.188888888888889,0.38888888888888884,1.9244740650694595e-06
-0.16666666666666674,0.38888888888888884,1.202047159293698e-06
-0.1444444444444445,0.38888888888888884,7.637964963757737e-07
-0.12222222222222223,0.38888888888888884,4.949711468644212e-07
-0.10000000000000009,0.38888888888888884,3.282262955917474e-07
-0.07777777777777772,0.38888888888888884,2.236973218895405e-07
-0.05555555555555558,0.38888888888888884,1.5756356408170694e-07
-0.03333333333333344,0.38888888888888884,1.1546020898186324e-07
-0.011111111111111072,0.38888888888888884,8.866060077588993e-08
0.011111111111111072,0.38888888888888884,7.184904720231323e-08
0.033333333333333215,0.38888888888888884,6.181619119563459e-08
0.05555555555555558,0.38888888888888884,5.6700894500485264e-08
0.07777777777777772,0.38888888888888884,5.557152137405072e-08
0.09999999999999987,0.38888888888888884,5.824327759783589e-08
0.12222222222222223,0.38888888888888884,6.530402199275342e-08
0.14444444444444438,0.38888888888888884,7.839917722275486e-08
0.16666666666666652,0.38888888888888884,1.0094490026170243e-07
0.18888888888888888,0.38888888888888884,1.396644149608029e-07
0.21111111111111103,0.38888888888888884,2.0781326337358823e-07
0.2333333333333334,0.38888888888888884,3.319726491860613e-07
0.25555555555555554,0.38888888888888884,5.664907576902906e-07
0.2777777777777777,0.38888888888888884,1.024420933046942e-06
0.30000000000000004,0.38888888888888884,1.9440339842632383e-06
0.3222222222222222,0.38888888888888884,3.8315254510133625e-06
0.34444444444444433,0.38888888888888884,7.764749287582002e-06
0.3666666666666667,0.38888888888888884,1.6030489333245104e-05
0.38888888888888884,0.38888888888888884,3.343439063125326e-05
0.411111111111111,0.38888888888888884,6.992312269575921e-05
0.43333333333333335,0.38888888888888884,0.00014566655737269877
0.4555555555555555,0.38888888888888884,0.0003005412639629159
0.47777777777777786,0.38888888888888884,0.0006110712303038194
0.5,0.38888888888888884,0.001219219733566138
0.5222222222222221,0.38888888888888884,0.00237861389844136
0.5444444444444445,0.38888888888888884,0.004524007186396668
0.5666666666666667,0.38888888888888884,0.008367699838102337
0.5888888888888888,0.38888888888888884,0.01502051317068859
0.6111111111111112,0.38888888888888884,0.026123221690861436
0.6333333333333333,0.38888888888888884,0.04395689730468123
0.6555555555555554,0.38888888888888884,0.07148007669704422
0.6777777777777778,0.38888888888888884,0.11222379145917544
0.7,0.38888888888888884,0.16997304383475528
0.7222222222222221,0.38888888888888884,0.24818734394952488
0.7444444444444445,0.38888888888888884,0.3491713072187663
0.7666666666666666,0.38888888888888884,0.4730955608305401
0.788888888888889,0.38888888888888884,0.6170681404856634
0.8111111111111111,0.38888888888888884,0.7745310933063694
0.8333333333333333,0.38888888888888884,0.9352641842245593
0.8555555555555556,0.38888888888888884,1.0861876460081374
0.8777777777777778,0.38888888888888884,1.2129705075576025
0.8999999999999999,0.38888888888888884,1.302213472208034
0.922222222222222,0.38888888888888884,1.343762615175432
0.9444444444444446,0.38888888888888884,1.3326061542752017
0.9666666666666668,0.38888888888888884,1.2698655882144374
0.9888888888888889,0.38888888888888884,1.1626110451157499
1.011111111111111,0.38888888888888884,1.0225424961431657
1.0333333333333332,0.38888888888888884,0.8638785391166669
1.0555555555555554,0.38888888888888884,0.700981642154684
1.077777777777778,0.38888888888888884,0.5462671055412125
1.1,0.38888888888888884,0.40880183306670176

-1.1,0.411111111111111,0.1279461435562408
-1.077777777777778,0.411111111111111,0.16977932031221943
-1.0555555555555556,0.411111111111111,0.2173121377729135
-1.0333333333333334,0.411111111111111,0.26838498769209534
-1.0111111111111113,0.411111111111111,0.3199273951599568
-0.9888888888888889,0.411111111111111,0.36823001679736106
-0.9666666666666668,0.411111111111111,0.40938312779545
-0.9444444444444445,0.411111111111111,0.439811238147822
-0.9222222222222223,0.411111111111111,0.45680046685194964
-0.9000000000000001,0.411111111111111,0.4589081621162459
-0.8777777777777779,0.411111111111111,0.4461672297971195
-0.8555555555555556,0.411111111111111,0.4200448511605707
-0.8333333333333335,0.411111111111111,0.3831726145480121
-0.8111111111111111,0.411111111111111,0.33891537524053933
-0.788888888888889,0.411111111111111,0.29087541594915584
-0.7666666666666667,0.411111111111111,0.2424305798412601
-0.7444444444444445,0.411111111111111,0.1963829702485312
-0.7222222222222223,0.411111111111111,0.15475838654464447
-0.7000000000000001,0.411111111111111,0.1187581949449546
-0.6777777777777778,0.411111111111111,0.0888351516825838
-0.6555555555555557,0.411111111111111,0.06484837195268478
-0.6333333333333334,0.411111111111111,0.04625046239430871
-0.6111111111111112,0.411111111111111,0.03226819841722789
-0.5888888888888889,0.411111111111111,0.02205175672090428
-0.5666666666666668,0.411111111111111,0.014781523124373417
-0.5444444444444445,0.411111111111111,0.00973262424070799
-0.5222222222222223,0.411111111111111,0.0063042353304698364
-0.5000000000000001,0.411111111111111,0.004023587599842544
-0.47777777777777786,0.411111111111111,0.0025344911434979638
-0.4555555555555556,0.411111111111111,0.0015783904045012238
-0.43333333333333335,0.411111111111111,0.0009735746499564722
-0.4111111111111112,0.411111111111111,0.0005959058206704306
-0.38888888888888895,0.411111111111111,0.00036266150110285703
-0.3666666666666667,0.411111111111111,0.00021990822240825804
-0.34444444444444455,0.411111111111111,0.00013314698400258084
-0.3222222222222223,0.411111111111111,8.067230481500175e-05
-0.30000000000000004,0.411111111111111,4.9019958164743185e-05
-0.2777777777777778,0.411111111111111,2.9936489803141608e-05
-0.25555555555555565,0.411111111111111,1.8411050821895825e-05
-0.2333333333333334,0.411111111111111,1.142370434452193e-05
-0.21111111111111114,0.411111111111111,7.16346603092719e-06
-0.188888888888889,0.411111111111111,4.5471187057169e-06
-0.16666666666666674,0.411111111111111,2.926814968687625e-06
-0.1444444444444445,0.411111111111111,1.914193695520943e-06
-0.12222222222222223,0.411111111111111,1.2753899685022233e-06
-0.10000000000000009,0.411111111111111,8.686780969254136e-07
-0.07777777777777772,0.411111111111111,6.075189585653562e-07
-0.05555555555555558,0.411111111111111,4.3864870383226e-07
-0.03333333333333344,0.411111111111111,3.290437562550262e-07
-0.011111111111111072,0.411111111111111,2.581253440934643e-07
0.011111111111111072,0.411111111111111,2.1307113884143992e-07
0.033333333333333215,0.411111111111111,1.8598938786550564e-07
0.05555555555555558,0.411111111111111,1.7223447354565495e-07
0.07777777777777772,0.411111111111111,1.6945676234271714e-07
0.09999999999999987,0.411111111111111,1.7718001871929738e-07
0.12222222222222223,0.411111111111111,1.9685119043253565e-07
0.14444444444444438,0.411111111111111,2.324645125204813e-07
0.16666666666666652,0.411111111111111,2.92091221658424e-07
0.18888888888888888,0.411111111111111,3.9105917687296183e-07
0.21111111111111103,0.411111111111111,5.583395020614377e-07
0.2333333333333334,0.411111111111111,8.49349167417522e-07
0.25555555555555554,0.411111111111111,1.3717678725346786e-06
0.2777777777777777,0.411111111111111,2.3379162462953057e-06
0.30000000000000004,0.411111111111111,4.171368046287974e-06
0.3222222222222222,0.411111111111111,7.723739346112653e-06
0.34444444444444433,0.411111111111111,1.4712874724800469e-05
0.3666666666666667,0.411111111111111,2.859837164848723e-05
0.38888888888888884,0.411111111111111,5.630083440611979e-05
0.411111111111111,0.411111111111111,0.00011150018507642107
0.43333333333333335,0.411111111111111,0.00022078060939768377
0.4555555555555555,0.411111111111111,0.0004346809782635868
0.47777777777777786,0.411111111111111,0.0008467549138719074
0.5,0.411111111111111,0.001624884964419796
0.5222222222222221,0.411111111111111,0.0030598856775290824
0.5444444444444445,0.411111111111111,0.005636011168141263
0.5666666666666667,0.411111111111111,0.010125053707273351
0.5888888888888888,0.411111111111111,0.01769877381264183
0.6111111111111112,0.411111111111111,0.030042381639924655
0.6333333333333333,0.411111111111111,0.049435202600719264
0.6555555555555554,0.411111111111111,0.07874689611781394
0.6777777777777778,0.411111111111111,0.1212857487427651
0.7,0.411111111111111,0.18043974520700976
0.7222222222222221,0.411111111111111,0.25908139085694804
0.7444444444444445,0.411111111111111,0.35876817689630713
0.7666666666666666,0.411111111111111,0.47885506551817286
0.788888888888889,0.411111111111111,0.6157211727168226
0.8111111111111111,0.411111111111111,0.7623653550719732
0.8333333333333333,0.411111111111111,0.9086088141338808
0.8555555555555556,0.411111111111111,1.0420369703650538
0.8777777777777778,0.411111111111111,1.149629036411005
0.8999999999999999,0.411111111111111,1.2198099334530685
0.922222222222222,0.411111111111111,1.2444884157506388
0.9444444444444446,0.411111111111111,1.2205882706552527
0.9666666666666668,0.411111111111111,1.1506729326787044
0.9888888888888889,0.411111111111111,1.0424894871719825
1.011111111111111,0.411111111111111,0.907544888485087
1.0333333333333332,0.411111111111111,0.7590784515981592
1.0555555555555554,0.411111111111111,0.6099270895538911
1.077777777777778,0.411111111111111,0.4707571747460648
1.1,0.411111111111111,0.3489817294016041

-1.1,0.43333333333333335,0.1138434914101992
-1.077777777777778,0.43333333333333335,0.15262451288353482
-1.0555555555555556,0.43333333333333335,0.19745283436334277
-1.0333333333333334,0.43333333333333335,0.2465869321787412
-1.0111111111111113,0.43333333333333335,0.2973723032631409
-0.9888888888888889,0.43333333333333335,0.34643648585036796
-0.9666666666666668,0.43333333333333335,0.39005168047640215
-0.9444444444444445,0.43333333333333335,0.4246136923612231
-0.9222222222222223,0.43333333333333335,0.4471501599646631
-0.9000000000000001,0.43333333333333335,0.45575573765642186
-0.8777777777777779,0.43333333333333335,0.44986353074158114
-0.8555555555555556,0.43333333333333335,0.4302983321429177
-0.8333333333333335,0.43333333333333335,0.3991075278012705
-0.8111111111111111,0.43333333333333335,0.35921493471907096
-0.788888888888889,0.43333333333333335,0.313977348260334
-0.7666666666666667,0.43333333333333335,0.2667350243636513
-0.7444444444444445,0.43333333333333335,0.22043548653359438
-0.7222222222222223,0.43333333333333335,0.17738166917403203
-0.7000000000000001,0.43333333333333335,0.13912086674235416
-0.6777777777777778,0.43333333333333335,0.10646028090147751
-0.6555555555555557,0.43333333333333335,0.0795748010777719
-0.6333333333333334,0.43333333333333335,0.058165125650031076
-0.6111111111111112,0.43333333333333335,0.04162761029001473
-0.5888888888888889,0.43333333333333335,0.029207255706510466
-0.5666666666666668,0.43333333333333335,0.020117573094891858
-0.5444444444444445,0.43333333333333335,0.013622209043323662
-0.5222222222222223,0.43333333333333335,0.009081235358976631
-0.5000000000000001,0.43333333333333335,0.005969440353604104
-0.47777777777777786,0.43333333333333335,0.003875328164186723
-0.4555555555555556,0.43333333333333335,0.002488832988991513
-0.43333333333333335,0.43333333333333335,0.0015840021453526506
-0.4111111111111112,0.43333333333333335,0.0010008875447468988
-0.38888888888888895,0.43333333333333335,0.0006290971094968224
-0.3666666666666667,0.43333333333333335,0.0003941112702952956
-0.34444444444444455,0.43333333333333335,0.0002465907002081005
-0.3222222222222223,0.43333333333333335,0.0001544128446010471
-0.30000000000000004,0.43333333333333335,9.696430709571395e-05
-0.2777777777777778,0.43333333333333335,6.117733560454796e-05
-0.25555555555555565,0.43333333333333335,3.884942748302355e-05
-0.2333333333333334,0.43333333333333335,2.48709749495597e-05
-0.21111111111111114,0.43333333333333335,1.607562585380571e-05
-0.188888888888889,0.43333333333333335,1.0506678819740582e-05
-0.16666666666666674,0.43333333333333335,6.955356309524948e-06
-0.1444444444444445,0.43333333333333335,4.673432132560428e-06
-0.12222222222222223,0.43333333333333335,3.1958952268690003e-06
-0.10000000000000009,0.43333333333333335,2.2321397755161283e-06
-0.07777777777777772,0.43333333333333335,1.5993848404000826e-06
-0.05555555555555558,0.43333333333333335,1.181925230396261e-06
-0.03333333333333344,0.43333333333333335,9.061202169904994e-07
-0.011111111111111072,0.43333333333333335,7.249704729492325e-07
0.011111111111111072,0.43333333333333335,6.085644883644765e-07
0.033333333333333215,0.43333333333333335,5.381592953497424e-07
0.05555555555555558,0.43333333333333335,5.025646803371148e-07
0.07777777777777772,0.43333333333333335,4.960616276489352e-07
0.09999999999999987,0.43333333333333335,5.174583478734088e-07
0.12222222222222223,0.43333333333333335,5.701791029983612e-07
0.14444444444444438,0.43333333333333335,6.635860086730063e-07
0.16666666666666652,0.43333333333333335,8.161653089285723e-07
0.18888888888888888,0.43333333333333335,1.061948031603448e-06
0.21111111111111103,0.43333333333333335,1.4629113551010339e-06
0.2333333333333334,0.43333333333333335,2.1327554507244246e-06
0.25555555555555554,0.43333333333333335,3.282594944361624e-06
0.2777777777777777,0.43333333333333335,5.309087012339924e-06
0.30000000000000004,0.43333333333333335,8.964738058395711e-06
0.3222222222222222,0.43333333333333335,1.5686606382317604e-05
0.34444444444444433,0.43333333333333335,2.8227364758097535e-05
0.3666666666666667,0.43333333333333335,5.185481315282334e-05
0.38888888888888884,0.43333333333333335,9.659753145955183e-05
0.411111111111111,0.43333333333333335,0.00018136251190531663
0.43333333333333335,0.43333333333333335,0.0003412858661115821
0.4555555555555555,0.43333333333333335,0.0006404279523848397
0.47777777777777786,0.43333333333333335,0.001192839992409481
0.5,0.43333333333333335,0.0021958939792968463
0.5222222222222221,0.43333333333333335,0.003980085883712795
0.5444444444444445,0.43333333333333335,0.007078433778629516
0.5666666666666667,0.43333333333333335,0.01231491421813766
0.5888888888888888,0.43333333333333335,0.020903912008354678
0.6111111111111112,0.43333333333333335,0.0345408690502671
0.6333333333333333,0.43333333333333335,0.055449373892180076
0.6555555555555554,0.43333333333333335,0.08633574447989113
0.6777777777777778,0.43333333333333335,0.13019575035601066
0.7,0.43333333333333335,0.18992847640902913
0.7222222222222221,0.43333333333333335,0.2677470858032299
0.7444444444444445,0.43333333333333335,0.3644366664617553
0.7666666666666666,0.43333333333333335,0.47858545444168976
0.788888888888889,0.43333333333333335,0.6059845815041833
0.8111111111111111,0.43333333333333335,0.7394216773323445
0.8333333333333333,0.43333333333333335,0.8690566262380651
0.8555555555555556,0.43333333333333335,0.9834528940628698
0.8777777777777778,0.43333333333333335,1.0711641462924888
0.8999999999999999,0.43333333333333335,1.1225928514390016
0.922222222222222,0.43333333333333335,1.1317108434238368
0.9444444444444446,0.43333333333333335,1.0972174036764897
0.9666666666666668,0.43333333333333335,1.0228282939492275
0.9888888888888889,0.43333333333333335,0.9166098029542098
1.011111111111111,0.43333333333333335,0.789524261574889
1.0333333333333332,0.43333333333333335,0.6535526700056794
1.0555555555555554,0.43333333333333335,0.5198417496428879
1.077777777777778,0.43333333333333335,0.3972684223907585
1.1,0.43333333333333335,0.29165604766392844

-1.1,0.4555555555555555,0.10011033642544895
-1.077777777777778,0.4555555555555555,0.13564517416050442
-1.0555555555555556,0.4555555555555555,0.17743638866626946
-1.0333333333333334,0.4555555555555555,0.22415609771927955
-1.0111111111111113,0.4555555555555555,0.2735879856821104
-0.9888888888888889,0.4555555555555555,0.32274882913700303
-0.9666666666666668,0.4555555555555555,0.3681719459888207
-0.9444444444444445,0.4555555555555555,0.4063196932899939
-0.9222222222222223,0.4555555555555555,0.43405586122164574
-0.9000000000000001,0.4555555555555555,0.449087432788991
-0.8777777777777779,0.4555555555555555,0.45028659647727615
-0.8555555555555556,0.4555555555555555,0.43782886016769085
-0.8333333333333335,0.4555555555555555,0.4131246504896753
-0.8111111111111111,0.4555555555555555,0.37856766308553824
-0.788888888888889,0.4555555555555555,0.3371603992920553
-0.7666666666666667,0.4555555555555555,0.2920964068206162
-0.7444444444444445,0.4555555555555555,0.24637680043045707
-0.7222222222222223,0.4555555555555555,0.20251929498680465
-0.7000000000000001,0.4555555555555555,0.16238921389925245
-0.6777777777777778,0.4555555555555555,0.1271527735666856
-0.6555555555555557,0.4555555555555555,0.09733051556345264
-0.6333333333333334,0.4555555555555555,0.07291664082080063
-0.6111111111111112,0.4555555555555555,0.053528139933308024
-0.5888888888888889,0.4555555555555555,0.03855339202502896
-0.5666666666666668,0.4555555555555555,0.0272796510315287
-0.5444444444444445,0.4555555555555555,0.0189891558527365
-0.5222222222222223,0.4555555555555555,0.013022150799500013
-0.5000000000000001,0.4555555555555555,0.008810806809292708
-0.47777777777777786,0.4555555555555555,0.005890857368296813
-0.4555555555555556,0.4555555555555555,0.003898308556082592
-0.43333333333333335,0.4555555555555555,0.0025576866365397033
-0.4111111111111112,0.4555555555555555,0.0016667283313368943
-0.38888888888888895,0.4555555555555555,0.0010807700295590542
-0.3666666666666667,0.4555555555555555,0.0006986841680754205
-0.34444444444444455,0.4555555555555555,0.00045117446280655885
-0.3222222222222223,0.4555555555555555,0.0002915741011621255
-0.30000000000000004,0.4555555555555555,0.00018892242754370343
-0.2777777777777778,0.4555555555555555,0.00012293676149707764
-0.25555555555555565,0.4555555555555555,8.046597663705711e-05
-0.2333333333333334,0.4555555555555555,5.305034778149262e-05
-0.21111111111111114,0.4555555555555555,3.527773336303202e-05
-0.188888888888889,0.4555555555555555,2.3696062963820343e-05
-0.16666666666666674,0.4555555555555555,1.610475275013261e-05
-0.1444444444444445,0.4555555555555555,1.1098721405418597e-05
-0.12222222222222223,0.4555555555555555,7.777732382330392e-06
-0.10000000000000009,0.4555555555555555,5.56230271477992e-06
-0.07777777777777772,0.4555555555555555,4.077480116576043e-06
-0.05555555555555558,0.4555555555555555,3.0794754689436445e-06
-0.03333333333333344,0.4555555555555555,2.4092318817164273e-06
-0.011111111111111072,0.4555555555555555,1.9629220516060575e-06
0.011111111111111072,0.4555555555555555,1.6731389799609269e-06
0.033333333333333215,0.4555555555555555,1.4969252055209082e-06
0.05555555555555558,0.4555555555555555,1.4082845424133046e-06
0.07777777777777772,0.4555555555555555,1.3937839512458066e-06
0.09999999999999987,0.4555555555555555,1.4505179011331317e-06
0.12222222222222223,0.4555555555555555,1.586247187180325e-06
0.14444444444444438,0.4555555555555555,1.8220935568682488e-06
0.16666666666666652,0.4555555555555555,2.1989555709072384e-06
0.18888888888888888,0.4555555555555555,2.7900927696574463e-06
0.21111111111111103,0.4555555555555555,3.724594983668957e-06
0.2333333333333334,0.4555555555555555,5.2305987946135034e-06
0.25555555555555554,0.4555555555555555,7.714748359358966e-06
0.2777777777777777,0.4555555555555555,1.1908433630051817e-05
0.30000000000000004,0.4555555555555555,1.9136920683567766e-05
0.3222222222222222,0.4555555555555555,3.181344326846303e-05
0.34444444444444433,0.4555555555555555,5.4341148611166566e-05
0.3666666666666667,0.4555555555555555,9.474383706016035e-05
0.38888888888888884,0.4555555555555555,0.00016757305365280303
0.411111111111111,0.4555555555555555,0.00029899178884736696
0.43333333333333335,0.4555555555555555,0.00053544528436896
0.4555555555555555,0.4555555555555555,0.0009579932648833221
0.47777777777777786,0.4555555555555555,0.0017051018314366555
0.5,0.4555555555555555,0.003007214938152693
0.5222222222222221,0.4555555555555555,0.005236228527140202
0.5444444444444445,0.4555555555555555,0.008971267103528071
0.5666666666666667,0.4555555555555555,0.015077916258373306
0.5888888888888888,0.4555555555555555,0.024790464680503534
0.6111111111111112,0.4555555555555555,0.03977575774582951
0.6333333333333333,0.4555555555555555,0.0621446780415185
0.6555555555555554,0.4555555555555555,0.09436720702411161
0.6777777777777778,0.4555555555555555,0.139046039541656
0.7,0.4555555555555555,0.19851924242832833
0.7222222222222221,0.4555555555555555,0.27429949300360934
0.7444444444444445,0.4555555555555555,0.36641428962343653
0.7666666666666666,0.4555555555555555,0.47277624517112404
0.788888888888889,0.4555555555555555,0.5887629687186614
0.8111111111111111,0.4555555555555555,0.707195251394492
0.8333333333333333,0.4555555555555555,0.8188496243231457
0.8555555555555556,0.4555555555555555,0.9135248159251276
0.8777777777777778,0.4555555555555555,0.9815255593311563
0.8999999999999999,0.4555555555555555,1.0152793817432633
0.922222222222222,0.4555555555555555,1.0107182468308147
0.9444444444444446,0.4555555555555555,0.9680779863343015
0.9666666666666668,0.4555555555555555,0.8918997662180723
0.9888888888888889,0.4555555555555555,0.7902227082030463
1.011111111111111,0.4555555555555555,0.6731683908325249
1.0333333333333332,0.4555555555555555,0.5512656094474448
1.0555555555555554,0.4555555555555555,0.43390158348709584
1.077777777777778,0.4555555555555555,0.32820998112103206
1.1,0.4555555555555555,0.2385533944161955

-1.1,0.47777777777777786,0.08696179346975264
-1.077777777777778,0.47777777777777786,0.11912949596440271
-1.0555555555555556,0.47777777777777786,0.15762393976595324
-1.0333333333333334,0.47777777777777786,0.20151440933939574
-1.0111111111111113,0.47777777777777786,0.24903084898182565
-0.9888888888888889,0.47777777777777786,0.2976180972253811
-0.9666666666666668,0.47777777777777786,0.34414028413137226
-0.9444444444444445,0.47777777777777786,0.38521938589931715
-0.9222222222222223,0.47777777777777786,0.4176571908995307
-0.9000000000000001,0.47777777777777786,0.43886472356925377
-0.8777777777777779,0.47777777777777786,0.4472160196408093
-0.8555555555555556,0.47777777777777786,0.44225719218322496
-0.8333333333333335,0.47777777777777786,0.424733367066219
-0.8111111111111111,0.47777777777777786,0.39643615588183767
-0.788888888888889,0.47777777777777786,0.3599114826779862
-0.7666666666666667,0.47777777777777786,0.31809209899724644
-0.7444444444444445,0.47777777777777786,0.2739260251064388
-0.7222222222222223,0.47777777777777786,0.23006215973335276
-0.7000000000000001,0.47777777777777786,0.18863271502301948
-0.6777777777777778,0.47777777777777786,0.15114641193849138
-0.6555555555555557,0.47777777777777786,0.11848346644917468
-0.6333333333333334,0.47777777777777786,0.09096788116858072
-0.6111111111111112,0.47777777777777786,0.06848595815267262
-0.5888888888888889,0.47777777777777786,0.050621182853066195
-0.5666666666666668,0.47777777777777786,0.036782070003362144
-0.5444444444444445,0.47777777777777786,0.02630820761271819
-0.5222222222222223,0.47777777777777786,0.018548089564160455
-0.5000000000000001,0.47777777777777786,0.012908837302146725
-0.47777777777777786,0.47777777777777786,0.008881994932383319
-0.4555555555555556,0.47777777777777786,0.0060513972554654995
-0.43333333333333335,0.47777777777777786,0.004089225648312551
-0.4111111111111112,0.47777777777777786,0.0027454650099245134
-0.38888888888888895,0.47777777777777786,0.001834651871452321
-0.3666666666666667,0.47777777777777786,0.0012224748826921295
-0.34444444444444455,0.47777777777777786,0.0008136815073359083
-0.3222222222222223,0.47777777777777786,0.000541937780873348
-0.30000000000000004,0.47777777777777786,0.00036176725276162205
-0.2777777777777778,0.47777777777777786,0.00024240272050158414
-0.25555555555555565,0.47777777777777786,0.00016325199096634522
-0.2333333333333334,0.47777777777777786,0.0001106467436900056
-0.21111111111111114,0.47777777777777786,7.556649299483236e-05
-0.188888888888889,0.47777777777777786,5.207731892574073e-05
-0.16666666666666674,0.47777777777777786,3.6279067635291495e-05
-0.1444444444444445,0.47777777777777786,2.5605213553212165e-05
-0.12222222222222223,0.47777777777777786,1.8362139681044503e-05
-0.10000000000000009,0.47777777777777786,1.3428108737196646e-05
-0.07777777777777772,0.47777777777777786,1.0057282850896156e-05
-0.05555555555555558,0.47777777777777786,7.752178505003369e-06
-0.03333333333333344,0.47777777777777786,6.180474829026832e-06
-0.011111111111111072,0.47777777777777786,5.120565156073501e-06
0.011111111111111072,0.47777777777777786,4.425843878561738e-06
0.033333333333333215,0.47777777777777786,4.001370826723309e-06
0.05555555555555558,0.47777777777777786,3.7889286934861995e-06
0.07777777777777772,0.47777777777777786,3.7580687630942197e-06
0.09999999999999987,0.47777777777777786,3.9018738241475106e-06
0.12222222222222223,0.47777777777777786,4.23712157579675e-06
0.14444444444444438,0.47777777777777786,4.809550709760084e-06
0.16666666666666652,0.47777777777777786,5.706302958042202e-06
0.18888888888888888,0.47777777777777786,7.079761351788757e-06
0.21111111111111103,0.47777777777777786,9.190625603660815e-06
0.2333333333333334,0.47777777777777786,1.2484352395644257e-05
0.25555555555555554,0.47777777777777786,1.7726083732855504e-05
0.2777777777777777,0.47777777777777786,2.6238344476271203e-05
0.30000000000000004,0.47777777777777786,4.0318824150678355e-05
0.3222222222222222,0.47777777777777786,6.397161191286268e-05
0.34444444444444433,0.47777777777777786,0.00010417826549028169
0.3666666666666667,0.47777777777777786,0.00017308479468878052
0.38888888888888884,0.47777777777777786,0.00029171174091850493
0.411111111111111,0.47777777777777786,0.0004961312361893721
0.43333333333333335,0.47777777777777786,0.000847506042815688
0.4555555555555555,0.47777777777777786,0.0014479144817472912
0.47777777777777786,0.47777777777777786,0.002464360692672926
0.5,0.47777777777777786,0.004163502932675033
0.5222222222222221,0.47777777777777786,0.006958923672807145
0.5444444444444445,0.47777777777777786,0.011470512327626027
0.5666666666666667,0.47777777777777786,0.018590981975132478
0.5888888888888888,0.47777777777777786,0.0295472624747985
0.6111111111111112,0.47777777777777786,0.04593499163589984
0.6333333333333333,0.47777777777777786,0.06969465772188262
0.6555555555555554,0.47777777777777786,0.10299223629101481
0.6777777777777778,0.47777777777777786,0.14797111417996037
0.7,0.47777777777777786,0.20636128961315123
0.7222222222222221,0.47777777777777786,0.278968736109769
0.7444444444444445,0.47777777777777786,0.36511829317358707
0.7666666666666666,0.47777777777777786,0.46217469202521905
0.788888888888889,0.47777777777777786,0.5652982259214401
0.8111111111111111,0.47777777777777786,0.6675827628665912
0.8333333333333333,0.47777777777777786,0.7606613330938689
0.8555555555555556,0.47777777777777786,0.8357534202066039
0.8777777777777778,0.47777777777777786,0.8849953392867106
0.8999999999999999,0.47777777777777786,0.9027840424634886
0.922222222222222,0.47777777777777786,0.8868198222521253
0.9444444444444446,0.47777777777777786,0.8385809964946285
0.9666666666666668,0.47777777777777786,0.763097652388521
0.9888888888888889,0.47777777777777786,0.6680721859466516
1.011111111111111,0.47777777777777786,0.5625623837398703
1.0333333333333332,0.47777777777777786,0.4555428006594085
1.0555555555555554,0.47777777777777786,0.35466295931382197
1.077777777777778,0.47777777777777786,0.2654336847480691
1.1,0.47777777777777786,0.190933684008103

-1.1,0.5,0.07458851206054602
-1.077777777777778,0.5,0.1033451908466746
-1.0555555555555556,0.5,0.13836580068321336
-1.0333333333333334,0.5,0.17908885774099706
-1.0111111111111113,0.5,0.2241837482025106
-0.9888888888888889,0.5,0.271546265653581
-0.9666666666666668,0.5,0.31842755755607016
-0.9444444444444445,0.5,0.3616950602915719
-0.9222222222222223,0.5,0.39819254661623604
-0.9000000000000001,0.5,0.42513962809766587
-0.8777777777777779,0.5,0.4404973555708914
-0.8555555555555556,0.5,0.4432307379714628
-0.8333333333333335,0.5,0.4334203706940512
-0.8111111111111111,0.5,0.41220793611256
-0.788888888888889,0.5,0.3815949405669519
-0.7666666666666667,0.5,0.34414151151904554
-0.7444444444444445,0.5,0.3026261403943625
-0.7222222222222223,0.5,0.2597261747676172
-0.7000000000000001,0.5,0.21776526406524638
-0.6777777777777778,0.5,0.17855331223359458
-0.6555555555555557,0.5,0.1433229677261607
-0.6333333333333334,0.5,0.1127492985443088
-0.6111111111111112,0.5,0.08702882886224082
-0.5888888888888889,0.5,0.06599094029171867
-0.5666666666666668,0.5,0.04921733859298498
-0.5444444444444445,0.5,0.03615151815191289
-0.5222222222222223,0.5,0.02618753849632854
-0.5000000000000001,0.5,0.018734123692476255
-0.47777777777777786,0.5,0.013255065925741797
-0.4555555555555556,0.5,0.009289868472069
-0.43333333333333335,0.5,0.006459742104599298
-0.4111111111111112,0.5,0.004463979404996792
-0.38888888888888895,0.5,0.0030709211208917423
-0.3666666666666667,0.5,0.0021066474107640566
-0.34444444444444455,0.5,0.0014434730906707778
-0.3222222222222223,0.5,0.0009894547464266415
-0.30000000000000004,0.5,0.000679477674337955
-0.2777777777777778,0.5,0.0004680678865746926
-0.25555555555555565,0.5,0.0003238262861213263
-0.2333333333333334,0.5,0.00022525985340831584
-0.21111111111111114,0.5,0.00015774487278773306
-0.188888888888889,0.5,0.00011136597790716407
-0.16666666666666674,0.5,7.940804154775643e-05
-0.1444444444444445,0.5,5.73199773744175e-05
-0.12222222222222223,0.5,4.2011082100391964e-05
-0.10000000000000009,0.5,3.1376902214758936e-05
-0.07777777777777772,0.5,2.3981010011234496e-05
-0.05555555555555558,0.5,1.884152573063709e-05
-0.03333333333333344,0.5,1.5287618732609182e-05
-0.011111111111111072,0.5,1.2862773069285196e-05
0.011111111111111072,0.5,1.1259518106583366e-05
0.033333333333333215,0.5,1.0275648911091532e-05
0.05555555555555558,0.5,9.785532379431025e-06
0.07777777777777772,0.5,9.722556331864524e-06
0.09999999999999987,0.5,1.0070618436561019e-05
0.12222222222222223,0.5,1.0864160582083236e-05
0.14444444444444438,0.5,1.2197995042626544e-05
0.16666666666666652,0.5,1.4250464689920431e-05
0.18888888888888888,0.5,1.73269315954638e-05
0.21111111111111103,0.5,2.193613980424039e-05
0.2333333333333334,0.5,2.892117141683825e-05
0.25555555555555554,0.5,3.9681956381684244e-05
0.2777777777777777,0.5,5.655146060828315e-05
0.30000000000000004,0.5,8.342866762444668e-05
0.3222222222222222,0.5,0.00012683696212827719
0.34444444444444433,0.5,0.00019767850481561632
0.3666666666666667,0.5,0.0003141086044550004
0.38888888888888884,0.5,0.0005061741835122681
0.411111111111111,0.5,0.0008231552262013295
0.43333333333333335,0.5,0.0013449025518341505
0.4555555555555555,0.5,0.0021988135855051196
0.47777777777777786,0.5,0.0035842737592301165
0.5,0.5,0.00580612523402606
0.5222222222222221,0.5,0.009317563594793625
0.5444444444444445,0.5,0.01477025909808089
0.5666666666666667,0.5,0.023064977796955804
0.5888888888888888,0.5,0.03538949047244064
0.6111111111111112,0.5,0.053222973620902676
0.6333333333333333,0.5,0.07827968147145042
0.6555555555555554,0.5,0.11236314490571213
0.6777777777777778,0.5,0.15711009055059075
0.7,0.5,0.21362432146946206
0.7222222222222221,0.5,0.282035139184564
0.7444444444444445,0.5,0.36105675183490704
0.7666666666666666,0.5,0.44766196562760535
0.788888888888889,0.5,0.5369983088706269
0.8111111111111111,0.5,0.6226520926531479
0.8333333333333333,0.5,0.6972997750041772
0.8555555555555556,0.5,0.7536864247363476
0.8777777777777778,0.5,0.7857651018821669
0.8999999999999999,0.5,0.7897554023007315
0.922222222222222,0.5,0.7648670082302567
0.9444444444444446,0.5,0.7134985287410809
0.9666666666666668,0.5,0.6408490909852473
0.9888888888888889,0.5,0.5540310338774277
1.011111111111111,0.5,0.4608971137729709
1.0333333333333332,0.5,0.3688545126367533
1.0555555555555554,0.5,0.28391537669887695
1.077777777777778,0.5,0.2101440900707419
1.1,0.5,0.1495411019202155

-1.1,0.5222222222222221,0.06314649764288495
-1.077777777777778,0.5222222222222221,0.08852424593736073
-1.0555555555555556,0.5222222222222221,0.11998061107008245
-1.0333333333333334,0.5222222222222221,0.1572853125338243
-1.0111111111111113,0.5222222222222221,0.19952577032585425
-0.9888888888888889,0.5222222222222221,0.24505439640787458
-0.9666666666666668,0.5222222222222221,0.2915489334339098
-0.9444444444444445,0.5222222222222221,0.3361961538280238
-0.9222222222222223,0.5222222222222221,0.37598237848839866
-0.9000000000000001,0.5222222222222221,0.4080480058189944
-0.8777777777777779,0.5222222222222221,0.4300452297505299
-0.8555555555555556,0.5222222222222221,0.4404340526561327
-0.8333333333333335,0.5222222222222221,0.43866319755795025
-0.8111111111111111,0.5222222222222221,0.4252065543467316
-0.788888888888889,0.5222222222222221,0.40145571249476253
-0.7666666666666667,0.5222222222222221,0.36949697337050497
-0.7444444444444445,0.5222222222222221,0.3318202804756412
-0.7222222222222223,0.5222222222222221,0.29101417135920066
-0.7000000000000001,0.5222222222222221,0.24949531958731636
-0.6777777777777778,0.5222222222222221,0.20930679154283677
-0.6555555555555557,0.5222222222222221,0.17200071419929666
-0.6333333333333334,0.5222222222222221,0.13860352169379705
-0.6111111111111112,0.5222222222222221,0.10964888015554437
-0.5888888888888889,0.5222222222222221,0.08525641256068014
-0.5666666666666668,0.5222222222222221,0.06523324784368602
-0.5444444444444445,0.5222222222222221,0.0491787158339892
-0.5222222222222223,0.5222222222222221,0.03657818740906142
-0.5000000000000001,0.5222222222222221,0.02687823187075636
-0.47777777777777786,0.5222222222222221,0.019540584477132954
-0.4555555555555556,0.5222222222222221,0.0140762075876778
-0.43333333333333335,0.5222222222222221,0.010062886691176819
-0.4111111111111112,0.5222222222222221,0.007150597422376653
-0.38888888888888895,0.5222222222222221,0.005058737659969153
-0.3666666666666667,0.5222222222222221,0.003568660357243519
-0.34444444444444455,0.5222222222222221,0.002514095311364685
-0.3222222222222223,0.5222222222222221,0.0017712224503406027
-0.30000000000000004,0.5222222222222221,0.001249464669454958
-0.2777777777777778,0.5222222222222221,0.0008835422543050739
-0.25555555555555565,0.5222222222222221,0.0006269682634177837
-0.2333333333333334,0.5222222222222221,0.00044693888561935213
-0.21111111111111114,0.5222222222222221,0.0003204519088698238
-0.188888888888889,0.5222222222222221,0.00023143827459126614
-0.16666666666666674,0.5222222222222221,0.00016868936371608107
-0.1444444444444445,0.5222222222222221,0.00012438552926608666
-0.12222222222222223,0.5222222222222221,9.306498824142515e-05
-0.10000000000000009,0.5222222222222221,7.090736609117355e-05
-0.07777777777777772,0.5222222222222221,5.523792584208474e-05
-0.05555555555555558,0.5222222222222221,4.418466799976271e-05
-0.03333333333333344,0.5222222222222221,3.6440706801934726e-05
-0.011111111111111072,0.5222222222222221,3.109922344464402e-05
0.011111111111111072,0.5222222222222221,2.7538875667792966e-05
0.033333333333333215,0.5222222222222221,2.534488022578914e-05
0.05555555555555558,0.5222222222222221,2.425605543589872e-05
0.07777777777777772,0.5222222222222221,2.41317298704003e-05
0.09999999999999987,0.5222222222222221,2.4935247094052475e-05
0.12222222222222223,0.5222222222222221,2.6733368328409198e-05
0.14444444444444438,0.5222222222222221,2.971370238433367e-05
0.16666666666666652,0.5222222222222221,3.422595605746839e-05
0.18888888888888888,0.5222222222222221,4.085809593625201e-05
0.21111111111111103,0.5222222222222221,5.056663997828482e-05
0.2333333333333334,0.5222222222222221,6.489307611542018e-05
0.25555555555555554,0.5222222222222221,8.631856288017277e-05
0.2777777777777777,0.5222222222222221,0.00011884055664665018
0.30000000000000004,0.5222222222222221,0.000168903315004582
0.3222222222222222,0.5222222222222221,0.0002468864907062645
0.34444444444444433,0.5222222222222221,0.0003694606607914048
0.3666666666666667,0.5222222222222221,0.0005632636612307129
0.38888888888888884,0.5222222222222221,0.0008705405835524513
0.411111111111111,0.5222222222222221,0.001357613978200286
0.43333333333333335,0.5222222222222221,0.00212727241374216
0.4555555555555555,0.5222222222222221,0.003336298599585088
0.47777777777777786,0.5222222222222221,0.005219239745525319
0.5,0.5222222222222221,0.008118892302226687
0.5222222222222221,0.5222222222222221,0.012522482006973793
0.5444444444444445,0.5222222222222221,0.019099806992211817
0.5666666666666667,0.5222222222222221,0.028735484199676056
0.5888888888888888,0.5222222222222221,0.042542173451379714
0.6111111111111112,0.5222222222222221,0.06183635251754582
0.6333333333333333,0.5222222222222221,0.08805505936904731
0.6555555555555554,0.5222222222222221,0.12259412170170422
0.6777777777777778,0.5222222222222221,0.16655900736112664
0.7,0.5222222222222221,0.22044036721842628
0.7222222222222221,0.5222222222222221,0.28375600479496643
0.7444444444444445,0.5222222222222221,0.3547328711260604
0.7666666666666666,0.5222222222222221,0.4301254816286305
0.788888888888889,0.5222222222222221,0.5052676860641417
0.8111111111111111,0.5222222222222221,0.5744231749720874
0.8333333333333333,0.5222222222222221,0.6314361117602675
0.8555555555555556,0.5222222222222221,0.670599750140792
0.8777777777777778,0.5222222222222221,0.687582635323159
0.8999999999999999,0.5222222222222221,0.6802080756755157
0.922222222222222,0.5222222222222221,0.6488947090238842
0.9444444444444446,0.5222222222222221,0.5966378062432286
0.9666666666666668,0.5222222222222221,0.5285238835060165
0.9888888888888889,0.5222222222222221,0.45088989236495036
1.011111111111111,0.5222222222222221,0.37032396803447176
1.0333333333333332,0.5222222222222221,0.2927306647442926
1.0555555555555554,0.5222222222222221,0.22264525169981508
1.077777777777778,0.5222222222222221,0.1628971530917578
1.1,0.5222222222222221,0.11462387835729816

-1.1,0.5444444444444445,0.0527498119012307
-1.077777777777778,0.5444444444444445,0.07485101664572616
-1.0555555555555556,0.5444444444444445,0.10273802928954612
-1.0333333333333334,0.5444444444444445,0.13646571872091126
-1.0111111111111113,0.5444444444444445,0.17550488247688154
-0.9888888888888889,0.5444444444444445,0.21865290840501841
-0.9666666666666668,0.5444444444444445,0.26403507084289135
-0.9444444444444445,0.5444444444444445,0.30921532504463306
-0.9222222222222223,0.5444444444444445,0.35141402486711076
-0.9000000000000001,0.5444444444444445,0.38780599168464447
-0.8777777777777779,0.5444444444444445,0.4158522856822296
-0.8555555555555556,0.5444444444444445,0.43360873509683623
-0.8333333333333335,0.5444444444444445,0.43995700745913063
-0.8111111111111111,0.5444444444444445,0.43471925261180233
-0.788888888888889,0.5444444444444445,0.4186410300075415
-0.7666666666666667,0.5444444444444445,0.39325308348042287
-0.7444444444444445,0.5444444444444445,0.3606441126483424
-0.7222222222222223,0.5444444444444445,0.3231893165065546
-0.7000000000000001,0.5444444444444445,0.2832813382615343
-0.6777777777777778,0.5444444444444445,0.2431024971453991
-0.6555555555555557,0.5444444444444445,0.20446321618445062
-0.6333333333333334,0.5444444444444445,0.16871559430057398
-0.6111111111111112,0.5444444444444445,0.13673696123074652
-0.5888888888888889,0.5444444444444445,0.10896850908980263
-0.5666666666666668,0.5444444444444445,0.08548958522206834
-0.5444444444444445,0.5444444444444445,0.06610839702259218
-0.5222222222222223,0.5444444444444445,0.05045327901475948
-0.5000000000000001,0.5444444444444445,0.03805361070908619
-0.47777777777777786,0.5444444444444445,0.028404499482033493
-0.4555555555555556,0.5444444444444445,0.021013509913545683
-0.43333333333333335,0.5444444444444445,0.01543061989935802
-0.4111111111111112,0.5444444444444445,0.011264219236978791
-0.38888888888888895,0.5444444444444445,0.00818658091025623
-0.3666666666666667,0.5444444444444445,0.005932152118921513
-0.34444444444444455,0.5444444444444445,0.004291532280217257
-0.3222222222222223,0.5444444444444445,0.0031033607979883138
-0.30000000000000004,0.5444444444444445,0.0022456832001143396
-0.2777777777777778,0.5444444444444445,0.0016277892709489774
-0.25555555555555565,0.5444444444444445,0.0011830612551335454
-0.2333333333333334,0.5444444444444445,0.0008630416034191112
-0.21111111111111114,0.5444444444444445,0.0006327158962637658
-0.188888888888889,0.5444444444444445,0.000466885445308914
-0.16666666666666674,0.5444444444444445,0.0003474506721845538
-0.1444444444444445,0.5444444444444445,0.00026141743603015876
-0.12222222222222223,0.5444444444444445,0.00019945500251949378
-0.10000000000000009,0.5444444444444445,0.00015486242736370765
-0.07777777777777772,0.5444444444444445,0.0001228307432120957
-0.05555555555555558,0.5444444444444445,9.991641776387514e-05
-0.03333333333333344,0.5444444444444445,8.366483961478891e-05
-0.011111111111111072,0.5444444444444445,7.234061453990426e-05
0.011111111111111072,0.5444444444444445,6.473472724938251e-05
0.033333333333333215,0.5444444444444445,6.002809131437962e-05
0.05555555555555558,0.5444444444444445,5.769773300983783e-05
0.07777777777777772,0.5444444444444445,5.745682462837215e-05
0.09999999999999987,0.5444444444444445,5.9223848372358846e-05
0.12222222222222223,0.5444444444444445,6.312004811318377e-05
0.14444444444444438,0.5444444444444445,6.949867019932643e-05
0.16666666666666652,0.5444444444444445,7.901503595886886e-05
0.18888888888888888,0.5444444444444445,9.275419797454527e-05
0.21111111111111103,0.5444444444444445,0.00011244420600662468
0.2333333333333334,0.5444444444444445,0.0001407998503799052
0.25555555555555554,0.5444444444444445,0.00018206691896416173
0.2777777777777777,0.5444444444444445,0.00024287406913232394
0.30000000000000004,0.5444444444444445,0.00033355262215693234
0.3222222222222222,0.5444444444444445,0.0004701583134548029
0.34444444444444433,0.5444444444444445,0.0006775265042350171
0.3666666666666667,0.5444444444444445,0.000993813057623963
0.38888888888888884,0.5444444444444445,0.0014771080482201258
0.411111111111111,0.5444444444444445,0.0022148336187679655
0.43333333333333335,0.5444444444444445,0.003336698106426249
0.4555555555555555,0.5444444444444445,0.0050318820484610005
0.47777777777777786,0.5444444444444445,0.0075707299128385435
0.5,0.5444444444444445,0.011330312154835756
0.5222222222222221,0.5444444444444445,0.016821579405799588
0.5444444444444445,0.5444444444444445,0.024713290036555854
0.5666666666666667,0.5444444444444445,0.03584451123368276
0.5888888888888888,0.5444444444444445,0.05121377362134851
0.6111111111111112,0.5444444444444445,0.07193006205738672
0.6333333333333333,0.5444444444444445,0.09911063307743019
0.6555555555555554,0.5444444444444445,0.1337154707584063
0.6777777777777778,0.5444444444444445,0.17631995311385365
0.7,0.5444444444444445,0.22684626690495197
0.7222222222222221,0.5444444444444445,0.284297537257016
0.7444444444444445,0.5444444444444445,0.34656010763343986
0.7666666666666666,0.5444444444444445,0.41034967964064306
0.788888888888889,0.5444444444444445,0.47136689994595343
0.8111111111111111,0.5444444444444445,0.5246926163863714
0.8333333333333333,0.5444444444444445,0.5653960399459
0.8555555555555556,0.5444444444444445,0.5892641114351383
0.8777777777777778,0.5444444444444445,0.593508406407175
0.8999999999999999,0.5444444444444445,0.5772879688031292
0.922222222222222,0.5444444444444445,0.5419147040754024
0.9444444444444446,0.5444444444444445,0.49067890283946936
0.9666666666666668,0.5444444444444445,0.428326271828261
0.9888888888888889,0.5444444444444445,0.3603048783167266
1.011111111111111,0.5444444444444445,0.29195257838382405
1.0333333333333332,0.5444444444444445,0.2277973428455139
1.0555555555555554,0.5444444444444445,0.17109724876008486
1.077777777777778,0.5444444444444445,0.1236726570428564
1.1,0.5444444444444445,0.08600654602647703

-1.1,0.5666666666666667,0.04346707988473955
-1.077777777777778,0.5666666666666667,0.06245508409910313
-1.0555555555555556,0.5666666666666667,0.08684695955063514
-1.0333333333333334,0.5666666666666667,0.11693124305406652
-1.0111111111111113,0.5666666666666667,0.1525164721473987
-0.9888888888888889,0.5666666666666667,0.19281721341874983
-0.9666666666666668,0.5666666666666667,0.23640784972676115
-0.9444444444444445,0.5666666666666667,0.281268289960178
-0.9222222222222223,0.5666666666666667,0.3249300298477429
-0.9000000000000001,0.5666666666666667,0.36471057766661324
-0.8777777777777779,0.5666666666666667,0.3980041825973689
-0.8555555555555556,0.5666666666666667,0.4225825122221618
-0.8333333333333335,0.5666666666666667,0.43685455020988884
-0.8111111111111111,0.5666666666666667,0.44004196919635025
-0.788888888888889,0.5666666666666667,0.4322428491626615
-0.7666666666666667,0.5666666666666667,0.41437852968003813
-0.7444444444444445,0.5666666666666667,0.38804006639928895
-0.7222222222222223,0.5666666666666667,0.3552671443213919
-0.7000000000000001,0.5666666666666667,0.31830018676639105
-0.6777777777777778,0.5666666666666667,0.27934513539390166
-0.6555555555555557,0.5666666666666667,0.24038167616051612
-0.6333333333333334,0.5666666666666667,0.2030327813085372
-0.6111111111111112,0.5666666666666667,0.1684999351344901
-0.5888888888888889,0.5666666666666667,0.13755726241501443
-0.5666666666666668,0.5666666666666667,0.11059066267050308
-0.5444444444444445,0.5666666666666667,0.08766527705560832
-0.5222222222222223,0.5666666666666667,0.06860542480455514
-0.5000000000000001,0.5666666666666667,0.05307424929127775
-0.47777777777777786,0.5666666666666667,0.0406443744435483
-0.4555555555555556,0.5666666666666667,0.030854845678296
-0.43333333333333335,0.5666666666666667,0.023252887933838066
-0.4111111111111112,0.5666666666666667,0.017421311414427466
-0.38888888888888895,0.5666666666666667,0.012993755570325055
-0.3666666666666667,0.5666666666666667,0.009660549338556885
-0.34444444444444455,0.5666666666666667,0.007167995549377191
-0.3222222222222223,0.5666666666666667,0.005313567126824358
-0.30000000000000004,0.5666666666666667,0.003939005646253855
-0.2777777777777778,0.5666666666666667,0.0029227691228571498
-0.25555555555555565,0.5666666666666667,0.002172772600962287
-0.2333333333333334,0.5666666666666667,0.0016199508818374195
-0.21111111111111114,0.5666666666666667,0.001212865521621189
-0.188888888888889,0.5666666666666667,0.0009133741985372739
-0.16666666666666674,0.5666666666666667,0.0006932629207595677
-0.1444444444444445,0.5666666666666667,0.0005316882667015064
-0.12222222222222223,0.5666666666666667,0.0004132661499580891
-0.10000000000000009,0.5666666666666667,0.00032665729151769025
-0.07777777777777772,0.5666666666666667,0.0002635243260481218
-0.05555555555555558,0.5666666666666667,0.0002177626396258725
-0.03333333333333344,0.5666666666666667,0.00018493182096357877
-0.011111111111111072,0.5666666666666667,0.000161834914560921
0.011111111111111072,0.5666666666666667,0.00014620814113657966
0.033333333333333215,0.5666666666666667,0.00013649503606064342
0.05555555555555558,0.5666666666666667,0.00013168714096473236
0.07777777777777772,0.5666666666666667,0.00013121965095540491
0.09999999999999987,0.5666666666666667,0.0001349158387645296
0.12222222222222223,0.5666666666666667,0.00014297953615373664
0.14444444444444438,0.5666666666666667,0.00015604122195658098
0.16666666666666652,0.5666666666666667,0.00017527115303143232
0.18888888888888888,0.5666666666666667,0.00020258352235121853
0.21111111111111103,0.5666666666666667,0.00024097029347758915
0.2333333333333334,0.5666666666666667,0.00029502410449771106
0.25555555555555554,0.5666666666666667,0.0003717388667344555
0.2777777777777777,0.5666666666666667,0.0004817169708719679
0.30000000000000004,0.5666666666666667,0.0006409654381307494
0.3222222222222222,0.5666666666666667,0.0008735303514616146
0.34444444444444433,0.5666666666666667,0.0012152963406414493
0.3666666666666667,0.5666666666666667,0.0017193561420084883
0.38888888888888884,0.5666666666666667,0.0024634139937268484
0.411111111111111,0.5666666666666667,0.0035596894572787036
0.43333333333333335,0.5666666666666667,0.00516767667588533
0.4555555555555555,0.5666666666666667,0.007509802861003321
0.47777777777777786,0.5666666666666667,0.010889408132151864
0.5,0.5666666666666667,0.015709415300392045
0.5222222222222221,0.5666666666666667,0.022488481170694744
0.5444444444444445,0.5666666666666667,0.03186933642134311
0.5666666666666667,0.5666666666666667,0.04461167031635936
0.5888888888888888,0.5666666666666667,0.06155990028192313
0.6111111111111112,0.5666666666666667,0.083575530601865
0.6333333333333333,0.5666666666666667,0.11142596534643669
0.6555555555555554,0.5666666666666667,0.14562802660865073
0.6777777777777778,0.5666666666666667,0.18625578453044173
0.7,0.5666666666666667,0.23273777807831036
0.7222222222222221,0.5666666666666667,0.2836850893854896
0.7444444444444445,0.5666666666666667,0.3368034364693094
0.7666666666666666,0.5666666666666667,0.38894269102213186
0.788888888888889,0.5666666666666667,0.4363205635023332
0.8111111111111111,0.5666666666666667,0.47492266193443206
0.8333333333333333,0.5666666666666667,0.5010346005835493
0.8555555555555556,0.5666666666666667,0.5118159803189211
0.8777777777777778,0.5666666666666667,0.5057969961445309
0.8999999999999999,0.5666666666666667,0.48317970807512184
0.922222222222222,0.5666666666666667,0.44586233818749016
0.9444444444444446,0.5666666666666667,0.3971686444031946
0.9666666666666668,0.5666666666666667,0.3413369055051182
0.9888888888888889,0.5666666666666667,0.2828813787593265
1.011111111111111,0.5666666666666667,0.22596477805352239
1.0333333333333332,0.5666666666666667,0.17390656346085245
1.0555555555555554,0.5666666666666667,0.12890574326711543
1.077777777777778,0.5666666666666667,0.091995876100869
1.1,0.5666666666666667,0.06319424335807909

-1.1,0.5888888888888888,0.03532201054398874
-1.077777777777778,0.5888888888888888,0.051409347691016856
-1.0555555555555556,0.5888888888888888,0.07245011791105052
-1.0333333333333334,0.5888888888888888,0.098912517436522
-1.0111111111111113,0.5888888888888888,0.13088918625056387
-0.9888888888888889,0.5888888888888888,0.1679701811831307
-0.9666666666666668,0.5888888888888888,0.20916184633142895
-0.9444444444444445,0.5888888888888888,0.2528779862811372
-0.9222222222222223,0.5888888888888888,0.29701951386587444
-0.9000000000000001,0.5888888888888888,0.33914270642783284
-0.8777777777777779,0.5888888888888888,0.3766978426258321
-0.8555555555555556,0.5888888888888888,0.4073039056432297
-0.8333333333333335,0.5888888888888888,0.4290155833133551
-0.8111111111111111,0.5888888888888888,0.4405387017241958
-0.788888888888889,0.5888888888888888,0.4413597070504373
-0.7666666666666667,0.5888888888888888,0.4317714694258042
-0.7444444444444445,0.5888888888888888,0.4127972857812134
-0.7222222222222223,0.5888888888888888,0.38603273720410053
-0.7000000000000001,0.5888888888888888,0.35343711060407296
-0.6777777777777778,0.5888888888888888,0.3171104058557597
-0.6555555555555557,0.5888888888888888,0.2790887072850821
-0.6333333333333334,0.5888888888888888,0.24118191186023322
-0.6111111111111112,0.5888888888888888,0.2048664340657802
-0.5888888888888889,0.5888888888888888,0.1712344683318979
-0.5666666666666668,0.5888888888888888,0.14099280547762733
-0.5444444444444445,0.5888888888888888,0.11449905884655567
-0.5222222222222223,0.5888888888888888,0.09182140172555943
-0.5000000000000001,0.5888888888888888,0.07280880280769066
-0.47777777777777786,0.5888888888888888,0.0571612548177988
-0.4555555555555556,0.5888888888888888,0.04449266978830319
-0.43333333333333335,0.5888888888888888,0.03438224900463754
-0.4111111111111112,0.5888888888888888,0.026412790562420137
-0.38888888888888895,0.5888888888888888,0.020196373244034744
-0.3666666666666667,0.5888888888888888,0.01538912095831503
-0.34444444444444455,0.5888888888888888,0.01169738235468157
-0.3222222222222223,0.5888888888888888,0.008877788577198863
-0.30000000000000004,0.5888888888888888,0.006733433809426091
-0.2777777777777778,0.5888888888888888,0.005108008726006653
-0.25555555555555565,0.5888888888888888,0.0038792326322293594
-0.2333333333333334,0.5888888888888888,0.002952467689470323
-0.21111111111111114,0.5888888888888888,0.002255013006673496
-0.188888888888889,0.5888888888888888,0.0017312898832421181
-0.16666666666666674,0.5888888888888888,0.0013389405391674247
-0.1444444444444445,0.5888888888888888,0.0010457554355097032
-0.12222222222222223,0.5888888888888888,0.0008272972434677167
-0.10000000000000009,0.5888888888888888,0.0006650815321436902
-0.07777777777777772,0.5888888888888888,0.0005451879392077772
-0.05555555555555558,0.5888888888888888,0.00045719845877735147
-0.03333333333333344,0.5888888888888888,0.000393383601460315
-0.011111111111111072,0.5888888888888888,0.0003480783081841749
0.011111111111111072,0.5888888888888888,0.00031720605412838
0.033333333333333215,0.5888888888888888,0.00029792172667217326
0.05555555555555558,0.5888888888888888,0.00028835272383027503
0.07777777777777772,0.5888888888888888,0.0002874247469475274
0.09999999999999987,0.5888888888888888,0.0002947652978235491
0.12222222222222223,0.5888888888888888,0.0003106849779112283
0.14444444444444438,0.5888888888888888,0.00033624510139935066
0.16666666666666652,0.5888888888888888,0.0003734305872190396
0.18888888888888888,0.5888888888888888,0.00042546049088565673
0.21111111111111103,0.5888888888888888,0.0004972861428556684
0.2333333333333334,0.5888888888888888,0.0005963502762766237
0.25555555555555554,0.5888888888888888,0.0007337113601402704
0.2777777777777777,0.5888888888888888,0.0009256765210400526
0.30000000000000004,0.5888888888888888,0.001196133042895722
0.3222222222222222,0.5888888888888888,0.0015798181737927861
0.34444444444444433,0.5888888888888888,0.002126810048926704
0.3666666666666667,0.5888888888888888,0.0029085412309534956
0.38888888888888884,0.5888888888888888,0.0040256025436991956
0.411111111111111,0.5888888888888888,0.005617478236676122
0.43333333333333335,0.5888888888888888,0.007874081837422497
0.4555555555555555,0.5888888888888888,0.01104848544684455
0.47777777777777786,0.5888888888888888,0.015469497540574218
0.5,0.5888888888888888,0.021551715550600942
0.5222222222222221,0.5888888888888888,0.029799393510108532
0.5444444444444445,0.5888888888888888,0.04079907424237275
0.5666666666666667,0.5888888888888888,0.05519477522408025
0.5888888888888888,0.5888888888888888,0.07363915507864299
0.6111111111111112,0.5888888888888888,0.09671530983460744
0.6333333333333333,0.5888888888888888,0.12482751416807464
0.6555555555555554,0.5888888888888888,0.1580659335043094
0.6777777777777778,0.5888888888888888,0.19605992283028803
0.7,0.5888888888888888,0.23784552835206452
0.7222222222222221,0.5888888888888888,0.28178217280123624
0.7444444444444445,0.5888888888888888,0.3255569692127104
0.7666666666666666,0.5888888888888888,0.36630841195167946
0.788888888888889,0.5888888888888888,0.40088202849866794
0.8111111111111111,0.5888888888888888,0.42620057140453055
0.8333333333333333,0.5888888888888888,0.43969702812528005
0.8555555555555556,0.5888888888888888,0.43973056380564013
0.8777777777777778,0.5888888888888888,0.4258945893194595
0.8999999999999999,0.5888888888888888,0.3991397168842328
0.922222222222222,0.5888888888888888,0.3616719669265674
0.9444444444444446,0.5888888888888888,0.31663889241407084
0.9666666666666668,0.5888888888888888,0.2676677001303022
0.9888888888888889,0.5888888888888888,0.21835375074135735
1.011111111111111,0.5888888888888888,0.17180443676487564
1.0333333333333332,0.5888888888888888,0.1303215046957159
1.0555555555555554,0.5888888888888888,0.09526323382938653
1.077777777777778,0.5888888888888888,0.06708107192530333
1.1,0.5888888888888888,0.04548774389576882

-1.1,0.6111111111111112,0.028297456583475728
-1.077777777777778,0.6111111111111112,0.041732906753160506
-1.0555555555555556,0.6111111111111112,0.059624576989454676
-1.0333333333333334,0.6111111111111112,0.08256673319515415
-1.0111111111111113,0.6111111111111112,0.11087789652823452
-0.9888888888888889,0.6111111111111112,0.14447119075921996
-0.9666666666666668,0.6111111111111112,0.18275097910024887
-0.9444444444444445,0.6111111111111112,0.22456179850825073
-0.9222222222222223,0.6111111111111112,0.2682102571831005
-0.9000000000000001,0.6111111111111112,0.31156916988399036
-0.8777777777777779,0.6111111111111112,0.35225779816194
-0.8555555555555556,0.6111111111111112,0.387876143163959
-0.8333333333333335,0.6111111111111112,0.4162588450826932
-0.8111111111111111,0.6111111111111112,0.43570873289477535
-0.788888888888889,0.6111111111111112,0.44517304830007665
-0.7666666666666667,0.6111111111111112,0.4443361625513694
-0.7444444444444445,0.6111111111111112,0.43361845885054123
-0.7222222222222223,0.6111111111111112,0.4140880038655596
-0.7000000000000001,0.6111111111111112,0.3873057292228218
-0.6777777777777778,0.6111111111111112,0.3551332744136722
-0.6555555555555557,0.6111111111111112,0.3195343828590784
-0.6333333333333334,0.6111111111111112,0.2823965676780592
-0.6111111111111112,0.6111111111111112,0.24539170172617034
-0.5888888888888889,0.6111111111111112,0.2098847066575476
-0.5666666666666668,0.6111111111111112,0.1768907762790715
-0.5444444444444445,0.6111111111111112,0.14707496404849457
-0.5222222222222223,0.6111111111111112,0.120784028406311
-0.5000000000000001,0.6111111111111112,0.09809901434351254
-0.47777777777777786,0.6111111111111112,0.0788976091624225
-0.4555555555555556,0.6111111111111112,0.06291716231215241
-0.43333333333333335,0.6111111111111112,0.0498117561885489
-0.4111111111111112,0.6111111111111112,0.03919932809007077
-0.38888888888888895,0.6111111111111112,0.030697190164024998
-0.3666666666666667,0.6111111111111112,0.02394613833707619
-0.34444444444444455,0.6111111111111112,0.018624583113862718
-0.3222222222222223,0.6111111111111112,0.014454789364496406
-0.30000000000000004,0.6111111111111112,0.011203475836102709
-0.2777777777777778,0.6111111111111112,0.00867883953094909
-0.25555555555555565,0.6111111111111112,0.006725684621225994
-0.2333333333333334,0.6111111111111112,0.005219879566877776
-0.21111111111111114,0.6111111111111112,0.0040629332487469305
-0.188888888888889,0.6111111111111112,0.003177125490680724
-0.16666666666666674,0.6111111111111112,0.0025013693803300993
-0.1444444444444445,0.6111111111111112,0.0019878181731210883
-0.12222222222222223,0.6111111111111112,0.0015991408093122934
-0.10000000000000009,0.6111111111111112,0.0013063553128653156
-0.07777777777777772,0.6111111111111112,0.001087108057632956
-0.05555555555555558,0.6111111111111112,0.0009243027250957657
-0.03333333333333344,0.6111111111111112,0.0008050042881122264
-0.011111111111111072,0.6111111111111112,0.0007195636547413645
0.011111111111111072,0.6111111111111112,0.0006609245786595724
0.033333333333333215,0.6111111111111112,0.0006240857325368946
0.05555555555555558,0.6111111111111112,0.0006056987602264171
0.07777777777777772,0.6111111111111112,0.0006037896087936272
0.09999999999999987,0.6111111111111112,0.000617597245894813
0.12222222222222223,0.6111111111111112,0.0006475321497564178
0.14444444444444438,0.6111111111111112,0.0006952672904506558
0.16666666666666652,0.6111111111111112,0.0007639870016138632
0.18888888888888888,0.6111111111111112,0.0008588345842592026
0.21111111111111103,0.6111111111111112,0.0009876184251452359
0.2333333333333334,0.6111111111111112,0.0011618597443284486
0.25555555555555554,0.6111111111111112,0.0013982932169411472
0.2777777777777777,0.6111111111111112,0.0017209634471833622
0.30000000000000004,0.6111111111111112,0.002164091311659346
0.3222222222222222,0.6111111111111112,0.002775905434061927
0.34444444444444433,0.6111111111111112,0.003623629982051454
0.3666666666666667,0.6111111111111112,0.004799767592634307
0.38888888888888884,0.6111111111111112,0.006429685307095596
0.411111111111111,0.6111111111111112,0.008680267039119215
0.43333333333333335,0.6111111111111112,0.011769004846243955
0.4555555555555555,0.6111111111111112,0.01597234183332352
0.47777777777777786,0.6111111111111112,0.0216313587997226
0.5,0.6111111111111112,0.02915207083034976
0.5222222222222221,0.6111111111111112,0.03899679809359496
0.5444444444444445,0.6111111111111112,0.05166252160623685
0.5666666666666667,0.6111111111111112,0.06764216046831191
0.5888888888888888,0.6111111111111112,0.08736573222161367
0.6111111111111112,0.6111111111111112,0.11112082167269453
0.6333333333333333,0.6111111111111112,0.13895599302056078
0.6555555555555554,0.6111111111111112,0.17057667093526524
0.6777777777777778,0.6111111111111112,0.20524986522725022
0.7,0.6111111111111112,0.24174032677121426
0.7222222222222221,0.6111111111111112,0.27830388854786264
0.7444444444444445,0.6111111111111112,0.31276114712373154
0.7666666666666666,0.6111111111111112,0.34266426272699874
0.788888888888889,0.6111111111111112,0.3655514673180892
0.8111111111111111,0.6111111111111112,0.37926081290298613
0.8333333333333333,0.6111111111111112,0.3822527155972938
0.8555555555555556,0.6111111111111112,0.37387751760159443
0.8777777777777778,0.6111111111111112,0.35452612740766404
0.8999999999999999,0.6111111111111112,0.32562132152135764
0.922222222222222,0.6111111111111112,0.2894410828623041
0.9444444444444446,0.6111111111111112,0.2488044031378812
0.9666666666666668,0.6111111111111112,0.20668252252345676
0.9888888888888889,0.6111111111111112,0.16581442776776484
1.011111111111111,0.6111111111111112,0.12839991626155178
1.0333333333333332,0.6111111111111112,0.09591928230240701
1.0555555555555554,0.6111111111111112,0.06909436150961405
1.077777777777778,0.6111111111111112,0.04797239444574408
1.1,0.6111111111111112,0.03209126163882523

-1.1,0.6333333333333333,0.02234205868396239
-1.077777777777778,0.6333333333333333,0.03339762122699751
-1.0555555555555556,0.6333333333333333,0.04838707761886957
-1.0333333333333334,0.6333333333333333,0.06798032758429426
-1.0111111111111113,0.6333333333333333,0.09266250576393956
-0.9888888888888889,0.6333333333333333,0.12261039691016372
-0.9666666666666668,0.6333333333333333,0.1575786940148583
-0.9444444444444445,0.6333333333333333,0.19681965510222324
-0.9222222222222223,0.6333333333333333,0.23905836471605554
-0.9000000000000001,0.6333333333333333,0.28253885720899025
-0.8777777777777779,0.6333333333333333,0.3251446152227026
-0.8555555555555556,0.6333333333333333,0.36458275735859086
-0.8333333333333335,0.6333333333333333,0.39860791646854404
-0.8111111111111111,0.6333333333333333,0.42525278792094207
-0.788888888888889,0.6333333333333333,0.44303001321729424
-0.7666666666666667,0.6333333333333333,0.4510751142268955
-0.7444444444444445,0.6333333333333333,0.4492112915823895
-0.7222222222222223,0.6333333333333333,0.43793120097900123
-0.7000000000000001,0.6333333333333333,0.41830486521695476
-0.6777777777777778,0.6333333333333333,0.3918336430445608
-0.6555555555555557,0.6333333333333333,0.36027585556854186
-0.6333333333333334,0.6333333333333333,0.32546997514030507
-0.6111111111111112,0.6333333333333333,0.28917720010145975
-0.5888888888888889,0.6333333333333333,0.25295848465288795
-0.5666666666666668,0.6333333333333333,0.21809348674364465
-0.5444444444444445,0.6333333333333333,0.1855419145583977
-0.5222222222222223,0.6333333333333333,0.1559423273710606
-0.5000000000000001,0.6333333333333333,0.12963998236272356
-0.47777777777777786,0.6333333333333333,0.10673380896134278
-0.4555555555555556,0.6333333333333333,0.08713275819200184
-0.43333333333333335,0.6333333333333333,0.07061318058461154
-0.4111111111111112,0.6333333333333333,0.05687102893582174
-0.38888888888888895,0.6333333333333333,0.04556506920013482
-0.3666666666666667,0.6333333333333333,0.036349501768468406
-0.34444444444444455,0.6333333333333333,0.028896164287529866
-0.3222222222222223,0.6333333333333333,0.022907673103693044
-0.30000000000000004,0.6333333333333333,0.01812346574315877
-0.2777777777777778,0.6333333333333333,0.014320830962297752
-0.25555555555555565,0.6333333333333333,0.0113128044455655
-0.2333333333333334,0.6333333333333333,0.008944421330715267
-0.21111111111111114,0.6333333333333333,0.00708838011008333
-0.188888888888889,0.6333333333333333,0.005640774153195697
-0.16666666666666674,0.6333333333333333,0.004517233300443598
-0.1444444444444445,0.6333333333333333,0.0036496011077013445
-0.12222222222222223,0.6333333333333333,0.002983143982745312
-0.10000000000000009,0.6333333333333333,0.0024742266984739457
-0.07777777777777772,0.6333333333333333,0.002088372257731345
-0.05555555555555558,0.6333333333333333,0.0017986328556042445
-0.03333333333333344,0.6333333333333333,0.001584217389510969
-0.011111111111111072,0.6333333333333333,0.0014293396018638218
0.011111111111111072,0.6333333333333333,0.0013222646308053401
0.033333333333333215,0.6333333333333333,0.0012545397948341554
0.05555555555555558,0.6333333333333333,0.0012203998151442538
0.07777777777777772,0.6333333333333333,0.001216340308325531
0.09999999999999987,0.6333333333333333,0.0012408587169761762
0.12222222222222223,0.6333333333333333,0.0012943701216749088
0.14444444444444438,0.6333333333333333,0.0013793166251979607
0.16666666666666652,0.6333333333333333,0.0015005026090580181
0.18888888888888888,0.6333333333333333,0.0016657035690230669
0.21111111111111103,0.6333333333333333,0.0018866132779619227
0.2333333333333334,0.6333333333333333,0.0021802126597841327
0.25555555555555554,0.6333333333333333,0.0025706630752749364
0.2777777777777777,0.6333333333333333,0.00309184340420597
0.30000000000000004,0.6333333333333333,0.0037906569267497805
0.3222222222222222,0.6333333333333333,0.004731217606872967
0.34444444444444433,0.6333333333333333,0.0059999669775778865
0.3666666666666667,0.6333333333333333,0.007711648502751612
0.38888888888888884,0.6333333333333333,0.010015850667430526
0.411111111111111,0.6333333333333333,0.013103502910630544
0.43333333333333335,0.6333333333333333,0.017212264938411343
0.4555555555555555,0.6333333333333333,0.02262921346822195
0.47777777777777786,0.6333333333333333,0.029688667250460092
0.5,0.6333333333333333,0.0387625215729345
0.5222222222222221,0.6333333333333333,0.05024026494574998
0.5444444444444445,0.6333333333333333,0.06449614696823655
0.5666666666666667,0.6333333333333333,0.08184199618834223
0.5888888888888888,0.6333333333333333,0.10246614856960445
0.6111111111111112,0.6333333333333333,0.1263619177997795
0.6333333333333333,0.6333333333333333,0.15325286807479244
0.6555555555555554,0.6333333333333333,0.1825263473699472
0.6777777777777778,0.6333333333333333,0.21319039005471
0.7,0.6333333333333333,0.24387088403038257
0.7222222222222221,0.6333333333333333,0.2728643117172644
0.7444444444444445,0.6333333333333333,0.2982551844785038
0.7666666666666666,0.6333333333333333,0.3180962070205927
0.788888888888889,0.6333333333333333,0.33063453269715104
0.8111111111111111,0.6333333333333333,0.33455236075372907
0.8333333333333333,0.6333333333333333,0.32917912996095716
0.8555555555555556,0.6333333333333333,0.3146302997838408
0.8777777777777778,0.6333333333333333,0.29183702745057255
0.8999999999999999,0.6333333333333333,0.26245138840341714
0.922222222222222,0.6333333333333333,0.2286386319820099
0.9444444444444446,0.6333333333333333,0.19279389650353115
0.9666666666666668,0.6333333333333333,0.1572379812642749
0.9888888888888889,0.6333333333333333,0.12394984409175813
1.011111111111111,0.6333333333333333,0.09438172013459022
1.0333333333333332,0.6333333333333333,0.06938027855649785
1.0555555555555554,0.6333333333333333,0.049211385957773454
1.077777777777778,0.6333333333333333,0.033664514388437754
1.1,0.6333333333333333,0.022200924312025406

-1.1,0.6555555555555554,0.01737831390485759
-1.077777777777778,0.6555555555555554,0.02633693695447533
-1.0555555555555556,0.6555555555555554,0.038702496436313884
-1.0333333333333334,0.6555555555555554,0.05517554387594852
-1.0111111111111113,0.6555555555555554,0.07635085912128564
-0.9888888888888889,0.6555555555555554,0.10260650263295897
-0.9666666666666668,0.6555555555555554,0.13398994854333243
-0.9444444444444445,0.6555555555555554,0.17012102008742394
-0.9222222222222223,0.6555555555555554,0.21013294095336615
-0.9000000000000001,0.6555555555555554,0.25266972966179485
-0.8777777777777779,0.6555555555555554,0.29595027372892924
-0.8555555555555556,0.6555555555555554,0.33789798207403676
-0.8333333333333335,0.6555555555555554,0.3763223749709691
-0.8111111111111111,0.6555555555555554,0.4091283367288215
-0.788888888888889,0.6555555555555554,0.434522704977187
-0.7666666666666667,0.6555555555555554,0.4511879219285762
-0.7444444444444445,0.6555555555555554,0.4583985290508223
-0.7222222222222223,0.6555555555555554,0.4560667123630379
-0.7000000000000001,0.6555555555555554,0.44471530645584806
-0.6777777777777778,0.6555555555555554,0.4253879142524891
-0.6555555555555557,0.6555555555555554,0.39951399042320773
-0.6333333333333334,0.6555555555555554,0.3687508115635928
-0.6111111111111112,0.6555555555555554,0.334824229971465
-0.5888888888888889,0.6555555555555554,0.29938678532648444
-0.5666666666666668,0.6555555555555554,0.2639063302546547
-0.5444444444444445,0.6555555555555554,0.22959206371356836
-0.5222222222222223,0.6555555555555554,0.19735884733304832
-0.5000000000000001,0.6555555555555554,0.1678257224655084
-0.47777777777777786,0.6555555555555554,0.1413411584251233
-0.4555555555555556,0.6555555555555554,0.1180259329752837
-0.43333333333333335,0.6555555555555554,0.09782455826857013
-0.4111111111111112,0.6555555555555554,0.0805574575370492
-0.38888888888888895,0.6555555555555554,0.06596816440457778
-0.3666666666666667,0.6555555555555554,0.05376213056266991
-0.34444444444444455,0.6555555555555554,0.043635848226268203
-0.3222222222222223,0.6555555555555554,0.03529663443186775
-0.30000000000000004,0.6555555555555554,0.028474467967286962
-0.2777777777777778,0.6555555555555554,0.022927743784856777
-0.25555555555555565,0.6555555555555554,0.01844483572183741
-0.2333333333333334,0.6555555555555554,0.014843097113570465
-0.21111111111111114,0.6555555555555554,0.011966534823750732
-0.188888888888889,0.6555555555555554,0.009682984549881224
-0.16666666666666674,0.6555555555555554,0.007881267732382053
-0.1444444444444445,0.6555555555555554,0.006468555219861678
-0.12222222222222223,0.6555555555555554,0.005368002123525528
-0.10000000000000009,0.6555555555555554,0.00451663659185599
-0.07777777777777772,0.6555555555555554,0.0038634596625942226
-0.05555555555555558,0.6555555555555554,0.003367720371249958
-0.03333333333333344,0.6555555555555554,0.0029973500021487653
-0.011111111111111072,0.6555555555555554,0.002727557953877186
0.011111111111111072,0.6555555555555554,0.002539602363666164
0.033333333333333215,0.6555555555555554,0.002419750868570708
0.05555555555555558,0.6555555555555554,0.0023584442493875635
0.07777777777777772,0.6555555555555554,0.0023496730662915643
0.09999999999999987,0.6555555555555554,0.002390578463588666
0.12222222222222223,0.6555555555555554,0.0024812943908060583
0.14444444444444438,0.6555555555555554,0.0026250585567559872
0.16666666666666652,0.6555555555555554,0.00282863129648733
0.18888888888888888,0.6555555555555554,0.0031030730741915887
0.21111111111111103,0.6555555555555554,0.003464941257944987
0.2333333333333334,0.6555555555555554,0.003937974232885945
0.25555555555555554,0.6555555555555554,0.004555334078635035
0.2777777777777777,0.6555555555555554,0.005362473217377491
0.30000000000000004,0.6555555555555554,0.006420666220030331
0.3222222222222222,0.6555555555555554,0.007811190461128736
0.34444444444444433,0.6555555555555554,0.009640029329225844
0.3666666666666667,0.6555555555555554,0.012042789343667867
0.38888888888888884,0.6555555555555554,0.015189253810475874
0.411111111111111,0.6555555555555554,0.019286641856090983
0.43333333333333335,0.6555555555555554,0.024580230608601025
0.4555555555555555,0.6555555555555554,0.03134959510086629
0.47777777777777786,0.6555555555555554,0.03989843416352393
0.5,0.6555555555555554,0.05053593085799874
0.5222222222222221,0.6555555555555554,0.06354801476809824
0.5444444444444445,0.6555555555555554,0.07915790767159658
0.5666666666666667,0.6555555555555554,0.09747703180540243
0.5888888888888888,0.6555555555555554,0.11844969837220164
0.6111111111111112,0.6555555555555554,0.14179774447082305
0.6333333333333333,0.6555555555555554,0.1669740037982104
0.6555555555555554,0.6555555555555554,0.1931355280833799
0.6777777777777778,0.6555555555555554,0.21914803086636384
0.7,0.6555555555555554,0.2436313138800005
0.7222222222222221,0.6555555555555554,0.26505089902293494
0.7444444444444445,0.6555555555555554,0.2818536921355002
0.7666666666666666,0.6555555555555554,0.29263603834274227
0.788888888888889,0.6555555555555554,0.2963227622690152
0.8111111111111111,0.6555555555555554,0.2923283082023604
0.8333333333333333,0.6555555555555554,0.28066871565244167
0.8555555555555556,0.6555555555555554,0.26199794838017343
0.8777777777777778,0.6555555555555554,0.23755432405221366
0.8999999999999999,0.6555555555555554,0.20902035591884055
0.922222222222222,0.6555555555555554,0.1783179444130683
0.9444444444444446,0.6555555555555554,0.14737530846364197
0.9666666666666668,0.6555555555555554,0.11790792755280402
0.9888888888888889,0.6555555555555554,0.09125120226392862
1.011111111111111,0.6555555555555554,0.06826897228283685
1.0333333333333332,0.6555555555555554,0.0493437076054074
1.0555555555555554,0.6555555555555554,0.03443657892036918
1.077777777777778,0.6555555555555554,0.02319341877786944
1.1,0.6555555555555554,0.015068225786995388

-1.1,0.6777777777777778,0.013310964625671582
-1.077777777777778,0.6777777777777778,0.02045560154192053
-1.0555555555555556,0.6777777777777778,0.030493890990606058
-1.0333333333333334,0.6777777777777778,0.04411920504071581
-1.0111111111111113,0.6777777777777778,0.0619841781623946
-0.9888888888888889,0.6777777777777778,0.08460668135528282
-0.9666666666666668,0.6777777777777778,0.11226393249124597
-0.9444444444444445,0.6777777777777778,0.14488992755425456
-0.9222222222222223,0.6777777777777778,0.18199484346654268
-0.9000000000000001,0.6777777777777778,0.22262501479668703
-0.8777777777777779,0.6777777777777778,0.2653777922470586
-0.8555555555555556,0.6777777777777778,0.30847741473608087
-0.8333333333333335,0.6777777777777778,0.3499074860198472
-0.8111111111111111,0.6777777777777778,0.38758507081922755
-0.788888888888889,0.6777777777777778,0.41955330495984106
-0.7666666666666667,0.6777777777777778,0.44416566097298954
-0.7444444444444445,0.6777777777777778,0.46023640469450344
-0.7222222222222223,0.6777777777777778,0.4671378011849246
-0.7000000000000001,0.6777777777777778,0.4648337197625215
-0.6777777777777778,0.6777777777777778,0.4538493864790143
-0.6555555555555557,0.6777777777777778,0.43518616387833814
-0.6333333333333334,0.6777777777777778,0.4101969463141705
-0.6111111111111112,0.6777777777777778,0.3804412874145921
-0.5888888888888889,0.6777777777777778,0.34753963425042805
-0.5666666666666668,0.6777777777777778,0.3130434641456858
-0.5444444444444445,0.6777777777777778,0.27833349714777683
-0.5222222222222223,0.6777777777777778,0.24455248418414366
-0.5000000000000001,0.6777777777777778,0.21257338575335463
-0.47777777777777786,0.6777777777777778,0.18299897150901
-0.4555555555555556,0.6777777777777778,0.15618561892635793
-0.43333333333333335,0.6777777777777778,0.1322826220883403
-0.4111111111111112,0.6777777777777778,0.11127851057067385
-0.38888888888888895,0.6777777777777778,0.09304730490861593
-0.3666666666666667,0.6777777777777778,0.07738973990692372
-0.34444444444444455,0.6777777777777778,0.06406672258341808
-0.3222222222222223,0.6777777777777778,0.052824235216658764
-0.30000000000000004,0.6777777777777778,0.043410302550320426
-0.2777777777777778,0.6777777777777778,0.03558545026977664
-0.25555555555555565,0.6777777777777778,0.029128360649933564
-0.2333333333333334,0.6777777777777778,0.023838329058762125
-0.21111111111111114,0.6777777777777778,0.01953580898754716
-0.188888888888889,0.6777777777777778,0.01606194722364666
-0.16666666666666674,0.6777777777777778,0.013277654149065603
-0.1444444444444445,0.6777777777777778,0.011062480071114187
-0.12222222222222223,0.6777777777777778,0.009313392831295276
-0.10000000000000009,0.6777777777777778,0.007943465633976288
-0.07777777777777772,0.6777777777777778,0.006880464191824118
-0.05555555555555558,0.6777777777777778,0.00606534095265978
-0.03333333333333344,0.6777777777777778,0.005450675317400262
-0.011111111111111072,0.6777777777777778,0.0049991234979244285
0.011111111111111072,0.6777777777777778,0.004681951034362435
0.033333333333333215,0.6777777777777778,0.0044777155417094205
0.05555555555555558,0.6777777777777778,0.004371153768420903
0.07777777777777772,0.6777777777777778,0.00435231388780838
0.09999999999999987,0.6777777777777778,0.004415966983134633
0.12222222222222223,0.6777777777777778,0.004561332311100173
0.14444444444444438,0.6777777777777778,0.004792156443317245
0.16666666666666652,0.6777777777777778,0.005117192132148698
0.18888888888888888,0.6777777777777778,0.005551124518706474
0.21111111111111103,0.6777777777777778,0.006115987731265866
0.2333333333333334,0.6777777777777778,0.006843103122282448
0.25555555555555554,0.6777777777777778,0.007775549988986877
0.2777777777777777,0.6777777777777778,0.00897114615712588
0.30000000000000004,0.6777777777777778,0.010505859842443243
0.3222222222222222,0.6777777777777778,0.012477481447180841
0.34444444444444433,0.6777777777777778,0.015009238279672673
0.3666666666666667,0.6777777777777778,0.018252824858823073
0.38888888888888884,0.6777777777777778,0.02239004799067845
0.411111111111111,0.6777777777777778,0.02763197410618192
0.43333333333333335,0.6777777777777778,0.034214173768065625
0.4555555555555555,0.6777777777777778,0.0423864788289005
0.47777777777777786,0.6777777777777778,0.05239572729999086
0.5,0.6777777777777778,0.06446040864896371
0.5222222222222221,0.6777777777777778,0.07873705526225488
0.5444444444444445,0.6777777777777778,0.09527970013029409
0.5666666666666667,0.6777777777777778,0.11399565652592909
0.5888888888888888,0.6777777777777778,0.13460302506649535
0.6111111111111112,0.6777777777777778,0.15659727515739455
0.6333333333333333,0.6777777777777778,0.17923543078776405
0.6555555555555554,0.6777777777777778,0.2015462380506858
0.6777777777777778,0.6777777777777778,0.2223727454390942
0.7,0.6777777777777778,0.24044980813095906
0.7222222222222221,0.6777777777777778,0.25451337241559735
0.7444444444444445,0.6777777777777778,0.2634317467490529
0.7666666666666666,0.6777777777777778,0.2663426542784648
0.788888888888889,0.6777777777777778,0.2627752640833715
0.8111111111111111,0.6777777777777778,0.25273521471150323
0.8333333333333333,0.6777777777777778,0.23673402330024526
0.8555555555555556,0.6777777777777778,0.21575239451559916
0.8777777777777778,0.6777777777777778,0.19113864707759096
0.8999999999999999,0.6777777777777778,0.16445629014748445
0.922222222222222,0.6777777777777778,0.13730546705738172
0.9444444444444446,0.6777777777777778,0.11114850806015675
0.9666666666666668,0.6777777777777778,0.08716845122859554
0.9888888888888889,0.6777777777777778,0.06618136283131991
1.011111111111111,0.6777777777777778,0.0486108919810695
1.0333333333333332,0.6777777777777778,0.034520258868491124
1.0555555555555554,0.6777777777777778,0.023686352901024343
1.077777777777778,0.6777777777777778,0.015695195974951753
1.1,0.6777777777777778,0.01003827750315133

-1.1,0.7,0.010034842975080208
-1.077777777777778,0.7,0.01563917586670069
-1.0555555555555556,0.7,0.023652868725287584
-1.0333333333333334,0.7,0.03473243357779316
-1.0111111111111113,0.7,0.04954394645439764
-0.9888888888888889,0.7,0.06868801046466179
-0.9666666666666668,0.7,0.09260751126948553
-0.9444444444444445,0.7,0.12148872022661272
-0.9222222222222223,0.7,0.15517067227630998
-0.9000000000000001,0.7,0.19307980660636004
-0.8777777777777779,0.7,0.23420557379394896
-0.8555555555555556,0.7,0.27712780627260614
-0.8333333333333335,0.7,0.32009880317413675
-0.8111111111111111,0.7,0.36117383717931373
-0.788888888888889,0.7,0.39837514933779844
-0.7666666666666667,0.7,0.4298683541145125
-0.7444444444444445,0.7,0.45412780708175227
-0.7222222222222223,0.7,0.47006925452892434
-0.7000000000000001,0.7,0.4771334425738563
-0.6777777777777778,0.7,0.4753121068128345
-0.6555555555555557,0.7,0.46511637788194965
-0.6333333333333334,0.7,0.44749562908608476
-0.6111111111111112,0.7,0.42372092195450395
-0.5888888888888889,0.7,0.3952506440362377
-0.5666666666666668,0.7,0.3635963497015389
-0.5444444444444445,0.7,0.3302044161298706
-0.5222222222222223,0.7,0.2963646146359592
-0.5000000000000001,0.7,0.2631511172289456
-0.47777777777777786,0.7,0.23139595522261483
-0.4555555555555556,0.7,0.20169049800465239
-0.43333333333333335,0.7,0.17440772959752707
-0.4111111111111112,0.7,0.14973711923903885
-0.38888888888888895,0.7,0.12772446072046406
-0.3666666666666667,0.7,0.10831068871794224
-0.34444444444444455,0.7,0.09136578174883844
-0.3222222222222223,0.7,0.07671591102352639
-0.30000000000000004,0.7,0.06416363475242445
-0.2777777777777778,0.7,0.05350200425600285
-0.25555555555555565,0.7,0.04452394785803552
-0.2333333333333334,0.7,0.03702835080669662
-0.21111111111111114,0.7,0.030824021219015535
-0.188888888888889,0.7,0.025732382865143327
-0.16666666666666674,0.7,0.021589386554227267
-0.1444444444444445,0.7,0.01824685641979644
-0.12222222222222223,0.7,0.015573316263213824
-0.10000000000000009,0.7,0.013454272399846907
-0.07777777777777772,0.7,0.011791939390636122
-0.05555555555555558,0.7,0.010504448671331358
-0.03333333333333344,0.7,0.009524642004782213
-0.011111111111111072,0.7,0.008798595484649145
0.011111111111111072,0.7,0.008284033770387878
0.033333333333333215,0.7,0.007948781229866858
0.05555555555555558,0.7,0.007769369052506439
0.07777777777777772,0.7,0.007729889321905713
0.09999999999999987,0.7,0.007821167851870538
0.12222222222222223,0.7,0.008040318806159704
0.14444444444444438,0.7,0.0083907405111859
0.16666666666666652,0.7,0.008882605348181648
0.18888888888888888,0.7,0.00953388054034798
0.21111111111111103,0.7,0.010371888330880848
0.2333333333333334,0.7,0.011435374285597974
0.25555555555555554,0.7,0.012777002651365598
0.2777777777777777,0.7,0.01446613617124648
0.30000000000000004,0.7,0.016591677454696963
0.3222222222222222,0.7,0.019264638471257298
0.34444444444444433,0.7,0.022619953042519573
0.3666666666666667,0.7,0.02681685232314433
0.38888888888888884,0.7,0.03203690213333203
0.411111111111111,0.7,0.038478598390976955
0.43333333333333335,0.7,0.0463473093096811
0.4555555555555555,0.7,0.05583944391930436
0.47777777777777786,0.7,0.06712012929762888
0.5,0.7,0.08029448673847864
0.5222222222222221,0.7,0.0953738405714038
0.5444444444444445,0.7,0.11223979459231466
0.5666666666666667,0.7,0.13061084778558446
0.5888888888888888,0.7,0.15001772110788186
0.6111111111111112,0.7,0.16979435301822857
0.6333333333333333,0.7,0.18909111240179402
0.6555555555555554,0.7,0.20691483544310615
0.6777777777777778,0.7,0.2221967733579757
0.7,0.7,0.2338847931774692
0.7222222222222221,0.7,0.24105096331653425
0.7444444444444445,0.7,0.2430010417800883
0.7666666666666666,0.7,0.23936952774025902
0.788888888888889,0.7,0.23018382614790522
0.8111111111111111,0.7,0.21588424766437933
0.8333333333333333,0.7,0.19729287647339305
0.8555555555555556,0.7,0.17553284439298328
0.8777777777777778,0.7,0.15190859394907402
0.8999999999999999,0.7,0.12776524268252465
0.922222222222222,0.7,0.10434925481205712
0.9444444444444446,0.7,0.08269209536339203
0.9666666666666668,0.7,0.06353338387652128
0.9888888888888889,0.7,0.047291563045947366
1.011111111111111,0.7,0.03408047097128073
1.0333333333333332,0.7,0.0237619096704142
1.0555555555555554,0.7,0.016019245312751812
1.077777777777778,0.7,0.01043605870839157
1.1,0.7,0.006566455508253203

-1.1,0.7222222222222221,0.00744162039608486
-1.077777777777778,0.7222222222222221,0.011762622855754789
-1.0555555555555556,0.7222222222222221,0.018049458788172934
-1.0333333333333334,0.7222222222222221,0.026900539244453157
-1.0111111111111113,0.7222222222222221,0.03895974179736019
-0.9888888888888889,0.7222222222222221,0.054860475646646936
-0.9666666666666668,0.7222222222222221,0.07515030502809926
-0.9444444444444445,0.7222222222222221,0.10020244888097796
-0.9222222222222223,0.7222222222222221,0.1301249665648594
-0.9000000000000001,0.7222222222222221,0.16468170624049017
-0.8777777777777779,0.7222222222222221,0.20324004513829785
-0.8555555555555556,0.7222222222222221,0.24475843047839668
-0.8333333333333335,0.7222222222222221,0.28782176847850127
-0.8111111111111111,0.7222222222222221,0.3307255896363078
-0.788888888888889,0.7222222222222221,0.37160199988512393
-0.7666666666666667,0.7222222222222221,0.40857329467773307
-0.7444444444444445,0.7222222222222221,0.43991418321871184
-0.7222222222222223,0.7222222222222221,0.4642017785965793
-0.7000000000000001,0.7222222222222221,0.48043415537759177
-0.6777777777777778,0.7222222222222221,0.4881030200763958
-0.6555555555555557,0.7222222222222221,0.48721300866137723
-0.6333333333333334,0.7222222222222221,0.47824807558675714
-0.6111111111111112,0.7222222222222221,0.46209296459440147
-0.5888888888888889,0.7222222222222221,0.43992353380805366
-0.5666666666666668,0.7222222222222221,0.41308278475452836
-0.5444444444444445,0.7222222222222221,0.38295943578062314
-0.5222222222222223,0.7222222222222221,0.35088307505400507
-0.5000000000000001,0.7222222222222221,0.31804519347891175
-0.47777777777777786,0.7222222222222221,0.2854499178823969
-0.4555555555555556,0.7222222222222221,0.25389321282329963
-0.43333333333333335,0.7222222222222221,0.223965572915836
-0.4111111111111112,0.7222222222222221,0.19607121276795286
-0.38888888888888895,0.7222222222222221,0.17045644657773482
-0.3666666666666667,0.7222222222222221,0.14724095413331922
-0.34444444444444455,0.7222222222222221,0.12644739528351953
-0.3222222222222223,0.7222222222222221,0.10802679369072392
-0.30000000000000004,0.7222222222222221,0.0918788187606219
-0.2777777777777778,0.7222222222222221,0.07786729889688848
-0.25555555555555565,0.7222222222222221,0.06583193878366565
-0.2333333333333334,0.7222222222222221,0.055597371037197606
-0.21111111111111114,0.7222222222222221,0.04698050483208016
-0.188888888888889,0.7222222222222221,0.039796808414612125
-0.16666666666666674,0.7222222222222221,0.03386581718053883
-0.1444444444444445,0.7222222222222221,0.02901588731167672
-0.12222222222222223,0.7222222222222221,0.025088063277316535
-0.10000000000000009,0.7222222222222221,0.021938900913300936
-0.07777777777777772,0.7222222222222221,0.019442158889498344
-0.05555555555555558,0.7222222222222221,0.017489393069750853
-0.03333333333333344,0.7222222222222221,0.015989610047262303
-0.011111111111111072,0.7222222222222221,0.014868219923234912
0.011111111111111072,0.7222222222222221,0.0140655583820479
0.033333333333333215,0.7222222222222221,0.013535231071174738
0.05555555555555558,0.7222222222222221,0.013242490197426822
0.07777777777777772,0.7222222222222221,0.013162806997139965
0.09999999999999987,0.7222222222222221,0.013280768765067615
0.12222222222222223,0.7222222222222221,0.01358940704695772
0.14444444444444438,0.7222222222222221,0.014090045579465443
0.16666666666666652,0.7222222222222221,0.014792730091806977
0.18888888888888888,0.7222222222222221,0.015717258197742556
0.21111111111111103,0.7222222222222221,0.016894764919835943
0.2333333333333334,0.7222222222222221,0.018369743345778386
0.25555555555555554,0.7222222222222221,0.020202298155267147
0.2777777777777777,0.7222222222222221,0.022470346455674885
0.30000000000000004,0.7222222222222221,0.02527139298645408
0.3222222222222222,0.7222222222222221,0.028723407543812314
0.34444444444444433,0.7222222222222221,0.032964215170318785
0.3666666666666667,0.7222222222222221,0.03814867964912121
0.38888888888888884,0.7222222222222221,0.04444284548003429
0.411111111111111,0.7222222222222221,0.05201415808337218
0.43333333333333335,0.7222222222222221,0.061016987143391314
0.4555555555555555,0.7222222222222221,0.0715730255978332
0.47777777777777786,0.7222222222222221,0.08374680337826568
0.5,0.7222222222222221,0.09751756620819296
0.5222222222222221,0.7222222222222221,0.11275006213152645
0.5444444444444445,0.7222222222222221,0.12916817022961868
0.5666666666666667,0.7222222222222221,0.14633649143108582
0.5888888888888888,0.7222222222222221,0.16365560399722084
0.6111111111111112,0.7222222222222221,0.18037626120348643
0.6333333333333333,0.7222222222222221,0.19563608756189
0.6555555555555554,0.7222222222222221,0.20851928012982568
0.6777777777777778,0.7222222222222221,0.21813576974036028
0.7,0.7222222222222221,0.22371194216753462
0.7222222222222221,0.7222222222222221,0.22468132180837197
0.7444444444444445,0.7222222222222221,0.22076158021921358
0.7666666666666666,0.7222222222222221,0.21200461168451498
0.788888888888889,0.7222222222222221,0.19880949860331756
0.8111111111111111,0.7222222222222221,0.18189363307477877
0.8333333333333333,0.7222222222222221,0.162224129152969
0.8555555555555556,0.7222222222222221,0.1409185879770059
0.8777777777777778,0.7222222222222221,0.11912977150022137
0.8999999999999999,0.7222222222222221,0.09793153627010746
0.922222222222222,0.7222222222222221,0.07822278211108301
0.9444444444444446,0.7222222222222221,0.06066227874860544
0.9666666666666668,0.7222222222222221,0.045640956053974106
0.9888888888888889,0.7222222222222221,0.033291084179599285
1.011111111111111,0.7222222222222221,0.02352541104862514
1.0333333333333332,0.7222222222222221,0.01609514552319426
1.0555555555555554,0.7222222222222221,0.010654368987094385
1.077777777777778,0.7222222222222221,0.006819891960729997
1.1,0.7222222222222221,0.004218921204273503

-1.1,0.7444444444444445,0.00542520943500579
-1.077777777777778,0.7444444444444445,0.008697606298541506
-1.0555555555555556,0.7444444444444445,0.013541050023088025
-1.0333333333333334,0.7444444444444445,0.020482688940368796
-1.0111111111111113,0.7444444444444445,0.030117893961204425
-0.9888888888888889,0.7444444444444445,0.04307199169518677
-0.9666666666666668,0.7444444444444445,0.059942764809185846
-0.9444444444444445,0.7444444444444445,0.08122651882118508
-0.9222222222222223,0.7444444444444445,0.10723456711462503
-0.9000000000000001,0.7444444444444445,0.13801068144019052
-0.8777777777777779,0.7444444444444445,0.1732624241570455
-0.8555555555555556,0.7444444444444445,0.21231951050307904
-0.8333333333333335,0.7444444444444445,0.2541300430123246
-0.8111111111111111,0.7444444444444445,0.2973007713022142
-0.788888888888889,0.7444444444444445,0.34018116635222556
-0.7666666666666667,0.7444444444444445,0.38098417062287887
-0.7444444444444445,0.7444444444444445,0.4179302740298391
-0.7222222222222223,0.7444444444444445,0.44939726477860525
-0.7000000000000001,0.7444444444444445,0.47405649504508707
-0.6777777777777778,0.7444444444444445,0.49097817859482706
-0.6555555555555557,0.7444444444444445,0.499692897895871
-0.6333333333333334,0.7444444444444445,0.5002033287323647
-0.6111111111111112,0.7444444444444445,0.4929478881409064
-0.5888888888888889,0.7444444444444445,0.4787250548704452
-0.5666666666666668,0.7444444444444445,0.45859212934347854
-0.5444444444444445,0.7444444444444445,0.43375432798642116
-0.5222222222222223,0.7444444444444445,0.4054591995681619
-0.5000000000000001,0.7444444444444445,0.37490797139809
-0.47777777777777786,0.7444444444444445,0.3431906308730133
-0.4555555555555556,0.7444444444444445,0.311246527050878
-0.43333333333333335,0.7444444444444445,0.2798480735529478
-0.4111111111111112,0.7444444444444445,0.24960239853521174
-0.38888888888888895,0.7444444444444445,0.22096470974792207
-0.3666666666666667,0.7444444444444445,0.19425750697658686
-0.34444444444444455,0.7444444444444445,0.16969110064005888
-0.3222222222222223,0.7444444444444445,0.14738261706597863
-0.30000000000000004,0.7444444444444445,0.1273722935773683
-0.2777777777777778,0.7444444444444445,0.10963707019567513
-0.25555555555555565,0.7444444444444445,0.09410215115072687
-0.2333333333333334,0.7444444444444445,0.0806513846581256
-0.21111111111111114,0.7444444444444445,0.06913713546072979
-0.188888888888889,0.7444444444444445,0.05938997229887983
-0.16666666666666674,0.7444444444444445,0.05122811613301904
-0.1444444444444445,0.7444444444444445,0.04446630895515662
-0.12222222222222223,0.7444444444444445,0.03892363176364041
-0.10000000000000009,0.7444444444444445,0.03442983548553753
-0.07777777777777772,0.7444444444444445,0.030829914666028385
-0.05555555555555558,0.7444444444444445,0.027986883357000784
-0.03333333333333344,0.7444444444444445,0.02578293156111927
-0.011111111111111072,0.7444444444444445,0.02411929278656903
0.011111111111111072,0.7444444444444445,0.02291521667006059
0.033333333333333215,0.7444444444444445,0.022106427453329323
0.05555555555555558,0.7444444444444445,0.02164339253701453
0.07777777777777772,0.7444444444444445,0.021489660394601845
0.09999999999999987,0.7444444444444445,0.02162047499092908
0.12222222222222223,0.7444444444444445,0.022021835912827893
0.14444444444444438,0.7444444444444445,0.02269013588463477
0.16666666666666652,0.7444444444444445,0.023632452361842964
0.18888888888888888,0.7444444444444445,0.024867486937024227
0.21111111111111103,0.7444444444444445,0.026427038113873567
0.2333333333333334,0.7444444444444445,0.028357773943076196
0.25555555555555554,0.7444444444444445,0.030722959293841876
0.2777777777777777,0.7444444444444445,0.03360370128431684
0.30000000000000004,0.7444444444444445,0.037099208457759165
0.3222222222222222,0.7444444444444445,0.041325508978479454
0.34444444444444433,0.7444444444444445,0.04641203471227798
0.3666666666666667,0.7444444444444445,0.05249545777491153
0.38888888888888884,0.7444444444444445,0.05971019234521483
0.411111111111111,0.7444444444444445,0.0681751005729346
0.43333333333333335,0.7444444444444445,0.07797623673484842
0.4555555555555555,0.7444444444444445,0.08914599234926004
0.47777777777777786,0.7444444444444445,0.10163979370763533
0.5,0.7444444444444445,0.11531250847533643
0.5222222222222221,0.7444444444444445,0.1298977999664284
0.5444444444444445,0.7444444444444445,0.14499458588411532
0.5666666666666667,0.7444444444444445,0.16006519722638948
0.5888888888888888,0.7444444444444445,0.17444946481701068
0.6111111111111112,0.7444444444444445,0.18739754183247456
0.6333333333333333,0.7444444444444445,0.1981217542668075
0.6555555555555554,0.7444444444444445,0.20586440302827322
0.6777777777777778,0.7444444444444445,0.20997478916178797
0.7,0.7444444444444445,0.20998561414193556
0.7222222222222221,0.7444444444444445,0.2056772000977635
0.7444444444444445,0.7444444444444445,0.19711836617874215
0.7666666666666666,0.7444444444444445,0.18467553354710303
0.788888888888889,0.7444444444444445,0.16898637979598005
0.8111111111111111,0.7444444444444445,0.15090024078778735
0.8333333333333333,0.7444444444444445,0.1313932311525022
0.8555555555555556,0.7444444444444445,0.11147045406997787
0.8777777777777778,0.7444444444444445,0.09206971873384001
0.8999999999999999,0.7444444444444445,0.07398044546588776
0.922222222222222,0.7444444444444445,0.05778812910759578
0.9444444444444446,0.7444444444444445,0.043849654287067726
0.9666666666666668,0.7444444444444445,0.03229909022064904
0.9888888888888889,0.7444444444444445,0.02307858516681854
1.011111111111111,0.7444444444444445,0.015985628891507207
1.0333333333333332,0.7444444444444445,0.010726764219491697
1.0555555555555554,0.7444444444444445,0.006968737519949811
1.077777777777778,0.7444444444444445,0.004380521649537793
1.1,0.7444444444444445,0.0026627889547004664

-1.1,0.7666666666666666,0.0038857884165330583
-1.077777777777778,0.7666666666666666,0.0063183871015016066
-1.0555555555555556,0.7666666666666666,0.009980211303762733
-1.0333333333333334,0.7666666666666666,0.015321176467809052
-1.0111111111111113,0.7666666666666666,0.02287094970522057
-0.9888888888888889,0.7666666666666666,0.03321585344382297
-0.9666666666666668,0.7666666666666666,0.04695845062143942
-0.9444444444444445,0.7666666666666666,0.06465997296669555
-0.9222222222222223,0.7666666666666666,0.08676903955005834
-0.9000000000000001,0.7666666666666666,0.11354364873308108
-0.8777777777777779,0.7666666666666666,0.14497646105314269
-0.8555555555555556,0.7666666666666666,0.1807351364274162
-0.8333333333333335,0.7666666666666666,0.22012932240895325
-0.8111111111111111,0.7666666666666666,0.26211352321434034
-0.788888888888889,0.7666666666666666,0.30533066223293526
-0.7666666666666667,0.7666666666666666,0.3481952834866729
-0.7444444444444445,0.7666666666666666,0.38900899120317256
-0.7222222222222223,0.7666666666666666,0.42609508721981915
-0.7000000000000001,0.7666666666666666,0.4579356108821684
-0.6777777777777778,0.7666666666666666,0.4832930181686086
-0.6555555555555557,0.7666666666666666,0.5013009264270607
-0.6333333333333334,0.7666666666666666,0.5115133717938597
-0.6111111111111112,0.7666666666666666,0.5139088683991216
-0.5888888888888889,0.7666666666666666,0.5088527575952335
-0.5666666666666668,0.7666666666666666,0.49702736336359665
-0.5444444444444445,0.7666666666666666,0.4793431544744075
-0.5222222222222223,0.7666666666666666,0.4568449360076469
-0.5000000000000001,0.7666666666666666,0.4306252638061377
-0.47777777777777786,0.7666666666666666,0.40175359114502507
-0.4555555555555556,0.7666666666666666,0.37122520973419626
-0.43333333333333335,0.7666666666666666,0.3399299075048607
-0.4111111111111112,0.7666666666666666,0.30863722644082725
-0.38888888888888895,0.7666666666666666,0.2779936410974412
-0.3666666666666667,0.7666666666666666,0.2485268415534794
-0.34444444444444455,0.7666666666666666,0.2206532170410518
-0.3222222222222223,0.7666666666666666,0.1946860663510783
-0.30000000000000004,0.7666666666666666,0.1708434986367555
-0.2777777777777778,0.7666666666666666,0.14925607511007744
-0.25555555555555565,0.7666666666666666,0.12997482006015057
-0.2333333333333334,0.7666666666666666,0.1129803156413298
-0.21111111111111114,0.7666666666666666,0.0981933178065981
-0.188888888888889,0.7666666666666666,0.08548686604514527
-0.16666666666666674,0.7666666666666666,0.07469938159890045
-0.1444444444444445,0.7666666666666666,0.06564789979310283
-0.12222222222222223,0.7666666666666666,0.058140449890450654
-0.10000000000000009,0.7666666666666666,0.05198669950925644
-0.07777777777777772,0.7666666666666666,0.047006270414218405
-0.05555555555555558,0.7666666666666666,0.043034510445876785
-0.03333333333333344,0.7666666666666666,0.03992586316709916
-0.011111111111111072,0.7666666666666666,0.03755523029832633
0.011111111111111072,0.7666666666666666,0.03581784075306813
0.033333333333333215,0.7666666666666666,0.03462814317877778
0.05555555555555558,0.7666666666666666,0.03391817540968599
0.07777777777777772,0.7666666666666666,0.0336357845403031
0.09999999999999987,0.7666666666666666,0.03374300457740945
0.12222222222222223,0.7666666666666666,0.0342148451020421
0.14444444444444438,0.7666666666666666,0.0350386835694995
0.16666666666666652,0.7666666666666666,0.036214361874904004
0.18888888888888888,0.7666666666666666,0.03775495413745607
0.21111111111111103,0.7666666666666666,0.03968800832979048
0.2333333333333334,0.7666666666666666,0.04205689805188811
0.25555555555555554,0.7666666666666666,0.04492178602696074
0.2777777777777777,0.7666666666666666,0.048359622155673194
0.30000000000000004,0.7666666666666666,0.05246258319289461
0.3222222222222222,0.7666666666666666,0.05733439982046413
0.34444444444444433,0.7666666666666666,0.06308409703607591
0.3666666666666667,0.7666666666666666,0.06981679232737703
0.38888888888888884,0.7666666666666666,0.07762137091609825
0.411111111111111,0.7666666666666666,0.08655512778936787
0.43333333333333335,0.7666666666666666,0.09662587980989039
0.4555555555555555,0.7666666666666666,0.10777263766101226
0.47777777777777786,0.7666666666666666,0.11984666695925388
0.5,0.7666666666666666,0.13259556503627207
0.5222222222222221,0.7666666666666666,0.14565365526579716
0.5444444444444445,0.7666666666666666,0.1585423105848975
0.5666666666666667,0.7666666666666666,0.17068350381210973
0.5888888888888888,0.7666666666666666,0.18142874715026544
0.6111111111111112,0.7666666666666666,0.19010357699337477
0.6333333333333333,0.7666666666666666,0.19606503531536187
0.6555555555555554,0.7666666666666666,0.19876662314402269
0.6777777777777778,0.7666666666666666,0.19782259764170296
0.7,0.7666666666666666,0.19306198071240582
0.7222222222222221,0.7666666666666666,0.18456285566187405
0.7444444444444445,0.7666666666666666,0.17265972413802466
0.7666666666666666,0.7666666666666666,0.1579206613952741
0.788888888888889,0.7666666666666666,0.14109602088184986
0.8111111111111111,0.7666666666666666,0.12304542569316496
0.8333333333333333,0.7666666666666666,0.10465360636392179
0.8555555555555556,0.7666666666666666,0.08674742058590193
0.8777777777777778,0.7666666666666666,0.07002574352981523
0.8999999999999999,0.7666666666666666,0.055011066716935696
0.922222222222222,0.7666666666666666,0.04202732135135029
0.9444444444444446,0.7666666666666666,0.031203674447588252
0.9666666666666668,0.7666666666666666,0.022499870998555122
0.9888888888888889,0.7666666666666666,0.015745905492285828
1.011111111111111,0.7666666666666666,0.010687781701771173
1.0333333333333332,0.7666666666666666,0.00703178793168746
1.0555555555555554,0.7666666666666666,0.004481631787700379
1.077777777777778,0.7666666666666666,0.002765297532485053
1.1,0.7666666666666666,0.001650957904477079

-1.1,0.788888888888889,0.0027325542462144944
-1.077777777777778,0.788888888888889,0.00450634872066312
-1.0555555555555556,0.788888888888889,0.007221326045608434
-1.0333333333333334,0.788888888888889,0.01125013694523654
-1.0111111111111113,0.788888888888889,0.01704779030571304
-0.9888888888888889,0.788888888888889,0.025140658311343798
-0.9666666666666668,0.788888888888889,0.03610106963097312
-0.9444444444444445,0.788888888888889,0.05050591189151191
-0.9222222222222223,0.788888888888889,0.06888006053703488
-0.9000000000000001,0.788888888888889,0.09162845042293112
-0.8777777777777779,0.788888888888889,0.11896370538546752
-0.8555555555555556,0.788888888888889,0.15083878617004093
-0.8333333333333335,0.788888888888889,0.186895434943079
-0.8111111111111111,0.788888888888889,0.22643874663070232
-0.788888888888889,0.788888888888889,0.2684457303993887
-0.7666666666666667,0.788888888888889,0.3116113861345014
-0.7444444444444445,0.788888888888889,0.3544302069869676
-0.7222222222222223,0.788888888888889,0.3953051235244534
-0.7000000000000001,0.788888888888889,0.43267094518369914
-0.6777777777777778,0.788888888888889,0.4651164876418974
-0.6555555555555557,0.788888888888889,0.49148956697346097
-0.6333333333333334,0.788888888888889,0.5109720044298036
-0.6111111111111112,0.788888888888889,0.5231170908716612
-0.5888888888888889,0.788888888888889,0.5278483905919334
-0.5666666666666668,0.788888888888889,0.5254248625709167
-0.5444444444444445,0.788888888888889,0.5163817602109849
-0.5222222222222223,0.788888888888889,0.5014588657670579
-0.5000000000000001,0.788888888888889,0.4815272112589474
-0.47777777777777786,0.788888888888889,0.45752302709800224
-0.4555555555555556,0.788888888888889,0.43039413106318836
-0.43333333333333335,0.788888888888889,0.4010603248202516
-0.4111111111111112,0.788888888888889,0.3703864480547016
-0.38888888888888895,0.788888888888889,0.3391650496831105
-0.3666666666666667,0.788888888888889,0.3081052520393299
-0.34444444444444455,0.788888888888889,0.27782502879110466
-0.3222222222222223,0.788888888888889,0.24884530842129793
-0.30000000000000004,0.788888888888889,0.22158555280037265
-0.2777777777777778,0.788888888888889,0.1963613730948569
-0.25555555555555565,0.788888888888889,0.17338515281940703
-0.2333333333333334,0.788888888888889,0.15277054783094218
-0.21111111111111114,0.788888888888889,0.13454124669113893
-0.188888888888889,0.788888888888889,0.11864368888070392
-0.16666666666666674,0.788888888888889,0.10496275811448522
-0.1444444444444445,0.788888888888889,0.09333897666940955
-0.12222222222222223,0.788888888888889,0.08358554587804258
-0.10000000000000009,0.788888888888889,0.07550373693637306
-0.07777777777777772,0.788888888888889,0.06889556525542745
-0.05555555555555558,0.788888888888889,0.06357324029989532
-0.03333333333333344,0.788888888888889,0.05936541408656543
-0.011111111111111072,0.788888888888889,0.056120637823179276
0.011111111111111072,0.788888888888889,0.053708633203516806
0.033333333333333215,0.788888888888889,0.052020019777708176
0.05555555555555558,0.788888888888889,0.05096508069794369
0.07777777777777772,0.788888888888889,0.050472064218121074
0.09999999999999987,0.788888888888889,0.05048544487088993
0.12222222222222223,0.788888888888889,0.050964503551570124
0.14444444444444438,0.788888888888889,0.05188250040633205
0.16666666666666652,0.788888888888889,0.053226578009565186
0.18888888888888888,0.788888888888889,0.05499833697595496
0.21111111111111103,0.788888888888889,0.057214796468529686
0.2333333333333334,0.788888888888889,0.059909237204765736
0.25555555555555554,0.788888888888889,0.06313127807066059
0.2777777777777777,0.788888888888889,0.06694549573212702
0.30000000000000004,0.788888888888889,0.07142796693010459
0.3222222222222222,0.788888888888889,0.07666027615216055
0.34444444444444433,0.788888888888889,0.08272075604542746
0.3666666666666667,0.788888888888889,0.08967299047491273
0.38888888888888884,0.788888888888889,0.09755190737452284
0.411111111111111,0.788888888888889,0.1063481382248704
0.43333333333333335,0.788888888888889,0.11599174635525462
0.4555555555555555,0.788888888888889,0.12633692884814868
0.47777777777777786,0.788888888888889,0.1371498276439035
0.5,0.788888888888889,0.14810202829181485
0.5222222222222221,0.788888888888889,0.15877250397084233
0.5444444444444445,0.788888888888889,0.16866048007173265
0.5666666666666667,0.788888888888889,0.17721079240941146
0.5888888888888888,0.788888888888889,0.18385174179578945
0.6111111111111112,0.788888888888889,0.18804333024571998
0.6333333333333333,0.788888888888889,0.18933141551310753
0.6555555555555554,0.788888888888889,0.18740122605380305
0.6777777777777778,0.788888888888889,0.18212240433511942
0.7,0.788888888888889,0.17357779685462568
0.7222222222222221,0.788888888888889,0.1620698568627567
0.7444444444444445,0.788888888888889,0.14810167082463302
0.7666666666666666,0.788888888888889,0.13233374124253588
0.788888888888889,0.788888888888889,0.1155219008649034
0.8111111111111111,0.788888888888889,0.09844512109821157
0.8333333333333333,0.788888888888889,0.08183369608662744
0.8555555555555556,0.788888888888889,0.06630792670084636
0.8777777777777778,0.788888888888889,0.05233511811666056
0.8999999999999999,0.788888888888889,0.040209045671334195
0.922222222222222,0.788888888888889,0.030051931210606925
0.9444444444444446,0.788888888888889,0.021835327863641174
0.9666666666666668,0.788888888888889,0.015413840282377259
0.9888888888888889,0.788888888888889,0.010564646988498396
1.011111111111111,0.788888888888889,0.007026281690188889
1.0333333333333332,0.788888888888889,0.004531695876079309
1.0555555555555554,0.788888888888889,0.002832724523745419
1.077777777777778,0.788888888888889,0.0017151675526562505
1.1,0.788888888888889,0.0010053680381259943

-1.1,0.8111111111111111,0.0018853695833485442
-1.077777777777778,0.8111111111111111,0.0031532441747474773
-1.0555555555555556,0.8111111111111111,0.005125998239371195
-1.0333333333333334,0.8111111111111111,0.008103481521270097
-1.0111111111111113,0.8111111111111111,0.012463999866059073
-0.9888888888888889,0.8111111111111111,0.018662222042254838
-0.9666666666666668,0.8111111111111111,0.02721595858968676
-0.9444444444444445,0.8111111111111111,0.03867929536491414
-0.9222222222222223,0.8111111111111111,0.05360110493061962
-0.9000000000000001,0.8111111111111111,0.0724702420208025
-0.8777777777777779,0.8111111111111111,0.09565148025045117
-0.8555555555555556,0.8111111111111111,0.12331899541677335
-0.8333333333333335,0.8111111111111111,0.15539634259544896
-0.8111111111111111,0.8111111111111111,0.1915127878210141
-0.788888888888889,0.8111111111111111,0.23098505373693737
-0.7666666666666667,0.8111111111111111,0.2728308354095713
-0.7444444444444445,0.8111111111111111,0.31581608013965373
-0.7222222222222223,0.8111111111111111,0.35853271196518655
-0.7000000000000001,0.8111111111111111,0.39949828759234424
-0.6777777777777778,0.8111111111111111,0.43726517768933804
-0.6555555555555557,0.8111111111111111,0.4705252347736525
-0.6333333333333334,0.8111111111111111,0.4981969662546423
-0.6111111111111112,0.8111111111111111,0.5194857249355027
-0.5888888888888889,0.8111111111111111,0.533912487924477
-0.5666666666666668,0.8111111111111111,0.541312192883837
-0.5444444444444445,0.8111111111111111,0.5418071186405469
-0.5222222222222223,0.8111111111111111,0.5357635510424138
-0.5000000000000001,0.8111111111111111,0.5237406136293545
-0.47777777777777786,0.8111111111111111,0.5064388788212052
-0.4555555555555556,0.8111111111111111,0.4846538624138503
-0.43333333333333335,0.8111111111111111,0.4592366102221034
-0.4111111111111112,0.8111111111111111,0.4310611301144623
-0.38888888888888895,0.8111111111111111,0.40099695220296777
-0.3666666666666667,0.8111111111111111,0.3698847716051483
-0.34444444444444455,0.8111111111111111,0.33851373218244574
-0.3222222222222223,0.8111111111111111,0.3076000091344277
-0.30000000000000004,0.8111111111111111,0.27776746467587055
-0.2777777777777778,0.8111111111111111,0.2495319141883368
-0.25555555555555565,0.8111111111111111,0.22329075889297964
-0.2333333333333334,0.8111111111111111,0.19931939915006242
-0.21111111111111114,0.8111111111111111,0.1777750589871549
-0.188888888888889,0.8111111111111111,0.15870763597930104
-0.16666666666666674,0.8111111111111111,0.1420761941343489
-0.1444444444444445,0.8111111111111111,0.1277689843453861
-0.12222222222222223,0.8111111111111111,0.11562457770588308
-0.10000000000000009,0.8111111111111111,0.10545187643200656
-0.07777777777777772,0.8111111111111111,0.09704733117114672
-0.05555555555555558,0.8111111111111111,0.09020844817884383
-0.03333333333333344,0.8111111111111111,0.08474339845249584
-0.011111111111111072,0.8111111111111111,0.0804770824148718
0.011111111111111072,0.8111111111111111,0.07725429776275222
0.033333333333333215,0.8111111111111111,0.07494074066443647
0.05555555555555558,0.8111111111111111,0.07342253086875776
0.07777777777777772,0.8111111111111111,0.07260487634019479
0.09999999999999987,0.8111111111111111,0.0724104266243157
0.12222222222222223,0.8111111111111111,0.07277779748125984
0.14444444444444438,0.8111111111111111,0.07366064145540217
0.16666666666666652,0.8111111111111111,0.07502745293678338
0.18888888888888888,0.8111111111111111,0.07686203015596586
0.21111111111111103,0.8111111111111111,0.07916421469275065
0.2333333333333334,0.8111111111111111,0.08195026746767677
0.25555555555555554,0.8111111111111111,0.08525209586901962
0.2777777777777777,0.8111111111111111,0.08911456681849358
0.30000000000000004,0.8111111111111111,0.09359032625589102
0.3222222222222222,0.8111111111111111,0.09873185637106656
0.34444444444444433,0.8111111111111111,0.10458087735807865
0.3666666666666667,0.8111111111111111,0.11115558581066093
0.38888888888888884,0.8111111111111111,0.11843658658799042
0.411111111111111,0.8111111111111111,0.12635271471371057
0.43333333333333335,0.8111111111111111,0.13476826489195748
0.4555555555555555,0.8111111111111111,0.1434734386026765
0.47777777777777786,0.8111111111111111,0.1521800309926253
0.5,0.8111111111111111,0.1605244097847113
0.5222222222222221,0.8111111111111111,0.1680795513560356
0.5444444444444445,0.8111111111111111,0.17437717279205064
0.5666666666666667,0.8111111111111111,0.1789397839170826
0.5888888888888888,0.8111111111111111,0.1813208577031466
0.6111111111111112,0.8111111111111111,0.18114951059896528
0.6333333333333333,0.8111111111111111,0.17817445863034162
0.6555555555555554,0.8111111111111111,0.1723009996639603
0.6777777777777778,0.8111111111111111,0.1636147581233914
0.7,0.8111111111111111,0.152387147052117
0.7222222222222221,0.8111111111111111,0.13905991875662707
0.7444444444444445,0.8111111111111111,0.12420943653753787
0.7666666666666666,0.8111111111111111,0.10849477391099879
0.788888888888889,0.8111111111111111,0.09259666102316866
0.8111111111111111,0.8111111111111111,0.07715594654709185
0.8333333333333333,0.8111111111111111,0.06272020686939815
0.8555555555555556,0.8111111111111111,0.04970541535816621
0.8777777777777778,0.8111111111111111,0.03837661471813765
0.8999999999999999,0.8111111111111111,0.028848043851090303
0.922222222222222,0.8111111111111111,0.021099962733827207
0.9444444444444446,0.8111111111111111,0.015007148930324168
0.9666666666666668,0.8111111111111111,0.010373052889545428
0.9888888888888889,0.8111111111111111,0.006963886840063962
1.011111111111111,0.8111111111111111,0.004538182450482941
1.0333333333333332,0.8111111111111111,0.002869123928648469
1.0555555555555554,0.8111111111111111,0.0017587723399563793
1.077777777777778,0.8111111111111111,0.0010447761262460848
1.1,0.8111111111111111,0.0006011124437634821

-1.1,0.8333333333333333,0.0012754864240005167
-1.077777777777778,0.8333333333333333,0.0021632753941725385
-1.0555555555555556,0.8333333333333333,0.00356718489801083
-1.0333333333333334,0.8333333333333333,0.005721757762859414
-1.0111111111111113,0.8333333333333333,0.008931869166857564
-0.9888888888888889,0.8333333333333333,0.013576551913526198
-0.9666666666666668,0.8333333333333333,0.02010488442505624
-0.9444444444444445,0.8333333333333333,0.02902112240540499
-0.9222222222222223,0.8333333333333333,0.04085707559505148
-0.9000000000000001,0.8333333333333333,0.05613127784131276
-0.8777777777777779,0.8333333333333333,0.07529667770949311
-0.8555555555555556,0.8333333333333333,0.09868110126500126
-0.8333333333333335,0.8333333333333333,0.1264271392694337
-0.8111111111111111,0.8333333333333333,0.15843980447014053
-0.788888888888889,0.8333333333333333,0.19435072231259715
-0.7666666666666667,0.8333333333333333,0.23350637688975104
-0.7444444444444445,0.8333333333333333,0.2749850003195388
-0.7222222222222223,0.8333333333333333,0.3176424793677837
-0.7000000000000001,0.8333333333333333,0.3601829765164291
-0.6777777777777778,0.8333333333333333,0.40124586266063406
-0.6555555555555557,0.8333333333333333,0.439498003026539
-0.6333333333333334,0.8333333333333333,0.4737200276238132
-0.6111111111111112,0.8333333333333333,0.5028769984637337
-0.5888888888888889,0.8333333333333333,0.526167339608934
-0.5666666666666668,0.8333333333333333,0.5430481078592452
-0.5444444444444445,0.8333333333333333,0.5532386158006309
-0.5222222222222223,0.8333333333333333,0.5567072078093521
-0.5000000000000001,0.8333333333333333,0.5536471535009602
-0.47777777777777786,0.8333333333333333,0.5444471663146766
-0.4555555555555556,0.8333333333333333,0.5296604224422897
-0.43333333333333335,0.8333333333333333,0.5099738634872875
-0.4111111111111112,0.8333333333333333,0.4861777577704051
-0.38888888888888895,0.8333333333333333,0.45913450100432046
-0.3666666666666667,0.8333333333333333,0.4297456326164725
-0.34444444444444455,0.8333333333333333,0.39891684966716984
-0.3222222222222223,0.8333333333333333,0.367522007389032
-0.30000000000000004,0.8333333333333333,0.33636824301826734
-0.2777777777777778,0.8333333333333333,0.3061650797113946
-0.25555555555555565,0.8333333333333333,0.2775004555015434
-0.2333333333333334,0.8333333333333333,0.2508260454862619
-0.21111111111111114,0.8333333333333333,0.2264531219673143
-0.188888888888889,0.8333333333333333,0.20455876811952503
-0.16666666666666674,0.8333333333333333,0.18520084602078096
-0.1444444444444445,0.8333333333333333,0.1683390452734442
-0.12222222222222223,0.8333333333333333,0.15385884060541463
-0.10000000000000009,0.8333333333333333,0.141595334098905
-0.07777777777777772,0.8333333333333333,0.13135462955726251
-0.05555555555555558,0.8333333333333333,0.12293132802994267
-0.03333333333333344,0.8333333333333333,0.11612166012459432
-0.011111111111111072,0.8333333333333333,0.11073247269486489
0.011111111111111072,0.8333333333333333,0.10658668691505353
0.033333333333333215,0.8333333333333333,0.10352598724227341
0.05555555555555558,0.8333333333333333,0.1014114972163256
0.07777777777777772,0.8333333333333333,0.1001231524860866
0.09999999999999987,0.8333333333333333,0.0995584407085123
0.12222222222222223,0.8333333333333333,0.09963112275846639
0.14444444444444438,0.8333333333333333,0.10027042457874925
0.16666666666666652,0.8333333333333333,0.10142095073908661
0.18888888888888888,0.8333333333333333,0.10304322778967404
0.21111111111111103,0.8333333333333333,0.10511440799060337
0.2333333333333334,0.8333333333333333,0.10762836034214374
0.25555555555555554,0.8333333333333333,0.11059424843992309
0.2777777777777777,0.8333333333333333,0.11403279804077653
0.30000000000000004,0.8333333333333333,0.1179697779935487
0.3222222222222222,0.8333333333333333,0.1224266842819182
0.34444444444444433,0.8333333333333333,0.1274091283396215
0.3666666666666667,0.8333333333333333,0.1328938958546167
0.38888888888888884,0.8333333333333333,0.1388160030500137
0.411111111111111,0.8333333333333333,0.14505731482570797
0.43333333333333335,0.8333333333333333,0.1514384076324586
0.4555555555555555,0.8333333333333333,0.1577153606504588
0.47777777777777786,0.8333333333333333,0.16358301547805723
0.5,0.8333333333333333,0.1686858972638959
0.5222222222222221,0.8333333333333333,0.1726373661331542
0.5444444444444445,0.8333333333333333,0.17504662459261183
0.5666666666666667,0.8333333333333333,0.17555198285640017
0.5888888888888888,0.8333333333333333,0.17385743173455884
0.6111111111111112,0.8333333333333333,0.16976835273245156
0.6333333333333333,0.8333333333333333,0.1632214285172022
0.6555555555555554,0.8333333333333333,0.154303803124019
0.6777777777777778,0.8333333333333333,0.14325746341807502
0.7,0.8333333333333333,0.13046665980728786
0.7222222222222221,0.8333333333333333,0.11642871036980121
0.7444444444444445,0.8333333333333333,0.10171128221569863
0.7666666666666666,0.8333333333333333,0.08690163765189196
0.788888888888889,0.8333333333333333,0.07255481058680184
0.8111111111111111,0.8333333333333333,0.05914786048565634
0.8333333333333333,0.8333333333333333,0.04704616175449335
0.8555555555555556,0.8333333333333333,0.036485394249387654
0.8777777777777778,0.8333333333333333,0.027570048664892707
0.8999999999999999,0.8333333333333333,0.020286508077055135
0.922222222222222,0.8333333333333333,0.01452669875707179
0.9444444444444446,0.8333333333333333,0.010117275196088146
0.9666666666666668,0.8333333333333333,0.006849373582661073
0.9888888888888889,0.8333333333333333,0.004504923544383469
1.011111111111111,0.8333333333333333,0.0028769729171347594
1.0333333333333332,0.8333333333333333,0.001783042360350751
1.0555555555555554,0.8333333333333333,0.0010718497454821887
1.077777777777778,0.8333333333333333,0.0006246324713190164
1.1,0.8333333333333333,0.0003527031075012106

-1.1,0.8555555555555556,0.000845524674739668
-1.077777777777778,0.8555555555555556,0.0014541259178309101
-1.0555555555555556,0.8555555555555556,0.0024320261528867257
-1.0333333333333334,0.8555555555555556,0.003957636794398386
-1.0111111111111113,0.8555555555555556,0.006269339682935753
-0.9888888888888889,0.8555555555555556,0.009672696674922859
-0.9666666666666668,0.8555555555555556,0.014542508598530655
-0.9444444444444445,0.8555555555555556,0.02131704760066452
-0.9222222222222223,0.8555555555555556,0.03048206995204664
-0.9000000000000001,0.8555555555555556,0.042543115419282025
-0.8777777777777779,0.8555555555555556,0.05798614189741649
-0.8555555555555556,0.8555555555555556,0.07722859726837968
-0.8333333333333335,0.8555555555555556,0.10056527729343044
-0.8111111111111111,0.8555555555555556,0.12811528511375778
-0.788888888888889,0.8555555555555556,0.15977755676219252
-0.7666666666666667,0.8555555555555556,0.19520229354768215
-0.7444444444444445,0.8555555555555556,0.23378403939746417
-0.7222222222222223,0.8555555555555556,0.274679219103817
-0.7000000000000001,0.8555555555555556,0.31684725261547875
-0.6777777777777778,0.8555555555555556,0.35911068467735446
-0.6555555555555557,0.8555555555555556,0.40022696254279694
-0.6333333333333334,0.8555555555555556,0.43896319122391086
-0.6111111111111112,0.8555555555555556,0.47416563119568783
-0.5888888888888889,0.8555555555555556,0.5048176530284234
-0.5666666666666668,0.8555555555555556,0.5300827221002474
-0.5444444444444445,0.8555555555555556,0.5493319556638755
-0.5222222222222223,0.8555555555555556,0.5621581156836203
-0.5000000000000001,0.8555555555555556,0.5683790716330277
-0.47777777777777786,0.8555555555555556,0.5680336791795032
-0.4555555555555556,0.8555555555555556,0.5613719725740238
-0.43333333333333335,0.8555555555555556,0.5488401448128992
-0.4111111111111112,0.8555555555555556,0.5310596369453024
-0.38888888888888895,0.8555555555555556,0.5087992496381536
-0.3666666666666667,0.8555555555555556,0.48293967588376224
-0.34444444444444455,0.8555555555555556,0.4544310507990751
-0.3222222222222223,0.8555555555555556,0.42424562252367
-0.30000000000000004,0.8555555555555556,0.3933290117523394
-0.2777777777777778,0.8555555555555556,0.3625543675564364
-0.25555555555555565,0.8555555555555556,0.33268381087007615
-0.2333333333333334,0.8555555555555556,0.30434082070922985
-0.21111111111111114,0.8555555555555556,0.2779957739580855
-0.188888888888889,0.8555555555555556,0.253964977836875
-0.16666666666666674,0.8555555555555556,0.23242163895630064
-0.1444444444444445,0.8555555555555556,0.21341572211205107
-0.12222222222222223,0.8555555555555556,0.19689888418938462
-0.10000000000000009,0.8555555555555556,0.18275072359777902
-0.07777777777777772,0.8555555555555556,0.17080331801269083
-0.05555555555555558,0.8555555555555556,0.16086211504192294
-0.03333333333333344,0.8555555555555556,0.15272233786258074
-0.011111111111111072,0.8555555555555556,0.14618091259660426
0.011111111111111072,0.8555555555555556,0.1410444221394805
0.033333333333333215,0.8555555555555556,0.1371337982125905
0.05555555555555558,0.8555555555555556,0.1342865106265753
0.07777777777777772,0.8555555555555556,0.1323570172406841
0.09999999999999987,0.8555555555555556,0.13121624395687836
0.12222222222222223,0.8555555555555556,0.13075083615789765
0.14444444444444438,0.8555555555555556,0.13086278850969638
0.16666666666666652,0.8555555555555556,0.1314697704717475
0.18888888888888888,0.8555555555555556,0.13250604312100142
0.21111111111111103,0.8555555555555556,0.13392341070225272
0.2333333333333334,0.8555555555555556,0.13569131221793584
0.25555555555555554,0.8555555555555556,0.13779506173699774
0.2777777777777777,0.8555555555555556,0.14023144749629812
0.30000000000000004,0.8555555555555556,0.1430013628447058
0.3222222222222222,0.8555555555555556,0.1460997538267752
0.34444444444444433,0.8555555555555556,0.14950378335999925
0.3666666666666667,0.8555555555555556,0.15316060162715936
0.38888888888888884,0.8555555555555556,0.15697639780155942
0.411111111111111,0.8555555555555556,0.16080846905110815
0.43333333333333335,0.8555555555555556,0.164461900311042
0.4555555555555555,0.8555555555555556,0.1676921363819533
0.47777777777777786,0.8555555555555556,0.17021426615448465
0.5,0.8555555555555556,0.17171922395045497
0.5222222222222221,0.8555555555555556,0.17189633528332907
0.5444444444444445,0.8555555555555556,0.17046071304986557
0.5666666666666667,0.8555555555555556,0.16718303046288718
0.5888888888888888,0.8555555555555556,0.16191832498379294
0.6111111111111112,0.8555555555555556,0.15462994741203767
0.6333333333333333,0.8555555555555556,0.1454047856115307
0.6555555555555554,0.8555555555555556,0.13445660893720815
0.6777777777777778,0.8555555555555556,0.1221157986264049
0.7,0.8555555555555556,0.10880567615714781
0.7222222222222221,0.8555555555555556,0.09500778082686309
0.7444444444444445,0.8555555555555556,0.08122034937963753
0.7666666666666666,0.8555555555555556,0.06791548936022158
0.788888888888889,0.8555555555555556,0.055500806544293395
0.8111111111111111,0.8555555555555556,0.044290448764088254
0.8333333333333333,0.8555555555555556,0.034488820195467465
0.8555555555555556,0.8555555555555556,0.026187980993824314
0.8777777777777778,0.8555555555555556,0.019377479217308858
0.8999999999999999,0.8555555555555556,0.013963550477968425
0.922222222222222,0.8555555555555556,0.009793602076252468
0.9444444444444446,0.8555555555555556,0.006681781339002462
0.9666666666666668,0.8555555555555556,0.004432091660508774
0.9888888888888889,0.8555555555555556,0.002856680642878258
1.011111111111111,0.8555555555555556,0.0017882399072820137
1.0333333333333332,0.8555555555555556,0.0010866242118037623
1.0555555555555554,0.8555555555555556,0.0006406249924541027
1.077777777777778,0.8555555555555556,0.00036625486061601145
1.1,0.8555555555555556,0.00020295734762049397

-1.1,0.8777777777777778,0.0005488770027451983
-1.077777777777778,0.8777777777777778,0.0009570865292482317
-1.0555555555555556,0.8777777777777778,0.0016233966724370763
-1.0333333333333334,0.8777777777777778,0.0026798103483066382
-1.0111111111111113,0.8777777777777778,0.004307275829990475
-0.9888888888888889,0.8777777777777778,0.00674431261962647
-0.9666666666666668,0.8777777777777778,0.010292709123116962
-0.9444444444444445,0.8777777777777778,0.015318019652804332
-0.9222222222222223,0.8777777777777778,0.022242520260052297
-0.9000000000000001,0.8777777777777778,0.031528680027025545
-0.8777777777777779,0.8777777777777778,0.04365216050561377
-0.8555555555555556,0.8777777777777778,0.059064848130958816
-0.8333333333333335,0.8777777777777778,0.07815027281959915
-0.8111111111111111,0.8777777777777778,0.10117563262895307
-0.788888888888889,0.8777777777777778,0.12824608887984512
-0.7666666666666667,0.8777777777777778,0.1592675870012339
-0.7444444444444445,0.8777777777777778,0.19392391239430123
-0.7222222222222223,0.8777777777777778,0.23167199111393316
-0.7000000000000001,0.8777777777777778,0.2717568862880745
-0.6777777777777778,0.8777777777777778,0.31324506985340356
-0.6555555555555557,0.8777777777777778,0.35507201620216033
-0.6333333333333334,0.8777777777777778,0.3960985346092296
-0.6111111111111112,0.8777777777777778,0.43516984424750443
-0.5888888888888889,0.8777777777777778,0.4711721730019522
-0.5666666666666668,0.8777777777777778,0.5030832771383258
-0.5444444444444445,0.8777777777777778,0.5300151657203754
-0.5222222222222223,0.8777777777777778,0.5512488667333124
-0.5000000000000001,0.8777777777777778,0.5662618464928965
-0.47777777777777786,0.8777777777777778,0.5747485584784309
-0.4555555555555556,0.8777777777777778,0.5766337792068609
-0.43333333333333335,0.8777777777777778,0.5720773801579352
-0.4111111111111112,0.8777777777777778,0.5614685442193328
-0.38888888888888895,0.8777777777777778,0.5454075643707289
-0.3666666666666667,0.8777777777777778,0.5246743649939738
-0.34444444444444455,0.8777777777777778,0.5001845599999121
-0.3222222222222223,0.8777777777777778,0.47293580248950573
-0.30000000000000004,0.8777777777777778,0.44394892349938214
-0.2777777777777778,0.8777777777777778,0.41420949267346163
-0.25555555555555565,0.8777777777777778,0.38461567559628246
-0.2333333333333334,0.8777777777777778,0.3559374951765268
-0.21111111111111114,0.8777777777777778,0.3287909221114308
-0.188888888888889,0.8777777777777778,0.3036279421746577
-0.16666666666666674,0.8777777777777778,0.2807413725496397
-0.1444444444444445,0.8777777777777778,0.2602812670067948
-0.12222222222222223,0.8777777777777778,0.24227866975297568
-0.10000000000000009,0.8777777777777778,0.22667238741528312
-0.07777777777777772,0.8777777777777778,0.2133351817646319
-0.05555555555555558,0.8777777777777778,0.20209696715360956
-0.03333333333333344,0.8777777777777778,0.19276380993403608
-0.011111111111111072,0.8777777777777778,0.18513247253478826
0.011111111111111072,0.8777777777777778,0.1790008169925913
0.033333333333333215,0.8777777777777778,0.17417464854474393
0.05555555555555558,0.8777777777777778,0.1704716871951463
0.07777777777777772,0.8777777777777778,0.167723427712034
0.09999999999999987,0.8777777777777778,0.16577572040889785
0.12222222222222223,0.8777777777777778,0.16448891974247173
0.14444444444444438,0.8777777777777778,0.1637383129436887
0.16666666666666652,0.8777777777777778,0.16341520430940149
0.18888888888888888,0.8777777777777778,0.16342853378063862
0.21111111111111103,0.8777777777777778,0.16370638805432877
0.2333333333333334,0.8777777777777778,0.1641964005936105
0.25555555555555554,0.8777777777777778,0.16486398292792304
0.2777777777777777,0.8777777777777778,0.16568763575776047
0.30000000000000004,0.8777777777777778,0.16665118755789787
0.3222222222222222,0.8777777777777778,0.16773354172244984
0.34444444444444433,0.8777777777777778,0.16889718971393264
0.3666666666666667,0.8777777777777778,0.1700772069478588
0.38888888888888884,0.8777777777777778,0.1711726025948111
0.411111111111111,0.8777777777777778,0.17204173796475006
0.43333333333333335,0.8777777777777778,0.17250311587666228
0.4555555555555555,0.8777777777777778,0.172342256591752
0.47777777777777786,0.8777777777777778,0.17132468864897035
0.5,0.8777777777777778,0.1692143468981971
0.5222222222222221,0.8777777777777778,0.16579592258568515
0.5444444444444445,0.8777777777777778,0.16089900059586262
0.5666666666666667,0.8777777777777778,0.15442123352466097
0.5888888888888888,0.8777777777777778,0.1463474706152607
0.6111111111111112,0.8777777777777778,0.13676182714397384
0.6333333333333333,0.8777777777777778,0.1258502546523818
0.6555555555555554,0.8777777777777778,0.11389226714967958
0.6777777777777778,0.8777777777777778,0.10124197457516683
0.7,0.8777777777777778,0.08830022789141637
0.7222222222222221,0.8777777777777778,0.07548116772463478
0.7444444444444445,0.8777777777777778,0.06317746762517323
0.7666666666666666,0.8777777777777778,0.05172883498466968
0.788888888888889,0.8777777777777778,0.041397790370813474
0.8111111111111111,0.8777777777777778,0.032355485705135995
0.8333333333333333,0.8777777777777778,0.024678606576916548
0.8555555555555556,0.8777777777777778,0.018356601292472765
0.8777777777777778,0.8777777777777778,0.013306965453755731
0.8999999999999999,0.8777777777777778,0.009395373171198302
0.922222222222222,0.8777777777777778,0.006457212101188351
0.9444444444444446,0.8777777777777778,0.004317497941707759
0.9666666666666668,0.8777777777777778,0.0028070193444023734
0.9888888888888889,0.8777777777777778,0.0017736297031490935
1.011111111111111,0.8777777777777778,0.0010886018857360854
1.0333333333333332,0.8777777777777778,0.0006487133272768501
1.0555555555555554,0.8777777777777778,0.0003751516086895675
1.077777777777778,0.8777777777777778,0.000210439169596999
1.1,0.8777777777777778,0.00011444850109238385

-1.1,0.8999999999999999,0.00034870450916642774
-1.077777777777778,0.8999999999999999,0.0006164396684292462
-1.0555555555555556,0.8999999999999999,0.00106028112323113
-1.0333333333333334,0.8999999999999999,0.0017752281292354466
-1.0111111111111113,0.8999999999999999,0.002894667966116266
-0.9888888888888889,0.8999999999999999,0.004599033536531519
-0.9666666666666668,0.8999999999999999,0.007123154123380606
-0.9444444444444445,0.8999999999999999,0.010760537698514974
-0.9222222222222223,0.8999999999999999,0.015862565141093375
-0.9000000000000001,0.8999999999999999,0.022830631987599326
-0.8777777777777779,0.8999999999999999,0.0320997583251763
-0.8555555555555556,0.8999999999999999,0.04411314467237587
-0.8333333333333335,0.8999999999999999,0.05928850647843351
-0.8111111111111111,0.8999999999999999,0.07797856287698814
-0.788888888888889,0.8999999999999999,0.10042946860368535
-0.7666666666666667,0.8999999999999999,0.126741908562087
-0.7444444444444445,0.8999999999999999,0.1568397388215061
-0.7222222222222223,0.8999999999999999,0.19045034168862077
-0.7000000000000001,0.8999999999999999,0.22709937668016333
-0.6777777777777778,0.8999999999999999,0.2661206741099471
-0.6555555555555557,0.8999999999999999,0.3066800778778175
-0.6333333333333334,0.8999999999999999,0.3478105380228518
-0.6111111111111112,0.8999999999999999,0.38845498426191083
-0.5888888888888889,0.8999999999999999,0.4275135517679441
-0.5666666666666668,0.8999999999999999,0.4638923969827272
-0.5444444444444445,0.8999999999999999,0.4965522523940974
-0.5222222222222223,0.8999999999999999,0.524555576064063
-0.5000000000000001,0.8999999999999999,0.5471113105005099
-0.47777777777777786,0.8999999999999999,0.5636157856523143
-0.4555555555555556,0.8999999999999999,0.5736873987046309
-0.43333333333333335,0.8999999999999999,0.5771918243054402
-0.4111111111111112,0.8999999999999999,0.5742541454534277
-0.38888888888888895,0.8999999999999999,0.5652547873507817
-0.3666666666666667,0.8999999999999999,0.5508075471896859
-0.34444444444444455,0.8999999999999999,0.5317201248599153
-0.3222222222222223,0.8999999999999999,0.5089399648520705
-0.30000000000000004,0.8999999999999999,0.4834904360655392
-0.2777777777777778,0.8999999999999999,0.4564039437975077
-0.25555555555555565,0.8999999999999999,0.428659123399282
-0.2333333333333334,0.8999999999999999,0.4011286172244185
-0.21111111111111114,0.8999999999999999,0.37454214669354463
-0.188888888888889,0.8999999999999999,0.349467011689578
-0.16666666666666674,0.8999999999999999,0.3263053659690186
-0.1444444444444445,0.8999999999999999,0.3053052817870018
-0.12222222222222223,0.8999999999999999,0.28658122742799463
-0.10000000000000009,0.8999999999999999,0.2701393130951779
-0.07777777777777772,0.8999999999999999,0.2559033336984243
-0.05555555555555558,0.8999999999999999,0.24373883152402367
-0.03333333333333344,0.8999999999999999,0.23347365460328218
-0.011111111111111072,0.8999999999999999,0.22491447047454322
0.011111111111111072,0.8999999999999999,0.21785930133989193
0.033333333333333215,0.8999999999999999,0.21210645439535544
0.05555555555555558,0.8999999999999999,0.20746038979258147
0.07777777777777772,0.8999999999999999,0.20373522063630367
0.09999999999999987,0.8999999999999999,0.20075669117097547
0.12222222222222223,0.8999999999999999,0.19836354824683633
0.14444444444444438,0.8999999999999999,0.1964090946670351
0.16666666666666652,0.8999999999999999,0.19476333722067465
0.18888888888888888,0.8999999999999999,0.19331557975837016
0.21111111111111103,0.8999999999999999,0.19197673606182716
0.2333333333333334,0.8999999999999999,0.19068026548292763
0.25555555555555554,0.8999999999999999,0.18938063242993053
0.2777777777777777,0.8999999999999999,0.18804859996083634
0.30000000000000004,0.8999999999999999,0.18666338552067205
0.3222222222222222,0.8999999999999999,0.1852025279421615
0.34444444444444433,0.8999999999999999,0.18363100791674616
0.3666666666666667,0.8999999999999999,0.18189154857949683
0.38888888888888884,0.8999999999999999,0.1798980159997076
0.411111111111111,0.8999999999999999,0.17753346341405435
0.43333333333333335,0.8999999999999999,0.1746537176342246
0.4555555555555555,0.8999999999999999,0.17109662394154493
0.47777777777777786,0.8999999999999999,0.16669627097740344
0.5,0.8999999999999999,0.16130080119808257
0.5222222222222221,0.8999999999999999,0.15479183474312155
0.5444444444444445,0.8999999999999999,0.14710314060242652
0.5666666666666667,0.8999999999999999,0.13823603094155368
0.5888888888888888,0.8999999999999999,0.1282690958597203
0.6111111111111112,0.8999999999999999,0.11736039143950563
0.6333333333333333,0.8999999999999999,0.10574105170355032
0.6555555555555554,0.8999999999999999,0.0937004407656565
0.6777777777777778,0.8999999999999999,0.08156422785765023
0.7,0.8999999999999999,0.06966792067688651
0.7222222222222221,0.8999999999999999,0.05832918667867656
0.7444444444444445,0.8999999999999999,0.04782253974466738
0.7666666666666666,0.8999999999999999,0.03835959590042663
0.788888888888889,0.8999999999999999,0.030077169146245482
0.8111111111111111,0.8999999999999999,0.023034175748214637
0.8333333333333333,0.8999999999999999,0.017216911984371593
0.8555555555555556,0.8999999999999999,0.012551050104562499
0.8777777777777778,0.8999999999999999,0.008917888423259619
0.8999999999999999,0.8999999999999999,0.00617211325917865
0.922222222222222,0.8999999999999999,0.004158571233733404
0.9444444444444446,0.8999999999999999,0.0027261835069631443
0.9666666666666668,0.8999999999999999,0.0017379634935077166
0.9888888888888889,0.8999999999999999,0.0010769223757446883
1.011111111111111,0.8999999999999999,0.0006483023979823808
1.0333333333333332,0.8999999999999999,0.00037898119685532904
1.0555555555555554,0.8999999999999999,0.00021503367244881264
1.077777777777778,0.8999999999999999,0.00011837215735196503
1.1,0.8999999999999999,6.319099757055731e-05

-1.1,0.922222222222222,0.0002166791720164585
-1.077777777777778,0.922222222222222,0.0003882921833436183
-1.0555555555555556,0.922222222222222,0.0006771583647364151
-1.0333333333333334,0.922222222222222,0.0011497747567680956
-1.0111111111111113,0.922222222222222,0.0019016460646911156
-0.9888888888888889,0.922222222222222,0.0030651168287079635
-0.9666666666666668,0.922222222222222,0.004816967127772557
-0.9444444444444445,0.922222222222222,0.0073845181592624674
-0.9222222222222223,0.922222222222222,0.011048667162205277
-0.9000000000000001,0.922222222222222,0.01614212866362662
-0.8777777777777779,0.922222222222222,0.023041311216564418
-0.8555555555555556,0.922222222222222,0.03215077664304587
-0.8333333333333335,0.922222222222222,0.0438801061271619
-0.8111111111111111,0.922222222222222,0.05861412767506029
-0.788888888888889,0.922222222222222,0.07667864142540215
-0.7666666666666667,0.922222222222222,0.09830475939443628
-0.7444444444444445,0.922222222222222,0.12359551745872246
-0.7222222222222223,0.922222222222222,0.15249837405982172
-0.7000000000000001,0.922222222222222,0.1847865805964008
-0.6777777777777778,0.922222222222222,0.22005134444948857
-0.6555555555555557,0.922222222222222,0.25770547208882777
-0.6333333333333334,0.922222222222222,0.29699807589967514
-0.6111111111111112,0.922222222222222,0.3370391914863199
-0.5888888888888889,0.922222222222222,0.376832873361256
-0.5666666666666668,0.922222222222222,0.4153174194827647
-0.5444444444444445,0.922222222222222,0.451411560844821
-0.5222222222222223,0.922222222222222,0.4840654214091333
-0.5000000000000001,0.922222222222222,0.5123145706973236
-0.47777777777777786,0.922222222222222,0.5353345361699494
-0.4555555555555556,0.922222222222222,0.5524919563342515
-0.43333333333333335,0.922222222222222,0.5633875675260843
-0.4111111111111112,0.922222222222222,0.5678858803366915
-0.38888888888888895,0.922222222222222,0.5661270173861152
-0.3666666666666667,0.922222222222222,0.5585177992605765
-0.34444444444444455,0.922222222222222,0.5457015695057376
-0.3222222222222223,0.922222222222222,0.5285090443581006
-0.30000000000000004,0.922222222222222,0.5078951596259826
-0.2777777777777778,0.922222222222222,0.48486894540714526
-0.25555555555555565,0.922222222222222,0.46042443223984314
-0.2333333333333334,0.922222222222222,0.43548019853616804
-0.21111111111111114,0.922222222222222,0.41083342286935165
-0.188888888888889,0.922222222222222,0.38713157571872453
-0.16666666666666674,0.922222222222222,0.3648618314387434
-0.1444444444444445,0.922222222222222,0.34435564596264934
-0.12222222222222223,0.922222222222222,0.3258042999592924
-0.10000000000000009,0.922222222222222,0.30928075862615445
-0.07777777777777772,0.922222222222222,0.2947637619490918
-0.05555555555555558,0.922222222222222,0.2821611871786469
-0.03333333333333344,0.922222222222222,0.2713309317582599
-0.011111111111111072,0.922222222222222,0.26209851435630915
0.011111111111111072,0.922222222222222,0.2542711825970681
0.033333333333333215,0.922222222222222,0.24764864030405245
0.05555555555555558,0.922222222222222,0.2420307294824606
0.07777777777777772,0.922222222222222,0.2372226354605609
0.09999999999999987,0.922222222222222,0.23303842004986933
0.12222222222222223,0.922222222222222,0.229303816088698
0.14444444444444438,0.922222222222222,0.2258591055179195
0.16666666666666652,0.922222222222222,0.2225624992913304
0.18888888888888888,0.922222222222222,0.21929382605804043
0.21111111111111103,0.922222222222222,0.21595772532642446
0.2333333333333334,0.922222222222222,0.21248517596755037
0.25555555555555554,0.922222222222222,0.20883224768541603
0.2777777777777777,0.922222222222222,0.20497546588649157
0.30000000000000004,0.922222222222222,0.20090399017836783
0.3222222222222222,0.922222222222222,0.1966096769157976
0.34444444444444433,0.922222222222222,0.19207676594419268
0.3666666666666667,0.922222222222222,0.1872732135188341
0.38888888888888884,0.922222222222222,0.18214552272353013
0.411111111111111,0.922222222222222,0.17661835889965008
0.43333333333333335,0.922222222222222,0.17059942655763888
0.4555555555555555,0.922222222222222,0.16398920374243345
0.47777777777777786,0.922222222222222,0.15669433890343443
0.5,0.922222222222222,0.14864292370910828
0.5222222222222221,0.922222222222222,0.1397995185389534
0.5444444444444445,0.922222222222222,0.13017774237634502
0.5666666666666667,0.922222222222222,0.11984844454950806
0.5888888888888888,0.922222222222222,0.1089419442600203
0.6111111111111112,0.922222222222222,0.09764353256498169
0.6333333333333333,0.922222222222222,0.08618232297390852
0.6555555555555554,0.922222222222222,0.07481450187235272
0.6777777777777778,0.922222222222222,0.0638029112697195
0.7,0.922222222222222,0.05339551884343795
0.7222222222222221,0.922222222222222,0.04380554941295619
0.7444444444444445,0.922222222222222,0.035195800722438664
0.7666666666666666,0.922222222222222,0.02766898117947714
0.788888888888889,0.922222222222222,0.021264923233295836
0.8111111111111111,0.922222222222222,0.015964443979690178
0.8333333333333333,0.922222222222222,0.011698659726315865
0.8555555555555556,0.922222222222222,0.008361891489642722
0.8777777777777778,0.922222222222222,0.005826024223414416
0.8999999999999999,0.922222222222222,0.00395430952644862
0.922222222222222,0.922222222222222,0.0026130481334949423
0.9444444444444446,0.922222222222222,0.001680215783694273
0.9666666666666668,0.922222222222222,0.0010507492453134717
0.9888888888888889,0.922222222222222,0.000638757528219003
1.011111111111111,0.922222222222222,0.00037728683196298614
1.0333333333333332,0.922222222222222,0.0002164258574741587
1.0555555555555554,0.922222222222222,0.00012051958445517722
1.077777777777778,0.922222222222222,6.512244942164782e-05
1.1,0.922222222222222,3.4130729804561713e-05

-1.1,0.9444444444444446,0.000131614551979927
-1.077777777777778,0.9444444444444446,0.00023905620038623896
-1.0555555555555556,0.9444444444444446,0.0004226401089785549
-1.0333333333333334,0.9444444444444446,0.0007276317124890385
-1.0111111111111113,0.9444444444444446,0.0012204516500557395
-0.9888888888888889,0.9444444444444446,0.001995252919631058
-0.9666666666666668,0.9444444444444446,0.0031808808782264747
-0.9444444444444445,0.9444444444444446,0.00494740086023473
-0.9222222222222223,0.9444444444444446,0.0075110611910977525
-0.9000000000000001,0.9444444444444446,0.011136331005270797
-0.8777777777777779,0.9444444444444446,0.01613360169995987
-0.8555555555555556,0.9444444444444446,0.02285134194203864
-0.8333333333333335,0.9444444444444446,0.03166197881865973
-0.8111111111111111,0.9444444444444446,0.04294150571451023
-0.788888888888889,0.9444444444444446,0.05704368358572421
-0.7666666666666667,0.9444444444444446,0.07427054736169655
-0.7444444444444445,0.9444444444444446,0.09484158249863062
-0.7222222222222223,0.9444444444444446,0.11886426548850845
-0.7000000000000001,0.9444444444444446,0.14630861375949078
-0.6777777777777778,0.9444444444444446,0.17698801153844254
-0.6555555555555557,0.9444444444444446,0.2105480022054205
-0.6333333333333334,0.9444444444444446,0.24646414009118137
-0.6111111111111112,0.9444444444444446,0.2840495271780765
-0.5888888888888889,0.9444444444444446,0.3224723822670005
-0.5666666666666668,0.9444444444444446,0.3607838282494784
-0.5444444444444445,0.9444444444444446,0.3979558449803905
-0.5222222222222223,0.9444444444444446,0.4329287906974978
-0.5000000000000001,0.9444444444444446,0.4646668986539766
-0.47777777777777786,0.9444444444444446,0.4922187555645293
-0.4555555555555556,0.9444444444444446,0.5147782375524267
-0.43333333333333335,0.9444444444444446,0.5317401430074667
-0.4111111111111112,0.9444444444444446,0.5427442519104936
-0.38888888888888895,0.9444444444444446,0.5477020472894955
-0.3666666666666667,0.9444444444444446,0.5468019176600609
-0.34444444444444455,0.9444444444444446,0.5404911454656303
-0.3222222222222223,0.9444444444444446,0.5294360089512863
-0.30000000000000004,0.9444444444444446,0.5144643796058606
-0.2777777777777778,0.9444444444444446,0.4964977072962865
-0.25555555555555565,0.9444444444444446,0.4764807003889165
-0.2333333333333334,0.9444444444444446,0.4553169544659753
-0.21111111111111114,0.9444444444444446,0.43381721995199685
-0.188888888888889,0.9444444444444446,0.4126642954076003
-0.16666666666666674,0.9444444444444446,0.39239538996001144
-0.1444444444444445,0.9444444444444446,0.37340001622409746
-0.12222222222222223,0.9444444444444446,0.3559296700129378
-0.10000000000000009,0.9444444444444446,0.3401149535110282
-0.07777777777777772,0.9444444444444446,0.32598621961982144
-0.05555555555555558,0.9444444444444446,0.3134948071044534
-0.03333333333333344,0.9444444444444446,0.3025330152996528
-0.011111111111111072,0.9444444444444446,0.29295181110953306
0.011111111111111072,0.9444444444444446,0.2845757863855324
0.033333333333333215,0.9444444444444446,0.2772151948931356
0.05555555555555558,0.9444444444444446,0.27067515886660726
0.07777777777777772,0.9444444444444446,0.2647624410477057
0.09999999999999987,0.9444444444444446,0.25929049351079375
0.12222222222222223,0.9444444444444446,0.2540836803364702
0.14444444444444438,0.9444444444444446,0.24898147976084908
0.16666666666666652,0.9444444444444446,0.243843053626169
0.18888888888888888,0.9444444444444446,0.23855193430877086
0.21111111111111103,0.9444444444444446,0.23301995764085615
0.2333333333333334,0.9444444444444446,0.22718923093741464
0.25555555555555554,0.9444444444444446,0.2210310438217588
0.2777777777777777,0.9444444444444446,0.21454120965447565
0.30000000000000004,0.9444444444444446,0.20773219445199492
0.3222222222222222,0.9444444444444446,0.20062327027076737
0.34444444444444433,0.9444444444444446,0.1932305447773047
0.3666666666666667,0.9444444444444446,0.18555888772632
0.38888888888888884,0.9444444444444446,0.1775974611900755
0.411111111111111,0.9444444444444446,0.16931986199216092
0.43333333333333335,0.9444444444444446,0.16068898740245224
0.4555555555555555,0.9444444444444446,0.15166584702141525
0.47777777777777786,0.9444444444444446,0.14222083908964164
0.5,0.9444444444444446,0.13234559449823338
0.5222222222222221,0.9444444444444446,0.12206339936110719
0.5444444444444445,0.9444444444444446,0.11143641330741581
0.5666666666666667,0.9444444444444446,0.1005683508677484
0.5888888888888888,0.9444444444444446,0.08960192130683738
0.6111111111111112,0.9444444444444446,0.07871105570318754
0.6333333333333333,0.9444444444444446,0.06808870445081369
0.6555555555555554,0.9444444444444446,0.05793166137920684
0.6777777777777778,0.9444444444444446,0.04842434970945596
0.7,0.9444444444444446,0.0397236908838596
0.7222222222222221,0.9444444444444446,0.03194701613824269
0.7444444444444445,0.9444444444444446,0.02516448899135132
0.7666666666666666,0.9444444444444446,0.019396775747162597
0.788888888888889,0.9444444444444446,0.014617876651027269
0.8111111111111111,0.9444444444444446,0.010762276157792234
0.8333333333333333,0.9444444444444446,0.007735026754787767
0.8555555555555556,0.9444444444444446,0.005423130739385062
0.8777777777777778,0.9444444444444446,0.0037066411707746805
0.8999999999999999,0.9444444444444446,0.002468213597127175
0.922222222222222,0.9444444444444446,0.001600305258694869
0.9444444444444446,0.9444444444444446,0.0010097231547004256
0.9666666666666668,0.9444444444444446,0.0006196643469634204
0.9888888888888889,0.9444444444444446,0.00036970296538969464
1.011111111111111,0.9444444444444446,0.00021433328298648479
1.0333333333333332,0.9444444444444446,0.00012069058537190397
1.0555555555555554,0.9444444444444446,6.598090973657741e-05
1.077777777777778,0.9444444444444446,3.5006129083584936e-05
1.1,0.9444444444444446,1.801668888632982e-05

-1.1,0.9666666666666668,7.810401527495748e-05
-1.077777777777778,0.9666666666666668,0.00014376865192087352
-1.0555555555555556,0.9666666666666668,0.000257635361752711
-1.0333333333333334,0.9666666666666668,0.0004496631339006485
-1.0111111111111113,0.9666666666666668,0.000764719148708235
-0.9888888888888889,0.9666666666666668,0.0012677827132365348
-0.9666666666666668,0.9666666666666668,0.0020498181434230544
-0.9444444444444445,0.9666666666666668,0.003233840895395031
-0.9222222222222223,0.9666666666666668,0.00498043589557563
-0.9000000000000001,0.9666666666666668,0.007491747891343367
-0.8777777777777779,0.9666666666666668,0.011012814324020166
-0.8555555555555556,0.9666666666666668,0.015829114140060753
-0.8333333333333335,0.9666666666666668,0.022259403226350893
-0.8111111111111111,0.9666666666666668,0.030643303005284915
-0.788888888888889,0.9666666666666668,0.04132366074263098
-0.7666666666666667,0.9666666666666668,0.054624324599689314
-0.7444444444444445,0.9666666666666668,0.07082456822075552
-0.7222222222222223,0.9666666666666668,0.09013186118409335
-0.7000000000000001,0.9666666666666668,0.11265495248382709
-0.6777777777777778,0.9666666666666668,0.13837931007386173
-0.6555555555555557,0.9666666666666668,0.1671468923517344
-0.6333333333333334,0.9666666666666668,0.19864210159765647
-0.6111111111111112,0.9666666666666668,0.2323856567134079
-0.5888888888888889,0.9666666666666668,0.2677380316250551
-0.5666666666666668,0.9666666666666668,0.3039139498629406
-0.5444444444444445,0.9666666666666668,0.34000903778742825
-0.5222222222222223,0.9666666666666668,0.37503894047456127
-0.5000000000000001,0.9666666666666668,0.4079899095945853
-0.47777777777777786,0.9666666666666668,0.43787817463153783
-0.4555555555555556,0.9666666666666668,0.463813596827932
-0.43333333333333335,0.9666666666666668,0.48506159567828494
-0.4111111111111112,0.9666666666666668,0.5010965482646405
-0.38888888888888895,0.9666666666666668,0.5116400882806849
-0.3666666666666667,0.9666666666666668,0.516679075538066
-0.34444444444444455,0.9666666666666668,0.5164603565514966
-0.3222222222222223,0.9666666666666668,0.5114624796751138
-0.30000000000000004,0.9666666666666668,0.5023477739030474
-0.2777777777777778,0.9666666666666668,0.4899010335301911
-0.25555555555555565,0.9666666666666668,0.474962846597391
-0.2333333333333334,0.9666666666666668,0.4583659107065332
-0.21111111111111114,0.9666666666666668,0.4408814008293556
-0.188888888888889,0.9666666666666668,0.42317994055830965
-0.16666666666666674,0.9666666666666668,0.405808687647077
-0.1444444444444445,0.9666666666666668,0.3891832912564576
-0.12222222222222223,0.9666666666666668,0.3735916370322859
-0.10000000000000009,0.9666666666666668,0.35920559969071253
-0.07777777777777772,0.9666666666666668,0.34609729396428335
-0.05555555555555558,0.9666666666666668,0.33425712204824287
-0.03333333333333344,0.9666666666666668,0.323611804841531
-0.011111111111111072,0.9666666666666668,0.3140412663770917
0.011111111111111072,0.9666666666666668,0.3053936591979571
0.033333333333333215,0.9666666666666668,0.29749808884161033
0.05555555555555558,0.9666666666666668,0.2901748747376721
0.07777777777777772,0.9666666666666668,0.2832435458673314
0.09999999999999987,0.9666666666666668,0.27652914831030617
0.12222222222222223,0.9666666666666668,0.2698676752804234
0.14444444444444438,0.9666666666666668,0.2631113606243455
0.16666666666666652,0.9666666666666668,0.2561341611537989
0.18888888888888888,0.9666666666666668,0.24883711609531983
0.21111111111111103,0.9666666666666668,0.24115266809392685
0.2333333333333334,0.9666666666666668,0.23304673417525032
0.25555555555555554,0.9666666666666668,0.22451749415407227
0.2777777777777777,0.9666666666666668,0.215590499117418
0.30000000000000004,0.9666666666666668,0.2063105946587346
0.3222222222222222,0.9666666666666668,0.19673200662396528
0.34444444444444433,0.9666666666666668,0.18690847465989935
0.3666666666666667,0.9666666666666668,0.1768853792707932
0.38888888888888884,0.9666666666666668,0.16669538599755962
0.411111111111111,0.9666666666666668,0.15635835836770118
0.43333333333333335,0.9666666666666668,0.14588538154020889
0.4555555555555555,0.9666666666666668,0.13528591164248485
0.47777777777777786,0.9666666666666668,0.12457649154297902
0.5,0.9666666666666668,0.11378923891426551
0.5222222222222221,0.9666666666666668,0.10297841805127232
0.5444444444444445,0.9666666666666668,0.09222378984868236
0.5666666666666667,0.9666666666666668,0.08162999866741545
0.5888888888888888,0.9666666666666668,0.07132189920248694
0.6111111111111112,0.9666666666666668,0.06143635863088203
0.6333333333333333,0.9666666666666668,0.05211160829847321
0.6555555555555554,0.9666666666666668,0.04347559378362712
0.6777777777777778,0.9666666666666668,0.03563492479026618
0.7,0.9666666666666668,0.02866592541648886
0.7222222222222221,0.9666666666666668,0.0226089405861856
0.7444444444444445,0.9666666666666668,0.017466524583876885
0.7666666666666666,0.9666666666666668,0.013205523253186928
0.788888888888889,0.9666666666666668,0.009762482234099952
0.8111111111111111,0.9666666666666668,0.007051378221149607
0.8333333333333333,0.9666666666666668,0.004972449190233285
0.8555555555555556,0.9666666666666668,0.0034209108594528727
0.8777777777777778,0.9666666666666668,0.002294556929938354
0.8999999999999999,0.9666666666666668,0.0014995796177681528
0.922222222222222,0.9666666666666668,0.0009543291780095555
0.9444444444444446,0.9666666666666668,0.0005910778176665213
0.9666666666666668,0.9666666666666668,0.00035610903040848727
0.9888888888888889,0.9666666666666668,0.00020859323656831344
1.011111111111111,0.9666666666666668,0.00011873941997329437
1.0333333333333332,0.9666666666666668,6.565618124410156e-05
1.0555555555555554,0.9666666666666668,3.525001200195908e-05
1.077777777777778,0.9666666666666668,1.8368333805295682e-05
1.1,0.9666666666666668,9.286168322349926e-06

-1.1,0.9888888888888889,4.525696841311559e-05
-1.077777777777778,0.9888888888888889,8.441212468242518e-05
-1.0555555555555556,0.9888888888888889,0.00015329988533749206
-1.0333333333333334,0.9888888888888889,0.00027119470154434957
-1.0111111111111113,0.9888888888888889,0.00046753095860472996
-0.9888888888888889,0.9888888888888889,0.0007858155552084235
-0.9666666666666668,0.9888888888888889,0.0012882748872488946
-0.9444444444444445,0.9888888888888889,0.002060998782664281
-0.9222222222222223,0.9888888888888889,0.003219144517311854
-0.9000000000000001,0.9888888888888889,0.004911556174240786
-0.8777777777777779,0.9888888888888889,0.0073239784472012934
-0.8555555555555556,0.9888888888888889,0.01067994508897393
-0.8333333333333335,0.9888888888888889,0.015238440294930848
-0.8111111111111111,0.9888888888888889,0.02128758829149637
-0.788888888888889,0.9888888888888889,0.029133917837152037
-0.7666666666666667,0.9888888888888889,0.039087142195689116
-0.7444444444444445,0.9888888888888889,0.051440839239589656
-0.7222222222222223,0.9888888888888889,0.06644985325147297
-0.7000000000000001,0.9888888888888889,0.0843056249167223
-0.6777777777777778,0.9888888888888889,0.10511097110054451
-0.6555555555555557,0.9888888888888889,0.12885609343862026
-0.6333333333333334,0.9888888888888889,0.1553978225023813
-0.6111111111111112,0.9888888888888889,0.18444431510503917
-0.5888888888888889,0.9888888888888889,0.2155475774301385
-0.5666666666666668,0.9888888888888889,0.24810617574423147
-0.5444444444444445,0.9888888888888889,0.2813801559669615
-0.5222222222222223,0.9888888888888889,0.3145193697212298
-0.5000000000000001,0.9888888888888889,0.34660504075988907
-0.47777777777777786,0.9888888888888889,0.37670260917509985
-0.4555555555555556,0.9888888888888889,0.4039219412304205
-0.43333333333333335,0.9888888888888889,0.4274792807651319
-0.4111111111111112,0.9888888888888889,0.4467542430327266
-0.38888888888888895,0.9888888888888889,0.4613350225325596
-0.3666666666666667,0.9888888888888889,0.4710459569034605
-0.34444444444444455,0.9888888888888889,0.47595362478753184
-0.3222222222222223,0.9888888888888889,0.47635051406228757
-0.30000000000000004,0.9888888888888889,0.4727185225541371
-0.2777777777777778,0.9888888888888889,0.46567752161039355
-0.25555555555555565,0.9888888888888889,0.455926257903539
-0.2333333333333334,0.9888888888888889,0.44418348742329894
-0.21111111111111114,0.9888888888888889,0.4311362895620722
-0.188888888888889,0.9888888888888889,0.4174003146353917
-0.16666666666666674,0.9888888888888889,0.4034939507123908
-0.1444444444444445,0.9888888888888889,0.3898258375950987
-0.12222222222222223,0.9888888888888889,0.3766934036841716
-0.10000000000000009,0.9888888888888889,0.36428937500451025
-0.07777777777777772,0.9888888888888889,0.3527133398293329
-0.05555555555555558,0.9888888888888889,0.34198605293881484
-0.03333333333333344,0.9888888888888889,0.3320648277109638
-0.011111111111111072,0.9888888888888889,0.3228588518579834
0.011111111111111072,0.9888888888888889,0.3142435489566147
0.033333333333333215,0.9888888888888889,0.3060733173387341
0.05555555555555558,0.9888888888888889,0.2981922547124088
0.07777777777777772,0.9888888888888889,0.2904428697473942
0.09999999999999987,0.9888888888888889,0.28267320128479123
0.12222222222222223,0.9888888888888889,0.27474303216784046
0.14444444444444438,0.9888888888888889,0.2665298368630609
0.16666666666666652,0.9888888888888889,0.2579347054047096
0.18888888888888888,0.9888888888888889,0.24888787765581233
0.21111111111111103,0.9888888888888889,0.23935296341322385
0.2333333333333334,0.9888888888888889,0.22932868558940545
0.25555555555555554,0.9888888888888889,0.21884721647610952
0.2777777777777777,0.9888888888888889,0.2079688401891777
0.30000000000000004,0.9888888888888889,0.19677355198751043
0.3222222222222222,0.9888888888888889,0.18535099856860868
0.34444444444444433,0.9888888888888889,0.17379061021787856
0.3666666666666667,0.9888888888888889,0.16217374134901577
0.38888888888888884,0.9888888888888889,0.1505691460195838
0.411111111111111,0.9888888888888889,0.1390323265821799
0.43333333333333335,0.9888888888888889,0.12760842961813004
0.4555555555555555,0.9888888888888889,0.11633763886911921
0.47777777777777786,0.9888888888888889,0.10526158069557871
0.5,0.9888888888888889,0.09442917241940686
0.5222222222222221,0.9888888888888889,0.08390057800061425
0.5444444444444445,0.9888888888888889,0.07374839690858705
0.5666666666666667,0.9888888888888889,0.06405578258935261
0.5888888888888888,0.9888888888888889,0.05491175386342389
0.6111111111111112,0.9888888888888889,0.04640443722233874
0.6333333333333333,0.9888888888888889,0.03861330053533155
0.6555555555555554,0.9888888888888889,0.03160157556205482
0.6777777777777778,0.9888888888888889,0.025410008031786845
0.7,0.9888888888888889,0.02005283499440244
0.7222222222222221,0.9888888888888889,0.015516512280014346
0.7444444444444445,0.9888888888888889,0.011761268351154949
0.7666666666666666,0.9888888888888889,0.008725127624884046
0.788888888888889,0.9888888888888889,0.006329706302134852
0.8111111111111111,0.9888888888888889,0.00448689394900334
0.8333333333333333,0.9888888888888889,0.0031055154282654553
0.8555555555555556,0.9888888888888889,0.0020972024861934313
0.8777777777777778,0.9888888888888889,0.0013809444099388238
0.8999999999999999,0.9888888888888889,0.0008860701649605777
0.922222222222222,0.9888888888888889,0.0005536801194308296
0.9444444444444446,0.9888888888888889,0.0003367492440117752
0.9666666666666668,0.9888888888888889,0.00019924320866034423
0.9888888888888889,0.9888888888888889,0.0001146239241594932
1.011111111111111,0.9888888888888889,6.408843830219966e-05
1.0333333333333332,0.9888888888888889,3.4810116108385805e-05
1.0555555555555554,0.9888888888888889,1.8359920462962386e-05
1.077777777777778,0.9888888888888889,9.39943804794986e-06
1.1,0.9888888888888889,4.669083683056684e-06

-1.1,1.011111111111111,2.559196989009484e-05
-1.077777777777778,1.011111111111111,4.835921636124898e-05
-1.0555555555555556,1.011111111111111,8.898799744193744e-05
-1.0333333333333334,1.011111111111111,0.00015952922265702492
-1.0111111111111113,1.011111111111111,0.00027873354574182313
-0.9888888888888889,1.011111111111111,0.0004748614709198763
-0.9666666666666668,1.011111111111111,0.0007891662043029527
-0.9444444444444445,1.011111111111111,0.0012799625520506619
-0.9222222222222223,1.011111111111111,0.0020270586682676205
-0.9000000000000001,1.011111111111111,0.0031361676758464236
-0.8777777777777779,1.011111111111111,0.004742755128892075
-0.8555555555555556,1.011111111111111,0.007014645030548892
-0.8333333333333335,1.011111111111111,0.010152632230127096
-0.8111111111111111,1.011111111111111,0.014388357498101982
-0.788888888888889,1.011111111111111,0.019978806513054496
-0.7666666666666667,1.011111111111111,0.02719699329121761
-0.7444444444444445,1.011111111111111,0.0363186663418096
-0.7222222222222223,1.011111111111111,0.047605208629122604
-0.7000000000000001,1.011111111111111,0.06128326876143566
-0.6777777777777778,1.011111111111111,0.07752204944443658
-0.6555555555555557,1.011111111111111,0.09640959038130953
-0.6333333333333334,1.011111111111111,0.1179298172575106
-0.6111111111111112,1.011111111111111,0.14194256452329218
-0.5888888888888889,1.011111111111111,0.16816914772890806
-0.5666666666666668,1.011111111111111,0.19618623336271204
-0.5444444444444445,1.011111111111111,0.22543056648697962
-0.5222222222222223,1.011111111111111,0.25521642554734497
-0.5000000000000001,1.011111111111111,0.2847664288633969
-0.47777777777777786,1.011111111111111,0.31325461338373156
-0.4555555555555556,1.011111111111111,0.3398587880283428
-0.43333333333333335,1.011111111111111,0.36381737739909903
-0.4111111111111112,1.011111111111111,0.3844846861620831
-0.38888888888888895,1.011111111111111,0.40137804627463625
-0.3666666666666667,1.011111111111111,0.4142108621047653
-0.34444444444444455,1.011111111111111,0.4229071841419434
-0.3222222222222223,1.011111111111111,0.4275959536237141
-0.30000000000000004,1.011111111111111,0.42858606586865045
-0.2777777777777778,1.011111111111111,0.42632629854501997
-0.25555555555555565,1.011111111111111,0.42135627732163916
-0.2333333333333334,1.011111111111111,0.4142554881867964
-0.21111111111111114,1.011111111111111,0.405596728001118
-0.188888888888889,1.011111111111111,0.39590858426602415
-0.16666666666666674,1.011111111111111,0.3856491638072652
-0.1444444444444445,1.011111111111111,0.3751910578002811
-0.12222222222222223,1.011111111111111,0.36481597274756233
-0.10000000000000009,1.011111111111111,0.35471676544955344
-0.07777777777777772,1.011111111111111,0.3450046449607813
-0.05555555555555558,1.011111111111111,0.3357197028148787
-0.03333333333333344,1.011111111111111,0.3268433674637127
-0.011111111111111072,1.011111111111111,0.31831166694885243
0.011111111111111072,1.011111111111111,0.3100283330144483
0.033333333333333215,1.011111111111111,0.3018769188578093
0.05555555555555558,1.011111111111111,0.2937313595892996
0.07777777777777772,1.011111111111111,0.2854648042214627
0.09999999999999987,1.011111111111111,0.2769569822262613
0.12222222222222223,1.011111111111111,0.2681006495229947
0.14444444444444438,1.011111111111111,0.25880763129743134
0.16666666666666652,1.011111111111111,0.24901461688058715
0.18888888888888888,1.011111111111111,0.23868830730881047
0.21111111111111103,1.011111111111111,0.22782902591106868
0.2333333333333334,1.011111111111111,0.21647172974555762
0.25555555555555554,1.011111111111111,0.20468363346220222
0.2777777777777777,1.011111111111111,0.19255831818769384
0.30000000000000004,1.011111111111111,0.18020702538392216
0.3222222222222222,1.011111111111111,0.16774854258377467
0.34444444444444433,1.011111111111111,0.15529943791900738
0.3666666666666667,1.011111111111111,0.14296629012016074
0.38888888888888884,1.011111111111111,0.130841041568814
0.411111111111111,1.011111111111111,0.11899984341410512
0.43333333333333335,1.011111111111111,0.10750498192705127
0.4555555555555555,1.011111111111111,0.09640886995652881
0.47777777777777786,1.011111111111111,0.08575877939931731
0.5,1.011111111111111,0.0756010100019033
0.5222222222222221,1.011111111111111,0.06598348339922794
0.5444444444444445,1.011111111111111,0.056956212816391585
0.5666666666666667,1.011111111111111,0.048569606385108266
0.5888888888888888,1.011111111111111,0.04087100979517119
0.6111111111111112,1.011111111111111,0.03390021057709391
0.6333333333333333,1.011111111111111,0.02768477812280575
0.6555555555555554,1.011111111111111,0.02223609893702712
0.6777777777777778,1.011111111111111,0.017546807401842834
0.7,1.011111111111111,0.01359004734008723
0.7222222222222221,1.011111111111111,0.01032068000860867
0.7444444444444445,1.011111111111111,0.007678237644321387
0.7666666666666666,1.011111111111111,0.005591164001114976
0.788888888888889,1.011111111111111,0.003981726949401209
0.8111111111111111,1.011111111111111,0.002770952887902182
0.8333333333333333,1.011111111111111,0.0018830114082298178
0.8555555555555556,1.011111111111111,0.001248641122903757
0.8777777777777778,1.011111111111111,0.000807410150779869
0.8999999999999999,1.011111111111111,0.0005088026342845279
0.922222222222222,1.011111111111111,0.00031228052329476723
0.9444444444444446,1.011111111111111,0.0001865680593663231
0.9666666666666668,1.011111111111111,0.0001084418774418686
0.9888888888888889,1.011111111111111,6.129258399352485e-05
1.011111111111111,1.011111111111111,3.367179861114999e-05
1.0333333333333332,1.011111111111111,1.7971318705687425e-05
1.0555555555555554,1.011111111111111,9.314657034279176e-06
1.077777777777778,1.011111111111111,4.6865595316349825e-06
1.1,1.011111111111111,2.2881079420376434e-06

-1.1,1.0333333333333332,1.4115455947838114e-05
-1.077777777777778,1.0333333333333332,2.701772027320021e-05
-1.0555555555555556,1.0333333333333332,5.036523657969753e-05
-1.0333333333333334,1.0333333333333332,9.147821508241493e-05
-1.0111111111111113,1.0333333333333332,0.00016195338438504698
-0.9888888888888889,1.0333333333333332,0.00027959866463459496
-0.9666666666666668,1.0333333333333332,0.00047092082575540096
-0.9444444444444445,1.0333333333333332,0.0007741634783171388
-0.9222222222222223,1.0333333333333332,0.001242807499903221
-0.9000000000000001,1.0333333333333332,0.0019493348628319038
-0.8777777777777779,1.0333333333333332,0.002988929538694046
-0.8555555555555556,1.0333333333333332,0.004482661633729011
-0.8333333333333335,1.0333333333333332,0.006579593167432861
-0.8111111111111111,1.0333333333333332,0.00945717661970491
-0.788888888888889,1.0333333333333332,0.01331930807141339
-0.7666666666666667,1.0333333333333332,0.018391456940026973
-0.7444444444444445,1.0333333333333332,0.024912428670954237
-0.7222222222222223,1.0333333333333332,0.03312252524907849
-0.7000000000000001,1.0333333333333332,0.04324815034009497
-0.6777777777777778,1.0333333333333332,0.055483263234949974
-0.6555555555555557,1.0333333333333332,0.06996852145203275
-0.6333333333333334,1.0333333333333332,0.08676945911491586
-0.6111111111111112,1.0333333333333332,0.10585559219085247
-0.5888888888888889,1.0333333333333332,0.12708284116454
-0.5666666666666668,1.0333333333333332,0.15018198549031608
-0.5444444444444445,1.0333333333333332,0.1747558536331458
-0.5222222222222223,1.0333333333333332,0.20028747087090312
-0.5000000000000001,1.0333333333333332,0.22616037794711646
-0.47777777777777786,1.0333333333333332,0.25169086303919636
-0.4555555555555556,1.0333333333333332,0.2761701102541639
-0.43333333333333335,1.0333333333333332,0.298912546875316
-0.4111111111111112,1.0333333333333332,0.3193052956966723
-0.38888888888888895,1.0333333333333332,0.33685291790461763
-0.3666666666666667,1.0333333333333332,0.3512118035958631
-0.34444444444444455,1.0333333333333332,0.36220973479784013
-0.3222222222222223,1.0333333333333332,0.3698482137667108
-0.30000000000000004,1.0333333333333332,0.37428778045344124
-0.2777777777777778,1.0333333333333332,0.3758191906400175
-0.25555555555555565,1.0333333333333332,0.3748253666483572
-0.2333333333333334,1.0333333333333332,0.3717399714272465
-0.21111111111111114,1.0333333333333332,0.3670081212268492
-0.188888888888889,1.0333333333333332,0.3610533650090802
-0.16666666666666674,1.0333333333333332,0.3542531463321309
-0.1444444444444445,1.0333333333333332,0.3469231340037723
-0.12222222222222223,1.0333333333333332,0.3393095131375855
-0.10000000000000009,1.0333333333333332,0.33158772241273576
-0.07777777777777772,1.0333333333333332,0.32386607368183806
-0.05555555555555558,1.0333333333333332,0.3161929116824761
-0.03333333333333344,1.0333333333333332,0.30856619929009804
-0.011111111111111072,1.0333333333333332,0.30094452241173963
0.011111111111111072,1.0333333333333332,0.2932585343778743
0.033333333333333215,1.0333333333333332,0.2854219302694487
0.05555555555555558,1.0333333333333332,0.27734126662588704
0.07777777777777772,1.0333333333333332,0.2689243260166362
0.09999999999999987,1.0333333333333332,0.26008715012921957
0.12222222222222223,1.0333333333333332,0.2507601453108602
0.14444444444444438,1.0333333333333332,0.2408936550567015
0.16666666666666652,1.0333333333333332,0.23046307846882225
0.18888888888888888,1.0333333333333332,0.21947313232114501
0.21111111111111103,1.0333333333333332,0.2079604469837659
0.2333333333333334,1.0333333333333332,0.19599357982108218
0.25555555555555554,1.0333333333333332,0.18366982668503454
0.2777777777777777,1.0333333333333332,0.1711088408743401
0.30000000000000004,1.0333333333333332,0.15844381503569996
0.3222222222222222,1.0333333333333332,0.14581158279501147
0.34444444444444433,1.0333333333333332,0.13334325084034793
0.3666666666666667,1.0333333333333332,0.12115680676181634
0.38888888888888884,1.0333333333333332,0.10935263283381882
0.411111111111111,1.0333333333333332,0.09801216043000388
0.43333333333333335,1.0333333333333332,0.08719922478764076
0.4555555555555555,1.0333333333333332,0.07696319295233482
0.47777777777777786,1.0333333333333332,0.067342731389371
0.5,1.0333333333333332,0.05836915959089632
0.5222222222222221,1.0333333333333332,0.05006863571650241
0.5444444444444445,1.0333333333333332,0.04246283302033564
0.5666666666666667,1.0333333333333332,0.035568179747108325
0.5888888888888888,1.0333333333333332,0.02939406213336854
0.6111111111111112,1.0333333333333332,0.02394058030571504
0.6333333333333333,1.0333333333333332,0.01919648927383744
0.6555555555555554,1.0333333333333332,0.015137870779153089
0.6777777777777778,1.0333333333333332,0.011727903254305805
0.7,1.0333333333333332,0.008917871007588802
0.7222222222222221,1.0333333333333332,0.006649324895190386
0.7444444444444445,1.0333333333333332,0.004857115224372018
0.7666666666666666,1.0333333333333332,0.0034728935482621396
0.788888888888889,1.0333333333333332,0.0024286388901832907
0.8111111111111111,1.0333333333333332,0.0016598040765175455
0.8333333333333333,1.0333333333333332,0.001107781469056999
0.8555555555555556,1.0333333333333332,0.0007215258175257167
0.8777777777777778,1.0333333333333332,0.00045831353553232255
0.8999999999999999,1.0333333333333332,0.00028373559251966145
0.922222222222222,1.0333333333333332,0.0001710987634304613
0.9444444444444446,1.0333333333333332,0.00010044245531184
0.9666666666666668,1.0333333333333332,5.7371227180407865e-05
0.9888888888888889,1.0333333333333332,3.1868332207401874e-05
1.011111111111111,1.0333333333333332,1.7207087554392552e-05
1.0333333333333332,1.0333333333333332,9.027019994156921e-06
1.0555555555555554,1.0333333333333332,4.5992540852878035e-06
1.077777777777778,1.0333333333333332,2.2749038980673645e-06
1.1,1.0333333333333332,1.0919597224638154e-06

-1.1,1.0555555555555554,7.589781593944514e-06
-1.077777777777778,1.0555555555555554,1.4712243348826462e-05
-1.0555555555555556,1.0555555555555554,2.777810714992795e-05
-1.0333333333333334,1.0555555555555554,5.1106277936755474e-05
-1.0111111111111113,1.0555555555555554,9.165863078342177e-05
-0.9888888888888889,1.0555555555555554,0.00016031978174582613
-0.9666666666666668,1.0555555555555554,0.0002735970707901515
-0.9444444444444445,1.0555555555555554,0.00045577667498630645
-0.9222222222222223,1.0555555555555554,0.0007415236749940351
-0.9000000000000001,1.0555555555555554,0.0011788434765425645
-0.8777777777777779,1.0555555555555554,0.0018322317680942962
-0.8555555555555556,1.0555555555555554,0.0027857370865452227
-0.8333333333333335,1.0555555555555554,0.0041455550838339125
-0.8111111111111111,1.0555555555555554,0.006041680710310847
-0.788888888888889,1.0555555555555554,0.008628078952764592
-0.7666666666666667,1.0555555555555554,0.01208081123687549
-0.7444444444444445,1.0555555555555554,0.016593586583375595
-0.7222222222222223,1.0555555555555554,0.022370306719955442
-0.7000000000000001,1.0555555555555554,0.029614355676301087
-0.6777777777777778,1.0555555555555554,0.03851466059328282
-0.6555555555555557,1.0555555555555554,0.04922893170793604
-0.6333333333333334,1.0555555555555554,0.06186497176741514
-0.6111111111111112,1.0555555555555554,0.0764614948113708
-0.5888888888888889,1.0555555555555554,0.0929704344989207
-0.5666666666666668,1.0555555555555554,0.11124313231649044
-0.5444444444444445,1.0555555555555554,0.1310229321508801
-0.5222222222222223,1.0555555555555554,0.15194644263677837
-0.5000000000000001,1.0555555555555554,0.17355499806741906
-0.47777777777777786,1.0555555555555554,0.19531668439160535
-0.4555555555555556,1.0555555555555554,0.216657834569494
-0.43333333333333335,1.0555555555555554,0.23700135898784677
-0.4111111111111112,1.0555555555555554,0.25580793650009104
-0.38888888888888895,1.0555555555555554,0.272615237308304
-0.3666666666666667,1.0555555555555554,0.2870702292820902
-0.34444444444444455,1.0555555555555554,0.29895037726709417
-0.3222222222222223,1.0555555555555554,0.3081711419379873
-0.30000000000000004,1.0555555555555554,0.3147793530464739
-0.2777777777777778,1.0555555555555554,0.3189343010430994
-0.25555555555555565,1.0555555555555554,0.3208802112825096
-0.2333333333333334,1.0555555555555554,0.3209146952345672
-0.21111111111111114,1.0555555555555554,0.31935764989698295
-0.188888888888889,1.0555555555555554,0.3165240753092006
-0.16666666666666674,1.0555555555555554,0.31270282984334163
-0.1444444444444445,1.0555555555555554,0.308141936475929
-0.12222222222222223,1.0555555555555554,0.30304004851576527
-0.10000000000000009,1.0555555555555554,0.2975431929994396
-0.07777777777777772,1.0555555555555554,0.29174581945201716
-0.05555555555555558,1.0555555555555554,0.28569526527536987
-0.03333333333333344,1.0555555555555554,0.27939881104914477
-0.011111111111111072,1.0555555555555554,0.27283246640177033
0.011111111111111072,1.0555555555555554,0.2659505569525305
0.033333333333333215,1.0555555555555554,0.25869519640376937
0.05555555555555558,1.0555555555555554,0.25100491554248855
0.07777777777777772,1.0555555555555554,0.24282207080464902
0.09999999999999987,1.0555555555555554,0.2340990486633671
0.12222222222222223,1.0555555555555554,0.22480354643779887
0.14444444444444438,1.0555555555555554,0.21492321573102427
0.16666666666666652,1.0555555555555554,0.20446969335318507
0.18888888888888888,1.0555555555555554,0.1934816472370718
0.21111111111111103,1.0555555555555554,0.1820261453146204
0.2333333333333334,1.0555555555555554,0.17019760698114098
0.25555555555555554,1.0555555555555554,0.1581138965693964
0.2777777777777777,1.0555555555555554,0.14590968784550057
0.30000000000000004,1.0555555555555554,0.1337278703289148
0.3222222222222222,1.0555555555555554,0.12171025385658807
0.34444444444444433,1.0555555555555554,0.10998899252820929
0.3666666666666667,1.0555555555555554,0.09867994931166668
0.38888888888888884,1.0555555555555554,0.0878787375299197
0.411111111111111,1.0555555555555554,0.0776595639418653
0.43333333333333335,1.0555555555555554,0.0680764352246359
0.4555555555555555,1.0555555555555554,0.05916591095515158
0.47777777777777786,1.0555555555555554,0.05095045578016029
0.5,1.0555555555555554,0.04344154961575674
0.5222222222222221,1.0555555555555554,0.036641987791657574
0.5444444444444445,1.0555555555555554,0.030547145675584354
0.5666666666666667,1.0555555555555554,0.025145300619700724
0.5888888888888888,1.0555555555555554,0.020417330915806914
0.6111111111111112,1.0555555555555554,0.016336216597386436
0.6333333333333333,1.0555555555555554,0.012866754601967387
0.6555555555555554,1.0555555555555554,0.009965799027119897
0.6777777777777778,1.0555555555555554,0.007583184920995429
0.7,1.0555555555555554,0.005663330499208379
0.7222222222222221,1.0555555555555554,0.004147370752298164
0.7444444444444445,1.0555555555555554,0.002975578167299929
0.7666666666666666,1.0555555555555554,0.002089785454856463
0.788888888888889,1.0555555555555554,0.001435540814809773
0.8111111111111111,1.0555555555555554,0.0009637879091063698
0.8333333333333333,1.0555555555555554,0.0006319522560616392
0.8555555555555556,1.0555555555555554,0.00040441205806794053
0.8777777777777778,1.0555555555555554,0.0002524153339851565
0.8999999999999999,1.0555555555555554,0.00015356346896510246
0.922222222222222,1.0555555555555554,9.100867915454473e-05
0.9444444444444446,1.0555555555555554,5.251165078953632e-05
0.9666666666666668,1.0555555555555554,2.9483192962943237e-05
0.9888888888888889,1.0555555555555554,1.6099776648230895e-05
1.011111111111111,1.0555555555555554,8.546421787302262e-06
1.0333333333333332,1.0555555555555554,4.408310962389621e-06
1.0555555555555554,1.0555555555555554,2.2085073392697776e-06
1.077777777777778,1.0555555555555554,1.0742112137759675e-06
1.1,1.0555555555555554,5.070834476667823e-07

-1.1,1.077777777777778,3.97631833326123e-06
-1.077777777777778,1.077777777777778,7.804427090772967e-06
-1.0555555555555556,1.077777777777778,1.49216291740741e-05
-1.0333333333333334,1.077777777777778,2.780221125404405e-05
-1.0111111111111113,1.077777777777778,5.050216384683957e-05
-0.9888888888888889,1.077777777777778,8.947388716505224e-05
-0.9666666666666668,1.077777777777778,0.00015468059436198108
-0.9444444444444445,1.077777777777778,0.00026105737763882367
-0.9222222222222223,1.077777777777778,0.00043034209035713644
-0.9000000000000001,1.077777777777778,0.0006932587417512107
-0.8777777777777779,1.077777777777778,0.0010919779831814892
-0.8555555555555556,1.077777777777778,0.0016827050805797285
-0.8333333333333335,1.077777777777778,0.0025381601873652937
-0.8111111111111111,1.077777777777778,0.003749626526794483
-0.788888888888889,1.077777777777778,0.0054281597691485176
-0.7666666666666667,1.077777777777778,0.007704489196798473
-0.7444444444444445,1.077777777777778,0.010727112946470661
-0.7222222222222223,1.077777777777778,0.01465811268582983
-0.7000000000000001,1.077777777777778,0.0196663068979788
-0.6777777777777778,1.077777777777778,0.025917546875214453
-0.6555555555555557,1.077777777777778,0.0335622517901442
-0.6333333333333334,1.077777777777778,0.042720680880145884
-0.6111111111111112,1.077777777777778,0.05346692661963024
-0.5888888888888889,1.077777777777778,0.06581311982127858
-0.5666666666666668,1.077777777777778,0.07969576546969874
-0.5444444444444445,1.077777777777778,0.09496635507653985
-0.5222222222222223,1.077777777777778,0.11138831495713263
-0.5000000000000001,1.077777777777778,0.12864188153125994
-0.47777777777777786,1.077777777777778,0.14633764653934805
-0.4555555555555556,1.077777777777778,0.16403836998294447
-0.43333333333333335,1.077777777777778,0.18128737567979183
-0.4111111111111112,1.077777777777778,0.1976406423385868
-0.38888888888888895,1.077777777777778,0.21269883307234885
-0.3666666666666667,1.077777777777778,0.22613520628917375
-0.34444444444444455,1.077777777777778,0.23771577854880827
-0.3222222222222223,1.077777777777778,0.24730926690543853
-0.30000000000000004,1.077777777777778,0.2548860225781115
-0.2777777777777778,1.077777777777778,0.26050699642223935
-0.25555555555555565,1.077777777777778,0.26430529342000175
-0.2333333333333334,1.077777777777778,0.26646370957446425
-0.21111111111111114,1.077777777777778,0.267191658935644
-0.188888888888889,1.077777777777778,0.2667042234989321
-0.16666666666666674,1.077777777777778,0.26520502677621655
-0.1444444444444445,1.077777777777778,0.2628736198900045
-0.12222222222222223,1.077777777777778,0.25985734287552364
-0.10000000000000009,1.077777777777778,0.25626725716629645
-0.07777777777777772,1.077777777777778,0.2521776413373619
-0.05555555555555558,1.077777777777778,0.24762853052016492
-0.03333333333333344,1.077777777777778,0.24263072609050343
-0.011111111111111072,1.077777777777778,0.2371725748209048
0.011111111111111072,1.077777777777778,0.23122768477487038
0.033333333333333215,1.077777777777778,0.22476271869970366
0.05555555555555558,1.077777777777778,0.2177445562535375
0.07777777777777772,1.077777777777778,0.21014642315741008
0.09999999999999987,1.077777777777778,0.20195293412722848
0.12222222222222223,1.077777777777778,0.1931642343434167
0.14444444444444438,1.077777777777778,0.1837994414585601
0.16666666666666652,1.077777777777778,0.17389938479521688
0.18888888888888888,1.077777777777778,0.1635283268070418
0.21111111111111103,1.077777777777778,0.15277411581967623
0.2333333333333334,1.077777777777778,0.1417462157444548
0.25555555555555554,1.077777777777778,0.13057134106784446
0.2777777777777777,1.077777777777778,0.11938691567802502
0.30000000000000004,1.077777777777778,0.108333098857717
0.3222222222222222,1.077777777777778,0.09754449151069523
0.34444444444444433,1.077777777777778,0.0871427234982259
0.3666666666666667,1.077777777777778,0.07723090830624856
0.38888888888888884,1.077777777777778,0.06789051520677562
0.411111111111111,1.077777777777778,0.05918069219094166
0.43333333333333335,1.077777777777778,0.05113962017445195
0.4555555555555555,1.077777777777778,0.043787194342618734
0.47777777777777786,1.077777777777778,0.03712825245727957
0.5,1.077777777777778,0.031155680578022642
0.5222222222222221,1.077777777777778,0.02585295846669692
0.5444444444444445,1.077777777777778,0.02119597769466057
0.5666666666666667,1.077777777777778,0.01715420164390167
0.5888888888888888,1.077777777777778,0.013691390676163194
0.6111111111111112,1.077777777777778,0.010766172120931049
0.6333333333333333,1.077777777777778,0.008332705235077013
0.6555555555555554,1.077777777777778,0.006341604568169361
0.6777777777777778,1.077777777777778,0.0047411749714545755
0.7,1.077777777777778,0.003478907605550046
0.7222222222222221,1.077777777777778,0.002503109648413071
0.7444444444444445,1.077777777777778,0.001764501650659861
0.7666666666666666,1.077777777777778,0.0012176168492191975
0.788888888888889,1.077777777777778,0.000821869863778664
0.8111111111111111,1.077777777777778,0.0005422165527163622
0.8333333333333333,1.077777777777778,0.0003493886197873292
0.8555555555555556,1.077777777777778,0.00021974282342808265
0.8777777777777778,1.077777777777778,0.0001348056983661467
0.8999999999999999,1.077777777777778,8.061582206306069e-05
0.922222222222222,1.077777777777778,4.69671661273044e-05
0.9444444444444446,1.077777777777778,2.6643192561327475e-05
0.9666666666666668,1.077777777777778,1.4708344472072576e-05
0.9888888888888889,1.077777777777778,7.897806949560238e-06
1.011111111111111,1.077777777777778,4.122926458216741e-06
1.0333333333333332,1.077777777777778,2.0915271235649176e-06
1.0555555555555554,1.077777777777778,1.030608368240607e-06
1.077777777777778,1.077777777777778,4.930828026646243e-07
1.1,1.077777777777778,2.2896836585333364e-07

-1.1,1.1,2.0287563012322998e-06
-1.077777777777778,1.1,4.031000273128332e-06
-1.0555555555555556,1.1,7.80277875085803e-06
-1.0333333333333334,1.1,1.4720138637951965e-05
-1.0111111111111113,1.1,2.7075804665632853e-05
-0.9888888888888889,1.1,4.857887927203147e-05
-0.9666666666666668,1.1,8.505690551535235e-05
-0.9444444444444445,1.1,0.00014540400958526866
-0.9222222222222223,1.1,0.00024280931178148794
-0.9000000000000001,1.1,0.0003962791346117905
-0.8777777777777779,1.1,0.0006324324771561702
-0.8555555555555556,1.1,0.0009875007702756183
-0.8333333333333335,1.1,0.0015094009652491082
-0.8111111111111111,1.1,0.0022596787951086124
-0.788888888888889,1.1,0.0033150425481767603
-0.7666666666666667,1.1,0.00476813587024968
-0.7444444444444445,1.1,0.006727143308635432
-0.7222222222222223,1.1,0.009313800687985228
-0.7000000000000001,1.1,0.012659413883773403
-0.6777777777777778,1.1,0.016898596038642997
-0.6555555555555557,1.1,0.022160633680189817
-0.6333333333333334,1.1,0.028558693806292872
-0.6111111111111112,1.1,0.03617747170546503
-0.5888888888888889,1.1,0.045060307393936
-0.5666666666666668,1.1,0.05519719066956361
-0.5444444444444445,1.1,0.06651533516154738
-0.5222222222222223,1.1,0.07887403670602154
-0.5000000000000001,1.1,0.09206527421641436
-0.47777777777777786,1.1,0.105820943118809
-0.4555555555555556,1.1,0.11982677380361915
-0.43333333333333335,1.1,0.13374198585143454
-0.4111111111111112,1.1,0.14722272782746945
-0.38888888888888895,1.1,0.15994655876264327
-0.3666666666666667,1.1,0.17163485081307053
-0.34444444444444455,1.1,0.18207018460446187
-0.3222222222222223,1.1,0.19110659416224013
-0.30000000000000004,1.1,0.1986717525445809
-0.2777777777777778,1.1,0.20476157697346664
-0.25555555555555565,1.1,0.2094289164673284
-0.2333333333333334,1.1,0.2127686765145716
-0.21111111111111114,1.1,0.21490182164387275
-0.188888888888889,1.1,0.21596027432471013
-0.16666666666666674,1.1,0.2160740419988019
-0.1444444444444445,1.1,0.21536122544001127
-0.12222222222222223,1.1,0.21392107533362506
-0.10000000000000009,1.1,0.21183001106539376
-0.07777777777777772,1.1,0.2091404171437214
-0.05555555555555558,1.1,0.20588196544586912
-0.03333333333333344,1.1,0.20206509053209198
-0.011111111111111072,1.1,0.19768606865404748
0.011111111111111072,1.1,0.1927329910122776
0.033333333333333215,1.1,0.18719187324106443
0.05555555555555558,1.1,0.18105226067754485
0.07777777777777772,1.1,0.1743119468408513
0.09999999999999987,1.1,0.16698071883858998
0.12222222222222223,1.1,0.15908324866907153
0.14444444444444438,1.1,0.15066127452599928
0.16666666666666652,1.1,0.14177506358962297
0.18888888888888888,1.1,0.1325039157649862
0.21111111111111103,1.1,0.12294530383989598
0.2333333333333334,1.1,0.11321227139177592
0.25555555555555554,1.1,0.10342895895418591
0.2777777777777777,1.1,0.09372452881049569
0.30000000000000004,1.1,0.08422616504276742
0.3222222222222222,1.1,0.07505208836456695
0.34444444444444433,1.1,0.06630555251056727
0.3666666666666667,1.1,0.058070577001923994
0.38888888888888884,1.1,0.05040979616269888
0.411111111111111,1.1,0.04336438439385878
0.43333333333333335,1.1,0.0369556671854003
0.4555555555555555,1.1,0.031187821875607178
0.47777777777777786,1.1,0.02605103419715982
0.5,1.1,0.021524580140556093
0.5222222222222221,1.1,0.017579490784443014
0.5444444444444445,1.1,0.014180665132319062
0.5666666666666667,1.1,0.011288468237691963
0.5888888888888888,1.1,0.008859957347697987
0.6111111111111112,1.1,0.0068499111351774085
0.6333333333333333,1.1,0.005211810133488774
0.6555555555555554,1.1,0.0038988547999180495
0.6777777777777778,1.1,0.0028650370262715765
0.7,1.1,0.00206622170801906
0.7222222222222221,1.1,0.0014611589821403518
0.7444444444444445,1.1,0.0010123383212181415
0.7666666666666666,1.1,0.0006866096203651655
0.788888888888889,1.1,0.00045552640530406113
0.8111111111111111,1.1,0.0002954032734338239
0.8333333333333333,1.1,0.00018711496242772478
0.8555555555555556,1.1,0.00011569131093728722
0.8777777777777778,1.1,6.97771018561612e-05
0.8999999999999999,1.1,4.10278417140164e-05
0.922222222222222,1.1,2.350409739647399e-05
0.9444444444444446,1.1,1.311187402068424e-05
0.9666666666666668,1.1,7.1188617229883625e-06
0.9888888888888889,1.1,3.7597613159025826e-06
1.011111111111111,1.1,1.9306526779346168e-06
1.0333333333333332,1.1,9.634811120406216e-07
1.0555555555555554,1.1,4.670776116200944e-07
1.077777777777778,1.1,2.1986878509887387e-07
1.1,1.1,1.0046122133806866e-07


==> csv_files/dino_kp_vmf_kde.csv <==
x,prob
-3.141592653589793,0.1184771613027687
-3.1354507324684056,0.11834326105574487
-3.129308811347018,0.1182099352512521
-3.12316689022563,0.11807706803563203
-3.1170249691042424,0.11794453013421483
-3.110883047982855,0.11781217905882155
-3.1047411268614673,0.11767985937207232
-3.0985992057400793,0.11754740300785127
-3.0924572846186917,0.11741462964702822
-3.086315363497304,0.11728134714728769
-3.0801734423759166,0.11714735202567109
-3.0740315212545286,0.11701242999219534
-3.067889600133141,0.1168763565326784
-3.0617476790117535,0.11673889753867325
-3.055605757890366,0.11659980998219502
-3.049463836768978,0.11645884263271744
-3.0433219156475904,0.11631573681371847
-3.037179994526203,0.11617022719587106
-3.0310380734048152,0.11602204262380558
-3.0248961522834272,0.11587090697321517
-3.0187542311620397,0.11571654003493564
-3.012612310040652,0.11555865842251048
-3.0064703889192645,0.11539697649964484
-3.0003284677978765,0.11523120732386676
-2.994186546676489,0.11506106360264529
-2.9880446255551014,0.11488625865816554
-2.981902704433714,0.11470650739693108
-2.975760783312326,0.11452152728035414
-2.9696188621909383,0.11433103929250171
-2.9634769410695507,0.1141347689011955
-2.957335019948163,0.11393244700870964
-2.951193098826775,0.11372381088837738
-2.9450511777053876,0.11350860510350141
-2.938909256584,0.11328658240506467
-2.9327673354626125,0.11305750460485707
-2.9266254143412245,0.11282114342076878
-2.920483493219837,0.11257728129114933
-2.9143415720984494,0.11232571215529667
-2.908199650977062,0.11206624219731623
-2.902057729855674,0.11179869055077817
-2.8959158087342862,0.11152288996180044
-2.8897738876128987,0.11123868740839159
-2.883631966491511,0.11094594467410406
-2.8774900453701235,0.11064453887426952
-2.8713481242487355,0.11033436293331476
-2.865206203127348,0.11001532601188692
-2.8590642820059604,0.1096873538827482
-2.8529223608845724,0.10935038925463486
-2.846780439763185,0.10900439204350576
-2.8406385186417973,0.1086493395908367
-2.8344965975204097,0.10828522682884426
-2.828354676399022,0.10791206639274466
-2.822212755277634,0.10752988868037025
-2.8160708341562466,0.10713874185967702
-2.809928913034859,0.10673869182487737
-2.8037869919134715,0.10632982210212873
-2.7976450707920835,0.10591223370589015
-2.791503149670696,0.10548604494723582
-2.7853612285493083,0.105051391195576
-2.779219307427921,0.10460842459538917
-2.7730773863065328,0.10415731373970896
-2.766935465185145,0.10369824330223831
-2.7607935440637577,0.10323141363007862
-2.75465162294237,0.10275704029916644
-2.748509701820982,0.1022753536346003
-2.7423677806995945,0.10178659819812041
-2.736225859578207,0.10129103224506862
-2.7300839384568194,0.1007889271532138
-2.7239420173354314,0.10028056682586735
-2.717800096214044,0.0997662470717473
-2.7116581750926563,0.09924627496406942
-2.7055162539712687,0.09872096818135404
-2.6993743328498807,0.09819065433243757
-2.693232411728493,0.09765567026816892
-2.6870904906071056,0.09711636138225213
-2.680948569485718,0.09657308090367273
-2.6748066483643305,0.09602618918310929
-2.6686647272429425,0.09547605297569346
-2.662522806121555,0.09492304472243367
-2.6563808850001673,0.09436754183256611
-2.6502389638787793,0.09380992596903998
-2.6440970427573918,0.09325058233928105
-2.637955121636004,0.09268989899331348
-2.6318132005146166,0.09212826613125057
-2.625671279393229,0.0915660754220944
-2.619529358271841,0.09100371933570947
-2.6133874371504535,0.09044159048976247
-2.607245516029066,0.08988008101334041
-2.601103594907678,0.08931958192888517
-2.5949616737862904,0.08876048255400162
-2.588819752664903,0.08820316992461856
-2.5826778315435153,0.08764802824090376
-2.5765359104221277,0.08709543833725458
-2.5703939893007397,0.0865457771776076
-2.564252068179352,0.08599941737723356
-2.5581101470579646,0.08545672675210454
-2.5519682259365766,0.08491806789684576
-2.545826304815189,0.08438379779220664
-2.5396843836938015,0.08385426744291002
-2.533542462572414,0.08332982154666499
-2.5274005414510263,0.08281079819505285
-2.5212586203296383,0.08229752860692288
-2.5151166992082508,0.0817903368948615
-2.508974778086863,0.08128953986522475
-2.502832856965475,0.08079544685215324
-2.4966909358440876,0.0803083595859156
-2.4905490147227,0.07982857209585469
-2.4844070936013125,0.0793563706481409
-2.478265172479925,0.07889203371846405
-2.4721232513585374,0.07843583199972495
-2.4659813302371494,0.07798802844471689
-2.459839409115762,0.07754887834371636
-2.4536974879943743,0.0771186294368309
-2.4475555668729863,0.07669752206088248
-2.4414136457515987,0.07628578933053311
-2.435271724630211,0.07588365735328934
-2.4291298035088236,0.07549134547795269
-2.422987882387436,0.07510906657601212
-2.416845961266048,0.074737027355406
-2.4107040401446604,0.07437542870601174
-2.404562119023273,0.0740244660761526
-2.398420197901885,0.07368432987934362
-2.3922782767804973,0.07335520593043221
-2.3861363556591098,0.07303727591022202
-2.379994434537722,0.07273071785760477
-2.3738525134163346,0.07243570668816127
-2.3677105922949466,0.0721524147381297
-2.361568671173559,0.07188101233258025
-2.3554267500521715,0.07162166837657452
-2.3492848289307835,0.0713745509680327
-2.343142907809396,0.07113982803097506
-2.3370009866880084,0.07091766796775145
-2.330859065566621,0.07070824032882199
-2.3247171444452333,0.07051171649860204
-2.3185752233238452,0.07032827039583893
-2.3124333022024577,0.0701580791869425
-2.30629138108107,0.07000132401064985
-2.300149459959682,0.06985819071236421
-2.2940075388382946,0.06972887058647045
-2.287865617716907,0.06961356112489298
-2.2817236965955194,0.06951246677012962
-2.275581775474132,0.06942579967096155
-2.269439854352744,0.06935378043901061
-2.2632979332313563,0.06929663890428607
-2.2571560121099687,0.06925461486783631
-2.2510140909885807,0.06922795884959537
-2.244872169867193,0.0692169328294888
-2.2387302487458056,0.0692218109798404
-2.232588327624418,0.06924288038709729
-2.2264464065030305,0.06928044176086835
-2.220304485381643,0.06933481012824776
-2.214162564260255,0.06940631551137258
-2.2080206431388674,0.06949530358613966
-2.20187872201748,0.06960213631998352
-2.195736800896092,0.06972719258659095
-2.1895948797747042,0.06987086875540323
-2.1834529586533167,0.07003357925372891
-2.177311037531929,0.07021575709926137
-2.1711691164105416,0.07041785440076606
-2.1650271952891535,0.07064034282466958
-2.158885274167766,0.07088371402525026
-2.1527433530463784,0.07114848003609504
-2.1466014319249904,0.07143517362045049
-2.140459510803603,0.0717443485780585
-2.1343175896822153,0.07207658000602868
-2.1281756685608277,0.07243246451125848
-2.12203374743944,0.07281262037187324
-2.115891826318052,0.07321768764511617
-2.1097499051966646,0.07364832821907952
-2.1036079840752766,0.07410522580562759
-2.097466062953889,0.07458908587182492
-2.0913241418325015,0.07510063550714749
-2.085182220711114,0.07564062322372155
-2.0790402995897264,0.07620981868680632
-2.072898378468339,0.07680901237271318
-2.0667564573469512,0.07743901515133496
-2.0606145362255632,0.07810065779044925
-2.0544726151041757,0.07879479037895526
-2.0483306939827877,0.079522281666212
-2.0421887728614,0.08028401831465995
-2.0360468517400125,0.08108090406294098
-2.029904930618625,0.08191385879676973
-2.0237630094972374,0.08278381752486969
-2.01762108837585,0.08369172925735881
-2.011479167254462,0.08463855578406028
-2.0053372461330743,0.08562527035032333
-1.9991953250116865,0.08665285622807004
-1.993053403890299,0.08772230517993272
-1.9869114827689112,0.08883461581452416
-1.9807695616475236,0.0899907918310775
-1.9746276405261358,0.09119184015192046
-1.9684857194047483,0.09243876894149429
-1.9623437982833605,0.09373258551090916
-1.956201877161973,0.09507429410732922
-1.9500599560405851,0.09646489358781872
-1.9439180349191976,0.09790537497763999
-1.9377761137978098,0.09939671891339094
-1.9316341926764222,0.10093989297178926
-1.9254922715550344,0.10253584888536561
-1.9193503504336469,0.10418551964680763
-1.913208429312259,0.10588981650420959
-1.9070665081908715,0.1076496258500188
-1.9009245870694838,0.10946580600703804
-1.8947826659480962,0.11133918391543172
-1.8886407448267084,0.1132705517253029
-1.8824988237053208,0.11526066330004092
-1.876356902583933,0.11731023063630241
-1.8702149814625455,0.11941992020715848
-1.8640730603411577,0.12159034923563553
-1.8579311392197702,0.12382208190657429
-1.8517892180983824,0.12611562552544647
-1.8456472969769948,0.12847142663347794
-1.839505375855607,0.1308898670891486
-1.8333634547342195,0.13337126012684608
-1.827221533612832,0.13591584640416013
-1.8210796124914441,0.13852379004999282
-1.8149376913700566,0.14119517472633716
-1.8087957702486688,0.14392999971723153
-1.8026538491272812,0.14672817605901853
-1.7965119280058934,0.14958952272663736
-1.7903700068845059,0.15251376289122745
-1.784228085763118,0.155500520264841
-1.7780861646417305,0.15854931554851884
-1.7719442435203427,0.16165956300040205
-1.7658023223989552,0.1648305671408942
-1.7596604012775674,0.16806151961218344
-1.7535184801561798,0.17135149620964346
-1.747376559034792,0.1746994541027799
-1.7412346379134045,0.17810422926344727
-1.7350927167920167,0.18156453411904575
-1.7289507956706291,0.1850789554482936
-1.7228088745492414,0.1886459525369784
-1.7166669534278538,0.1922638556107896
-1.710525032306466,0.19593086456195133
-1.7043831111850785,0.1996450479858773
-1.6982411900636907,0.20340434254348516
-1.6920992689423031,0.2072065526641067
-1.6859573478209153,0.21104935060314167
-1.6798154266995278,0.21493027686769514
-1.67367350557814,0.2188467410224464
-1.6675315844567524,0.22279602288688485
-1.6613896633353646,0.22677527413386078
-1.655247742213977,0.2307815202980894
-1.6491058210925893,0.23481166320187302
-1.6429638999712017,0.23886248380381891
-1.636821978849814,0.24293064547478396
-1.6306800577284264,0.24701269770363327
-1.6245381366070386,0.2511050802337066
-1.618396215485651,0.25520412762910893
-1.6122542943642633,0.2593060742681298
-1.6061123732428757,0.2634070597592185
-1.599970452121488,0.2675031347730459
-1.5938285310001004,0.27159026728223873
-1.5876866098787126,0.2756643491984338
-1.581544688757325,0.279721203394326
-1.5754027676359372,0.28375659109644313
-1.5692608465145497,0.2877662196324265
-1.563118925393162,0.2917457505146913
-1.5569770042717743,0.29569080784045976
-1.5508350831503868,0.29959698698632947
-1.544693162028999,0.3034598635737786
-1.5385512409076114,0.307275002680309
-1.5324093197862236,0.3110379682693226
-1.526267398664836,0.3147443328103031
-1.5201254775434483,0.31838968705947607
-1.5139835564220607,0.3219696499698124
-1.507841635300673,0.32547987869808487
-1.5016997141792854,0.32891607867564315
-1.4955577930578976,0.3322740137086913
-1.48941587193651,0.335549516073107
-1.4832739508151223,0.3387384965682673
-1.4771320296937347,0.34183695449392676
-1.470990108572347,0.3448409875139508
-1.4648481874509593,0.3477468013706348
-1.4587062663295716,0.350550719413448
-1.452564345208184,0.35324919190632204
-1.4464224240867962,0.3558388050780759
-1.4402805029654087,0.35831628988121017
-1.4341385818440209,0.36067853042513187
-1.4279966607226333,0.3629225720508696
-1.4218547396012455,0.36504562901551707
-1.415712818479858,0.36704509175598093
-1.4095708973584702,0.36891853370311806
-1.4034289762370826,0.37066371761900435
-1.3972870551156948,0.37227860143188607
-1.3911451339943073,0.3737613435453105
-1.3850032128729195,0.37511030760000635
-1.378861291751532,0.3763240666692765
-1.3727193706301442,0.37740140687096374
-1.3665774495087566,0.37834133038144047
-1.3604355283873688,0.3791430578395453
-1.3542936072659812,0.3798060301309293
-1.3481516861445935,0.38032990954586393
-1.342009765023206,0.3807145803061956
-1.3358678439018181,0.3809601484597814
-1.3297259227804306,0.3810669411434072
-1.3235840016590428,0.38103550521784296
-1.3174420805376552,0.3808666052813247
-1.3113001594162674,0.38056122107035634
-1.3051582382948799,0.3801205442592674
-1.2990163171734923,0.3795459746724548
-1.2928743960521045,0.37883911592563746
-1.286732474930717,0.37800177051477113
-1.2805905538093292,0.3770359343734838
-1.2744486326879416,0.3759437909219857
-1.2683067115665538,0.37472770463237903
-1.2621647904451663,0.37339021413712814
-1.2560228693237785,0.37193402490913424
-1.249880948202391,0.37036200154339577
-1.2437390270810031,0.36867715967160886
-1.2375971059596156,0.3668826575422635
-1.2314551848382278,0.3649817872998307
-1.2253132637168402,0.3629779659974893
-1.2191713425954525,0.3608747263785217
-1.213029421474065,0.3586757074620094
-1.2068875003526771,0.35638464496877437
-1.2007455792312896,0.35400536162365714
-1.1946036581099018,0.3515417573701791
-1.1884617369885142,0.3489977995334305
-1.1823198158671264,0.34637751296663616
-1.1761778947457389,0.34368497021630917
-1.170035973624351,0.3409242817401896
-1.1638940525029635,0.3380995862113094
-1.1577521313815757,0.33521504094051513
-1.1516102102601882,0.3322748124486432
-1.1454682891388004,0.3292830672182691
-1.1393263680174126,0.3262439626535681
-1.133184446896025,0.32316163827532973
-1.1270425257746375,0.32004020717657805
-1.12090060465325,0.3168837477625734
-1.114758683531862,0.31369629579722047
-1.1086167624104744,0.3104818367760951
-1.1024748412890868,0.30724429864443326
-1.0963329201676992,0.3039875448765277
-1.0901909990463112,0.3007153679310387
-1.0840490779249237,0.2974314830947798
-1.077907156803536,0.29413952272557875
-1.0717652356821485,0.2908430309028729
-1.0656233145607605,0.2875454584927522
-1.059481393439373,0.28425015863226577
-1.0533394723179854,0.2809603826359213
-1.0471975511965979,0.27767927632549416
-1.0410556300752103,0.274409876782471
-1.0349137089538223,0.27115510952074867
-1.0287717878324347,0.26791778607555994
-1.0226298667110472,0.26470060200301937
-1.0164879455896596,0.2615061352832045
-1.0103460244682716,0.2583368451182679
-1.004204103346884,0.2551950711157743
-0.9980621822254965,0.2520830328462234
-0.9919202611041089,0.24900282976261018
-0.9857783399827209,0.24595644146883805
-0.9796364188613333,0.24294572832288885
-0.9734944977399458,0.23997243235982493
-0.9673525766185582,0.23703817851899045
-0.9612106554971702,0.2341444761591577
-0.9550687343757827,0.23129272084485578
-0.9489268132543951,0.22848419638670114
-0.9427848921330075,0.22572007711824207
-0.9366429710116195,0.22300143039160136
-0.930501049890232,0.22032921927408167
-0.9243591287688444,0.21770430542785305
-0.9182172076474568,0.21512745215489956
-0.9120752865260688,0.2125993275895196
-0.9059333654046813,0.21012050802089044
-0.8997914442832937,0.20769148132847695
-0.8936495231619062,0.20531265051341774
-0.8875076020405182,0.2029843373094236
-0.8813656809191306,0.20070678585719243
-0.875223759797743,0.19848016642685687
-0.8690818386763555,0.1963045791735527
-0.8629399175549675,0.19418005791179174
-0.8567979964335799,0.19210657389497207
-0.8506560753121923,0.19008403958702466
-0.8445141541908048,0.18811231241389942
-0.8383722330694168,0.18619119848330704
-0.8322303119480292,0.1843204562618716
-0.8260883908266416,0.18249980019959178
-0.8199464697052541,0.18072890429226435
-0.8138045485838661,0.17900740557327605
-0.8076626274624785,0.17733490752692335
-0.801520706341091,0.17571098341616673
-0.7953787852197034,0.17413517951846613
-0.7892368640983154,0.17260701826406624
-0.7830949429769278,0.17112600127181174
-0.7769530218555403,0.16969161227826113
-0.7708111007341527,0.16830331995653974
-0.7646691796127651,0.16696058062201413
-0.7585272584913771,0.1656628408224921
-0.7523853373699896,0.16440953981124312
-0.746243416248602,0.1632001119016953
-0.7401014951272145,0.16203398870319993
-0.7339595740058265,0.160910601237751
-0.7278176528844389,0.159829381938018
-0.7216757317630513,0.1587897665274818
-0.7155338106416638,0.15779119578386844
-0.7093918895202758,0.15683311718743964
-0.7032499683988882,0.1559149864560355
-0.6971080472775006,0.1550362689690638
-0.6909661261561131,0.1541964410829004
-0.6848242050347251,0.1533949913403984
-0.6786822839133375,0.15263142157741028
-0.67254036279195,0.1519052479293977
-0.6663984416705624,0.15121600174135091
-0.6602565205491744,0.15056323038435143
-0.6541145994277868,0.14994649798220155
-0.6479726783063993,0.14936538605160468
-0.6418307571850117,0.14881949405941888
-0.6356888360636237,0.1483084399005183
-0.6295469149422361,0.14783186029979048
-0.6234049938208486,0.1473894111417685
-0.617263072699461,0.14698076773135105
-0.611121151578073,0.1466056249889995
-0.6049792304566854,0.14626369758372193
-0.5988373093352979,0.14595472000706025
-0.5926953882139103,0.1456784465911933
-0.5865534670925223,0.1454346514741506
-0.5804115459711348,0.14522312851500727
-0.5742696248497472,0.14504369116179797
-0.5681277037283596,0.1448961722747477
-0.5619857826069716,0.14478042390727267
-0.5558438614855841,0.14469631704705888
-0.5497019403641965,0.1446437413193717
-0.543560019242809,0.14462260465460264
-0.5374180981214209,0.14463283292190451
-0.5312761770000334,0.14467436953061663
-0.5251342558786458,0.14474717500103357
-0.5189923347572583,0.14485122650592241
-0.5128504136358707,0.14498651738405322
-0.5067084925144827,0.14515305662686612
-0.5005665713930951,0.1453508683392669
-0.49442465027170757,0.14557999117541232
-0.48828272915032,0.14584047775022355
-0.482140808028932,0.14613239402725117
-0.47599888690754444,0.14645581868340105
-0.4698569657861569,0.14681084245093007
-0.4637150446647693,0.14719756743702045
-0.4575731235433813,0.14761610642115344
-0.45143120242199375,0.1480665821304178
-0.4452892813006062,0.1485491264928131
-0.4391473601792186,0.14906387986853822
-0.4330054390578306,0.1496109902591916
-0.42686351793644306,0.1501906124947551
-0.4207215968150555,0.15080290739818336
-0.41457967569366794,0.15144804092737663
-0.40843775457227993,0.15212618329428015
-0.40229583345089237,0.152837508060821
-0.3961539123295048,0.15358219121137093
-0.39001199120811725,0.15436041020140295
-0.38387007008672924,0.1551723429819998
-0.3777281489653417,0.15601816699986276
-0.3715862278439541,0.15689805817247165
-0.36544430672256656,0.15781218983804915
-0.35930238560117855,0.15876073167999466
-0.353160464479791,0.15974384862546995
-0.34701854335840343,0.16076169971784082
-0.34087662223701587,0.16181443696270867
-0.33473470111562786,0.16290220414730108
-0.3285927799942403,0.16402513563303273
-0.32245085887285274,0.16518335512109805
-0.3163089377514652,0.16637697439101323
-0.3101670166300772,0.16760609201208881
-0.3040250955086896,0.16887079202788866
-0.29788317438730205,0.17017114261381328
-0.2917412532659145,0.1715071947080325
-0.2855993321445265,0.17287898061609752
-0.2794574110231389,0.1742865125896707
-0.27331548990175136,0.17572978137993392
-0.2671735687803638,0.17720875476636838
-0.2610316476589758,0.17872337606174493
-0.25488972653758823,0.18027356259431745
-0.24874780541620067,0.18185920416838713
-0.2426058842948131,0.18348016150458035
-0.23646396317342555,0.18513626466138425
-0.23032204205203755,0.18682731143969009
-0.22418012093064998,0.1885530657723165
-0.21803819980926242,0.19031325610072336
-0.21189627868787486,0.1921075737413703
-0.20575435756648686,0.19393567124444205
-0.1996124364450993,0.19579716074793174
-0.19347051532371173,0.19769161233036334
-0.18732859420232417,0.19961855236572826
-0.18118667308093617,0.20157746188452158
-0.1750447519595486,0.20356777494507677
-0.16890283083816104,0.20558887701972553
-0.16276090971677348,0.20764010340063443
-0.15661898859538548,0.20972073763050944
-0.15047706747399792,0.21183000996369275
-0.14433514635261036,0.21396709586351736
-0.1381932252312228,0.21613111454211434
-0.1320513041098348,0.21832112754920496
-0.12590938298844723,0.22053613741672778
-0.11976746186705967,0.22277508636646964
-0.1136255407456721,0.225036855088162
-0.1074836196242841,0.22732026159579707
-0.10134169850289654,0.229624060170174
-0.09519977738150898,0.23194694039593394
-0.08905785626012142,0.23428752630155042
-0.08291593513873341,0.236644375610933
-0.07677401401734585,0.23901597911544692
-0.07063209289595829,0.241400760175273
-0.06449017177457073,0.24379707435909642
-0.05834825065318272,0.24620320923115063
-0.05220632953179516,0.24861738429461902
-0.0460644084104076,0.2510377511003328
-0.03992248728902004,0.25346239352957534
-0.03378056616763203,0.2558893282596321
-0.02763864504624447,0.2583165054204787
-0.02149672392485691,0.26074180945071124
-0.015354802803469347,0.2631630601604493
-0.009212881682081342,0.2655780140085249
-0.0030709605606937806,0.26798436560077
0.0030709605606937806,0.27037974941566323
0.009212881682081342,0.2727617417629612
0.015354802803468903,0.2751278629802518
0.02149672392485691,0.27747557987160665
0.02763864504624447,0.2798023083916803
0.03378056616763203,0.2821054165777236
0.03992248728901959,0.2843822277310197
0.0460644084104076,0.2866300238482525
0.05220632953179516,0.2888460493022499
0.05834825065318272,0.29102751477043676
0.06449017177457028,0.2931716014081673
0.07063209289595829,0.29527546526291454
0.07677401401734585,0.2973362419240547
0.08291593513873341,0.2993510514017246
0.08905785626012097,0.30131700322694055
0.09519977738150898,0.30323120176386986
0.10134169850289654,0.30509075172383415
0.1074836196242841,0.306892763869318
0.11362554074567166,0.30863436089495355
0.11976746186705967,0.3103126834711696
0.12590938298844723,0.3119248964349373
0.1320513041098348,0.3134681951108189
0.13819322523122235,0.31493981174434754
0.14433514635261036,0.31633702202863834
0.15047706747399792,0.31765715170406433
0.15661898859538548,0.3188975832098344
0.16276090971677304,0.32005576236539146
0.16890283083816104,0.3211292050587189
0.1750447519595486,0.32211550391790456
0.18118667308093617,0.32301233494168
0.18732859420232373,0.3238174640641223
0.19347051532371173,0.3245287536283002
0.1996124364450993,0.3251441687433535
0.20575435756648686,0.3256617834993357
0.21189627868787442,0.3260797870141151
0.21803819980926242,0.3263964892867336
0.22418012093064998,0.32661032683186164
0.23032204205203755,0.326719868070368
0.2364639631734251,0.32672381845153725
0.2426058842948131,0.32662102528313025
0.24874780541620067,0.3264104822462771
0.25488972653758823,0.3260913335731252
0.2610316476589758,0.3256628778662344
0.26717356878036336,0.3251245715399048
0.27331548990175136,0.3244760318649478
0.2794574110231389,0.32371703959984843
0.2855993321445265,0.32284754119282355
0.29174125326591405,0.321867650540934
0.29788317438730205,0.3207776502941663
0.3040250955086896,0.3195779926942367
0.3101670166300772,0.3182692999397896
0.31630893775146474,0.3168523640716468
0.32245085887285274,0.3153281463737999
0.3285927799942403,0.3136977762879256
0.33473470111562786,0.3119625498413106
0.3408766222370154,0.31012392759021434
0.34701854335840343,0.30818353208282945
0.353160464479791,0.30614314484813904
0.35930238560117855,0.3040047029190794
0.3654443067225661,0.3017702949005041
0.3715862278439541,0.29944215659448026
0.3777281489653417,0.29702266619743123
0.38387007008672924,0.2945143390855514
0.3900119912081168,0.29191982220675716
0.3961539123295048,0.2892418880991724
0.40229583345089237,0.286483428557797
0.40843775457227993,0.2836474479725266
0.4145796756936675,0.28073705636211166
0.4207215968150555,0.27775546212991814
0.42686351793644306,0.2747059645685012
0.4330054390578306,0.2715919461410052
0.4391473601792182,0.26841686456826525
0.4452892813006062,0.2651842447511849
0.45143120242199375,0.2618976705585201
0.4575731235433813,0.2585607765105875
0.46371504466476887,0.25517723938965975
0.4698569657861569,0.25175076980787425
0.47599888690754444,0.24828510376341412
0.482140808028932,0.24478399421547026
0.48828272915031956,0.24125120270811717
0.49442465027170757,0.23769049107268486
0.5005665713930951,0.23410561323753623
0.5067084925144827,0.23050030717332956
0.5128504136358703,0.22687828700090382
0.5189923347572583,0.22324323528783716
0.5251342558786458,0.21959879555854414
0.5312761770000334,0.21594856504146812
0.5374180981214209,0.2122960876755352
0.5435600192428085,0.20864484739653955
0.5497019403641965,0.2049982617225673
0.5558438614855841,0.2013596756559316
0.5619857826069716,0.19773235591739452
0.5681277037283592,0.19411948552672
0.5742696248497472,0.19052415874181938
0.5804115459711348,0.18694937636695833
0.5865534670925223,0.18339804143867222
0.5926953882139099,0.17987295529623304
0.5988373093352979,0.17637681404168745
0.6049792304566854,0.1729122053927061
0.611121151578073,0.1694816059297084
0.6172630726994606,0.16608737873701077
0.6234049938208486,0.16273177143605394
0.6295469149422361,0.15941691460714208
0.6356888360636237,0.15614482059455528
0.6418307571850113,0.15291738268840446
0.6479726783063993,0.14973637467516887
0.6541145994277868,0.1466034507475194
0.6602565205491744,0.1435201457627699
0.666398441670562,0.1404878758381427
0.67254036279195,0.13750793926995536
0.6786822839133375,0.13458151776286925
0.6848242050347251,0.13170967795446364
0.6909661261561126,0.1288933732196317
0.6971080472775006,0.1261334457386218
0.7032499683988882,0.12343062881198315
0.7093918895202758,0.1207855494052071
0.7155338106416633,0.11819873090549758
0.7216757317630513,0.115670596072832
0.7278176528844389,0.11320147016731408
0.7339595740058265,0.11079158423473967
0.740101495127214,0.10844107853232314
0.746243416248602,0.10615000607663014
0.7523853373699896,0.10391833629595722
0.7585272584913771,0.10174595876966239
0.7646691796127647,0.09963268703729922
0.7708111007341527,0.09757826246081358
0.7769530218555403,0.09558235812354296
0.7830949429769278,0.09364458275028933
0.7892368640983154,0.09176448463333144
0.795378785219703,0.08994155554987304
0.801520706341091,0.0881752346571066
0.8076626274624785,0.0864649123517878
0.8138045485838661,0.08480993408196033
0.8199464697052536,0.0832096040992488
0.8260883908266416,0.08166318914092573
0.8322303119480292,0.0801699220317712
0.8383722330694168,0.07872900519655934
0.8445141541908043,0.07733961407483354
0.8506560753121923,0.07600090043045357
0.8567979964335799,0.07471199554922146
0.8629399175549679,0.07347201331870315
0.8690818386763555,0.07228005318516827
0.875223759797743,0.07113520298335078
0.8813656809191306,0.0700365416355054
0.8875076020405182,0.06898314171697548
0.8936495231619057,0.06797407188621052
0.8997914442832933,0.06700839917786464
0.9059333654046808,0.06608519115826995
0.9120752865260693,0.06520351794321283
0.9182172076474568,0.06436245407854056
0.9243591287688444,0.0635610802846903
0.930501049890232,0.06279848506676589
0.9366429710116195,0.06207376619227918
0.9427848921330071,0.061386032039133
0.9489268132543947,0.060734402816842864
0.9550687343757822,0.06011801166437912
0.9612106554971707,0.05953600562835865
0.9673525766185582,0.058987546525625836
0.9734944977399458,0.05847181169453634
0.9796364188613333,0.057987994639498844
0.9857783399827209,0.05753530557353156
0.9919202611041085,0.0571129718637632
0.998062182225496,0.0567202383849455
1.0042041033468836,0.056356367786151405
1.010346024468272,0.05602064067590868
1.0164879455896596,0.05571235573106758
1.0226298667110472,0.05543082973471907
1.0287717878324347,0.05517539754847592
1.0349137089538223,0.05494541202439631
1.0410556300752098,0.05474024386177654
1.0471975511965974,0.05455928141396307
1.053339472317985,0.05440193045023853
1.0594813934393725,0.054267613877721686
1.065623314560761,0.05415577142809005
1.0717652356821485,0.05406585931378634
1.077907156803536,0.05399734985820898
1.0840490779249237,0.05394973110421332
1.0901909990463112,0.05392250640506446
1.0963329201676988,0.0539151940017888
1.1024748412890863,0.05392732659066673
1.108616762410474,0.053958450884400044
1.1147586835318624,0.05400812717026965
1.12090060465325,0.05407592886837908
1.1270425257746375,0.054161442092854374
1.133184446896025,0.0542642652186434
1.1393263680174126,0.054384008456329694
1.1454682891388002,0.0545202934371466
1.1516102102601877,0.054672752810149425
1.1577521313815753,0.05484102985327614
1.1638940525029637,0.05502477809980294
1.1700359736243513,0.05522366098147919
1.1761778947457389,0.0554373514894091
1.1823198158671264,0.05566553185353433
1.188461736988514,0.05590789324136391
1.1946036581099015,0.056164135476396364
1.200745579231289,0.056433966776483366
1.2068875003526767,0.056717103512196
1.2130294214740651,0.05701326998507373
1.2191713425954527,0.05732219822546322
1.2253132637168402,0.05764362780949024
1.2314551848382278,0.05797730569455085
1.2375971059596154,0.05832298607256251
1.243739027081003,0.05868043024007807
1.2498809482023905,0.05904940648423773
1.256022869323778,0.059429689983416786
1.2621647904451665,0.05982106272131918
1.268306711566554,0.06022331341316962
1.2744486326879416,0.06063623744257096
1.2805905538093292,0.0610596368075161
1.2867324749307167,0.06149332007397947
1.2928743960521043,0.06193710233545782
1.2990163171734919,0.06239080517678617
1.3051582382948794,0.06285425664052156
1.3113001594162679,0.06332729119416512
1.3174420805376554,0.0638097496964803
1.323584001659043,0.06430147936116593
1.3297259227804306,0.06480233371614891
1.3358678439018181,0.06531217255678456
1.3420097650232057,0.06583086189127949
1.3481516861445932,0.06635827387669337
1.3542936072659808,0.06689428674392486
1.3604355283873684,0.06743878471014568
1.3665774495087568,0.06799165787721509
1.3727193706301444,0.06855280211468401
1.378861291751532,0.0691221189260838
1.3850032128729195,0.069699515297287
1.391145133994307,0.07028490352583008
1.3972870551156946,0.070878201030196
1.4034289762370822,0.07147933013817002
1.4095708973584697,0.07208821785350379
1.4157128184798582,0.07270479560025046
1.4218547396012458,0.07332899894426623
1.4279966607226333,0.07396076729151257
1.4341385818440209,0.07460004356293286
1.4402805029654084,0.0752467738458251
1.446422424086796,0.07590090702177928
1.4525643452081836,0.0765623943713992
1.4587062663295711,0.0772311891561806
1.4648481874509596,0.0779072461780715
1.4709901085723471,0.07859052131739275
1.4771320296937347,0.07928097104995302
1.4832739508151223,0.07997855194434048
1.4894158719365098,0.08068322014052748
1.4955577930578974,0.08139493081107017
1.501699714179285,0.08211363760633025
1.5078416353006725,0.08283929208528625
1.513983556422061,0.08357184313363741
1.5201254775434485,0.08431123637103344
1.526267398664836,0.08505741354938856
1.5324093197862236,0.08581031194435312
1.5385512409076112,0.08656986374212786
1.5446931620289988,0.08733599542390655
1.5508350831503863,0.08810862715032479
1.5569770042717739,0.08888767214837606
1.5631189253931623,0.08967303610332936
1.56926084651455,0.09046461655824349
1.5754027676359375,0.0912623023237267
1.581544688757325,0.09206597290062621
1.5876866098787126,0.0928754979183619
1.5938285310001001,0.09369073659163228
1.5999704521214877,0.09451153719822195
1.6061123732428753,0.09533773658062894
1.6122542943642628,0.09616915967420549
1.6183962154856513,0.09700561906446667
1.6245381366070388,0.09784691457616927
1.6306800577284264,0.09869283289669942
1.636821978849814,0.09954314723622329
1.6429638999712015,0.10039761702696726
1.649105821092589,0.10125598766388326
1.6552477422139766,0.10211799028883743
1.6613896633353642,0.10298334162032625
1.6675315844567526,0.10385174383057963
1.6736735055781402,0.10472288447175232
1.6798154266995278,0.10559643645273901
1.6859573478209153,0.10647205806796384
1.692099268942303,0.10734939307931063
1.6982411900636905,0.10822807085215792
1.704383111185078,0.1091077065462758
1.7105250323064656,0.10998790136212701
1.716666953427854,0.11086824284289173
1.7228088745492416,0.11174830523230822
1.7289507956706291,0.11262764988819067
1.7350927167920167,0.1135058257512466
1.7412346379134043,0.1143823698685819
1.7473765590347918,0.11525680797104003
1.7535184801561794,0.11612865510328424
1.759660401277567,0.11699741630529338
1.7658023223989554,0.1178625873437081
1.771944243520343,0.11872365549123118
1.7780861646417305,0.11958010035206415
1.784228085763118,0.12043139473113763
1.7903700068845056,0.12127700554468657
1.7965119280058932,0.12211639476951565
1.8026538491272808,0.12294902042811003
1.8087957702486683,0.12377433760656366
1.8149376913700568,0.12459179950213059
1.8210796124914443,0.1254008584970477
1.827221533612832,0.12620096725513902
1.8333634547342195,0.1269915798375828
1.839505375855607,0.12777215283411655
1.8456472969769946,0.12854214650586024
1.8517892180983822,0.12930102593586407
1.8579311392197697,0.1300482621834293
1.8640730603411573,0.1307833334382122
1.8702149814625457,0.13150572617010092
1.8763569025839333,0.1322149362708534
1.8824988237053208,0.13291047018350416
1.8886407448267084,0.13359184601558088
1.894782665948096,0.1342585946322313
1.9009245870694835,0.1349102607254315
1.907066508190871,0.13554640385554173
1.9132084293122587,0.1361665994615825
1.919350350433647,0.13677043983673412
1.9254922715550347,0.13735753506570203
1.9316341926764222,0.13792751392075275
1.9377761137978098,0.13848002471339504
1.9439180349191973,0.13901473609886922
1.950059956040585,0.13953133783080712
1.9562018771619725,0.14002954146363364
1.96234379828336,0.14050908100050347
1.9684857194047485,0.14096971348479362
1.974627640526136,0.1414112195334104
1.9807695616475236,0.14183340381041185
1.9869114827689112,0.1422360954396918
1.9930534038902987,0.1426191483557249
1.9991953250116863,0.14298244159162116
2.005337246133074,0.1433258795039924
2.0114791672544614,0.1436493919343827
2.01762108837585,0.14395293430726414
2.0237630094972374,0.1442364876648427
2.029904930618625,0.14450005863915868
2.0360468517400125,0.14474367936219845
2.0421887728614,0.14496740731495805
2.0483306939827877,0.1451713251166166
2.0544726151041752,0.14535554025518072
2.060614536225563,0.14552018476115872
2.0667564573469512,0.14566541482600287
2.072898378468339,0.14579141036723114
2.0790402995897264,0.14589837454229468
2.085182220711114,0.14598653321340077
2.0913241418325015,0.14605613436562925
2.097466062953889,0.14610744748079466
2.1036079840752766,0.14614076286960356
2.109749905196664,0.1461563909647419
2.1158918263180517,0.14615466157759388
2.12203374743944,0.14613592312134788
2.1281756685608277,0.14610054180328313
2.1343175896822153,0.14604890078905497
2.140459510803603,0.14598139934180407
2.1466014319249904,0.1458984519389141
2.152743353046378,0.14580048736922138
2.1588852741677655,0.14568794781345246
2.165027195289153,0.14556128791062248
2.1711691164105416,0.14542097381307534
2.177311037531929,0.14526748223278277
2.1834529586533167,0.1451012994814478
2.1895948797747042,0.1449229205068777
2.195736800896092,0.14473284792800234
2.2018787220174794,0.14453159107082136
2.208020643138867,0.14431966500746163
2.2141625642602545,0.14409758960042415
2.220304485381643,0.14386588855399093
2.2264464065030305,0.14362508847465216
2.232588327624418,0.1433757179423033
2.2387302487458056,0.14311830659384872
2.244872169867193,0.14285338422073776
2.2510140909885807,0.1425814798818472
2.2571560121099683,0.14230312103301743
2.263297933231356,0.1420188326744414
2.2694398543527443,0.14172913651700556
2.275581775474132,0.14143455016858164
2.2817236965955194,0.14113558634117485
2.287865617716907,0.14083275207974602
2.2940075388382946,0.14052654801344097
2.300149459959682,0.14021746762988216
2.3062913810810697,0.1399059965731085
2.3124333022024572,0.13959261196568046
2.3185752233238457,0.13927778175541108
2.3247171444452333,0.1389619640871292
2.330859065566621,0.13864560669983422
2.3370009866880084,0.13832914634956267
2.343142907809396,0.13801300825825033
2.3492848289307835,0.13769760558884483
2.355426750052171,0.13738333894690155
2.3615686711735586,0.13707059590887433
2.367710592294946,0.13675975057730005
2.3738525134163346,0.13645116316306496
2.379994434537722,0.13614517959493522
2.3861363556591098,0.13584213115652818
2.3922782767804973,0.135542334150903
2.398420197901885,0.13524608959294843
2.4045621190232724,0.13495368292974685
2.41070404014466,0.13466538378909979
2.4168459612660476,0.13438144575640004
2.422987882387436,0.13410210618004087
2.4291298035088236,0.1338275860055541
2.435271724630211,0.1335580896386684
2.4414136457515987,0.13329380483747877
2.4475555668729863,0.13303490263391396
2.453697487994374,0.13278153728468112
2.4598394091157614,0.13253384625185655
2.465981330237149,0.13229195021327855
2.4721232513585374,0.13205595310287796
2.478265172479925,0.13182594218106194
2.4844070936013125,0.1316019881352367
2.4905490147227,0.13138414521052533
2.4966909358440876,0.13117245137069816
2.502832856965475,0.13096692848929253
2.5089747780868628,0.13076758257085036
2.5151166992082503,0.13057440400215223
2.5212586203296388,0.13038736783326815
2.5274005414510263,0.13020643408818447
2.533542462572414,0.13003154810470094
2.5396843836938015,0.12986264090322114
2.545826304815189,0.12969962958398598
2.5519682259365766,0.12954241775222142
2.558110147057964,0.12939089597059247
2.5642520681793517,0.12924494223826988
2.57039398930074,0.12910442249583118
2.5765359104221277,0.1289691911551301
2.5826778315435153,0.12883909165317858
2.588819752664903,0.12871395702899635
2.5949616737862904,0.12859361052229287
2.601103594907678,0.128477866192757
2.6072455160290655,0.12836652955864056
2.613387437150453,0.12825939825323496
2.6195293582718415,0.1281562626977557
2.625671279393229,0.12805690678906564
2.6318132005146166,0.12796110860059007
2.637955121636004,0.1278686410947003
2.6440970427573918,0.12777927284477247
2.6502389638787793,0.1276927687650596
2.656380885000167,0.12760889084645688
2.6625228061215545,0.12752739889618261
2.668664727242942,0.1274480512793485
2.6748066483643305,0.1273706056603507
2.680948569485718,0.12729481974197726
2.6870904906071056,0.12722045200009766
2.693232411728493,0.12714726241178126
2.6993743328498807,0.12707501317467515
2.7055162539712683,0.12700346941546897
2.711658175092656,0.12693239988527416
2.7178000962140434,0.12686157763975725
2.723942017335432,0.12679078070188501
2.7300839384568194,0.12671979270516523
2.736225859578207,0.12664840351530365
2.7423677806995945,0.12657640982823887
2.748509701820982,0.12650361574256958
2.7546516229423696,0.12642983330444763
2.760793544063757,0.12635488302307613
2.7669354651851448,0.12627859435502836
2.773077386306533,0.12620080615568316
2.779219307427921,0.12612136709616295
2.7853612285493083,0.12604013604425632
2.791503149670696,0.12595698240790856
2.7976450707920835,0.12587178643997438
2.803786991913471,0.12578443950303986
2.8099289130348586,0.1256948442932419
2.816070834156246,0.1256029150221402
2.8222127552776346,0.12550857755582434
2.828354676399022,0.12541176951057761
2.8344965975204097,0.12531244030455427
2.8406385186417973,0.12521055116507274
2.846780439763185,0.12510607509127183
2.8529223608845724,0.1249989967720255
2.85906428200596,0.1248893124591646
2.8652062031273475,0.12477702979620532
2.871348124248736,0.12466216760293955
2.8774900453701235,0.12454475561639855
2.883631966491511,0.12442483418885582
2.8897738876128987,0.12430245394369327
2.8959158087342862,0.12417767539010892
2.902057729855674,0.12405056849780019
2.9081996509770613,0.1239212122329097
2.914341572098449,0.12378969405667198
2.9204834932198365,0.12365610938834865
2.926625414341225,0.1235205610341849
2.9327673354626125,0.12338315858426267
2.938909256584,0.12324401777926407
2.9450511777053876,0.12310325984929146
2.951193098826775,0.12296101082701902
2.9573350199481627,0.12281740083757234
2.9634769410695503,0.12267256336764865
2.969618862190938,0.1225266345164985
2.9757607833123263,0.12237975223149031
2.981902704433714,0.12223205553107291
2.9880446255551014,0.12208368371803346
2.994186546676489,0.12193477558602436
3.0003284677978765,0.1217854686223953
3.006470388919264,0.12163589821042226
3.0126123100406517,0.12148619683406726
3.0187542311620392,0.1213364932884343
3.0248961522834277,0.12118691189910649
3.0310380734048152,0.12103757175355677
3.037179994526203,0.12088858594781787
3.0433219156475904,0.12074006085157993
3.049463836768978,0.12059209539485029
3.0556057578903655,0.12044478037926523
3.061747679011753,0.12029819781708327
3.0678896001331406,0.12015242030081588
3.074031521254529,0.12000751040636407
3.0801734423759166,0.11986352013242789
3.086315363497304,0.11972049037883967
3.0924572846186917,0.11957845046634437
3.0985992057400793,0.11943741770020659
3.104741126861467,0.11929739697986934
3.1108830479828544,0.11915838045672184
3.117024969104242,0.11902034724185376
3.1231668902256304,0.1188832631654821
3.129308811347018,0.11874708058953577
3.1354507324684056,0.11861173827467066
3.141592653589793,0.1184771613027687


==> csv_files/dino_vmf_kde.csv <==
x,prob
-3.141592653589793,1.3725774029137316
-3.1354507324684056,1.3735810880497143
-3.129308811347018,1.3735488687316872
-3.12316689022563,1.3724808180149448
-3.1170249691042424,1.3703793908571802
-3.110883047982855,1.3672494145630902
-3.1047411268614673,1.3630980700095807
-3.0985992057400793,1.357934863755345
-3.0924572846186917,1.3517715911887584
-3.086315363497304,1.3446222909170933
-3.0801734423759166,1.336503190647659
-3.0740315212545286,1.3274326448572686
-3.067889600133141,1.3174310645901361
-3.0617476790117535,1.3065208397655648
-3.055605757890366,1.2947262544153548
-3.049463836768978,1.2820733953064802
-3.0433219156475904,1.2685900544369912
-3.037179994526203,1.2543056259221235
-3.0310380734048152,1.2392509978130641
-3.0248961522834272,1.223458439412556
-3.0187542311620397,1.2069614846694463
-3.012612310040652,1.1897948122482758
-3.0064703889192645,1.1719941228801014
-3.0003284677978765,1.1535960146067719
-2.994186546676489,1.1346378565330568
-2.9880446255551014,1.1151576616991885
-2.981902704433714,1.095193959680833
-2.975760783312326,1.074785669514099
-2.9696188621909383,1.0539719735303221
-2.9634769410695507,1.0327921926689603
-2.957335019948163,1.0112856638173875
-2.951193098826775,0.9894916197036959
-2.9450511777053876,0.9674490718432015
-2.938909256584,0.945196697011308
-2.9327673354626125,0.9227727276851184
-2.9266254143412245,0.9002148468637781
-2.920483493219837,0.8775600876434668
-2.9143415720984494,0.8548447378873488
-2.908199650977062,0.8321042502940801
-2.902057729855674,0.809373158130792
-2.8959158087342862,0.786684996858279
-2.8897738876128987,0.764072231837534
-2.883631966491511,0.7415661922682796
-2.8774900453701235,0.7191970114717678
-2.8713481242487355,0.6969935735923506
-2.865206203127348,0.6749834667552863
-2.8590642820059604,0.6531929426821568
-2.8529223608845724,0.6316468827305068
-2.846780439763185,0.6103687702908404
-2.8406385186417973,0.5893806694423106
-2.8344965975204097,0.5687032097384264
-2.828354676399022,0.5483555769659174
-2.822212755277634,0.5283555096938224
-2.8160708341562466,0.5087193014059112
-2.809928913034859,0.4894618079877765
-2.8037869919134715,0.47059646032052943
-2.7976450707920835,0.4521352817158504
-2.791503149670696,0.43408890991239957
-2.7853612285493083,0.4164666233411244
-2.779219307427921,0.39927637135694477
-2.7730773863065328,0.3825248081264505
-2.766935465185145,0.366217329855733
-2.7607935440637577,0.3503581150390737
-2.75465162294237,0.3349501674079972
-2.748509701820982,0.3199953612609166
-2.7423677806995945,0.3054944888562979
-2.736225859578207,0.29144730955671505
-2.7300839384568194,0.27785260041735826
-2.7239420173354314,0.2647082079202245
-2.717800096214044,0.25201110056437437
-2.7116581750926563,0.2397574220330225
-2.7055162539712687,0.227942544669814
-2.6993743328498807,0.21656112300916466
-2.693232411728493,0.20560714711898542
-2.6870904906071056,0.19507399552823296
-2.680948569485718,0.18495448752648597
-2.6748066483643305,0.17524093463790016
-2.6686647272429425,0.16592519108741682
-2.662522806121555,0.15699870309280128
-2.6563808850001673,0.1484525568318593
-2.6502389638787793,0.1402775249499526
-2.6440970427573918,0.13246411148853057
-2.637955121636004,0.12500259513077672
-2.6318132005146166,0.11788307067554134
-2.625671279393229,0.11109548866536093
-2.619529358271841,0.10462969310854943
-2.6133874371504535,0.09847545724897314
-2.607245516029066,0.09262251735013846
-2.601103594907678,0.08706060447261746
-2.5949616737862904,0.08177947423551078
-2.588819752664903,0.07676893456361837
-2.5826778315435153,0.07201887143222117
-2.5765359104221277,0.06751927263082116
-2.5703939893007397,0.06326024957588221
-2.564252068179352,0.059232057210517886
-2.5581101470579646,0.0554251120361995
-2.5519682259365766,0.05183000832793017
-2.545826304815189,0.048437532589929604
-2.5396843836938015,0.04523867631374589
-2.533542462572414,0.042224647104871914
-2.5274005414510263,0.03938687824739879
-2.5212586203296383,0.03671703677904711
-2.5151166992082508,0.03420703015108726
-2.508974778086863,0.031849011549231976
-2.502832856965475,0.029635383952604472
-2.4966909358440876,0.027558803008368705
-2.4905490147227,0.025612178799611363
-2.4844070936013125,0.02378867658362321
-2.478265172479925,0.022081716576865328
-2.4721232513585374,0.020484972861681338
-2.4659813302371494,0.018992371488253952
-2.459839409115762,0.017598087843447102
-2.4536974879943743,0.016296543356055102
-2.4475555668729863,0.015082401605641553
-2.4414136457515987,0.013950563899614507
-2.435271724630211,0.012896164380493486
-2.4291298035088236,0.011914564722507603
-2.422987882387436,0.011001348473743606
-2.416845961266048,0.010152315097076162
-2.4107040401446604,0.009363473760078424
-2.404562119023273,0.008631036921053135
-2.398420197901885,0.007951413755269532
-2.3922782767804973,0.007321203462451217
-2.3861363556591098,0.006737188493558845
-2.379994434537722,0.006196327731963655
-2.3738525134163346,0.005695749661223793
-2.3677105922949466,0.005232745548872608
-2.361568671173559,0.004804762672913937
-2.3554267500521715,0.0044093976151028435
-2.3492848289307835,0.004044389642581553
-2.343142907809396,0.0037076141970411422
-2.3370009866880084,0.0033970765082980366
-2.330859065566621,0.003110905347013127
-2.3247171444452333,0.0028473469292405124
-2.3185752233238452,0.0026047589835765943
-2.3124333022024577,0.0023816049898865888
-2.30629138108107,0.0021764485969141584
-2.300149459959682,0.0019879482245303967
-2.2940075388382946,0.0018148518549466297
-2.287865617716907,0.001655992015900288
-2.2817236965955194,0.0015102809576208248
-2.275581775474132,0.001376706024288372
-2.269439854352744,0.001254325219708989
-2.2632979332313563,0.0011422629660414387
-2.2571560121099687,0.001039706053616888
-2.2510140909885807,0.0009458997791905454
-2.244872169867193,0.0008601442693469644
-2.2387302487458056,0.0007817909852444145
-2.232588327624418,0.0007102394044230294
-2.2264464065030305,0.0006449338750108714
-2.220304485381643,0.0005853606373372989
-2.214162564260255,0.000531045007698664
-2.2080206431388674,0.0004815487188128171
-2.20187872201748,0.00043646741134134673
-2.195736800896092,0.000395428270747709
-2.1895948797747042,0.0003580878036906278
-2.1834529586533167,0.0003241297481216139
-2.177311037531929,0.00029326311125911644
-2.1711691164105416,0.00026522032964572504
-2.1650271952891535,0.00023975554555577837
-2.158885274167766,0.00021664299410515889
-2.1527433530463784,0.00019567549551990614
-2.1466014319249904,0.00017666304714278298
-2.140459510803603,0.00015943150989418753
-2.1343175896822153,0.0001438213840535256
-2.1281756685608277,0.00012968666938701102
-2.12203374743944,0.00011689380481567045
-2.115891826318052,0.00010532068299133793
-2.1097499051966646,9.485573532681119e-05
-2.1036079840752766,8.539708320757593e-05
-2.097466062953889,7.685175129525723e-05
-2.0913241418325015,6.913493901586754e-05
-2.085182220711114,6.216934650805574e-05
-2.0790402995897264,5.58845514868072e-05
-2.072898378468339,5.0216433655683e-05
-2.0667564573469512,4.510664347493606e-05
-2.0606145362255632,4.0502112263115754e-05
-2.0544726151041757,3.63546007755576e-05
-2.0483306939827877,3.262028356401895e-05
-2.0421887728614,2.9259366577353707e-05
-2.0360468517400125,2.6235735613207997e-05
-2.029904930618625,2.3516633375128197e-05
-2.0237630094972374,2.1072363028008554e-05
-2.01762108837585,1.8876016277428976e-05
-2.011479167254462,1.6903224125086932e-05
-2.0053372461330743,1.513192857322901e-05
-1.9991953250116865,1.3542173665775123e-05
-1.993053403890299,1.211591436279205e-05
-1.9869114827689112,1.0836841848196413e-05
-1.9807695616475236,9.690223968201563e-06
-1.9746276405261358,8.66275959019406e-06
-1.9684857194047483,7.742445758612864e-06
-1.9623437982833605,6.918456606170075e-06
-1.956201877161973,6.181033055593452e-06
-1.9500599560405851,5.521382419169895e-06
-1.9439180349191976,4.931587070933196e-06
-1.9377761137978098,4.404521429561216e-06
-1.9316341926764222,3.933776549136643e-06
-1.9254922715550344,3.5135916700774e-06
-1.9193503504336469,3.138792133963518e-06
-1.913208429312259,2.8047331138697577e-06
-1.9070665081908715,2.507248656355515e-06
-1.9009245870694838,2.242605572651376e-06
-1.8947826659480962,2.007461755002642e-06
-1.8886407448267084,1.7988285297594678e-06
-1.8824988237053208,1.6140366918161263e-06
-1.876356902583933,1.450705895561347e-06
-1.8702149814625455,1.3067171057689734e-06
-1.8640730603411577,1.1801878379832244e-06
-1.8579311392197702,1.069449942082463e-06
-1.8517892180983824,9.730297049759056e-07
-1.8456472969769948,8.896300689314744e-07
-1.839505375855607,8.181147809727841e-07
-1.8333634547342195,7.574943062373273e-07
-1.827221533612832,7.069133542658346e-07
-1.8210796124914441,6.656398819993571e-07
-1.8149376913700566,6.330554508928953e-07
-1.8087957702486688,6.08646828104391e-07
-1.8026538491272812,5.919987332711706e-07
-1.7965119280058934,5.827876430224477e-07
-1.7903700068845059,5.807765751711215e-07
-1.784228085763118,5.858107835500775e-07
-1.7780861646417305,5.978143027722152e-07
-1.7719442435203427,6.167872898592081e-07
-1.7658023223989552,6.428041167569328e-07
-1.7596604012775674,6.760121742867294e-07
-1.7535184801561798,7.166313541181854e-07
-1.747376559034792,7.649541809343984e-07
-1.7412346379134045,8.213465721341934e-07
-1.7350927167920167,8.862492072140892e-07
-1.7289507956706291,9.60179493428758e-07
-1.7228088745492414,1.043734118472758e-06
-1.7166669534278538,1.137592184785281e-06
-1.710525032306466,1.242518923678668e-06
-1.7043831111850785,1.359369990851996e-06
-1.6982411900636907,1.4890963479935693e-06
-1.6920992689423031,1.6327497381174342e-06
-1.6859573478209153,1.7914887650354025e-06
-1.6798154266995278,1.9665855899501292e-06
-1.67367350557814,2.1594332605793443e-06
-1.6675315844567524,2.371553690495248e-06
-1.6613896633353646,2.6046063084962296e-06
-1.655247742213977,2.860397399825988e-06
-1.6491058210925893,3.1408901629252378e-06
-1.6429638999712017,3.4482155071461203e-06
-1.636821978849814,3.7846836184846846e-06
-1.6306800577284264,4.152796321892418e-06
-1.6245381366070386,4.555260270117857e-06
-1.618396215485651,4.9950009903016e-06
-1.6122542943642633,5.475177820705772e-06
-1.6061123732428757,5.999199770998116e-06
-1.599970452121488,6.570742340433894e-06
-1.5938285310001004,7.19376532908057e-06
-1.5876866098787126,7.87253167791308e-06
-1.581544688757325,8.61162737416491e-06
-1.5754027676359372,9.41598245875574e-06
-1.5692608465145497,1.0290893172921924e-05
-1.563118925393162,1.1242045281356916e-05
-1.5569770042717743,1.2275538609216313e-05
-1.5508350831503868,1.3397912830261885e-05
-1.544693162028999,1.461617454320669e-05
-1.5385512409076114,1.5937825672978553e-05
-1.5324093197862236,1.7370893233148262e-05
-1.526267398664836,1.8923960485164413e-05
-1.5201254775434483,2.0606199529312806e-05
-1.5139835564220607,2.242740536146608e-05
-1.507841635300673,2.4398031428726615e-05
-1.5016997141792854,2.652922671598508e-05
-1.4955577930578976,2.883287439423995e-05
-1.48941587193651,3.1321632060242795e-05
-1.4832739508151223,3.400897359567719e-05
-1.4771320296937347,3.690923267263791e-05
-1.470990108572347,4.003764793068521e-05
-1.4648481874509593,4.341040984919704e-05
-1.4587062663295716,4.704470933717104e-05
-1.452564345208184,5.095878806102608e-05
-1.4464224240867962,5.517199052936812e-05
-1.4402805029654087,5.970481795210303e-05
-1.4341385818440209,6.45789838897548e-05
-1.4279966607226333,6.981747170736227e-05
-1.4218547396012455,7.544459384594357e-05
-1.415712818479858,8.148605292321301e-05
-1.4095708973584702,8.796900467407387e-05
-1.4034289762370826,9.49221227403687e-05
-1.3972870551156948,0.00010237566531851417
-1.3911451339943073,0.00011036154367294611
-1.3850032128729195,0.00011891339252282686
-1.378861291751532,0.00012806664230917663
-1.3727193706301442,0.00013785859334956068
-1.3665774495087566,0.00014832849188763458
-1.3604355283873688,0.000159517608045308
-1.3542936072659812,0.00017146931568594702
-1.3481516861445935,0.00018422917419799278
-1.342009765023206,0.00019784501220952334
-1.3358678439018181,0.00021236701324571676
-1.3297259227804306,0.0002278478033427695
-1.3235840016590428,0.0002443425406336639
-1.3174420805376552,0.00026190900692312354
-1.3113001594162674,0.00028060770127123107
-1.3051582382948799,0.0003005019356073242
-1.2990163171734923,0.00032165793239803605
-1.2928743960521045,0.0003441449243954849
-1.286732474930717,0.00036803525649371354
-1.2805905538093292,0.00039340448972337457
-1.2744486326879416,0.0004203315074162543
-1.2683067115665538,0.00044889862357253593
-1.2621647904451663,0.0004791916934644443
-1.2560228693237785,0.0005113002265101874
-1.249880948202391,0.0005453175014515651
-1.2437390270810031,0.0005813406838673689
-1.2375971059596156,0.0006194709460523516
-1.2314551848382278,0.0006598135892882451
-1.2253132637168402,0.0007024781685286051
-1.2191713425954525,0.0007475786195133128
-1.213029421474065,0.0007952333883209184
-1.2068875003526771,0.0008455655633578219
-1.2007455792312896,0.0008987030097720611
-1.1946036581099018,0.0009547785062664466
-1.1884617369885142,0.0010139298842703835
-1.1823198158671264,0.0010763001694122471
-1.1761778947457389,0.001142037725214046
-1.170035973624351,0.001211296398907663
-1.1638940525029635,0.0012842356692466016
-1.1577521313815757,0.001361020796159304
-1.1516102102601882,0.00144182297205913
-1.1454682891388004,0.001526819474592502
-1.1393263680174126,0.0016161938205698845
-1.133184446896025,0.0017101359207847761
-1.1270425257746375,0.0018088422353832359
-1.12090060465325,0.0019125159294009918
-1.114758683531862,0.0020213670280369383
-1.1086167624104744,0.0021356125711807124
-1.1024748412890868,0.0022554767666585944
-1.0963329201676992,0.002381191141605742
-1.0901909990463112,0.002512994691314772
-1.0840490779249237,0.0026511340248504683
-1.077907156803536,0.002795863506658728
-1.0717652356821485,0.0029474453933345892
-1.0656233145607605,0.0031061499646504102
-1.059481393439373,0.0032722556478805634
-1.0533394723179854,0.003446049134394661
-1.0471975511965979,0.0036278254874268267
-1.0410556300752103,0.0038178882398657477
-1.0349137089538223,0.004016549480848311
-1.0287717878324347,0.004224129929880146
-1.0226298667110472,0.004440958997149848
-1.0164879455896596,0.004667374828649787
-1.0103460244682716,0.004903724334667605
-1.004204103346884,0.005150363200167497
-0.9980621822254965,0.0054076558755417154
-0.9919202611041089,0.005675975546179212
-0.9857783399827209,0.005955704079272726
-0.9796364188613333,0.006247231946266713
-0.9734944977399458,0.006550958119338701
-0.9673525766185582,0.006867289940304481
-0.9612106554971702,0.007196642960346558
-0.9550687343757827,0.007539440748982946
-0.9489268132543951,0.00789611467072305
-0.9427848921330075,0.008267103627896937
-0.9366429710116195,0.008652853768197062
-0.930501049890232,0.009053818155534963
-0.9243591287688444,0.009470456402892848
-0.9182172076474568,0.009903234265938142
-0.9120752865260688,0.010352623196272368
-0.9059333654046813,0.010819099853299947
-0.8997914442832937,0.011303145573831592
-0.8936495231619062,0.011805245798676721
-0.8875076020405182,0.012325889455634193
-0.8813656809191306,0.012865568298455768
-0.875223759797743,0.013424776201535621
-0.8690818386763555,0.014004008410267475
-0.8629399175549675,0.014603760747212403
-0.8567979964335799,0.01522452877442965
-0.8506560753121923,0.015866806912543586
-0.8445141541908048,0.01653108751734621
-0.8383722330694168,0.017217859914971278
-0.8322303119480292,0.017927609396916146
-0.8260883908266416,0.01866081617643484
-0.8199464697052541,0.019417954308073672
-0.8138045485838661,0.02019949057237436
-0.8076626274624785,0.02100588332802056
-0.801520706341091,0.02183758133395696
-0.7953787852197034,0.02269502254425705
-0.7892368640983154,0.023578632878763044
-0.7830949429769278,0.024488824972759074
-0.7769530218555403,0.025425996909172605
-0.7708111007341527,0.026390530937019627
-0.7646691796127651,0.027382792180023915
-0.7585272584913771,0.028403127339539123
-0.7523853373699896,0.0294518633960884
-0.746243416248602,0.0305293063140083
-0.7401014951272145,0.03163573975383436
-0.7339595740058265,0.032771423797203575
-0.7278176528844389,0.03393659368916164
-0.7216757317630513,0.03513145860285951
-0.7155338106416638,0.0363562004316922
-0.7093918895202758,0.037610972613984765
-0.7032499683988882,0.03889589899535155
-0.6971080472775006,0.040211072733857614
-0.6909661261561131,0.04155655525308076
-0.6848242050347251,0.04293237524812381
-0.6786822839133375,0.044338527749545796
-0.67254036279195,0.04577497325007661
-0.6663984416705624,0.04724163689884563
-0.6602565205491744,0.048738407767697875
-0.6541145994277868,0.05026513819398456
-0.6479726783063993,0.05182164320400673
-0.6418307571850117,0.053407700021049824
-0.6356888360636237,0.05502304766169159
-0.6295469149422361,0.056667386623777245
-0.6234049938208486,0.05834037866915301
-0.617263072699461,0.060041646703916006
-0.611121151578073,0.06177077475859515
-0.6049792304566854,0.06352730807030685
-0.5988373093352979,0.06531075326854852
-0.5926953882139103,0.06712057866588918
-0.5865534670925223,0.06895621465440717
-0.5804115459711348,0.07081705420829561
-0.5742696248497472,0.07270245349262465
-0.5681277037283596,0.07461173257780038
-0.5619857826069716,0.07654417625881524
-0.5558438614855841,0.07849903497792594
-0.5497019403641965,0.08047552584894217
-0.543560019242809,0.08247283378084797
-0.5374180981214209,0.08449011269802603
-0.5312761770000334,0.08652648685390174
-0.5251342558786458,0.08858105223438151
-0.5189923347572583,0.09065287804701772
-0.5128504136358707,0.09274100829141012
-0.5067084925144827,0.09484446340593661
-0.5005665713930951,0.0969622419855026
-0.49442465027170757,0.09909332256461847
-0.48828272915032,0.1012366654597396
-0.482140808028932,0.10339121466446108
-0.47599888690754444,0.10555589979082858
-0.4698569657861569,0.10772963804972638
-0.4637150446647693,0.1099113362630195
-0.4575731235433813,0.11209989289987815
-0.45143120242199375,0.11429420012948478
-0.4452892813006062,0.11649314588213046
-0.4391473601792186,0.11869561591053807
-0.4330054390578306,0.1209004958431206
-0.42686351793644306,0.12310667322077948
-0.4207215968150555,0.12531303950878608
-0.41457967569366794,0.12751849207525381
-0.40843775457227993,0.12972193612772084
-0.40229583345089237,0.1319222865994033
-0.3961539123295048,0.1341184699767651
-0.39001199120811725,0.13630942606016694
-0.38387007008672924,0.13849410964952596
-0.3777281489653417,0.1406714921471108
-0.3715862278439541,0.1428405630698487
-0.36544430672256656,0.145000331463796
-0.35930238560117855,0.14714982721375347
-0.353160464479791,0.1492881022413716
-0.34701854335840343,0.15141423158549888
-0.34087662223701587,0.15352731435896777
-0.33473470111562786,0.15562647457650616
-0.3285927799942403,0.15771086184898075
-0.32245085887285274,0.15977965193974686
-0.3163089377514652,0.16183204717947322
-0.3101670166300772,0.16386727673644844
-0.3040250955086896,0.1658845967400397
-0.29788317438730205,0.16788329025567628
-0.2917412532659145,0.16986266711045
-0.2855993321445265,0.17182206356918592
-0.2794574110231389,0.17376084186160345
-0.27331548990175136,0.1756783895619912
-0.2671735687803638,0.17757411882362253
-0.2610316476589758,0.17944746547096954
-0.25488972653758823,0.1812978879535997
-0.24874780541620067,0.18312486616648324
-0.2426058842948131,0.18492790014226548
-0.23646396317342555,0.1867065086219
-0.23032204205203755,0.18846022751085126
-0.22418012093064998,0.19018860822888523
-0.21803819980926242,0.1918912159622519
-0.21189627868787486,0.19356762782781792
-0.20575435756648686,0.1952174309594424
-0.1996124364450993,0.19684022052757244
-0.19347051532371173,0.19843559770368982
-0.18732859420232417,0.20000316758183337
-0.18118667308093617,0.2015425370699743
-0.1750447519595486,0.203053312764505
-0.16890283083816104,0.20453509882153062
-0.16276090971677348,0.20598749483900128
-0.15661898859538548,0.20741009376401248
-0.15047706747399792,0.20880247983979994
-0.14433514635261036,0.21016422660708195
-0.1381932252312228,0.2114948949744381
-0.1320513041098348,0.21279403137236583
-0.12590938298844723,0.21406116600551492
-0.11976746186705967,0.21529581121737096
-0.1136255407456721,0.21649745998132935
-0.1074836196242841,0.21766558453168752
-0.10134169850289654,0.21879963514756479
-0.09519977738150898,0.21989903910215794
-0.08905785626012142,0.2209631997890366
-0.08291593513873341,0.22199149603639964
-0.07677401401734585,0.22298328161933287
-0.07063209289595829,0.22393788497915598
-0.06449017177457073,0.22485460915790195
-0.05834825065318272,0.22573273195486343
-0.05220632953179516,0.22657150631096012
-0.0460644084104076,0.22737016092543422
-0.03992248728902004,0.22812790110808576
-0.03378056616763203,0.22884390986890885
-0.02763864504624447,0.22951734924560577
-0.02149672392485691,0.2301473618680354
-0.015354802803469347,0.23073307275721053
-0.009212881682081342,0.23127359135500544
-0.0030709605606937806,0.23176801377927342
0.0030709605606937806,0.23221542529762454
0.009212881682081342,0.23261490301167295
0.015354802803468903,0.2329655187421535
0.02149672392485691,0.23326634210393193
0.02763864504624447,0.23351644375859962
0.03378056616763203,0.23371489883107305
0.03992248728901959,0.23386079047540245
0.0460644084104076,0.2339532135738618
0.05220632953179516,0.23399127855233443
0.05834825065318272,0.23397411529404558
0.06449017177457028,0.2339008771328294
0.07063209289595829,0.23377074490635202
0.07677401401734585,0.2335829310490695
0.08291593513873341,0.23333668370416222
0.08905785626012097,0.23303129083327898
0.09519977738150898,0.23266608430263858
0.10134169850289654,0.23224044392388135
0.1074836196242841,0.2317538014280351
0.11362554074567166,0.23120564435107002
0.11976746186705967,0.230595519809752
0.12590938298844723,0.22992303814687645
0.1320513041098348,0.22918787642546146
0.13819322523122235,0.22838978175210906
0.14433514635261036,0.22752857441048993
0.15047706747399792,0.22660415078677845
0.15661898859538548,0.22561648606984405
0.16276090971677304,0.2245656367100996
0.16890283083816104,0.22345174262209244
0.1750447519595486,0.222275029117211
0.18118667308093617,0.22103580855424257
0.18732859420232373,0.2197344816969678
0.19347051532371173,0.21837153876947707
0.1996124364450993,0.2169475602014671
0.20575435756648686,0.2154632170573809
0.21189627868787442,0.2139192711449021
0.21803819980926242,0.21231657479998653
0.22418012093064998,0.21065607034729303
0.23032204205203755,0.2089387892365647
0.2364639631734251,0.2071658508571892
0.2426058842948131,0.20533846103482367
0.24874780541620067,0.20345791021559997
0.25488972653758823,0.2015255713450117
0.2610316476589758,0.19954289745012804
0.26717356878036336,0.19751141893525415
0.27331548990175136,0.19543274060257054
0.2794574110231389,0.19330853841061998
0.2855993321445265,0.19114055598475577
0.29174125326591405,0.1889306008948298
0.29788317438730205,0.18668054071645412
0.3040250955086896,0.1843922988931303
0.3101670166300772,0.18206785041738596
0.31630893775146474,0.17970921734980191
0.32245085887285274,0.17731846419542593
0.3285927799942403,0.17489769315758175
0.33473470111562786,0.1724490392894598
0.3408766222370154,0.16997466556414845
0.34701854335840343,0.16747675788390698
0.353160464479791,0.16495752004951103
0.35930238560117855,0.16241916871041276
0.3654443067225661,0.1598639283162593
0.3715862278439541,0.15729402608999823
0.3777281489653417,0.15471168704238236
0.38387007008672924,0.15211912904716698
0.3900119912081168,0.14951855799567818
0.3961539123295048,0.14691216304872423
0.40229583345089237,0.14430211200303372
0.40843775457227993,0.14169054678853515
0.4145796756936675,0.1390795791118613
0.4207215968150555,0.1364712862604565
0.42686351793644306,0.13386770708061663
0.4330054390578306,0.13127083814168472
0.4391473601792182,0.1286826300974921
0.4452892813006062,0.126104984254957
0.45143120242199375,0.12353974935856463
0.4575731235433813,0.1209887185982361
0.46371504466476887,0.11845362684688573
0.4698569657861569,0.11593614813274242
0.47599888690754444,0.11343789335030673
0.482140808028932,0.11096040821261717
0.48828272915031956,0.10850517144633291
0.49442465027170757,0.10607359322998867
0.5005665713930951,0.10366701387467288
0.5067084925144827,0.10128670274530337
0.5128504136358703,0.09893385741965544
0.5189923347572583,0.09660960308131239
0.5251342558786458,0.09431499214179087
0.5312761770000334,0.09205100408622069
0.5374180981214209,0.0898185455361581
0.5435600192428085,0.08761845052236088
0.5497019403641965,0.08545148095967833
0.5558438614855841,0.08331832731559362
0.5619857826069716,0.08121960946340798
0.5681277037283592,0.07915587771058212
0.5742696248497472,0.07712761399233355
0.5804115459711348,0.07513523322024884
0.5865534670925223,0.07317908477538883
0.5926953882139099,0.07125945413515677
0.5988373093352979,0.06937656462304631
0.6049792304566854,0.0675305792703027
0.611121151578073,0.06572160277849784
0.6172630726994606,0.06394968357205486
0.6234049938208486,0.062214815929833286
0.6295469149422361,0.06051694218502365
0.6356888360636237,0.05885595498277689
0.6418307571850113,0.057231699585221486
0.6479726783063993,0.055643976213782746
0.6541145994277868,0.05409254241902206
0.6602565205491744,0.052577115468545696
0.666398441670562,0.051097374743900685
0.67254036279195,0.04965296413776011
0.6786822839133375,0.04824349444311585
0.6848242050347251,0.046868545726623
0.6909661261561126,0.0455276696786901
0.6971080472775006,0.04422039193336119
0.7032499683988882,0.042946214351505335
0.7093918895202758,0.04170461726129542
0.7155338106416633,0.04049506165043588
0.7216757317630513,0.03931699130506676
0.7278176528844389,0.03816983489074465
0.7339595740058265,0.03705300797136189
0.740101495127214,0.03596591496232584
0.746243416248602,0.03490795101476306
0.7523853373699896,0.03387850382795229
0.7585272584913771,0.03287695538760948
0.7646691796127647,0.031902683628060674
0.7708111007341527,0.0309550640167275
0.7769530218555403,0.030033471059729627
0.7830949429769278,0.029137279727765333
0.7892368640983154,0.028265866801775327
0.795378785219703,0.027418612138215375
0.801520706341091,0.02659489985406932
0.8076626274624785,0.02579411943201918
0.8138045485838661,0.025015666746454484
0.8199464697052536,0.024258945011252944
0.8260883908266416,0.023523365650491783
0.8322303119480292,0.022808349093461064
0.8383722330694168,0.02211332549554265
0.8445141541908043,0.021437735386694953
0.8506560753121923,0.020781030249441085
0.8567979964335799,0.020142673028401274
0.8629399175549679,0.01952213857353535
0.8690818386763555,0.018918914019374622
0.875223759797743,0.018332499102616435
0.8813656809191306,0.017762406420540243
0.8875076020405182,0.01720816163277179
0.8936495231619057,0.016669303608980276
0.8997914442832933,0.016145384525138372
0.9059333654046808,0.01563596991100933
0.9120752865260693,0.0151406386515487
0.9182172076474568,0.014658982944922546
0.9243591287688444,0.014190608219846636
0.930501049890232,0.013735133014949129
0.9366429710116195,0.013292188822843786
0.9427848921330071,0.012861419901581597
0.9489268132543947,0.012442483056120389
0.9550687343757822,0.012035047392416934
0.9612106554971707,0.011638794046705168
0.9673525766185582,0.011253415892476812
0.9734944977399458,0.010878617227626966
0.9796364188613333,0.010514113444170966
0.9857783399827209,0.010159630682873592
0.9919202611041085,0.009814905475065486
0.998062182225496,0.009479684373849207
1.0042041033468836,0.009153723576821668
1.010346024468272,0.008836788542360125
1.0164879455896596,0.008528653601436578
1.0226298667110472,0.00822910156683859
1.0287717878324347,0.007937923341587763
1.0349137089538223,0.007654917528254563
1.0410556300752098,0.0073798900407762175
1.0471975511965974,0.007112653720289271
1.053339472317985,0.006853027956392267
1.0594813934393725,0.0066008383151565245
1.065623314560761,0.0063559161751048174
1.0717652356821485,0.006118098372279154
1.077907156803536,0.005887226855419238
1.0840490779249237,0.00566314835217568
1.0901909990463112,0.005445714047182376
1.0963329201676988,0.005234779272715839
1.1024748412890863,0.0050302032125726336
1.108616762410474,0.0048318486197012084
1.1147586835318624,0.004639581548031398
1.12090060465325,0.004453271098854043
1.1270425257746375,0.004272789182014075
1.133184446896025,0.004098010292095671
1.1393263680174126,0.003928811299694157
1.1454682891388002,0.003765071257790533
1.1516102102601877,0.0036066712231682097
1.1577521313815753,0.0034534940927393493
1.1638940525029637,0.003305424454579913
1.1700359736243513,0.0031623484534085105
1.1761778947457389,0.0030241536701839013
1.1823198158671264,0.0028907290154414245
1.188461736988514,0.0027619646359370517
1.1946036581099015,0.002637751834122179
1.200745579231289,0.0025179829999306654
1.2068875003526767,0.0024025515543230837
1.2130294214740651,0.002291351904001219
1.2191713425954527,0.0021842794066788784
1.2253132637168402,0.0020812303462723037
1.2314551848382278,0.0019821019173562318
1.2375971059596154,0.0018867922182178218
1.243739027081003,0.001795200251832112
1.2498809482023905,0.001707225934077959
1.256022869323778,0.0016227701085128874
1.2621647904451665,0.0015417345670286522
1.268306711566554,0.0014640220757164892
1.2744486326879416,0.0013895364052813706
1.2805905538093292,0.0013181823653588072
1.2867324749307167,0.0012498658421042084
1.2928743960521043,0.0011844938384446694
1.2990163171734919,0.0011219745164050955
1.3051582382948794,0.0010622172409449758
1.3113001594162679,0.0010051326247684515
1.3174420805376554,0.0009506325735984624
1.323584001659043,0.0008986303314350847
1.3297259227804306,0.0008490405253491818
1.3358678439018181,0.0008017792093938117
1.3420097650232057,0.0007567639072483388
1.3481516861445932,0.0007139136532428644
1.3542936072659808,0.0006731490314435694
1.3604355283873684,0.0006343922125124714
1.3665774495087568,0.0005975669880878136
1.3727193706301444,0.0005625988024636132
1.378861291751532,0.0005294147813784526
1.3850032128729195,0.0004979437577546881
1.391145133994307,0.000468116294259029
1.3972870551156946,0.0004398647025844547
1.4034289762370822,0.00041312305938111954
1.4095708973584697,0.00038782721879031804
1.4157128184798582,0.00036391482156061664
1.4218547396012458,0.0003413253007488591
1.4279966607226333,0.00031999988403072906
1.4341385818440209,0.0002998815926661673
1.4402805029654084,0.0002809152371836979
1.446422424086796,0.0002630474098650638
1.4525643452081836,0.00024622647412718857
1.4587062663295711,0.0002304025509125095
1.4648481874509596,0.00021552750221114658
1.4709901085723471,0.0002015549118492368
1.4771320296937347,0.00018844006368702422
1.4832739508151223,0.00017613991737819125
1.4894158719365098,0.00016461308184821135
1.4955577930578974,0.000153819786654542
1.501699714179285,0.00014372185139513595
1.5078416353006725,0.0001342826533341706
1.513983556422061,0.00012546709341514317
1.5201254775434485,0.00011724156083163322
1.526267398664836,0.00010957389632512709
1.5324093197862236,0.00010243335437752427
1.5385512409076112,9.579056446321149e-05
1.5446931620289988,8.961749152214886e-05
1.5508350831503863,8.388739581122565e-05
1.5569770042717739,7.857479228634239e-05
1.5631189253931623,7.365540966232178e-05
1.56926084651455,6.91061492919251e-05
1.5754027676359375,6.490504399900252e-05
1.581544688757325,6.103121699425937e-05
1.5876866098787126,5.746484099525617e-05
1.5938285310001001,5.4187097665228906e-05
1.5999704521214877,5.118013747811458e-05
1.6061123732428753,4.8427040109882195e-05
1.6122542943642628,4.5911775448939864e-05
1.6183962154856513,4.361916531106948e-05
1.6245381366070388,4.153484593707365e-05
1.6306800577284264,3.9645231344138844e-05
1.636821978849814,3.793747759488653e-05
1.6429638999712015,3.639944804119398e-05
1.649105821092589,3.5019679593190457e-05
1.6552477422139766,3.378735005737558e-05
1.6613896633353642,3.269224658159566e-05
1.6675315844567526,3.172473523867838e-05
1.6736735055781402,3.087573177488084e-05
1.6798154266995278,3.0136673543967396e-05
1.6859573478209153,2.949949264272947e-05
1.692099268942303,2.8956590259084013e-05
1.6982411900636905,2.8500812239574026e-05
1.704383111185078,2.8125425879142308e-05
1.7105250323064656,2.782409793247305e-05
1.716666953427854,2.7590873843005055e-05
1.7228088745492416,2.7420158182927997e-05
1.7289507956706291,2.7306696295078994e-05
1.7350927167920167,2.7245557125688096e-05
1.7412346379134043,2.7232117235365797e-05
1.7473765590347918,2.7262045974613908e-05
1.7535184801561794,2.7331291809471206e-05
1.759660401277567,2.743606978269644e-05
1.7658023223989554,2.7572850096152187e-05
1.771944243520343,2.7738347800802028e-05
1.7780861646417305,2.7929513581984788e-05
1.784228085763118,2.8143525629402306e-05
1.7903700068845056,2.837778258357051e-05
1.7965119280058932,2.862989755336066e-05
1.8026538491272808,2.8897693202722232e-05
1.8087957702486683,2.9179197908759364e-05
1.8149376913700568,2.947264299805903e-05
1.8210796124914443,2.977646107357297e-05
1.827221533612832,3.0089285450472605e-05
1.8333634547342195,3.040995072627247e-05
1.839505375855607,3.073749451818648e-05
1.8456472969769946,3.1071160409197726e-05
1.8517892180983822,3.14104021537357e-05
1.8579311392197697,3.175488920421916e-05
1.8640730603411573,3.210451363109804e-05
1.8702149814625457,3.245939852148596e-05
1.8763569025839333,3.281990795507168e-05
1.8824988237053208,3.3186658670826144e-05
1.8886407448267084,3.3560533554151263e-05
1.894782665948096,3.394269709163327e-05
1.9009245870694835,3.4334612959571636e-05
1.907066508190871,3.473806393303754e-05
1.9132084293122587,3.515517432449633e-05
1.919350350433647,3.55884351850995e-05
1.9254922715550347,3.6040732527752134e-05
1.9316341926764222,3.651537885910517e-05
1.9377761137978098,3.701614833783631e-05
1.9439180349191973,3.754731590913185e-05
1.950059956040585,3.811370080028061e-05
1.9562018771619725,3.8720714799918815e-05
1.96234379828336,3.937441578386783e-05
1.9684857194047485,4.008156699385874e-05
1.974627640526136,4.084970262190733e-05
1.9807695616475236,4.168720030287237e-05
1.9869114827689112,4.260336117098044e-05
1.9930534038902987,4.360849819301641e-05
1.9991953250116863,4.4714033551663305e-05
2.005337246133074,4.5932605917300424e-05
2.0114791672544614,4.7278188515651315e-05
2.01762108837585,4.8766218972188215e-05
2.0237630094972374,5.041374199234807e-05
2.029904930618625,5.2239566019583504e-05
2.0360468517400125,5.426443510122659e-05
2.0421887728614,5.651121728527928e-05
2.0483306939827877,5.900511096969489e-05
2.0544726151041752,6.177387072963915e-05
2.060614536225563,6.484805425773857e-05
2.0667564573469512,6.826129216753983e-05
2.072898378468339,7.205058253138487e-05
2.0790402995897264,7.625661215072776e-05
2.085182220711114,8.092410668952566e-05
2.0913241418325015,8.610221193978568e-05
2.097466062953889,9.184490863246767e-05
2.1036079840752766,9.821146335666849e-05
2.109749905196664,0.00010526691830510734
2.1158918263180517,0.00011308262272415935
2.12203374743944,0.00012173680911169854
2.1281756685608277,0.00013131521737538179
2.1343175896822153,0.00014191177033728465
2.140459510803603,0.0001536293041472556
2.1466014319249904,0.0001665803573464473
2.152743353046378,0.00018088802250321574
2.1588852741677655,0.00019668686452510817
2.165027195289153,0.00021412390993183912
2.1711691164105416,0.00023335971155378113
2.177311037531929,0.0002545694932971415
2.1834529586533167,0.0002779443797892208
2.1895948797747042,0.00030369271588299757
2.195736800896092,0.00033204148115820235
2.2018787220174794,0.00036323780470361134
2.208020643138867,0.0003975505856004372
2.2141625642602545,0.00043527222464686546
2.220304485381643,0.00047672047296630184
2.2264464065030305,0.0005222404032238176
2.232588327624418,0.0005722065092337138
2.2387302487458056,0.0006270249397722303
2.244872169867193,0.0006871358724104286
2.2510140909885807,0.0007530160331486799
2.2571560121099683,0.0008251813675625212
2.263297933231356,0.0009041898690555512
2.2694398543527443,0.000990644569654244
2.275581775474132,0.0010851966985674154
2.2817236965955194,0.001188549013465385
2.287865617716907,0.0013014593091047427
2.2940075388382946,0.00142474410753073
2.300149459959682,0.001559282533623969
2.3062913810810697,0.0017060203792176303
2.3124333022024572,0.001865974358389565
2.3185752233238457,0.002040236555826532
2.3247171444452333,0.002229979069359186
2.330859065566621,0.0024364588468730386
2.3370009866880084,0.002661022716805293
2.343142907809396,0.0029051126103390606
2.3492848289307835,0.003170270972197652
2.355426750052171,0.00345814635562075
2.3615686711735586,0.0037704991956670677
2.367710592294946,0.004109207753432032
2.3738525134163346,0.0044762742220919435
2.379994434537722,0.004873830983885929
2.3861363556591098,0.005304147005225266
2.3922782767804973,0.005769634355071668
2.398420197901885,0.006272854829560111
2.4045621190232724,0.00681652666355315
2.41070404014466,0.007403531307410222
2.4168459612660476,0.008036920244740156
2.422987882387436,0.008719921824284342
2.4291298035088236,0.009455948076358713
2.435271724630211,0.01024860148147697
2.4414136457515987,0.01110168165588833
2.4475555668729863,0.012019191915814617
2.453697487994374,0.013005345679166145
2.4598394091157614,0.014064572660477344
2.465981330237149,0.015201524811745934
2.4721232513585374,0.016421081958804595
2.478265172479925,0.017728357079821098
2.4844070936013125,0.019128701169542333
2.4905490147227,0.020627707629979654
2.4966909358440876,0.022231216125427413
2.502832856965475,0.02394531583702035
2.5089747780868628,0.02577634804951443
2.5151166992082503,0.02773090800064572
2.5212586203296388,0.029815845921319088
2.5274005414510263,0.03203826719303529
2.533542462572414,0.03440553154742871
2.5396843836938015,0.036925251231570345
2.545826304815189,0.03960528806186849
2.5519682259365766,0.042453749288972054
2.558110147057964,0.04547898219611408
2.5642520681793517,0.04868956735385173
2.57039398930074,0.052094310455205683
2.5765359104221277,0.05570223265680807
2.5826778315435153,0.05952255935388669
2.588819752664903,0.06356470731973762
2.5949616737862904,0.06783827014385864
2.601103594907678,0.07235300190710378
2.6072455160290655,0.0771187990371347
2.613387437150453,0.0821456802930979
2.6195293582718415,0.08744376483486588
2.625671279393229,0.09302324833935136
2.6318132005146166,0.09889437713437514
2.637955121636004,0.10506742032927045
2.6440970427573918,0.11155263993094024
2.6502389638787793,0.11836025894433413
2.656380885000167,0.12550042746732987
2.6625228061215545,0.13298318680173513
2.668664727242942,0.14081843161454408
2.6748066483643305,0.14901587019664952
2.680948569485718,0.15758498287986422
2.6870904906071056,0.16653497868733325
2.693232411728493,0.1758747503070533
2.6993743328498807,0.18561282749333544
2.7055162539712683,0.19575732901641799
2.711658175092656,0.2063159132960719
2.7178000962140434,0.21729572787079476
2.723942017335432,0.22870335786997228
2.7300839384568194,0.240544773672072
2.736225859578207,0.2528252779474532
2.7423677806995945,0.26554945229948085
2.748509701820982,0.27872110373238435
2.7546516229423696,0.2923432111883706
2.760793544063757,0.30641787240988333
2.7669354651851448,0.32094625139540073
2.773077386306533,0.3359285267286479
2.779219307427921,0.35136384107142715
2.7853612285493083,0.36725025211935397
2.791503149670696,0.3835846853273255
2.7976450707920835,0.40036288871768044
2.803786991913471,0.4175793900883291
2.8099289130348586,0.4352274569407049
2.816070834156246,0.453299059448028
2.8222127552776346,0.47178483678298927
2.828354676399022,0.49067406712045186
2.8344965975204097,0.5099546416251369
2.8406385186417973,0.5296130427262313
2.846780439763185,0.5496343269707019
2.8529223608845724,0.570002112734476
2.85906428200596,0.590698573055733
2.8652062031273475,0.6117044338372805
2.871348124248736,0.6329989776453967
2.8774900453701235,0.6545600533106192
2.883631966491511,0.6763640915119343
2.8897738876128987,0.6983861264994856
2.8959158087342862,0.7205998240827727
2.902057729855674,0.7429775159810883
2.9081996509770613,0.765490240601047
2.914341572098449,0.7881077902725512
2.9204834932198365,0.8107987649396297
2.926625414341225,0.8335306322664675
2.9327673354626125,0.8562697940818341
2.938909256584,0.8789816590473406
2.9450511777053876,0.9016307213965116
2.951193098826775,0.9241806455531948
2.9573350199481627,0.9465943563992525
2.9634769410695503,0.9688341349232872
2.969618862190938,0.9908617189445668
2.9757607833123263,1.0126384085696256
2.981902704433714,1.0341251760035097
2.9880446255551014,1.0552827793036823
2.994186546676489,1.0760718796322686
3.0003284677978765,1.0964531615322484
3.006470388919264,1.1163874557252684
3.0126123100406517,1.1358358639035013
3.0187542311620392,1.1547598849655079
3.0248961522834277,1.1731215421266719
3.0310380734048152,1.1908835103185818
3.037179994526203,1.2080092432791043
3.0433219156475904,1.2244630997256674
3.049463836768978,1.240210467998992
3.0556057578903655,1.2552178885628948
3.061747679011753,1.2694531737481969
3.0678896001331406,1.2828855241350512
3.074031521254529,1.295485640978342
3.0801734423759166,1.307225834095017
3.086315363497304,1.3180801246504161
3.0924572846186917,1.3280243423025597
3.0985992057400793,1.3370362161891136
3.104741126861467,1.3450954592709319
3.1108830479828544,1.3521838455787234
3.117024969104242,1.35828527994517
3.1231668902256304,1.3633858598435769
3.129308811347018,1.3674739289955418
3.1354507324684056,1.3705401224539797
3.141592653589793,1.3725774029137316


==> csv_files/dinov2_gaussian_kde.csv <==
x_grid,y_grid,prob
-1.1,-1.1,9.522619540990972e-08
-1.077777777777778,-1.1,2.1046098369329434e-07
-1.0555555555555556,-1.1,4.5178385946341957e-07
-1.0333333333333334,-1.1,9.426511623063303e-07
-1.0111111111111113,-1.1,1.9132125762243515e-06
-0.9888888888888889,-1.1,3.78010414269672e-06
-0.9666666666666668,-1.1,7.276206037010527e-06
-0.9444444444444445,-1.1,1.3654771884402854e-05
-0.9222222222222223,-1.1,2.4999656629280628e-05
-0.9000000000000001,-1.1,4.467971673147137e-05
-0.8777777777777779,-1.1,7.798802657177372e-05
-0.8555555555555556,-1.1,0.00013300118199986827
-0.8333333333333335,-1.1,0.00022167559384590367
-0.8111111111111111,-1.1,0.00036116183534603055
-0.788888888888889,-1.1,0.0005752635282095021
-0.7666666666666667,-1.1,0.0008958992738953855
-0.7444444444444445,-1.1,0.0013643595907761065
-0.7222222222222223,-1.1,0.002032110142272795
-0.7000000000000001,-1.1,0.00296090658187851
-0.6777777777777778,-1.1,0.004222076389240754
-0.6555555555555557,-1.1,0.005894985760955517
-0.6333333333333334,-1.1,0.008064900998418344
-0.6111111111111112,-1.1,0.01082058539727085
-0.5888888888888889,-1.1,0.014251931098714048
-0.5666666666666668,-1.1,0.018447621845658745
-0.5444444444444445,-1.1,0.02349226241169286
-0.5222222222222223,-1.1,0.029461755039406488
-0.5000000000000001,-1.1,0.036415281130892055
-0.47777777777777786,-1.1,0.04438247470798776
-0.4555555555555556,-1.1,0.053345582084698175
-0.43333333333333335,-1.1,0.06321860462965814
-0.4111111111111112,-1.1,0.07382814313874518
-0.38888888888888895,-1.1,0.08490293422420063
-0.3666666666666667,-1.1,0.09607967654256393
-0.34444444444444455,-1.1,0.10693070156633826
-0.3222222222222223,-1.1,0.11701413931462147
-0.30000000000000004,-1.1,0.12594040146871727
-0.2777777777777778,-1.1,0.13344209498537823
-0.25555555555555565,-1.1,0.13943046430745215
-0.2333333333333334,-1.1,0.14402226377532207
-0.21111111111111114,-1.1,0.1475272173573671
-0.188888888888889,-1.1,0.1503964726714394
-0.16666666666666674,-1.1,0.1531433984125959
-0.1444444444444445,-1.1,0.15625572926707182
-0.12222222222222223,-1.1,0.16011945975292524
-0.10000000000000009,-1.1,0.1649695024211169
-0.07777777777777772,-1.1,0.1708722795618459
-0.05555555555555558,-1.1,0.17773531805204223
-0.03333333333333344,-1.1,0.18533269858238358
-0.011111111111111072,-1.1,0.19333495394388714
0.011111111111111072,-1.1,0.20133679247900632
0.033333333333333215,-1.1,0.20888252578170574
0.05555555555555558,-1.1,0.2154934471088901
0.07777777777777772,-1.1,0.22070131510594518
0.09999999999999987,-1.1,0.22408791770840622
0.12222222222222223,-1.1,0.22532513299320245
0.14444444444444438,-1.1,0.22420639679377005
0.16666666666666652,-1.1,0.22066124885933344
0.18888888888888888,-1.1,0.2147494997268653
0.21111111111111103,-1.1,0.20663819479837814
0.2333333333333334,-1.1,0.1965697811107051
0.25555555555555554,-1.1,0.18483140759605632
0.2777777777777777,-1.1,0.17173276913357385
0.30000000000000004,-1.1,0.15759490899947678
0.3222222222222222,-1.1,0.14274739678069254
0.34444444444444433,-1.1,0.1275283697803689
0.3666666666666667,-1.1,0.11228185840949793
0.38888888888888884,-1.1,0.09734904355333887
0.411111111111111,-1.1,0.0830532607497572
0.43333333333333335,-1.1,0.06968129912320802
0.4555555555555555,-1.1,0.057464995709549674
0.47777777777777786,-1.1,0.046567119185630765
0.5,-1.1,0.037074391086992495
0.5222222222222221,-1.1,0.028998753671008622
0.5444444444444445,-1.1,0.022286214373108872
0.5666666666666667,-1.1,0.0168312122905105
0.5888888888888888,-1.1,0.012493721836936682
0.6111111111111112,-1.1,0.009116294080189068
0.6333333333333333,-1.1,0.0065388116550399306
0.6555555555555554,-1.1,0.00460964147278254
0.6777777777777778,-1.1,0.003192815284983901
0.7,-1.1,0.0021716145557315932
0.7222222222222221,-1.1,0.00144936543651178
0.7444444444444445,-1.1,0.0009483684951397837
0.7666666666666666,-1.1,0.000607785946117311
0.788888888888889,-1.1,0.00038110158230364715
0.8111111111111111,-1.1,0.00023354994698214862
0.8333333333333333,-1.1,0.00013973503234037345
0.8555555555555556,-1.1,8.154018763240006e-05
0.8777777777777778,-1.1,4.636159933741904e-05
0.8999999999999999,-1.1,2.566110808071408e-05
0.922222222222222,-1.1,1.3815505764231854e-05
0.9444444444444446,-1.1,7.229575778181561e-06
0.9666666666666668,-1.1,3.67477646646502e-06
0.9888888888888889,-1.1,1.8133262480784507e-06
1.011111111111111,-1.1,8.682394962080584e-07
1.0333333333333332,-1.1,4.0322636771269023e-07
1.0555555555555554,-1.1,1.8157869676422753e-07
1.077777777777778,-1.1,7.926455920832739e-08
1.1,-1.1,3.353592610977578e-08

-1.1,-1.077777777777778,2.4309663888215425e-07
-1.077777777777778,-1.077777777777778,5.286157005172526e-07
-1.0555555555555556,-1.077777777777778,1.1159155533871842e-06
-1.0333333333333334,-1.077777777777778,2.2885469683456986e-06
-1.0111111111111113,-1.077777777777778,4.56302990165799e-06
-0.9888888888888889,-1.077777777777778,8.852268222449076e-06
-0.9666666666666668,-1.077777777777778,1.672296710293315e-05
-0.9444444444444445,-1.077777777777778,3.0787632204429996e-05
-0.9222222222222223,-1.077777777777778,5.52809670686707e-05
-0.9000000000000001,-1.077777777777778,9.687630628288698e-05
-0.8777777777777779,-1.077777777777778,0.00016579522696286207
-0.8555555555555556,-1.077777777777778,0.00027724584171862185
-0.8333333333333335,-1.077777777777778,0.00045318477580189086
-0.8111111111111111,-1.077777777777778,0.000724328568794761
-0.788888888888889,-1.077777777777778,0.0011322426962629617
-0.7666666666666667,-1.077777777777778,0.0017312230182190886
-0.7444444444444445,-1.077777777777778,0.002589583844968716
-0.7222222222222223,-1.077777777777778,0.0037899228205318393
-0.7000000000000001,-1.077777777777778,0.00542799446147659
-0.6777777777777778,-1.077777777777778,0.0076100246223700695
-0.6555555555555557,-1.077777777777778,0.01044862640194924
-0.6333333333333334,-1.077777777777778,0.014057854212161987
-0.6111111111111112,-1.077777777777778,0.018548204385816232
-0.5888888888888889,-1.077777777777778,0.024022347179930563
-0.5666666666666668,-1.077777777777778,0.030571907365439206
-0.5444444444444445,-1.077777777777778,0.03827470022254588
-0.5222222222222223,-1.077777777777778,0.047190721512439616
-0.5000000000000001,-1.077777777777778,0.05735438492700727
-0.47777777777777786,-1.077777777777778,0.06876063322246956
-0.4555555555555556,-1.077777777777778,0.08134412327482307
-0.43333333333333335,-1.077777777777778,0.09495374069236302
-0.4111111111111112,-1.077777777777778,0.10932856300540575
-0.38888888888888895,-1.077777777777778,0.12408468091194819
-0.3666666666666667,-1.077777777777778,0.138723282913776
-0.34444444444444455,-1.077777777777778,0.15266772664325656
-0.3222222222222223,-1.077777777777778,0.1653306772061402
-0.30000000000000004,-1.077777777777778,0.1762031025767331
-0.2777777777777778,-1.077777777777778,0.18494779601630693
-0.25555555555555565,-1.077777777777778,0.19147465503635586
-0.2333333333333334,-1.077777777777778,0.1959760394117071
-0.21111111111111114,-1.077777777777778,0.1989089704528082
-0.188888888888889,-1.077777777777778,0.2009247241474564
-0.16666666666666674,-1.077777777777778,0.20276107246698075
-0.1444444444444445,-1.077777777777778,0.20512272705633383
-0.12222222222222223,-1.077777777777778,0.20857748208572208
-0.10000000000000009,-1.077777777777778,0.2134884238947566
-0.07777777777777772,-1.077777777777778,0.21998942791586557
-0.05555555555555558,-1.077777777777778,0.2279975573349962
-0.03333333333333344,-1.077777777777778,0.23724741638786068
-0.011111111111111072,-1.077777777777778,0.2473318365422368
0.011111111111111072,-1.077777777777778,0.25773939019983055
0.033333333333333215,-1.077777777777778,0.2678878556608852
0.05555555555555558,-1.077777777777778,0.2771588270860555
0.07777777777777772,-1.077777777777778,0.2849390223505816
0.09999999999999987,-1.077777777777778,0.2906688182054478
0.12222222222222223,-1.077777777777778,0.2938915408149041
0.14444444444444438,-1.077777777777778,0.29429247970327066
0.16666666666666652,-1.077777777777778,0.2917173996499423
0.18888888888888888,-1.077777777777778,0.28616637897690056
0.21111111111111103,-1.077777777777778,0.2777671445764642
0.2333333333333334,-1.077777777777778,0.26673863535104925
0.25555555555555554,-1.077777777777778,0.2533573258310853
0.2777777777777777,-1.077777777777778,0.2379354172990724
0.30000000000000004,-1.077777777777778,0.22081338043137771
0.3222222222222222,-1.077777777777778,0.20236273335366717
0.34444444444444433,-1.077777777777778,0.1829910869559332
0.3666666666666667,-1.077777777777778,0.16314146383158482
0.38888888888888884,-1.077777777777778,0.14328100080824957
0.411111111111111,-1.077777777777778,0.12387862020268063
0.43333333333333335,-1.077777777777778,0.10537526923699823
0.4555555555555555,-1.077777777777778,0.08815268018878021
0.47777777777777786,-1.077777777777778,0.07250693657817495
0.5,-1.077777777777778,0.058631751106333924
0.5222222222222221,-1.077777777777778,0.046613937595624884
0.5444444444444445,-1.077777777777778,0.036440858625598864
0.5666666666666667,-1.077777777777778,0.028017341144202363
0.5888888888888888,-1.077777777777778,0.021188159172164045
0.6111111111111112,-1.077777777777778,0.015761879634165844
0.6333333333333333,-1.077777777777778,0.011532532601695126
0.6555555555555554,-1.077777777777778,0.008296833741132877
0.6777777777777778,-1.077777777777778,0.005866092575333563
0.7,-1.077777777777778,0.004073095483840641
0.7222222222222221,-1.077777777777778,0.002774949815643079
0.7444444444444445,-1.077777777777778,0.0018531066586831206
0.7666666666666666,-1.077777777777778,0.0012116733335069377
0.788888888888889,-1.077777777777778,0.0007748561776578273
0.8111111111111111,-1.077777777777778,0.0004840836576073796
0.8333333333333333,-1.077777777777778,0.00029512989952719366
0.8555555555555556,-1.077777777777778,0.00017541038383304166
0.8777777777777778,-1.077777777777778,0.0001015395563299366
0.8999999999999999,-1.077777777777778,5.719769823576951e-05
0.922222222222222,-1.077777777777778,3.132923951433438e-05
0.9444444444444446,-1.077777777777778,1.6674549756745122e-05
0.9666666666666668,-1.077777777777778,8.618597556063463e-06
0.9888888888888889,-1.077777777777778,4.3239639049673565e-06
1.011111111111111,-1.077777777777778,2.1048109872209073e-06
1.0333333333333332,-1.077777777777778,9.937743371397745e-07
1.0555555555555554,-1.077777777777778,4.5498423761507407e-07
1.077777777777778,-1.077777777777778,2.0195625693849026e-07
1.1,-1.077777777777778,8.689857876727296e-08

-1.1,-1.0555555555555556,5.98253610074659e-07
-1.077777777777778,-1.0555555555555556,1.2801588540930545e-06
-1.0555555555555556,-1.0555555555555556,2.658076623135623e-06
-1.0333333333333334,-1.0555555555555556,5.3590446444327275e-06
-1.0111111111111113,-1.0555555555555556,1.0498809679596751e-05
-0.9888888888888889,-1.0555555555555556,2.0001584271061647e-05
-0.9666666666666668,-1.0555555555555556,3.7086498766117136e-05
-0.9444444444444445,-1.0555555555555556,6.698202083711074e-05
-0.9222222222222223,-1.0555555555555556,0.00011793791364711938
-0.9000000000000001,-1.0555555555555556,0.00020260455625920696
-0.8777777777777779,-1.0555555555555556,0.00033983416800166153
-0.8555555555555556,-1.0555555555555556,0.0005569177971868289
-0.8333333333333335,-1.0555555555555556,0.0008921954705422142
-0.8111111111111111,-1.0555555555555556,0.0013978582254778476
-0.788888888888889,-1.0555555555555556,0.002142604662582989
-0.7666666666666667,-1.0555555555555556,0.0032136456675958985
-0.7444444444444445,-1.0555555555555556,0.0047174189091597814
-0.7222222222222223,-1.0555555555555556,0.006778351514707373
-0.7000000000000001,-1.0555555555555556,0.009535170810210427
-0.6777777777777778,-1.0555555555555556,0.013134654462339685
-0.6555555555555557,-1.0555555555555556,0.017723303591556
-0.6333333333333334,-1.0555555555555556,0.023438076516366608
-0.6111111111111112,-1.0555555555555556,0.030397787668613303
-0.5888888888888889,-1.0555555555555556,0.038696755200674074
-0.5666666666666668,-1.0555555555555556,0.048401543211438414
-0.5444444444444445,-1.0555555555555556,0.05955019438103393
-0.5222222222222223,-1.0555555555555556,0.07215155310172153
-0.5000000000000001,-1.0555555555555556,0.08618087667337744
-0.47777777777777786,-1.0555555555555556,0.10156784773946241
-0.4555555555555556,-1.0555555555555556,0.11817506569545894
-0.43333333333333335,-1.0555555555555556,0.1357691813668055
-0.4111111111111112,-1.0555555555555556,0.1539921280562005
-0.38888888888888895,-1.0555555555555556,0.1723445074999458
-0.3666666666666667,-1.0555555555555556,0.19019477891482706
-0.34444444444444455,-1.0555555555555556,0.20682462025210469
-0.3222222222222223,-1.0555555555555556,0.22151231863436902
-0.30000000000000004,-1.0555555555555556,0.2336440511042779
-0.2777777777777778,-1.0555555555555556,0.2428311318728477
-0.25555555555555565,-1.0555555555555556,0.2490042705508577
-0.2333333333333334,-1.0555555555555556,0.2524572458438744
-0.21111111111111114,-1.0555555555555556,0.25382313722952954
-0.188888888888889,-1.0555555555555556,0.253983782269888
-0.16666666666666674,-1.0555555555555556,0.25393178724698817
-0.1444444444444445,-1.0555555555555556,0.2546175039652747
-0.12222222222222223,-1.0555555555555556,0.2568159208912896
-0.10000000000000009,-1.0555555555555556,0.26103949440361884
-0.07777777777777772,-1.0555555555555556,0.26750636614613404
-0.05555555555555558,-1.0555555555555556,0.2761561165444738
-0.03333333333333344,-1.0555555555555556,0.2866941061782176
-0.011111111111111072,-1.0555555555555556,0.29864420938709324
0.011111111111111072,-1.0555555555555556,0.3113971277016012
0.033333333333333215,-1.0555555555555556,0.3242522729550529
0.05555555555555558,-1.0555555555555556,0.33645913918518056
0.07777777777777772,-1.0555555555555556,0.34726511553448963
0.09999999999999987,-1.0555555555555556,0.35597104714144717
0.12222222222222223,-1.0555555555555556,0.3619875629072378
0.14444444444444438,-1.0555555555555556,0.3648796306167423
0.16666666666666652,-1.0555555555555556,0.3643876073464819
0.18888888888888888,-1.0555555555555556,0.36042018377057106
0.21111111111111103,-1.0555555555555556,0.35302454542836087
0.2333333333333334,-1.0555555555555556,0.3423468559584451
0.25555555555555554,-1.0555555555555556,0.3285981501061855
0.2777777777777777,-1.0555555555555556,0.3120363083884835
0.30000000000000004,-1.0555555555555556,0.29296643095317887
0.3222222222222222,-1.0555555555555556,0.2717535999651068
0.34444444444444433,-1.0555555555555556,0.24883711773504202
0.3666666666666667,-1.0555555555555556,0.22473524199510436
0.38888888888888884,-1.0555555555555556,0.20003343662268977
0.411111111111111,-1.0555555555555556,0.17535509257855883
0.43333333333333335,-1.0555555555555556,0.1513192499092537
0.4555555555555555,-1.0555555555555556,0.12849345140582036
0.47777777777777786,-1.0555555555555556,0.10735084278953748
0.5,-1.0555555555555556,0.08823920052779889
0.5222222222222221,-1.0555555555555556,0.0713664521574584
0.5444444444444445,-1.0555555555555556,0.05680344993874134
0.5666666666666667,-1.0555555555555556,0.04450128375019398
0.5888888888888888,-1.0555555555555556,0.03431808575521308
0.6111111111111112,-1.0555555555555556,0.026049497112881115
0.6333333333333333,-1.0555555555555556,0.01945765253717417
0.6555555555555554,-1.0555555555555556,0.014295196771981971
0.6777777777777778,-1.0555555555555556,0.010322799406145083
0.7,-1.0555555555555556,0.007320285193807347
0.7222222222222221,-1.0555555555555556,0.0050925155888894656
0.7444444444444445,-1.0555555555555556,0.0034715134775303857
0.7666666666666666,-1.0555555555555556,0.0023161981259995105
0.788888888888889,-1.0555555555555556,0.0015107440153656183
0.8111111111111111,-1.0555555555555556,0.0009622055610018484
0.8333333333333333,-1.0555555555555556,0.0005977742735739218
0.8555555555555556,-1.0555555555555556,0.000361879918923426
0.8777777777777778,-1.0555555555555556,0.00021328240607772908
0.8999999999999999,-1.0555555555555556,0.00012228037985877248
0.922222222222222,-1.0555555555555556,6.814927976891958e-05
0.9444444444444446,-1.0555555555555556,3.6898060783857634e-05
0.9666666666666668,-1.0555555555555556,1.939818032897173e-05
0.9888888888888889,-1.0555555555555556,9.898088764684233e-06
1.011111111111111,-1.0555555555555556,4.900379772992767e-06
1.0333333333333332,-1.0555555555555556,2.353341643032507e-06
1.0555555555555554,-1.0555555555555556,1.096061619269968e-06
1.077777777777778,-1.0555555555555556,4.950184780155019e-07
1.1,-1.0555555555555556,2.16772352305436e-07

-1.1,-1.0333333333333334,1.4197726549187386e-06
-1.077777777777778,-1.0333333333333334,2.990037821136974e-06
-1.0555555555555556,-1.0333333333333334,6.107545501092963e-06
-1.0333333333333334,-1.0333333333333334,1.2107685801078354e-05
-1.0111111111111113,-1.0333333333333334,2.331093532673243e-05
-0.9888888888888889,-1.0333333333333334,4.3620331654939195e-05
-0.9666666666666668,-1.0333333333333334,7.939614990353506e-05
-0.9444444444444445,-1.0333333333333334,0.0001406889465246537
-0.9222222222222223,-1.0333333333333334,0.00024291221987504723
-0.9000000000000001,-1.0333333333333334,0.000409020887938136
-0.8777777777777779,-1.0333333333333334,0.0006722220330639303
-0.8555555555555556,-1.0333333333333334,0.0010791677959987186
-0.8333333333333335,-1.0333333333333334,0.0016934549325304414
-0.8111111111111111,-1.0333333333333334,0.002599076083263336
-0.788888888888889,-1.0333333333333334,0.0039032463323986958
-0.7666666666666667,-1.0333333333333334,0.0057378067614263775
-0.7444444444444445,-1.0333333333333334,0.008258262721105188
-0.7222222222222223,-1.0333333333333334,0.011639556171000964
-0.7000000000000001,-1.0333333333333334,0.016068006013871927
-0.6777777777777778,-1.0333333333333334,0.021729531621882653
-0.6555555555555557,-1.0333333333333334,0.02879523894484961
-0.6333333333333334,-1.0333333333333334,0.037406468097709554
-0.6111111111111112,-1.0333333333333334,0.04766209344746031
-0.5888888888888889,-1.0333333333333334,0.05961078887327338
-0.5666666666666668,-1.0333333333333334,0.07324980117938677
-0.5444444444444445,-1.0333333333333334,0.08852953923383199
-0.5222222222222223,-1.0333333333333334,0.10536052658298026
-0.5000000000000001,-1.0333333333333334,0.12361703088491696
-0.47777777777777786,-1.0333333333333334,0.14313126109658222
-0.4555555555555556,-1.0333333333333334,0.16367441366120702
-0.43333333333333335,-1.0333333333333334,0.1849261535341706
-0.4111111111111112,-1.0333333333333334,0.20644111596655232
-0.38888888888888895,-1.0333333333333334,0.2276272386206514
-0.3666666666666667,-1.0333333333333334,0.24775315909764736
-0.34444444444444455,-1.0333333333333334,0.2659981727504877
-0.3222222222222223,-1.0333333333333334,0.2815478956497643
-0.30000000000000004,-1.0333333333333334,0.29372403943463404
-0.2777777777777778,-1.0333333333333334,0.3021221917324293
-0.25555555555555565,-1.0333333333333334,0.30672280016113107
-0.2333333333333334,-1.0333333333333334,0.3079420867120607
-0.21111111111111114,-1.0333333333333334,0.30660250314989196
-0.188888888888889,-1.0333333333333334,0.30382338619864974
-0.16666666666666674,-1.0333333333333334,0.300854863440063
-0.1444444444444445,-1.0333333333333334,0.29889377581755067
-0.12222222222222223,-1.0333333333333334,0.2989235066332932
-0.10000000000000009,-1.0333333333333334,0.3016090583487199
-0.07777777777777772,-1.0333333333333334,0.30725897573272454
-0.05555555555555558,-1.0333333333333334,0.31584496848965715
-0.03333333333333344,-1.0333333333333334,0.3270565373451556
-0.011111111111111072,-1.0333333333333334,0.3403659752164191
0.011111111111111072,-1.0333333333333334,0.3550875238798012
0.033333333333333215,-1.0333333333333334,0.37042722138489576
0.05555555555555558,-1.0333333333333334,0.38552971106263584
0.07777777777777772,-1.0333333333333334,0.399530165045443
0.09999999999999987,-1.0333333333333334,0.41161354834954333
0.12222222222222223,-1.0333333333333334,0.421074226440654
0.14444444444444438,-1.0333333333333334,0.4273625642084579
0.16666666666666652,-1.0333333333333334,0.43010593927078333
0.18888888888888888,-1.0333333333333334,0.42909956234387125
0.21111111111111103,-1.0333333333333334,0.42427368503612484
0.2333333333333334,-1.0333333333333334,0.4156525190902748
0.25555555555555554,-1.0333333333333334,0.40332224388261056
0.2777777777777777,-1.0333333333333334,0.3874200955436151
0.30000000000000004,-1.0333333333333334,0.3681465195560604
0.3222222222222222,-1.0333333333333334,0.3457923324075835
0.34444444444444433,-1.0333333333333334,0.3207667974603231
0.3666666666666667,-1.0333333333333334,0.2936122469013543
0.38888888888888884,-1.0333333333333334,0.2649956229047286
0.411111111111111,-1.0333333333333334,0.23567468725793142
0.43333333333333335,-1.0333333333333334,0.20644394948361028
0.4555555555555555,-1.0333333333333334,0.17807052696350223
0.47777777777777786,-1.0333333333333334,0.1512321512737014
0.5,-1.0333333333333334,0.12646832860568794
0.5222222222222221,-1.0333333333333334,0.10415195866978331
0.5444444444444445,-1.0333333333333334,0.08448372392657273
0.5666666666666667,-1.0333333333333334,0.06750668771123322
0.5888888888888888,-1.0333333333333334,0.05313502707514979
0.6111111111111112,-1.0333333333333334,0.04118938900999857
0.6333333333333333,-1.0333333333333334,0.03143199363640529
0.6555555555555554,-1.0333333333333334,0.02359667837451853
0.6777777777777778,-1.0333333333333334,0.0174116392527518
0.7,-1.0333333333333334,0.012614825108424772
0.7222222222222221,-1.0333333333333334,0.008963291370966336
0.7444444444444445,-1.0333333333333334,0.0062382673145853825
0.7666666666666666,-1.0333333333333334,0.004247486883276321
0.788888888888889,-1.0333333333333334,0.002825838614865192
0.8111111111111111,-1.0333333333333334,0.0018349043317829603
0.8333333333333333,-1.0333333333333334,0.0011616384558601417
0.8555555555555556,-1.0333333333333334,0.0007163145061573956
0.8777777777777778,-1.0333333333333334,0.0004298743879556158
0.8999999999999999,-1.0333333333333334,0.000250877421848391
0.922222222222222,-1.0333333333333334,0.0001422944144820908
0.9444444444444446,-1.0333333333333334,7.839528655684758e-05
0.9666666666666668,-1.0333333333333334,4.193536191512129e-05
0.9888888888888889,-1.0333333333333334,2.1772645925204095e-05
1.011111111111111,-1.0333333333333334,1.0969063797020954e-05
1.0333333333333332,-1.0333333333333334,5.361330047754877e-06
1.0555555555555554,-1.0333333333333334,2.5419160062611513e-06
1.077777777777778,-1.0333333333333334,1.1689446214684276e-06
1.1,-1.0333333333333334,5.213622680534637e-07

-1.1,-1.0111111111111113,3.2504036768413384e-06
-1.077777777777778,-1.0111111111111113,6.737933020382909e-06
-1.0555555555555556,-1.0111111111111113,1.3541535432666257e-05
-1.0333333333333334,-1.0111111111111113,2.6400609517049654e-05
-1.0111111111111113,-1.0111111111111113,4.996259096765665e-05
-0.9888888888888889,-1.0111111111111113,9.184799983911373e-05
-0.9666666666666668,-1.0111111111111113,0.00016414413425864431
-0.9444444444444445,-1.0111111111111113,0.0002854136735985866
-0.9222222222222223,-1.0111111111111113,0.00048328231753145103
-0.9000000000000001,-1.0111111111111113,0.0007976242879654616
-0.8777777777777779,-1.0111111111111113,0.001284287190482515
-0.8555555555555556,-1.0111111111111113,0.002019176860785051
-0.8333333333333335,-1.0111111111111113,0.0031023469907766744
-0.8111111111111111,-1.0111111111111113,0.004661504584792624
-0.788888888888889,-1.0111111111111113,0.0068540708398301415
-0.7666666666666667,-1.0111111111111113,0.009866688294375564
-0.7444444444444445,-1.0111111111111113,0.013910949155556011
-0.7222222222222223,-1.0111111111111113,0.019214284276325058
-0.7000000000000001,-1.0111111111111113,0.026005537485037943
-0.6777777777777778,-1.0111111111111113,0.03449581131763561
-0.6555555555555557,-1.0111111111111113,0.04485659032064911
-0.6333333333333334,-1.0111111111111113,0.05719858011612405
-0.6111111111111112,-1.0111111111111113,0.07155559390406684
-0.5888888888888889,-1.0111111111111113,0.08787756397535061
-0.5666666666666668,-1.0111111111111113,0.10603494280369108
-0.5444444444444445,-1.0111111111111113,0.12583346832749218
-0.5222222222222223,-1.0111111111111113,0.1470342787694667
-0.5000000000000001,-1.0111111111111113,0.16937110490982607
-0.47777777777777786,-1.0111111111111113,0.19255544311250933
-0.4555555555555556,-1.0111111111111113,0.21626350609386563
-0.43333333333333335,-1.0111111111111113,0.24010546285153106
-0.4111111111111112,-1.0111111111111113,0.2635864410437924
-0.38888888888888895,-1.0111111111111113,0.28607686012258476
-0.3666666666666667,-1.0111111111111113,0.30681314954961164
-0.34444444444444455,-1.0111111111111113,0.32494590389492883
-0.3222222222222223,-1.0111111111111113,0.33964053304790554
-0.30000000000000004,-1.0111111111111113,0.3502181826649705
-0.2777777777777778,-1.0111111111111113,0.3563076225687469
-0.25555555555555565,-1.0111111111111113,0.3579684858749351
-0.2333333333333334,-1.0111111111111113,0.35574776460028024
-0.21111111111111114,-1.0111111111111113,0.3506460519190285
-0.188888888888889,-1.0111111111111113,0.343993934043621
-0.16666666666666674,-1.0111111111111113,0.33726436826485623
-0.1444444444444445,-1.0111111111111113,0.331864753013549
-0.12222222222222223,-1.0111111111111113,0.32895605116190196
-0.10000000000000009,-1.0111111111111113,0.32933455934058214
-0.07777777777777772,-1.0111111111111113,0.3333897223622458
-0.05555555555555558,-1.0111111111111113,0.34112791259095654
-0.03333333333333344,-1.0111111111111113,0.35223651039539716
-0.011111111111111072,-1.0111111111111113,0.36615997140050255
0.011111111111111072,-1.0111111111111113,0.382168598890282
0.033333333333333215,-1.0111111111111113,0.3994149415326904
0.05555555555555558,-1.0111111111111113,0.41698397170901064
0.07777777777777772,-1.0111111111111113,0.4339459983275638
0.09999999999999987,-1.0111111111111113,0.449415459465415
0.12222222222222223,-1.0111111111111113,0.4626090873311791
0.14444444444444438,-1.0111111111111113,0.4728901182328749
0.16666666666666652,-1.0111111111111113,0.47978594620756426
0.18888888888888888,-1.0111111111111113,0.48297508238904874
0.21111111111111103,-1.0111111111111113,0.4822512496600131
0.2333333333333334,-1.0111111111111113,0.477481773485544
0.25555555555555554,-1.0111111111111113,0.46857945182379135
0.2777777777777777,-1.0111111111111113,0.45550090687929606
0.30000000000000004,-1.0111111111111113,0.43827304367236986
0.3222222222222222,-1.0111111111111113,0.4170377033370394
0.34444444444444433,-1.0111111111111113,0.3920974067871666
0.3666666666666667,-1.0111111111111113,0.3639443696906958
0.38888888888888884,-1.0111111111111113,0.33326012855770454
0.411111111111111,-1.0111111111111113,0.30088168956240324
0.43333333333333335,-1.0111111111111113,0.2677391028814102
0.4555555555555555,-1.0111111111111113,0.23477628490972677
0.47777777777777786,-1.0111111111111113,0.20287025687592786
0.5,-1.0111111111111113,0.17276331486528296
0.5222222222222221,-1.0111111111111113,0.14501856033315916
0.5444444444444445,-1.0111111111111113,0.12000308021820613
0.5666666666666667,-1.0111111111111113,0.09789670779619097
0.5888888888888888,-1.0111111111111113,0.07871947166979164
0.6111111111111112,-1.0111111111111113,0.06236865038179543
0.6333333333333333,-1.0111111111111113,0.04865690990831362
0.6555555555555554,-1.0111111111111113,0.0373455229973359
0.6777777777777778,-1.0111111111111113,0.0281699007414443
0.7,-1.0111111111111113,0.02085744577744728
0.7222222222222221,-1.0111111111111113,0.01513938994454297
0.7444444444444445,-1.0111111111111113,0.010758724591466439
0.7666666666666666,-1.0111111111111113,0.0074759173470839895
0.788888888888889,-1.0111111111111113,0.005073340513784957
0.8111111111111111,-1.0111111111111113,0.003358639243965672
0.8333333333333333,-1.0111111111111113,0.002166870121549335
0.8555555555555556,-1.0111111111111113,0.0013611717507932088
0.8777777777777778,-1.0111111111111113,0.0008318884408394984
0.8999999999999999,-1.0111111111111113,0.0004943126148378303
0.922222222222222,-1.0111111111111113,0.0002854196733457847
0.9444444444444446,-1.0111111111111113,0.0001600732193581794
0.9666666666666668,-1.0111111111111113,8.716751670972534e-05
0.9888888888888889,-1.0111111111111113,4.6076255571098e-05
1.011111111111111,-1.0111111111111113,2.3637533885453527e-05
1.0333333333333332,-1.0111111111111113,1.1767102983994932e-05
1.0555555555555554,-1.0111111111111113,5.683762356705712e-06
1.077777777777778,-1.0111111111111113,2.6635864692010447e-06
1.1,-1.0111111111111113,1.210958192909705e-06

-1.1,-0.9888888888888889,7.1814032463553105e-06
-1.077777777777778,-0.9888888888888889,1.465465272422611e-05
-1.0555555555555556,-0.9888888888888889,2.8981699147993916e-05
-1.0333333333333334,-0.9888888888888889,5.557631988413912e-05
-1.0111111111111113,-0.9888888888888889,0.00010340316995495159
-0.9888888888888889,-0.9888888888888889,0.000186786104075221
-0.9666666666666668,-0.9888888888888889,0.0003278236883738161
-0.9444444444444445,-0.9888888888888889,0.0005594606009062284
-0.9222222222222223,-0.9888888888888889,0.0009291973116366346
-0.9000000000000001,-0.9888888888888889,0.001503327461388299
-0.8777777777777779,-0.9888888888888889,0.0023714711485550628
-0.8555555555555556,-0.9888888888888889,0.0036510173218998105
-0.8333333333333335,-0.9888888888888889,0.005490890635732954
-0.8111111111111111,-0.9888888888888889,0.008073813975262556
-0.788888888888889,-0.9888888888888889,0.011615969107006463
-0.7666666666666667,-0.9888888888888889,0.016362736310436478
-0.7444444444444445,-0.9888888888888889,0.022579156351425947
-0.7222222222222223,-0.9888888888888889,0.030534091245561265
-0.7000000000000001,-0.9888888888888889,0.040477937219137644
-0.6777777777777778,-0.9888888888888889,0.05261521762020456
-0.6555555555555557,-0.9888888888888889,0.06707527186020067
-0.6333333333333334,-0.9888888888888889,0.08388607167128384
-0.6111111111111112,-0.9888888888888889,0.1029571985850893
-0.5888888888888889,-0.9888888888888889,0.1240774239242007
-0.5666666666666668,-0.9888888888888889,0.14692966126611448
-0.5444444444444445,-0.9888888888888889,0.1711214954463109
-0.5222222222222223,-0.9888888888888889,0.19622410565986875
-0.5000000000000001,-0.9888888888888889,0.22180805462902514
-0.47777777777777786,-0.9888888888888889,0.24746324082694565
-0.4555555555555556,-0.9888888888888889,0.27279384783298155
-0.43333333333333335,-0.9888888888888889,0.29738742049486455
-0.4111111111111112,-0.9888888888888889,0.3207682721910806
-0.38888888888888895,-0.9888888888888889,0.34235551143948684
-0.3666666666666667,-0.9888888888888889,0.36145064512264513
-0.34444444444444455,-0.9888888888888889,0.37727564658765655
-0.3222222222222223,-0.9888888888888889,0.3890690583742936
-0.30000000000000004,-0.9888888888888889,0.39622828942003824
-0.2777777777777778,-0.9888888888888889,0.39846702089970903
-0.25555555555555565,-0.9888888888888889,0.39594488142472706
-0.2333333333333334,-0.9888888888888889,0.38932785047833085
-0.21111111111111114,-0.9888888888888889,0.3797534437663231
-0.188888888888889,-0.9888888888888889,0.36870046841968884
-0.16666666666666674,-0.9888888888888889,0.35779051953607094
-0.1444444444444445,-0.9888888888888889,0.34856766350283597
-0.12222222222222223,-0.9888888888888889,0.3423068385936617
-0.10000000000000009,-0.9888888888888889,0.3398891274537923
-0.07777777777777772,-0.9888888888888889,0.3417585061610219
-0.05555555555555558,-0.9888888888888889,0.3479495961035103
-0.03333333333333344,-0.9888888888888889,0.3581590500819158
-0.011111111111111072,-0.9888888888888889,0.3718299035516582
0.011111111111111072,-0.9888888888888889,0.3882273682959284
0.033333333333333215,-0.9888888888888889,0.40649945310708374
0.05555555555555558,-0.9888888888888889,0.42572798212663276
0.07777777777777772,-0.9888888888888889,0.44497921701883314
0.09999999999999987,-0.9888888888888889,0.4633579799560149
0.12222222222222223,-0.9888888888888889,0.48005966638890224
0.14444444444444438,-0.9888888888888889,0.4944076605775037
0.16666666666666652,-0.9888888888888889,0.5058643423935457
0.18888888888888888,-0.9888888888888889,0.5140124219843751
0.21111111111111103,-0.9888888888888889,0.5185155039531527
0.2333333333333334,-0.9888888888888889,0.5190762678038839
0.25555555555555554,-0.9888888888888889,0.5154125814810093
0.2777777777777777,-0.9888888888888889,0.5072652088083944
0.30000000000000004,-0.9888888888888889,0.49443853351237765
0.3222222222222222,-0.9888888888888889,0.4768630945065129
0.34444444444444433,-0.9888888888888889,0.4546604863288688
0.3666666666666667,-0.9888888888888889,0.42818978075180175
0.38888888888888884,-0.9888888888888889,0.39805974690902396
0.411111111111111,-0.9888888888888889,0.3651004601609335
0.43333333333333335,-0.9888888888888889,0.33029829846910347
0.4555555555555555,-0.9888888888888889,0.2947069801776941
0.47777777777777786,-0.9888888888888889,0.25935217264687827
0.5,-0.9888888888888889,0.22514737199423726
0.5222222222222221,-0.9888888888888889,0.19283452895610612
0.5444444444444445,-0.9888888888888889,0.16295575948187255
0.5666666666666667,-0.9888888888888889,0.13585469628566588
0.5888888888888888,-0.9888888888888889,0.11169991799029877
0.6111111111111112,-0.9888888888888889,0.09051997381804798
0.6333333333333333,-0.9888888888888889,0.07224007084963051
0.6555555555555554,-0.9888888888888889,0.05671356482761974
0.6777777777777778,-0.9888888888888889,0.04374539934465584
0.7,-0.9888888888888889,0.033108054802719125
0.7222222222222221,-0.9888888888888889,0.024552498649583848
0.7444444444444445,-0.9888888888888889,0.017816948278931547
0.7666666666666666,-0.9888888888888889,0.012635429840446664
0.788888888888889,-0.9888888888888889,0.008746836426538323
0.8111111111111111,-0.9888888888888889,0.005904068161767539
0.8333333333333333,-0.9888888888888889,0.0038822219236766924
0.8555555555555556,-0.9888888888888889,0.002484750709177557
0.8777777777777778,-0.9888888888888889,0.0015468864284130365
0.8999999999999999,-0.9888888888888889,0.0009361799412162092
0.922222222222222,-0.9888888888888889,0.0005505369871906413
0.9444444444444446,-0.9888888888888889,0.00031447411671368654
0.9666666666666668,-0.9888888888888889,0.00017443661149633697
0.9888888888888889,-0.9888888888888889,9.394185775704105e-05
1.011111111111111,-0.9888888888888889,4.911199947053506e-05
1.0333333333333332,-0.9888888888888889,2.4921656433604716e-05
1.0555555555555554,-0.9888888888888889,1.227405737936827e-05
1.077777777777778,-0.9888888888888889,5.866533662879902e-06
1.1,-0.9888888888888889,2.720876505145957e-06

-1.1,-0.9666666666666668,1.5318179241310767e-05
-1.077777777777778,-0.9666666666666668,3.077468552120524e-05
-1.0555555555555556,-0.9666666666666668,5.989620913237776e-05
-1.0333333333333334,-0.9666666666666668,0.00011299143566402809
-1.0111111111111113,-0.9666666666666668,0.00020671648877846626
-0.9888888888888889,-0.9666666666666668,0.0003669920112891521
-0.9666666666666668,-0.9666666666666668,0.0006326848511599531
-0.9444444444444445,-0.9666666666666668,0.0010599764335542832
-0.9222222222222223,-0.9666666666666668,0.0017272019908876667
-0.9000000000000001,-0.9666666666666668,0.00273979357620842
-0.8777777777777779,-0.9666666666666668,0.004234812309418114
-0.8555555555555556,-0.9666666666666668,0.0063844184836255305
-0.8333333333333335,-0.9666666666666668,0.009397492485236853
-0.8111111111111111,-0.9666666666666668,0.013518466968486043
-0.788888888888889,-0.9666666666666668,0.01902226221097287
-0.7666666666666667,-0.9666666666666668,0.026204091529924048
-0.7444444444444445,-0.9666666666666668,0.03536296956641928
-0.7222222222222223,-0.9666666666666668,0.046778235098246364
-0.7000000000000001,-0.9666666666666668,0.06067950695811483
-0.6777777777777778,-0.9666666666666668,0.07721229174001626
-0.6555555555555557,-0.9666666666666668,0.09640371526855829
-0.6333333333333334,-0.9666666666666668,0.1181349303636757
-0.6111111111111112,-0.9666666666666668,0.14212773130321027
-0.5888888888888889,-0.9666666666666668,0.16795183159780316
-0.5666666666666668,-0.9666666666666668,0.1950556060121007
-0.5444444444444445,-0.9666666666666668,0.22281718725367136
-0.5222222222222223,-0.9666666666666668,0.2506060501525979
-0.5000000000000001,-0.9666666666666668,0.2778399114851163
-0.47777777777777786,-0.9666666666666668,0.304020441781599
-0.4555555555555556,-0.9666666666666668,0.3287356466554867
-0.43333333333333335,-0.9666666666666668,0.3516267400247089
-0.4111111111111112,-0.9666666666666668,0.3723304813334583
-0.38888888888888895,-0.9666666666666668,0.39041990663025977
-0.3666666666666667,-0.9666666666666668,0.40537216535855825
-0.34444444444444455,-0.9666666666666668,0.41658815657769993
-0.3222222222222223,-0.9666666666666668,0.42347439878144044
-0.30000000000000004,-0.9666666666666668,0.4255766274501522
-0.2777777777777778,-0.9666666666666668,0.4227338084143546
-0.25555555555555565,-0.9666666666666668,0.41520839371456436
-0.2333333333333334,-0.9666666666666668,0.40374951909944984
-0.21111111111111114,-0.9666666666666668,0.3895616295728743
-0.188888888888889,-0.9666666666666668,0.37417730398625554
-0.16666666666666674,-0.9666666666666668,0.35926104913447793
-0.1444444444444445,-0.9666666666666668,0.3463905954106393
-0.12222222222222223,-0.9666666666666668,0.3368666081880745
-0.10000000000000009,-0.9666666666666668,0.3315894744318937
-0.07777777777777772,-0.9666666666666668,0.3310182355239294
-0.05555555555555558,-0.9666666666666668,0.3352014492240893
-0.03333333333333344,-0.9666666666666668,0.3438524868314824
-0.011111111111111072,-0.9666666666666668,0.35643798683033384
0.011111111111111072,-0.9666666666666668,0.37225690924657323
0.033333333333333215,-0.9666666666666668,0.3905023815084013
0.05555555555555558,-0.9666666666666668,0.41031094890724334
0.07777777777777772,-0.9666666666666668,0.43080808705662227
0.09999999999999987,-0.9666666666666668,0.4511543115092763
0.12222222222222223,-0.9666666666666668,0.4705873969900088
0.14444444444444438,-0.9666666666666668,0.48844969697335316
0.16666666666666652,-0.9666666666666668,0.5041901843164369
0.18888888888888888,-0.9666666666666668,0.517339049839694
0.21111111111111103,-0.9666666666666668,0.5274644604804384
0.2333333333333334,-0.9666666666666668,0.5341302853465474
0.25555555555555554,-0.9666666666666668,0.5368754231737113
0.2777777777777777,-0.9666666666666668,0.5352286622003775
0.30000000000000004,-0.9666666666666668,0.5287605697131749
0.3222222222222222,-0.9666666666666668,0.5171607752263603
0.34444444444444433,-0.9666666666666668,0.5003199734590538
0.3666666666666667,-0.9666666666666668,0.4783937280004402
0.38888888888888884,-0.9666666666666668,0.4518297630555111
0.411111111111111,-0.9666666666666668,0.4213499018689547
0.43333333333333335,-0.9666666666666668,0.38788915049145706
0.4555555555555555,-0.9666666666666668,0.352504544577263
0.47777777777777786,-0.9666666666666668,0.316272736794027
0.5,-0.9666666666666668,0.28019641656930094
0.5222222222222221,-0.9666666666666668,0.2451354845150351
0.5444444444444445,-0.9666666666666668,0.2117709704305819
0.5666666666666667,-0.9666666666666668,0.1806006447403578
0.5888888888888888,-0.9666666666666668,0.15195799454814152
0.6111111111111112,-0.9666666666666668,0.12604271798438832
0.6333333333333333,-0.9666666666666668,0.10295158035648383
0.6555555555555554,-0.9666666666666668,0.08270228722851286
0.6777777777777778,-0.9666666666666668,0.06524800791990731
0.7,-0.9666666666666668,0.050484408026335935
0.7222222222222221,-0.9666666666666668,0.03825333393039365
0.7444444444444445,-0.9666666666666668,0.028347420735376834
0.7666666666666666,-0.9666666666666668,0.02051843262949701
0.788888888888889,-0.9666666666666668,0.014490018663903426
0.8111111111111111,-0.9666666666666668,0.009973653458952597
0.8333333333333333,-0.9666666666666668,0.0066853920547869
0.8555555555555556,-0.9666666666666668,0.004360866382496936
0.8777777777777778,-0.9666666666666668,0.0027665238402630166
0.8999999999999999,-0.9666666666666668,0.0017061070692574092
0.922222222222222,-0.9666666666666668,0.0010224198042567449
0.9444444444444446,-0.9666666666666668,0.0005952286348801975
0.9666666666666668,-0.9666666666666668,0.0003365753633266387
0.9888888888888889,-0.9666666666666668,0.00018482490157959737
1.011111111111111,-0.9666666666666668,9.855266247654339e-05
1.0333333333333332,-0.9666666666666668,5.102244497574612e-05
1.0555555555555554,-0.9666666666666668,2.5644307448840916e-05
1.077777777777778,-0.9666666666666668,1.2511166284432798e-05
1.1,-0.9666666666666668,5.92384858415421e-06

-1.1,-0.9444444444444445,3.155723529374149e-05
-1.077777777777778,-0.9444444444444445,6.242420239364596e-05
-1.0555555555555556,-0.9444444444444445,0.00011958205841611195
-1.0333333333333334,-0.9444444444444445,0.0002219466345710885
-1.0111111111111113,-0.9444444444444445,0.00039932754629289465
-0.9888888888888889,-0.9444444444444445,0.00069688147395622
-0.9666666666666668,-0.9444444444444445,0.0011803601024154358
-0.9444444444444445,-0.9444444444444445,0.0019417932796835188
-0.9222222222222223,-0.9444444444444445,0.003105015534440667
-0.9000000000000001,-0.9444444444444445,0.004830250254592158
-0.8777777777777779,-0.9444444444444445,0.0073168613825358155
-0.8555555555555556,-0.9444444444444445,0.010803389510946698
-0.8333333333333335,-0.9444444444444445,0.01556408173865911
-0.8111111111111111,-0.9444444444444445,0.02190123445317099
-0.788888888888889,-0.9444444444444445,0.030132727825224363
-0.7666666666666667,-0.9444444444444445,0.040574143122829434
-0.7444444444444445,-0.9444444444444445,0.05351495291078185
-0.7222222222222223,-0.9444444444444445,0.06918872405691696
-0.7000000000000001,-0.9444444444444445,0.08773836751614927
-0.6777777777777778,-0.9444444444444445,0.1091793358050735
-0.6555555555555557,-0.9444444444444445,0.13336606088911382
-0.6333333333333334,-0.9444444444444445,0.15996910878320375
-0.6111111111111112,-0.9444444444444445,0.18847139578106722
-0.5888888888888889,-0.9444444444444445,0.21819025516699866
-0.5666666666666668,-0.9444444444444445,0.24832759313199237
-0.5444444444444445,-0.9444444444444445,0.2780433066345392
-0.5222222222222223,-0.9444444444444445,0.30653928822213633
-0.5000000000000001,-0.9444444444444445,0.33313540738444614
-0.47777777777777786,-0.9444444444444445,0.357317656413551
-0.4555555555555556,-0.9444444444444445,0.3787439700843315
-0.43333333333333335,-0.9444444444444445,0.39720476802430904
-0.4111111111111112,-0.9444444444444445,0.4125501759751331
-0.38888888888888895,-0.9444444444444445,0.42460929470267683
-0.3666666666666667,-0.9444444444444445,0.43313346578010686
-0.34444444444444455,-0.9444444444444445,0.43779151130847116
-0.3222222222222223,-0.9444444444444445,0.4382301263847155
-0.30000000000000004,-0.9444444444444445,0.4341908576365703
-0.2777777777777778,-0.9444444444444445,0.42565351624999836
-0.25555555555555565,-0.9444444444444445,0.41296238807778785
-0.2333333333333334,-0.9444444444444445,0.3968919407174695
-0.21111111111111114,-0.9444444444444445,0.3786239144152553
-0.188888888888889,-0.9444444444444445,0.35963322874353437
-0.16666666666666674,-0.9444444444444445,0.3415073848827953
-0.1444444444444445,-0.9444444444444445,0.32574334645038877
-0.12222222222222223,-0.9444444444444445,0.313570408500502
-0.10000000000000009,-0.9444444444444445,0.3058361480593004
-0.07777777777777772,-0.9444444444444445,0.3029702404081285
-0.05555555555555558,-0.9444444444444445,0.30501683858907036
-0.03333333333333344,-0.9444444444444445,0.31170953288703374
-0.011111111111111072,-0.9444444444444445,0.3225588727778083
0.011111111111111072,-0.9444444444444445,0.3369302591456439
0.033333333333333215,-0.9444444444444445,0.3541037564794809
0.05555555555555558,-0.9444444444444445,0.3733192754644002
0.07777777777777772,-0.9444444444444445,0.3938150946376646
0.09999999999999987,-0.9444444444444445,0.4148641028053218
0.12222222222222223,-0.9444444444444445,0.4358044215737091
0.14444444444444438,-0.9444444444444445,0.4560552384871258
0.16666666666666652,-0.9444444444444445,0.47510926629868594
0.18888888888888888,-0.9444444444444445,0.49250075917184066
0.21111111111111103,-0.9444444444444445,0.5077588489340853
0.2333333333333334,-0.9444444444444445,0.5203645145546989
0.25555555555555554,-0.9444444444444445,0.5297312378620554
0.2777777777777777,-0.9444444444444445,0.535223106366426
0.30000000000000004,-0.9444444444444445,0.5362122118187336
0.3222222222222222,-0.9444444444444445,0.5321642411151707
0.34444444444444433,-0.9444444444444445,0.5227317188857649
0.3666666666666667,-0.9444444444444445,0.5078312590348247
0.38888888888888884,-0.9444444444444445,0.48768490303925655
0.411111111111111,-0.9444444444444445,0.46281467465329656
0.43333333333333335,-0.9444444444444445,0.4339911507661097
0.4555555555555555,-0.9444444444444445,0.40214795007497317
0.47777777777777786,-0.9444444444444445,0.36828160094465295
0.5,-0.9444444444444445,0.3333582274682948
0.5222222222222221,-0.9444444444444445,0.29824446066910004
0.5444444444444445,-0.9444444444444445,0.2636714221498785
0.5666666666666667,-0.9444444444444445,0.23023051984084386
0.5888888888888888,-0.9444444444444445,0.1983915192296114
0.6111111111111112,-0.9444444444444445,0.16852937477523425
0.6333333333333333,-0.9444444444444445,0.14094729406798148
0.6555555555555554,-0.9444444444444445,0.11588828592427478
0.6777777777777778,-0.9444444444444445,0.09353371641738208
0.7,-0.9444444444444445,0.0739927967700691
0.7222222222222221,-0.9444444444444445,0.05728987664227493
0.7444444444444445,-0.9444444444444445,0.04335649149330322
0.7666666666666666,-0.9444444444444445,0.03203290377657857
0.788888888888889,-0.9444444444444445,0.023080547364857224
0.8111111111111111,-0.9444444444444445,0.016203565396877766
0.8333333333333333,-0.9444444444444445,0.011075440164820009
0.8555555555555556,-0.9444444444444445,0.007365958459822296
0.8777777777777778,-0.9444444444444445,0.00476434079288903
0.8999999999999999,-0.9444444444444445,0.002995835364571476
0.922222222222222,-0.9444444444444445,0.0018308466466246947
0.9444444444444446,-0.9444444444444445,0.0010872125481527306
0.9666666666666668,-0.9444444444444445,0.0006272456231668121
0.9888888888888889,-0.9444444444444445,0.0003515333089206808
1.011111111111111,-0.9444444444444445,0.00019135895204959224
1.0333333333333332,-0.9444444444444445,0.00010116397180184919
1.0555555555555554,-0.9444444444444445,5.193073012231645e-05
1.077777777777778,-0.9444444444444445,2.587914849041534e-05
1.1,-0.9444444444444445,1.2516487289383703e-05

-1.1,-0.9222222222222223,6.281185208362713e-05
-1.077777777777778,-0.9222222222222223,0.0001223543772146916
-1.0555555555555556,-0.9222222222222223,0.00023072517673782762
-1.0333333333333334,-0.9222222222222223,0.0004213772012458512
-1.0111111111111113,-0.9222222222222223,0.0007457024551782107
-0.9888888888888889,-0.9222222222222223,0.0012794256360240332
-0.9666666666666668,-0.9222222222222223,0.002129504459600523
-0.9444444444444445,-0.9222222222222223,0.0034406630035001603
-0.9222222222222223,-0.9222222222222223,0.005400360990128129
-0.9000000000000001,-0.9222222222222223,0.008240839418882475
-0.8777777777777779,-0.9222222222222223,0.012236978801354763
-0.8555555555555556,-0.9222222222222223,0.017699086580294877
-0.8333333333333335,-0.9222222222222223,0.024960310619295177
-0.8111111111111111,-0.9222222222222223,0.03435896901978007
-0.788888888888889,-0.9222222222222223,0.04621647902403838
-0.7666666666666667,-0.9222222222222223,0.060811645220039116
-0.7444444444444445,-0.9222222222222223,0.07835193364928467
-0.7222222222222223,-0.9222222222222223,0.0989423614963144
-0.7000000000000001,-0.9222222222222223,0.12255323386191151
-0.6777777777777778,-0.9222222222222223,0.14898946352574344
-0.6555555555555557,-0.9222222222222223,0.17786645670144344
-0.6333333333333334,-0.9222222222222223,0.20859975081268683
-0.6111111111111112,-0.9222222222222223,0.24041647030347252
-0.5888888888888889,-0.9222222222222223,0.2723949220163524
-0.5666666666666668,-0.9222222222222223,0.3035336274800867
-0.5444444444444445,-0.9222222222222223,0.3328433626186853
-0.5222222222222223,-0.9222222222222223,0.35944734260307115
-0.5000000000000001,-0.9222222222222223,0.38266855131243094
-0.47777777777777786,-0.9222222222222223,0.4020823842775313
-0.4555555555555556,-0.9222222222222223,0.4175190059619761
-0.43333333333333335,-0.9222222222222223,0.4290125541970283
-0.4111111111111112,-0.9222222222222223,0.43671034308818685
-0.38888888888888895,-0.9222222222222223,0.44076936412444506
-0.3666666666666667,-0.9222222222222223,0.44127423674643856
-0.34444444444444455,-0.9222222222222223,0.4382067310723855
-0.3222222222222223,-0.9222222222222223,0.4314820613314586
-0.30000000000000004,-0.9222222222222223,0.42104540711272703
-0.2777777777777778,-0.9222222222222223,0.40700065778847644
-0.25555555555555565,-0.9222222222222223,0.3897298810592711
-0.2333333333333334,-0.9222222222222223,0.36996185188313985
-0.21111111111111114,-0.9222222222222223,0.34876193405586964
-0.188888888888889,-0.9222222222222223,0.327439301976077
-0.16666666666666674,-0.9222222222222223,0.30739278605980563
-0.1444444444444445,-0.9222222222222223,0.28993462526422314
-0.12222222222222223,-0.9222222222222223,0.27613591490415934
-0.10000000000000009,-0.9222222222222223,0.2667275358497734
-0.07777777777777772,-0.9222222222222223,0.26207041576194906
-0.05555555555555558,-0.9222222222222223,0.26218728203951597
-0.03333333333333344,-0.9222222222222223,0.26683284137278795
-0.011111111111111072,-0.9222222222222223,0.275575295786474
0.011111111111111072,-0.9222222222222223,0.28786869629825407
0.033333333333333215,-0.9222222222222223,0.30310769314757613
0.05555555555555558,-0.9222222222222223,0.32066695597477546
0.07777777777777772,-0.9222222222222223,0.33993196091089223
0.09999999999999987,-0.9222222222222223,0.36032519363923243
0.12222222222222223,-0.9222222222222223,0.38132543165640853
0.14444444444444438,-0.9222222222222223,0.4024728495672687
0.16666666666666652,-0.9222222222222223,0.42335322179571766
0.18888888888888888,-0.9222222222222223,0.443561034242816
0.21111111111111103,-0.9222222222222223,0.4626508132920324
0.2333333333333334,-0.9222222222222223,0.48009358343923725
0.25555555555555554,-0.9222222222222223,0.49525704031135015
0.2777777777777777,-0.9222222222222223,0.5074225303042493
0.30000000000000004,-0.9222222222222223,0.5158411761412844
0.3222222222222222,-0.9222222222222223,0.5198193920390974
0.34444444444444433,-0.9222222222222223,0.5188146890433961
0.3666666666666667,-0.9222222222222223,0.5125188875246006
0.38888888888888884,-0.9222222222222223,0.5009085210052611
0.411111111111111,-0.9222222222222223,0.48425040996808405
0.43333333333333335,-0.9222222222222223,0.4630618054900145
0.4555555555555555,-0.9222222222222223,0.43803601401255254
0.47777777777777786,-0.9222222222222223,0.40995273312343355
0.5,-0.9222222222222223,0.37959493486897766
0.5222222222222221,-0.9222222222222223,0.34769020876200235
0.5444444444444445,-0.9222222222222223,0.3148853913605045
0.5666666666666667,-0.9222222222222223,0.28175225333038845
0.5888888888888888,-0.9222222222222223,0.24881279710314708
0.6111111111111112,-0.9222222222222223,0.21656826566108917
0.6333333333333333,-0.9222222222222223,0.18551725139649283
0.6555555555555554,-0.9222222222222223,0.15615418271460318
0.6777777777777778,-0.9222222222222223,0.1289474029782635
0.7,-0.9222222222222223,0.10430320673195441
0.7222222222222221,-0.9222222222222223,0.08252645446909901
0.7444444444444445,-0.9222222222222223,0.06378890951266805
0.7666666666666666,-0.9222222222222223,0.04811366232202111
0.788888888888889,-0.9222222222222223,0.03537925141025434
0.8111111111111111,-0.9222222222222223,0.025342009446653154
0.8333333333333333,-0.9222222222222223,0.01767120425964798
0.8555555555555556,-0.9222222222222223,0.01198956942458496
0.8777777777777778,-0.9222222222222223,0.007911966449285362
0.8999999999999999,-0.9222222222222223,0.0050767078312844265
0.922222222222222,-0.9222222222222223,0.00316666878358563
0.9444444444444446,-0.9222222222222223,0.0019198768977584067
0.9666666666666668,-0.9222222222222223,0.0011311824296180368
0.9888888888888889,-0.9222222222222223,0.0006476177522192023
1.011111111111111,-0.9222222222222223,0.00036021369546768053
1.0333333333333332,-0.9222222222222223,0.00019461109895346125
1.0555555555555554,-0.9222222222222223,0.00010210033266456873
1.077777777777778,-0.9222222222222223,5.199924699175243e-05
1.1,-0.9222222222222223,2.5698403882987493e-05

-1.1,-0.9000000000000001,0.00012083046319373504
-1.077777777777778,-0.9000000000000001,0.0002318176263072365
-1.0555555555555556,-0.9000000000000001,0.00043037722346237937
-1.0333333333333334,-0.9000000000000001,0.0007735393416926099
-1.0111111111111113,-0.9000000000000001,0.0013466537306055751
-0.9888888888888889,-0.9000000000000001,0.002271932513884022
-0.9666666666666668,-0.9000000000000001,0.0037165970106065043
-0.9444444444444445,-0.9000000000000001,0.00589893947157332
-0.9222222222222223,-0.9000000000000001,0.009090263063336653
-0.9000000000000001,-0.9000000000000001,0.013610707160814082
-0.8777777777777779,-0.9000000000000001,0.019817542352081812
-0.8555555555555556,-0.9000000000000001,0.028085619612325318
-0.8333333333333335,-0.9000000000000001,0.03878105570612306
-0.8111111111111111,-0.9000000000000001,0.0522305182600658
-0.788888888888889,-0.9000000000000001,0.06868917691290169
-0.7666666666666667,-0.9000000000000001,0.0883102246897635
-0.7444444444444445,-0.9000000000000001,0.11111794316236062
-0.7222222222222223,-0.9000000000000001,0.13698512615457303
-0.7000000000000001,-0.9000000000000001,0.16561508979709177
-0.6777777777777778,-0.9000000000000001,0.19652913829970886
-0.6555555555555557,-0.9000000000000001,0.2290622816005255
-0.6333333333333334,-0.9000000000000001,0.2623724134999848
-0.6111111111111112,-0.9000000000000001,0.29546955576970235
-0.5888888888888889,-0.9000000000000001,0.3272705497815564
-0.5666666666666668,-0.9000000000000001,0.3566798583893475
-0.5444444444444445,-0.9000000000000001,0.3826894799104973
-0.5222222222222223,-0.9000000000000001,0.4044825276512726
-0.5000000000000001,-0.9000000000000001,0.42151900765382827
-0.47777777777777786,-0.9000000000000001,0.4335818601261578
-0.4555555555555556,-0.9000000000000001,0.4407680928962397
-0.43333333333333335,-0.9000000000000001,0.4434230371630081
-0.4111111111111112,-0.9000000000000001,0.44203195543582724
-0.38888888888888895,-0.9000000000000001,0.4370972121205243
-0.3666666666666667,-0.9000000000000001,0.429035733938955
-0.34444444444444455,-0.9000000000000001,0.41812730257118147
-0.3222222222222223,-0.9000000000000001,0.40452962642646156
-0.30000000000000004,-0.9000000000000001,0.3883552575802306
-0.2777777777777778,-0.9000000000000001,0.36978502980550176
-0.25555555555555565,-0.9000000000000001,0.34917987940690604
-0.2333333333333334,-0.9000000000000001,0.3271524189265281
-0.21111111111111114,-0.9000000000000001,0.3045719650578043
-0.188888888888889,-0.9000000000000001,0.2824977679915846
-0.16666666666666674,-0.9000000000000001,0.2620576402893857
-0.1444444444444445,-0.9000000000000001,0.2443052297783461
-0.12222222222222223,-0.9000000000000001,0.23009348708417265
-0.10000000000000009,-0.9000000000000001,0.21999363159111285
-0.07777777777777772,-0.9000000000000001,0.21427206708361984
-0.05555555555555558,-0.9000000000000001,0.2129192058794564
-0.03333333333333344,-0.9000000000000001,0.2157110026602779
-0.011111111111111072,-0.9000000000000001,0.2222802194274364
0.011111111111111072,-0.9000000000000001,0.23217964220378606
0.033333333333333215,-0.9000000000000001,0.24492942752201213
0.05555555555555558,-0.9000000000000001,0.26004982281979544
0.07777777777777772,-0.9000000000000001,0.27708451050677585
0.09999999999999987,-0.9000000000000001,0.29561800735290467
0.12222222222222223,-0.9000000000000001,0.31528555310209017
0.14444444444444438,-0.9000000000000001,0.33576999218464154
0.16666666666666652,-0.9000000000000001,0.3567806109613415
0.18888888888888888,-0.9000000000000001,0.37801429316911556
0.21111111111111103,-0.9000000000000001,0.39910727928482465
0.2333333333333334,-0.9000000000000001,0.4195922843196364
0.25555555555555554,-0.9000000000000001,0.43887733309927784
0.2777777777777777,-0.9000000000000001,0.4562582084099167
0.30000000000000004,-0.9000000000000001,0.4709672599988521
0.3222222222222222,-0.9000000000000001,0.48225062629089693
0.34444444444444433,-0.9000000000000001,0.4894571695734698
0.3666666666666667,-0.9000000000000001,0.49211828109078315
0.38888888888888884,-0.9000000000000001,0.48999938526871784
0.411111111111111,-0.9000000000000001,0.483111091147402
0.43333333333333335,-0.9000000000000001,0.47167867858288415
0.4555555555555555,-0.9000000000000001,0.45608000956953043
0.47777777777777786,-0.9000000000000001,0.4367705840757677
0.5,-0.9000000000000001,0.41421743464374294
0.5222222222222221,-0.9000000000000001,0.38885968541454063
0.5444444444444445,-0.9000000000000001,0.36110405581700306
0.5666666666666667,-0.9000000000000001,0.33135161215675435
0.5888888888888888,-0.9000000000000001,0.3000417747303612
0.6111111111111112,-0.9000000000000001,0.2676943557830432
0.6333333333333333,-0.9000000000000001,0.23493165633341484
0.6555555555555554,-0.9000000000000001,0.20246950586886375
0.6777777777777778,-0.9000000000000001,0.17107597047018222
0.7,-0.9000000000000001,0.14150602317433372
0.7222222222222221,-0.9000000000000001,0.11442698213271546
0.7444444444444445,-0.9000000000000001,0.09035143717788205
0.7666666666666666,-0.9000000000000001,0.06959167603509368
0.788888888888889,-0.9000000000000001,0.05224357229031998
0.8111111111111111,-0.9000000000000001,0.03820056450504578
0.8333333333333333,-0.9000000000000001,0.02719187033180513
0.8555555555555556,-0.9000000000000001,0.01883500875913204
0.8777777777777778,-0.9000000000000001,0.012691668863002088
0.8999999999999999,-0.9000000000000001,0.008317614536530913
0.922222222222222,-0.9000000000000001,0.0053006277795665776
0.9444444444444446,-0.9000000000000001,0.0032842325062092765
0.9666666666666668,-0.9000000000000001,0.001978085286861004
0.9888888888888889,-0.9000000000000001,0.0011579073165163363
1.011111111111111,-0.9000000000000001,0.0006585849818604836
1.0333333333333332,-0.9000000000000001,0.00036385079309407385
1.0555555555555554,-0.9000000000000001,0.00019518311386155083
1.077777777777778,-0.9000000000000001,0.00010161833270188811
1.1,-0.9000000000000001,5.1320193053839716e-05

-1.1,-0.8777777777777779,0.00022471365530508502
-1.077777777777778,-0.8777777777777779,0.00042468970921777106
-1.0555555555555556,-0.8777777777777779,0.0007763876292563997
-1.0333333333333334,-0.8777777777777779,0.0013735440805634172
-1.0111111111111113,-0.8777777777777779,0.0023527059440185656
-0.9888888888888889,-0.8777777777777779,0.0039036513733607383
-0.9666666666666668,-0.8777777777777779,0.00627749119879876
-0.9444444444444445,-0.8777777777777779,0.009789623673114619
-0.9222222222222223,-0.8777777777777779,0.014814525499850325
-0.9000000000000001,-0.8777777777777779,0.02176993313376625
-0.8777777777777779,-0.8777777777777779,0.031089450971514068
-0.8555555555555556,-0.8777777777777779,0.04318487879094283
-0.8333333333333335,-0.8777777777777779,0.05840208183259618
-0.8111111111111111,-0.8777777777777779,0.0769762533633322
-0.788888888888889,-0.8777777777777779,0.09899313372491694
-0.7666666666666667,-0.8777777777777779,0.1243616848561347
-0.7444444444444445,-0.8777777777777779,0.1528010721040864
-0.7222222222222223,-0.8777777777777779,0.18384151558602177
-0.7000000000000001,-0.8777777777777779,0.21683603124239118
-0.6777777777777778,-0.8777777777777779,0.25097951302356175
-0.6555555555555557,-0.8777777777777779,0.28533339435397
-0.6333333333333334,-0.8777777777777779,0.3188574229616123
-0.6111111111111112,-0.8777777777777779,0.35045300597956314
-0.5888888888888889,-0.8777777777777779,0.3790229976020073
-0.5666666666666668,-0.8777777777777779,0.40354939571052206
-0.5444444444444445,-0.8777777777777779,0.4231835495790588
-0.5222222222222223,-0.8777777777777779,0.43733537622032465
-0.5000000000000001,-0.8777777777777779,0.44574213454745665
-0.47777777777777786,-0.8777777777777779,0.44849676503671937
-0.4555555555555556,-0.8777777777777779,0.44602232220110183
-0.43333333333333335,-0.8777777777777779,0.4389917011693133
-0.4111111111111112,-0.8777777777777779,0.42820719652133415
-0.38888888888888895,-0.8777777777777779,0.41446737788350624
-0.3666666666666667,-0.8777777777777779,0.3984544728136333
-0.34444444444444455,-0.8777777777777779,0.38067114692442217
-0.3222222222222223,-0.8777777777777779,0.36144183952641085
-0.30000000000000004,-0.8777777777777779,0.3409746450477845
-0.2777777777777778,-0.8777777777777779,0.31946130486533025
-0.25555555555555565,-0.8777777777777779,0.2971813995150951
-0.2333333333333334,-0.8777777777777779,0.27457626770725646
-0.21111111111111114,-0.8777777777777779,0.25226872252917204
-0.188888888888889,-0.8777777777777779,0.23102258238007042
-0.16666666666666674,-0.8777777777777779,0.2116551105682301
-0.1444444444444445,-0.8777777777777779,0.19492913695597608
-0.12222222222222223,-0.8777777777777779,0.1814555648855744
-0.10000000000000009,-0.8777777777777779,0.1716305518777768
-0.07777777777777772,-0.8777777777777779,0.16561814808446843
-0.05555555555555558,-0.8777777777777779,0.16337422382112
-0.03333333333333344,-0.8777777777777779,0.16469672920796646
-0.011111111111111072,-0.8777777777777779,0.16928397286253244
0.011111111111111072,-0.8777777777777779,0.1767864335349665
0.033333333333333215,-0.8777777777777779,0.18684535399021018
0.05555555555555558,-0.8777777777777779,0.19911857801902713
0.07777777777777772,-0.8777777777777779,0.21329746066493097
0.09999999999999987,-0.8777777777777779,0.22911752210676423
0.12222222222222223,-0.8777777777777779,0.24636180761316237
0.14444444444444438,-0.8777777777777779,0.26485293689463635
0.16666666666666652,-0.8777777777777779,0.2844301958260307
0.18888888888888888,-0.8777777777777779,0.3049122524527172
0.21111111111111103,-0.8777777777777779,0.32605236113566
0.2333333333333334,-0.8777777777777779,0.34749817293159807
0.25555555555555554,-0.8777777777777779,0.3687697594755962
0.2777777777777777,-0.8777777777777779,0.389266076035854
0.30000000000000004,-0.8777777777777779,0.40830273240045806
0.3222222222222222,-0.8777777777777779,0.4251749636172264
0.34444444444444433,-0.8777777777777779,0.43923193071629135
0.3666666666666667,-0.8777777777777779,0.449944346079333
0.38888888888888884,-0.8777777777777779,0.4569483191152427
0.411111111111111,-0.8777777777777779,0.4600543549860133
0.43333333333333335,-0.8777777777777779,0.4592202662235016
0.4555555555555555,-0.8777777777777779,0.45449769991397215
0.47777777777777786,-0.8777777777777779,0.44597061301751073
0.5,-0.8777777777777779,0.43370723844027936
0.5222222222222221,-0.8777777777777779,0.4177433372392172
0.5444444444444445,-0.8777777777777779,0.39810466991248095
0.5666666666666667,-0.8777777777777779,0.37486373364741676
0.5888888888888888,-0.8777777777777779,0.3482141436854692
0.6111111111111112,-0.8777777777777779,0.3185393989969061
0.6333333333333333,-0.8777777777777779,0.28645320961451215
0.6555555555555554,-0.8777777777777779,0.2527957690660672
0.6777777777777778,-0.8777777777777779,0.2185819608146634
0.7,-0.8777777777777779,0.1849099674102671
0.7222222222222221,-0.8777777777777779,0.15284856344162212
0.7444444444444445,-0.8777777777777779,0.12332597955758974
0.7666666666666666,-0.8777777777777779,0.09704174170226702
0.788888888888889,-0.8777777777777779,0.07441622889118135
0.8111111111111111,-0.8777777777777779,0.055583156134895034
0.8333333333333333,-0.8777777777777779,0.04042064908028645
0.8555555555555556,-0.8777777777777779,0.02860952901074611
0.8777777777777778,-0.8777777777777779,0.019704260989457885
0.8999999999999999,-0.8777777777777779,0.01320276296861074
0.922222222222222,-0.8777777777777779,0.008604851407838825
0.9444444444444446,-0.8777777777777779,0.005453906691578115
0.9666666666666668,-0.8777777777777779,0.0033608764502940465
0.9888888888888889,-0.8777777777777779,0.002013017133220692
1.011111111111111,-0.8777777777777779,0.0011714717160920766
1.0333333333333332,-0.8777777777777779,0.0006620834996072265
1.0555555555555554,-0.8777777777777779,0.000363217348422607
1.077777777777778,-0.8777777777777779,0.00019330465689655936
1.1,-0.8777777777777779,9.973958544221051e-05

-1.1,-0.8555555555555556,0.00040412618588465314
-1.077777777777778,-0.8555555555555556,0.0007525234798623835
-1.0555555555555556,-0.8555555555555556,0.0013549340863612872
-1.0333333333333334,-0.8555555555555556,0.002359923784767372
-1.0111111111111113,-0.8555555555555556,0.0039779318871280955
-0.9888888888888889,-0.8555555555555556,0.00649241817768704
-0.9666666666666668,-0.8555555555555556,0.010265257478054774
-0.9444444444444445,-0.8555555555555556,0.015732175711073628
-0.9222222222222223,-0.8555555555555556,0.023384341979191033
-0.9000000000000001,-0.8555555555555556,0.033733827522138146
-0.8777777777777779,-0.8555555555555556,0.04726357439029687
-0.8555555555555556,-0.8555555555555556,0.06436636152748261
-0.8333333333333335,-0.8555555555555556,0.08528106639994525
-0.8111111111111111,-0.8555555555555556,0.11003701282505479
-0.788888888888889,-0.8555555555555556,0.13841718074155865
-0.7666666666666667,-0.8555555555555556,0.1699479880086544
-0.7444444444444445,-0.8555555555555556,0.2039177726164659
-0.7222222222222223,-0.8555555555555556,0.2394196591787084
-0.7000000000000001,-0.8555555555555556,0.2754094612841719
-0.6777777777777778,-0.8555555555555556,0.3107676252350049
-0.6555555555555557,-0.8555555555555556,0.3443566667331712
-0.6333333333333334,-0.8555555555555556,0.3750710143352954
-0.6111111111111112,-0.8555555555555556,0.40188208498209965
-0.5888888888888889,-0.8555555555555556,0.4238847881593467
-0.5666666666666668,-0.8555555555555556,0.4403504771383196
-0.5444444444444445,-0.8555555555555556,0.45078567970854266
-0.5222222222222223,-0.8555555555555556,0.4549880241049738
-0.5000000000000001,-0.8555555555555556,0.4530842941419258
-0.47777777777777786,-0.8555555555555556,0.4455340141686848
-0.4555555555555556,-0.8555555555555556,0.4330871688850034
-0.43333333333333335,-0.8555555555555556,0.4166957481934127
-0.4111111111111112,-0.8555555555555556,0.3973923971428754
-0.38888888888888895,-0.8555555555555556,0.37616080302558685
-0.3666666666666667,-0.8555555555555556,0.3538272061846214
-0.34444444444444455,-0.8555555555555556,0.33099828988543517
-0.3222222222222223,-0.8555555555555556,0.3080584505361255
-0.30000000000000004,-0.8555555555555556,0.28522275782711565
-0.2777777777777778,-0.8555555555555556,0.2626261640923437
-0.25555555555555565,-0.8555555555555556,0.2404198896707991
-0.2333333333333334,-0.8555555555555556,0.21884550886456022
-0.21111111111111114,-0.8555555555555556,0.19826601824767953
-0.188888888888889,-0.8555555555555556,0.17914787905080018
-0.16666666666666674,-0.8555555555555556,0.16200354340731885
-0.1444444444444445,-0.8555555555555556,0.14731511052578614
-0.12222222222222223,-0.8555555555555556,0.13546315290705188
-0.10000000000000009,-0.8555555555555556,0.12668002001177434
-0.07777777777777772,-0.8555555555555556,0.12103663799042054
-0.05555555555555558,-0.8555555555555556,0.11846033001885539
-0.03333333333333344,-0.8555555555555556,0.1187727706132537
-0.011111111111111072,-0.8555555555555556,0.12173436007542685
0.011111111111111072,-0.8555555555555556,0.1270839209964684
0.033333333333333215,-0.8555555555555556,0.13456827014139924
0.05555555555555558,-0.8555555555555556,0.14396161480110686
0.07777777777777772,-0.8555555555555556,0.1550773652536796
0.09999999999999987,-0.8555555555555556,0.16777427088397598
0.12222222222222223,-0.8555555555555556,0.18195617676727385
0.14444444444444438,-0.8555555555555556,0.19756255104372772
0.16666666666666652,-0.8555555555555556,0.21454720721628243
0.18888888888888888,-0.8555555555555556,0.23284577918342841
0.21111111111111103,-0.8555555555555556,0.25233723216491155
0.2333333333333334,-0.8555555555555556,0.272808752298418
0.25555555555555554,-0.8555555555555556,0.2939346629066894
0.2777777777777777,-0.8555555555555556,0.31527760344839356
0.30000000000000004,-0.8555555555555556,0.33631457524743097
0.3222222222222222,-0.8555555555555556,0.3564832667988002
0.34444444444444433,-0.8555555555555556,0.3752375171082568
0.3666666666666667,-0.8555555555555556,0.392096954902619
0.38888888888888884,-0.8555555555555556,0.40667625081193115
0.411111111111111,-0.8555555555555556,0.418684495304273
0.43333333333333335,-0.8555555555555556,0.42789406933568735
0.4555555555555555,-0.8555555555555556,0.43408869793722105
0.47777777777777786,-0.8555555555555556,0.4370089049745037
0.5,-0.8555555555555556,0.43631662186504594
0.5222222222222221,-0.8555555555555556,0.4315973732051602
0.5444444444444445,-0.8555555555555556,0.4224086386118962
0.5666666666666667,-0.8555555555555556,0.40836935401994245
0.5888888888888888,-0.8555555555555556,0.3892721989300808
0.6111111111111112,-0.8555555555555556,0.3651914851524265
0.6333333333333333,-0.8555555555555556,0.3365579395668341
0.6555555555555554,-0.8555555555555556,0.3041780798621766
0.6777777777777778,-0.8555555555555556,0.26918851057284077
0.7,-0.8555555555555556,0.2329508295810531
0.7222222222222221,-0.8555555555555556,0.1969066979258973
0.7444444444444445,-0.8555555555555556,0.16242125025986648
0.7666666666666666,-0.8555555555555556,0.13064428412480183
0.788888888888889,-0.8555555555555556,0.1024126749581944
0.8111111111111111,-0.8555555555555556,0.07820644867394108
0.8333333333333333,-0.8555555555555556,0.05815839888914861
0.8555555555555556,-0.8555555555555556,0.04210657145763389
0.8777777777777778,-0.8555555555555556,0.029672744901190887
0.8999999999999999,-0.8555555555555556,0.020348898191565767
0.922222222222222,-0.8555555555555556,0.013576681651371075
0.9444444444444446,-0.8555555555555556,0.008810264429621493
0.9666666666666668,-0.8555555555555556,0.005558672756880511
0.9888888888888889,-0.8555555555555556,0.0034084081450021088
1.011111111111111,-0.8555555555555556,0.002030058177282137
1.0333333333333332,-0.8555555555555556,0.0011737864783241926
1.0555555555555554,-0.8555555555555556,0.000658438517374686
1.077777777777778,-0.8555555555555556,0.00035808822287821307
1.1,-0.8555555555555556,0.00018867131656057908

-1.1,-0.8333333333333335,0.0007030028331204461
-1.077777777777778,-0.8333333333333335,0.001290063163926118
-1.0555555555555556,-0.8333333333333335,0.00228819546420532
-1.0333333333333334,-0.8333333333333335,0.003924480562487113
-1.0111111111111113,-0.8333333333333335,0.006511313779859772
-0.9888888888888889,-0.8333333333333335,0.010455751956988286
-0.9666666666666668,-0.8333333333333335,0.016257673680721417
-0.9444444444444445,-0.8333333333333335,0.02449117017734885
-0.9222222222222223,-0.8333333333333335,0.03576498685929805
-0.9000000000000001,-0.8333333333333335,0.05066112428559255
-0.8777777777777779,-0.8333333333333335,0.06965566571416747
-0.8555555555555556,-0.8333333333333335,0.09303159316696336
-0.8333333333333335,-0.8333333333333335,0.1207981969871659
-0.8111111111111111,-0.8333333333333335,0.15263381631019285
-0.788888888888889,-0.8333333333333335,0.18786660400042304
-0.7666666666666667,-0.8333333333333335,0.22550145290560386
-0.7444444444444445,-0.8333333333333335,0.2642914152568838
-0.7222222222222223,-0.8333333333333335,0.3028416417741948
-0.7000000000000001,-0.8333333333333335,0.3397264639912509
-0.6777777777777778,-0.8333333333333335,0.37359848042941707
-0.6555555555555557,-0.8333333333333335,0.4032731931305472
-0.6333333333333334,-0.8333333333333335,0.42778218294150233
-0.6111111111111112,-0.8333333333333335,0.4463983286666323
-0.5888888888888889,-0.8333333333333335,0.4586439782289725
-0.5666666666666668,-0.8333333333333335,0.4642943916898345
-0.5444444444444445,-0.8333333333333335,0.4633839321772872
-0.5222222222222223,-0.8333333333333335,0.45621388019656645
-0.5000000000000001,-0.8333333333333335,0.44335256073662543
-0.47777777777777786,-0.8333333333333335,0.4256147179301849
-0.4555555555555556,-0.8333333333333335,0.4040098752777738
-0.43333333333333335,-0.8333333333333335,0.37965811727184756
-0.4111111111111112,-0.8333333333333335,0.35368314256688493
-0.38888888888888895,-0.8333333333333335,0.3271021561208751
-0.3666666666666667,-0.8333333333333335,0.3007362703621504
-0.34444444444444455,-0.8333333333333335,0.2751616543511916
-0.3222222222222223,-0.8333333333333335,0.25071150867561254
-0.30000000000000004,-0.8333333333333335,0.22752528493961446
-0.2777777777777778,-0.8333333333333335,0.20562889710952925
-0.25555555555555565,-0.8333333333333335,0.1850221138853712
-0.2333333333333334,-0.8333333333333335,0.16574919408575894
-0.21111111111111114,-0.8333333333333335,0.14793587356373666
-0.188888888888889,-0.8333333333333335,0.13178737789664283
-0.16666666666666674,-0.8333333333333335,0.11755419372884414
-0.1444444444444445,-0.8333333333333335,0.10548095848923765
-0.12222222222222223,-0.8333333333333335,0.09575657205480796
-0.10000000000000009,-0.8333333333333335,0.08848029041087334
-0.07777777777777772,-0.8333333333333335,0.0836510788732935
-0.05555555555555558,-0.8333333333333335,0.08117907977094538
-0.03333333333333344,-0.8333333333333335,0.080911799721291
-0.011111111111111072,-0.8333333333333335,0.08266535752201178
0.011111111111111072,-0.8333333333333335,0.08625278326722503
0.033333333333333215,-0.8333333333333335,0.09150524289628957
0.05555555555555558,-0.8333333333333335,0.09828586430389728
0.07777777777777772,-0.8333333333333335,0.10649778211937924
0.09999999999999987,-0.8333333333333335,0.11608765038678433
0.12222222222222223,-0.8333333333333335,0.1270441289693412
0.14444444444444438,-0.8333333333333335,0.1393893796104977
0.16666666666666652,-0.8333333333333335,0.15316179339968916
0.18888888888888888,-0.8333333333333335,0.16839036647539454
0.21111111111111103,-0.8333333333333335,0.18506450760875065
0.2333333333333334,-0.8333333333333335,0.20310603265913837
0.25555555555555554,-0.8333333333333335,0.22235115850856602
0.2777777777777777,-0.8333333333333335,0.24254865622441368
0.30000000000000004,-0.8333333333333335,0.2633761694861012
0.3222222222222222,-0.8333333333333335,0.284471146712038
0.34444444444444433,-0.8333333333333335,0.305467507038764
0.3666666666666667,-0.8333333333333335,0.3260258186622889
0.38888888888888884,-0.8333333333333335,0.34584487058636093
0.411111111111111,-0.8333333333333335,0.36464676475765273
0.43333333333333335,-0.8333333333333335,0.3821355515311434
0.4555555555555555,-0.8333333333333335,0.39793909867407457
0.47777777777777786,-0.8333333333333335,0.41155236697143227
0.5,-0.8333333333333335,0.4223044075337297
0.5222222222222221,-0.8333333333333335,0.4293690145977813
0.5444444444444445,-0.8333333333333335,0.4318298204190256
0.5666666666666667,-0.8333333333333335,0.42879670467352893
0.5888888888888888,-0.8333333333333335,0.419555439266623
0.6111111111111112,-0.8333333333333335,0.40372084608424136
0.6333333333333333,-0.8333333333333335,0.38135905631115957
0.6555555555555554,-0.8333333333333335,0.3530485551373739
0.6777777777777778,-0.8333333333333335,0.3198619588949271
0.7,-0.8333333333333335,0.2832678817083363
0.7222222222222221,-0.8333333333333335,0.24497015218890858
0.7444444444444445,-0.8333333333333335,0.20671512407414672
0.7666666666666666,-0.8333333333333335,0.17010328964105326
0.788888888888889,-0.8333333333333335,0.13643776297491186
0.8111111111111111,-0.8333333333333335,0.10663117289365191
0.8333333333333333,-0.8333333333333335,0.08117787328791842
0.8555555555555556,-0.8333333333333335,0.0601845150556813
0.8777777777777778,-0.8333333333333335,0.04344236630624249
0.8999999999999999,-0.8333333333333335,0.030520861671831368
0.922222222222222,-0.8333333333333335,0.020863269323228226
0.9444444444444446,-0.8333333333333335,0.01387029660978986
0.9666666666666668,-0.8333333333333335,0.008963705646609867
0.9888888888888889,-0.8333333333333335,0.005627747515377048
1.011111111111111,-0.8333333333333335,0.0034303929513660814
1.0333333333333332,-0.8333333333333335,0.002028660966908207
1.0555555555555554,-0.8333333333333335,0.0011630827236342872
1.077777777777778,-0.8333333333333335,0.0006459814919228436
1.1,-0.8333333333333335,0.0003473060868305095

-1.1,-0.8111111111111111,0.0011832764245957598
-1.077777777777778,-0.8111111111111111,0.0021402917023894677
-1.0555555555555556,-0.8111111111111111,0.0037404970398981423
-1.0333333333333334,-0.8111111111111111,0.006318633821038243
-1.0111111111111113,-0.8111111111111111,0.010321320639788908
-0.9888888888888889,-0.8111111111111111,0.016310199609064695
-0.9666666666666668,-0.8111111111111111,0.024946092510364736
-0.9444444444444445,-0.8111111111111111,0.036947667127846986
-0.9222222222222223,-0.8111111111111111,0.053021396842393195
-0.9000000000000001,-0.8111111111111111,0.07376534213965938
-0.8777777777777779,-0.8111111111111111,0.09955671163829075
-0.8555555555555556,-0.8111111111111111,0.130440555077509
-0.8333333333333335,-0.8111111111111111,0.16604193001522027
-0.8111111111111111,-0.8111111111111111,0.2055241182904333
-0.788888888888889,-0.8111111111111111,0.2476095414339989
-0.7666666666666667,-0.8111111111111111,0.29066831560900525
-0.7444444444444445,-0.8111111111111111,0.33286441168752506
-0.7222222222222223,-0.8111111111111111,0.3723353341501772
-0.7000000000000001,-0.8111111111111111,0.4073726713477062
-0.6777777777777778,-0.8111111111111111,0.4365710067474132
-0.6555555555555557,-0.8111111111111111,0.4589218990818118
-0.6333333333333334,-0.8111111111111111,0.47384504495553065
-0.6111111111111112,-0.8111111111111111,0.4811650799479098
-0.5888888888888889,-0.8111111111111111,0.4810541611245518
-0.5666666666666668,-0.8111111111111111,0.47396382649634206
-0.5444444444444445,-0.8111111111111111,0.46056434728439444
-0.5222222222222223,-0.8111111111111111,0.44169895848532786
-0.5000000000000001,-0.8111111111111111,0.4183489901488307
-0.47777777777777786,-0.8111111111111111,0.39159879669302405
-0.4555555555555556,-0.8111111111111111,0.362589093407439
-0.43333333333333335,-0.8111111111111111,0.33245341730393896
-0.4111111111111112,-0.8111111111111111,0.30224189596456325
-0.38888888888888895,-0.8111111111111111,0.2728451257490453
-0.3666666666666667,-0.8111111111111111,0.24493508913215423
-0.34444444444444455,-0.8111111111111111,0.21893795530991317
-0.3222222222222223,-0.8111111111111111,0.19504601046219225
-0.30000000000000004,-0.8111111111111111,0.17326556561944578
-0.2777777777777778,-0.8111111111111111,0.15348810941655613
-0.25555555555555565,-0.8111111111111111,0.13556639669594145
-0.2333333333333334,-0.8111111111111111,0.11937725702444744
-0.21111111111111114,-0.8111111111111111,0.10485833235236752
-0.188888888888889,-0.8111111111111111,0.09201461989526188
-0.16666666666666674,-0.8111111111111111,0.08089960111208057
-0.1444444444444445,-0.8111111111111111,0.07158205869814573
-0.12222222222222223,-0.8111111111111111,0.06411173290994775
-0.10000000000000009,-0.8111111111111111,0.058494675642120623
-0.07777777777777772,-0.8111111111111111,0.054683942934571655
-0.05555555555555558,-0.8111111111111111,0.05258536720460619
-0.03333333333333344,-0.8111111111111111,0.05207371730830326
-0.011111111111111072,-0.8111111111111111,0.053012831118620624
0.011111111111111072,-0.8111111111111111,0.05527425745462599
0.033333333333333215,-0.8111111111111111,0.05875145738438854
0.05555555555555558,-0.8111111111111111,0.0633691433682609
0.07777777777777772,-0.8111111111111111,0.06908867720830553
0.09999999999999987,-0.8111111111111111,0.07591027570675749
0.12222222222222223,-0.8111111111111111,0.08387167266483754
0.14444444444444438,-0.8111111111111111,0.09304193269296508
0.16666666666666652,-0.8111111111111111,0.10350923062497627
0.18888888888888888,-0.8111111111111111,0.11536286585718959
0.21111111111111103,-0.8111111111111111,0.1286720523259153
0.2333333333333334,-0.8111111111111111,0.14346607805384248
0.25555555555555554,-0.8111111111111111,0.1597212074522655
0.2777777777777777,-0.8111111111111111,0.17735857477507047
0.30000000000000004,-0.8111111111111111,0.19625431346187652
0.3222222222222222,-0.8111111111111111,0.21625895867432998
0.34444444444444433,-0.8111111111111111,0.2372189179066793
0.3666666666666667,-0.8111111111111111,0.25898995113598905
0.38888888888888884,-0.8111111111111111,0.28143249013678034
0.411111111111111,-0.8111111111111111,0.3043821007244518
0.43333333333333335,-0.8111111111111111,0.3275953182418863
0.4555555555555555,-0.8111111111111111,0.35068006736300544
0.47777777777777786,-0.8111111111111111,0.37302839307172353
0.5,-0.8111111111111111,0.39377430307573275
0.5222222222222221,-0.8111111111111111,0.4117987175861612
0.5444444444444445,-0.8111111111111111,0.42579590250820376
0.5666666666666667,-0.8111111111111111,0.4344024156032884
0.5888888888888888,-0.8111111111111111,0.4363735395259015
0.6111111111111112,-0.8111111111111111,0.4307776522098259
0.6333333333333333,-0.8111111111111111,0.4171703248965323
0.6555555555555554,-0.8111111111111111,0.39571026134683035
0.6777777777777778,-0.8111111111111111,0.3671892830603958
0.7,-0.8111111111111111,0.3329663284054672
0.7222222222222221,-0.8111111111111111,0.2948162665745978
0.7444444444444445,-0.8111111111111111,0.2547224714878733
0.7666666666666666,-0.8111111111111111,0.21465256490040044
0.788888888888889,-0.8111111111111111,0.17635703578729536
0.8111111111111111,-0.8111111111111111,0.1412213757149703
0.8333333333333333,-0.8111111111111111,0.11018750681282329
0.8555555555555556,-0.8111111111111111,0.08374442098520883
0.8777777777777778,-0.8111111111111111,0.06197532474395774
0.8999999999999999,-0.8111111111111111,0.04464157273106891
0.922222222222222,-0.8111111111111111,0.03128248071341829
0.9444444444444446,-0.8111111111111111,0.021313308407102532
0.9666666666666668,-0.8111111111111111,0.014109186199659493
0.9888888888888889,-0.8111111111111111,0.00906860232402363
1.011111111111111,-0.8111111111111111,0.0056549987871782744
1.0333333333333332,-0.8111111111111111,0.0034184922103173408
1.0555555555555554,-0.8111111111111111,0.0020017114229937626
1.077777777777778,-0.8111111111111111,0.0011344748846231613
1.1,-0.8111111111111111,0.0006218565825885147

-1.1,-0.788888888888889,0.0019278822251451919
-1.077777777777778,-0.788888888888889,0.0034376590471784205
-1.0555555555555556,-0.788888888888889,0.005920660767338578
-1.0333333333333334,-0.788888888888889,0.009852738329267877
-1.0111111111111113,-0.788888888888889,0.01584860833250289
-0.9888888888888889,-0.788888888888889,0.024652144737928667
-0.9666666666666668,-0.788888888888889,0.037097443106465684
-0.9444444444444445,-0.788888888888889,0.054034381421869955
-0.9222222222222223,-0.788888888888889,0.07621853363271008
-0.9000000000000001,-0.788888888888889,0.1041742024171736
-0.8777777777777779,-0.788888888888889,0.13804931159296974
-0.8555555555555556,-0.788888888888889,0.17748917126720778
-0.8333333333333335,-0.788888888888889,0.22155954410751505
-0.8111111111111111,-0.788888888888889,0.2687454993471985
-0.788888888888889,-0.788888888888889,0.3170405245577159
-0.7666666666666667,-0.788888888888889,0.36412209391738726
-0.7444444444444445,-0.788888888888889,0.4075896843471632
-0.7222222222222223,-0.788888888888889,0.4452248676535886
-0.7000000000000001,-0.788888888888889,0.47522598143835726
-0.6777777777777778,-0.788888888888889,0.496374949304902
-0.6555555555555557,-0.788888888888889,0.5081101912319625
-0.6333333333333334,-0.788888888888889,0.510502464109999
-0.6111111111111112,-0.788888888888889,0.5041527816648413
-0.5888888888888889,-0.788888888888889,0.4900464170312919
-0.5666666666666668,-0.788888888888889,0.46940036286453257
-0.5444444444444445,-0.788888888888889,0.4435337577834226
-0.5222222222222223,-0.788888888888889,0.41377585696572033
-0.5000000000000001,-0.788888888888889,0.38141031545133997
-0.47777777777777786,-0.788888888888889,0.3476435007339174
-0.4555555555555556,-0.788888888888889,0.31358127094377586
-0.43333333333333335,-0.788888888888889,0.28020276918912096
-0.4111111111111112,-0.788888888888889,0.24832818976063742
-0.38888888888888895,-0.788888888888889,0.21858594834533304
-0.3666666666666667,-0.788888888888889,0.19138966814222902
-0.34444444444444455,-0.788888888888889,0.1669351868594065
-0.3222222222222223,-0.788888888888889,0.14522291814368926
-0.30000000000000004,-0.788888888888889,0.1261035858016066
-0.2777777777777778,-0.788888888888889,0.10933847856702397
-0.25555555555555565,-0.788888888888889,0.09466139364869434
-0.2333333333333334,-0.788888888888889,0.08182955079265768
-0.21111111111111114,-0.788888888888889,0.07065464945290553
-0.188888888888889,-0.788888888888889,0.06101135213807139
-0.16666666666666674,-0.788888888888889,0.05282667016035986
-0.1444444444444445,-0.788888888888889,0.04605807094235635
-0.12222222222222223,-0.788888888888889,0.04066951822401314
-0.10000000000000009,-0.788888888888889,0.03661310809646694
-0.07777777777777772,-0.788888888888889,0.033820461840181434
-0.05555555555555558,-0.788888888888889,0.032204080438025535
-0.03333333333333344,-0.788888888888889,0.03166586285045341
-0.011111111111111072,-0.788888888888889,0.03210874700179119
0.011111111111111072,-0.788888888888889,0.0334479315867755
0.033333333333333215,-0.788888888888889,0.035619673255912664
0.05555555555555558,-0.788888888888889,0.03858724717377597
0.07777777777777772,-0.788888888888889,0.0423445400723944
0.09999999999999987,-0.788888888888889,0.04691768674764674
0.12222222222222223,-0.788888888888889,0.05236451052817399
0.14444444444444438,-0.788888888888889,0.05877094878958732
0.16666666666666652,-0.788888888888889,0.06624372131575981
0.18888888888888888,-0.788888888888889,0.07489941887541735
0.21111111111111103,-0.788888888888889,0.08485164456661072
0.2333333333333334,-0.788888888888889,0.09619917948843676
0.25555555555555554,-0.788888888888889,0.10901866011682601
0.2777777777777777,-0.788888888888889,0.12336446690574482
0.30000000000000004,-0.788888888888889,0.13927635351108492
0.3222222222222222,-0.788888888888889,0.1567921722022374
0.34444444444444433,-0.788888888888889,0.17595967613733643
0.3666666666666667,-0.788888888888889,0.19683891746921975
0.38888888888888884,-0.788888888888889,0.21948640926000315
0.411111111111111,-0.788888888888889,0.24391488922737609
0.43333333333333335,-0.788888888888889,0.2700283917616071
0.4555555555555555,-0.788888888888889,0.29754050741667487
0.47777777777777786,-0.788888888888889,0.3258922041455134
0.5,-0.788888888888889,0.35419174557839433
0.5222222222222221,-0.788888888888889,0.38120050147646534
0.5444444444444445,-0.788888888888889,0.40538320247791404
0.5666666666666667,-0.788888888888889,0.4250295163779751
0.5888888888888888,-0.788888888888889,0.43843776607156476
0.6111111111111112,-0.788888888888889,0.4441349536045749
0.6333333333333333,-0.788888888888889,0.4410946694694875
0.6555555555555554,-0.788888888888889,0.4289101549570883
0.6777777777777778,-0.788888888888889,0.4078859776187706
0.7,-0.788888888888889,0.37902763756754887
0.7222222222222221,-0.788888888888889,0.3439299497966157
0.7444444444444445,-0.788888888888889,0.3045862566639797
0.7666666666666666,-0.788888888888889,0.26315550857843817
0.788888888888889,-0.788888888888889,0.22172930141111533
0.8111111111111111,-0.788888888888889,0.18213576650627825
0.8333333333333333,-0.788888888888889,0.14580463027258353
0.8555555555555556,-0.788888888888889,0.11370236785445526
0.8777777777777778,-0.788888888888889,0.08633257736639864
0.8999999999999999,-0.788888888888889,0.06378731883478794
0.922222222222222,-0.788888888888889,0.04583097167239877
0.9444444444444446,-0.788888888888889,0.03199833913007212
0.9666666666666668,-0.788888888888889,0.0216917083248594
0.9888888888888889,-0.788888888888889,0.014265845063384191
1.011111111111111,-0.788888888888889,0.009094383482058713
1.0333333333333332,-0.788888888888889,0.005615132825902443
1.0555555555555554,-0.788888888888889,0.003355128726987731
1.077777777777778,-0.788888888888889,0.0019386110874287867
1.1,-0.788888888888889,0.001082424192336312

-1.1,-0.7666666666666667,0.003042146303543681
-1.077777777777778,-0.7666666666666667,0.005347973698733833
-1.0555555555555556,-0.7666666666666667,0.009078183192636431
-1.0333333333333334,-0.7666666666666667,0.014884948731878983
-1.0111111111111113,-0.7666666666666667,0.02358234579815511
-0.9888888888888889,-0.7666666666666667,0.03611480080241918
-0.9666666666666668,-0.7666666666666667,0.05348407329939893
-0.9444444444444445,-0.7666666666666667,0.07663071584482156
-0.9222222222222223,-0.7666666666666667,0.10627593360435626
-0.9000000000000001,-0.7666666666666667,0.14274225940821944
-0.8777777777777779,-0.7666666666666667,0.18578341557640166
-0.8555555555555556,-0.7666666666666667,0.23446118071853012
-0.8333333333333335,-0.7666666666666667,0.28710632256823776
-0.8111111111111111,-0.7666666666666667,0.3413897157952503
-0.788888888888889,-0.7666666666666667,0.39450952703075604
-0.7666666666666667,-0.7666666666666667,0.4434749223953955
-0.7444444444444445,-0.7666666666666667,0.4854426703396648
-0.7222222222222223,-0.7666666666666667,0.5180474088738815
-0.7000000000000001,-0.7666666666666667,0.5396645908551039
-0.6777777777777778,-0.7666666666666667,0.5495587471119692
-0.6555555555555557,-0.7666666666666667,0.5478954908062628
-0.6333333333333334,-0.7666666666666667,0.535626401526004
-0.6111111111111112,-0.7666666666666667,0.5142826678519165
-0.5888888888888889,-0.7666666666666667,0.4857286284386816
-0.5666666666666668,-0.7666666666666667,0.4519266539292612
-0.5444444444444445,-0.7666666666666667,0.4147517640408245
-0.5222222222222223,-0.7666666666666667,0.3758737487791049
-0.5000000000000001,-0.7666666666666667,0.3367038412582015
-0.47777777777777786,-0.7666666666666667,0.2983884938592152
-0.4555555555555556,-0.7666666666666667,0.2618276342171866
-0.43333333333333335,-0.7666666666666667,0.22769825328218293
-0.4111111111111112,-0.7666666666666667,0.19647283616945427
-0.38888888888888895,-0.7666666666666667,0.16843153681917644
-0.3666666666666667,-0.7666666666666667,0.1436734821787835
-0.34444444444444455,-0.7666666666666667,0.12213445157973582
-0.3222222222222223,-0.7666666666666667,0.10361578057547388
-0.30000000000000004,-0.7666666666666667,0.08782453935757491
-0.2777777777777778,-0.7666666666666667,0.07442019537554653
-0.25555555555555565,-0.7666666666666667,0.06306002473975933
-0.2333333333333334,-0.7666666666666667,0.05343540959812922
-0.21111111111111114,-0.7666666666666667,0.045293624726925476
-0.188888888888889,-0.7666666666666667,0.03844367875086112
-0.16666666666666674,-0.7666666666666667,0.03274877603927982
-0.1444444444444445,-0.7666666666666667,0.028110732003157477
-0.12222222222222223,-0.7666666666666667,0.024452518847818933
-0.10000000000000009,-0.7666666666666667,0.021704082711233037
-0.07777777777777772,-0.7666666666666667,0.019794309885526665
-0.05555555555555558,-0.7666666666666667,0.01864948234274287
-0.03333333333333344,-0.7666666666666667,0.018196625704965698
-0.011111111111111072,-0.7666666666666667,0.018369309141847253
0.011111111111111072,-0.7666666666666667,0.019113694772501296
0.033333333333333215,-0.7666666666666667,0.02039352783562701
0.05555555555555558,-0.7666666666666667,0.02219371687693895
0.07777777777777772,-0.7666666666666667,0.024522707865817193
0.09999999999999987,-0.7666666666666667,0.027413859880152668
0.12222222222222223,-0.7666666666666667,0.030925676594592662
0.14444444444444438,-0.7666666666666667,0.03514042465695738
0.16666666666666652,-0.7666666666666667,0.0401607282936384
0.18888888888888888,-0.7666666666666667,0.04610429189191966
0.21111111111111103,-0.7666666666666667,0.05309779627590297
0.2333333333333334,-0.7666666666666667,0.061271844502583356
0.25555555555555554,-0.7666666666666667,0.07075913920381925
0.2777777777777777,-0.7666666666666667,0.08169749856739965
0.30000000000000004,-0.7666666666666667,0.09423773435993285
0.3222222222222222,-0.7666666666666667,0.10855400259004842
0.34444444444444433,-0.7666666666666667,0.12485151675804386
0.3666666666666667,-0.7666666666666667,0.1433643203640755
0.38888888888888884,-0.7666666666666667,0.16433516114277671
0.411111111111111,-0.7666666666666667,0.18797130275784635
0.43333333333333335,-0.7666666666666667,0.2143747752821389
0.4555555555555555,-0.7666666666666667,0.24345269585225562
0.47777777777777786,-0.7666666666666667,0.274821495432878
0.5,-0.7666666666666667,0.30772596391454976
0.5222222222222221,-0.7666666666666667,0.3409974580105891
0.5444444444444445,-0.7666666666666667,0.37307330995795357
0.5666666666666667,-0.7666666666666667,0.402090552245
0.5888888888888888,-0.7666666666666667,0.4260525005331556
0.6111111111111112,-0.7666666666666667,0.4430495065993373
0.6333333333333333,-0.7666666666666667,0.4514998201103555
0.6555555555555554,-0.7666666666666667,0.4503677684241306
0.6777777777777778,-0.7666666666666667,0.4393177399909967
0.7,-0.7666666666666667,0.4187742004340466
0.7222222222222221,-0.7666666666666667,0.3898772371458457
0.7444444444444445,-0.7666666666666667,0.3543444512427125
0.7666666666666666,-0.7666666666666667,0.31426740449329454
0.788888888888889,-0.7666666666666667,0.27187999428156534
0.8111111111111111,-0.7666666666666667,0.2293358837804258
0.8333333333333333,-0.7666666666666667,0.18852433877793048
0.8555555555555556,-0.7666666666666667,0.15094217876528057
0.8777777777777778,-0.7666666666666667,0.11762773547623624
0.8999999999999999,-0.7666666666666667,0.08915317050265335
0.922222222222222,-0.7666666666666667,0.06566508063370494
0.9444444444444446,-0.7666666666666667,0.046959741498303544
0.9666666666666668,-0.7666666666666667,0.03257798123372956
0.9888888888888889,-0.7666666666666667,0.021905083991714962
1.011111111111111,-0.7666666666666667,0.01426308802471339
1.0333333333333332,-0.7666666666666667,0.008986151846625486
1.0555555555555554,-0.7666666666666667,0.005473847234537448
1.077777777777778,-0.7666666666666667,0.0032215470242434405
1.1,-0.7666666666666667,0.0018306781041958727

-1.1,-0.7444444444444445,0.0046528138088142365
-1.077777777777778,-0.7444444444444445,0.00806380376550188
-1.0555555555555556,-0.7444444444444445,0.013491649834988309
-1.0333333333333334,-0.7444444444444445,0.02179773740206044
-1.0111111111111113,-0.7444444444444445,0.034018395821929656
-0.9888888888888889,-0.7444444444444445,0.05130057713920642
-0.9666666666666668,-0.7444444444444445,0.07478291673440296
-0.9444444444444445,-0.7444444444444445,0.10542324047588875
-0.9222222222222223,-0.7444444444444445,0.14378819288817046
-0.9000000000000001,-0.7444444444444445,0.1898365853218178
-0.8777777777777779,-0.7444444444444445,0.24274057019590498
-0.8555555555555556,-0.7444444444444445,0.30079272277955393
-0.8333333333333335,-0.7444444444444445,0.36143890071685475
-0.8111111111111111,-0.7444444444444445,0.4214558948474954
-0.788888888888889,-0.7444444444444445,0.4772629906098255
-0.7666666666666667,-0.7444444444444445,0.5253247879795234
-0.7444444444444445,-0.7444444444444445,0.5625777871384537
-0.7222222222222223,-0.7444444444444445,0.5868030473438275
-0.7000000000000001,-0.7444444444444445,0.5968756284249604
-0.6777777777777778,-0.7444444444444445,0.592847148925738
-0.6555555555555557,-0.7444444444444445,0.5758540505479564
-0.6333333333333334,-0.7444444444444445,0.5478811610714722
-0.6111111111111112,-0.7444444444444445,0.5114378511397856
-0.5888888888888889,-0.7444444444444445,0.4692155323364846
-0.5666666666666668,-0.7444444444444445,0.4237887641418618
-0.5444444444444445,-0.7444444444444445,0.37740168115188627
-0.5222222222222223,-0.7444444444444445,0.3318544925522766
-0.5000000000000001,-0.7444444444444445,0.28847998232519156
-0.47777777777777786,-0.7444444444444445,0.2481837063264251
-0.4555555555555556,-0.7444444444444445,0.21151650833217536
-0.43333333333333335,-0.7444444444444445,0.1787526220251394
-0.4111111111111112,-0.7444444444444445,0.14995687702344623
-0.38888888888888895,-0.7444444444444445,0.125035595372494
-0.3666666666666667,-0.7444444444444445,0.10377395067870654
-0.34444444444444455,-0.7444444444444445,0.08586619363517019
-0.3222222222222223,-0.7444444444444445,0.07094456955600495
-0.30000000000000004,-0.7444444444444445,0.05860963118140977
-0.2777777777777778,-0.7444444444444445,0.04846102894301648
-0.25555555555555565,-0.7444444444444445,0.04012536930460034
-0.2333333333333334,-0.7444444444444445,0.03327714659028885
-0.21111111111111114,-0.7444444444444445,0.02764996346338987
-0.188888888888889,-0.7444444444444445,0.023037520532843022
-0.16666666666666674,-0.7444444444444445,0.019286206515970857
-0.1444444444444445,-0.7444444444444445,0.016282734554375834
-0.12222222222222223,-0.7444444444444445,0.013940720287617324
-0.10000000000000009,-0.7444444444444445,0.01218942010234055
-0.07777777777777772,-0.7444444444444445,0.010966449395478212
-0.05555555555555558,-0.7444444444444445,0.010214753828276581
-0.03333333333333344,-0.7444444444444445,0.00988292562080868
-0.011111111111111072,-0.7444444444444445,0.009927425609039756
0.011111111111111072,-0.7444444444444445,0.010315380026334016
0.033333333333333215,-0.7444444444444445,0.011027122362679774
0.05555555555555558,-0.7444444444444445,0.012058205915049755
0.07777777777777772,-0.7444444444444445,0.01342095216667705
0.09999999999999987,-0.7444444444444445,0.015145633881028847
0.12222222222222223,-0.7444444444444445,0.01728122242283638
0.14444444444444438,-0.7444444444444445,0.019895471332251915
0.16666666666666652,-0.7444444444444445,0.023074162917966653
0.18888888888888888,-0.7444444444444445,0.026919687624433117
0.21111111111111103,-0.7444444444444445,0.03154966404794759
0.2333333333333334,-0.7444444444444445,0.037096807901952585
0.25555555555555554,-0.7444444444444445,0.04371142727549433
0.2777777777777777,-0.7444444444444445,0.05156749771750744
0.30000000000000004,-0.7444444444444445,0.0608721108792265
0.3222222222222222,-0.7444444444444445,0.07187624601906008
0.34444444444444433,-0.7444444444444445,0.08488259324455637
0.3666666666666667,-0.7444444444444445,0.10024415061982041
0.38888888888888884,-0.7444444444444445,0.11834633318280234
0.411111111111111,-0.7444444444444445,0.13956621508583772
0.43333333333333335,-0.7444444444444445,0.16420586445382915
0.4555555555555555,-0.7444444444444445,0.19240253232090881
0.47777777777777786,-0.7444444444444445,0.22402591491914983
0.5,-0.7444444444444445,0.2585801679124211
0.5222222222222221,-0.7444444444444445,0.2951335595267813
0.5444444444444445,-0.7444444444444445,0.332299307077922
0.5666666666666667,-0.7444444444444445,0.3682856798798407
0.5888888888888888,-0.7444444444444445,0.4010218405648015
0.6111111111111112,-0.7444444444444445,0.4283501408609594
0.6333333333333333,-0.7444444444444445,0.4482595457518382
0.6555555555555554,-0.7444444444444445,0.45912321027049735
0.6777777777777778,-0.7444444444444445,0.45989981952365544
0.7,-0.7444444444444445,0.45026452958739144
0.7222222222222221,-0.7444444444444445,0.4306494484690845
0.7444444444444445,-0.7444444444444445,0.4021912620363024
0.7666666666666666,-0.7444444444444445,0.36659975468792155
0.788888888888889,-0.7444444444444445,0.32597177638527886
0.8111111111111111,-0.7444444444444445,0.28257936754402524
0.8333333333333333,-0.7444444444444445,0.23865939868097744
0.8555555555555556,-0.7444444444444445,0.19622754340561013
0.8777777777777778,-0.7444444444444445,0.15693372418916854
0.8999999999999999,-0.7444444444444445,0.12197024762312589
0.922222222222222,-0.7444444444444445,0.09203758333692968
0.9444444444444446,-0.7444444444444445,0.06736588732985978
0.9666666666666668,-0.7444444444444445,0.047783327679236286
0.9888888888888889,-0.7444444444444445,0.032816279674910805
1.011111111111111,-0.7444444444444445,0.02180307493004445
1.0333333333333332,-0.7444444444444445,0.014003245422164773
1.0555555555555554,-0.7444444444444445,0.008688002737739436
1.077777777777778,-0.7444444444444445,0.005203799598347065
1.1,-0.7444444444444445,0.0030073937184961503

-1.1,-0.7222222222222223,0.006904546412930648
-1.077777777777778,-0.7222222222222223,0.011795313984430917
-1.0555555555555556,-0.7222222222222223,0.01944971671545974
-1.0333333333333334,-0.7222222222222223,0.030963392452606726
-1.0111111111111113,-0.7222222222222223,0.047602648358275275
-0.9888888888888889,-0.7222222222222223,0.07069549113782293
-0.9666666666666668,-0.7222222222222223,0.10145579921505254
-0.9444444444444445,-0.7222222222222223,0.14075046426990173
-0.9222222222222223,-0.7222222222222223,0.18883885074820952
-0.9000000000000001,-0.7222222222222223,0.24513228749990654
-0.8777777777777779,-0.7222222222222223,0.30803196476292716
-0.8555555555555556,-0.7222222222222223,0.3749006986820031
-0.8333333333333335,-0.7222222222222223,0.4422048712905458
-0.8111111111111111,-0.7222222222222223,0.5058297627296042
-0.788888888888889,-0.7222222222222223,0.5615318780474945
-0.7666666666666667,-0.7222222222222223,0.6054563919948478
-0.7444444444444445,-0.7222222222222223,0.6346270718770715
-0.7222222222222223,-0.7222222222222223,0.6473169088515774
-0.7000000000000001,-0.7222222222222223,0.6432309655255929
-0.6777777777777778,-0.7222222222222223,0.6234728192057611
-0.6555555555555557,-0.7222222222222223,0.5903118050744453
-0.6333333333333334,-0.7222222222222223,0.5468078994761454
-0.6111111111111112,-0.7222222222222223,0.49637462444132185
-0.5888888888888889,-0.7222222222222223,0.4423630281279125
-0.5666666666666668,-0.7222222222222223,0.38773308401295836
-0.5444444444444445,-0.7222222222222223,0.3348495305716811
-0.5222222222222223,-0.7222222222222223,0.2854067060824086
-0.5000000000000001,-0.7222222222222223,0.2404602337615628
-0.47777777777777786,-0.7222222222222223,0.2005281781192125
-0.4555555555555556,-0.7222222222222223,0.1657217990036695
-0.43333333333333335,-0.7222222222222223,0.13587361112728663
-0.4111111111111112,-0.7222222222222223,0.11064322359530476
-0.38888888888888895,-0.7222222222222223,0.08959434810790877
-0.3666666666666667,-0.7222222222222223,0.07224585349074722
-0.34444444444444455,-0.7222222222222223,0.05810438944368504
-0.3222222222222223,-0.7222222222222223,0.0466864153138436
-0.30000000000000004,-0.7222222222222223,0.03753510417714555
-0.2777777777777778,-0.7222222222222223,0.03023444016489521
-0.25555555555555565,-0.7222222222222223,0.024420336415555723
-0.2333333333333334,-0.7222222222222223,0.01978746791963177
-0.21111111111111114,-0.7222222222222223,0.01609071323587519
-0.188888888888889,-0.7222222222222223,0.013141134791433518
-0.16666666666666674,-0.7222222222222223,0.010797645836333592
-0.1444444444444445,-0.7222222222222223,0.008956369657155317
-0.12222222222222223,-0.7222222222222223,0.007539913564624005
-0.10000000000000009,-0.7222222222222223,0.0064883684731357185
-0.07777777777777772,-0.7222222222222223,0.005753036175435734
-0.05555555555555558,-0.7222222222222223,0.005293004877293618
-0.03333333333333344,-0.7222222222222223,0.0050740247357832354
-0.011111111111111072,-0.7222222222222223,0.00506883273024336
0.011111111111111072,-0.7222222222222223,0.005258131774346013
0.033333333333333215,-0.7222222222222223,0.005631706636708468
0.05555555555555558,-0.7222222222222223,0.0061894741675092855
0.07777777777777772,-0.7222222222222223,0.006942470551332242
0.09999999999999987,-0.7222222222222223,0.00791382277778704
0.12222222222222223,-0.7222222222222223,0.009139687527799593
0.14444444444444438,-0.7222222222222223,0.010670082412758861
0.16666666666666652,-0.7222222222222223,0.0125695914489464
0.18888888888888888,-0.7222222222222223,0.01491814382559446
0.21111111111111103,-0.7222222222222223,0.017812394168436236
0.2333333333333334,-0.7222222222222223,0.021368539803497302
0.25555555555555554,-0.7222222222222223,0.02572751091139515
0.2777777777777777,-0.7222222222222223,0.03106317380453876
0.30000000000000004,-0.7222222222222223,0.03759335682272846
0.3222222222222222,-0.7222222222222223,0.04559211585660629
0.34444444444444433,-0.7222222222222223,0.05539985454779232
0.3666666666666667,-0.7222222222222223,0.06742608327312044
0.38888888888888884,-0.7222222222222223,0.08213834350656615
0.411111111111111,-0.7222222222222223,0.10003086623716238
0.43333333333333335,-0.7222222222222223,0.12156852524491765
0.4555555555555555,-0.7222222222222223,0.14710589395897677
0.47777777777777786,-0.7222222222222223,0.17678741276236587
0.5,-0.7222222222222223,0.21044174122817164
0.5222222222222221,-0.7222222222222223,0.24748950281359736
0.5444444444444445,-0.7222222222222223,0.2868866595487421
0.5666666666666667,-0.7222222222222223,0.3271238196602213
0.5888888888888888,-0.7222222222222223,0.36629415282859157
0.6111111111111112,-0.7222222222222223,0.4022303083776662
0.6333333333333333,-0.7222222222222223,0.4326966573935224
0.6555555555555554,-0.7222222222222223,0.45561119240378156
0.6777777777777778,-0.7222222222222223,0.469264990179738
0.7,-0.7222222222222223,0.4725078874972807
0.7222222222222221,-0.7222222222222223,0.4648760148319659
0.7444444444444445,-0.7222222222222223,0.4466471782514966
0.7666666666666666,-0.7222222222222223,0.4188204363603765
0.788888888888889,-0.7222222222222223,0.38302445606722146
0.8111111111111111,-0.7222222222222223,0.3413651825975595
0.8333333333333333,-0.7222222222222223,0.2962282498771567
0.8555555555555556,-0.7222222222222223,0.2500565266641024
0.8777777777777778,-0.7222222222222223,0.20512796737385508
0.8999999999999999,-0.7222222222222223,0.16336159584977814
0.922222222222222,-0.7222222222222223,0.12617750729317112
0.9444444444444446,-0.7222222222222223,0.09442887064367352
0.9666666666666668,-0.7222222222222223,0.0684110445384878
0.9888888888888889,-0.7222222222222223,0.047938373745281045
1.011111111111111,-0.7222222222222223,0.03246726843150632
1.0333333333333332,-0.7222222222222223,0.021238174864619347
1.0555555555555554,-0.7222222222222223,0.013410183209418908
1.077777777777778,-0.7222222222222223,0.008168970434515713
1.1,-0.7222222222222223,0.004798589863095147

-1.1,-0.7000000000000001,0.00995470052411421
-1.077777777777778,-0.7000000000000001,0.016758189066117198
-1.0555555555555556,-0.7000000000000001,0.027227850691650034
-1.0333333333333334,-0.7000000000000001,0.04270430033348068
-1.0111111111111113,-0.7000000000000001,0.06466939405439233
-0.9888888888888889,-0.7000000000000001,0.09458138558053515
-0.9666666666666668,-0.7000000000000001,0.1336343724692461
-0.9444444444444445,-0.7000000000000001,0.1824646039961433
-0.9222222222222223,-0.7000000000000001,0.2408501167790058
-0.9000000000000001,-0.7000000000000001,0.30746897478611873
-0.8777777777777779,-0.7000000000000001,0.37978693977828054
-0.8555555555555556,-0.7000000000000001,0.45413186375900677
-0.8333333333333335,-0.7000000000000001,0.5259790227803367
-0.8111111111111111,-0.7000000000000001,0.5904253470575355
-0.788888888888889,-0.7000000000000001,0.6427830402838308
-0.7666666666666667,-0.7000000000000001,0.6791884270735133
-0.7444444444444445,-0.7000000000000001,0.6971112055374721
-0.7222222222222223,-0.7000000000000001,0.6956668926509035
-0.7000000000000001,-0.7000000000000001,0.6756768634229733
-0.6777777777777778,-0.7000000000000001,0.6394746012073885
-0.6555555555555557,-0.7000000000000001,0.5905089043009761
-0.6333333333333334,-0.7000000000000001,0.5328315615511304
-0.6111111111111112,-0.7000000000000001,0.470570443287543
-0.5888888888888889,-0.7000000000000001,0.40747822162317365
-0.5666666666666668,-0.7000000000000001,0.3466177999242049
-0.5444444444444445,-0.7000000000000001,0.29020788197114494
-0.5222222222222223,-0.7000000000000001,0.23961656601580542
-0.5000000000000001,-0.7000000000000001,0.19546562117771235
-0.47777777777777786,-0.7000000000000001,0.1577970710823851
-0.4555555555555556,-0.7000000000000001,0.12625613433701904
-0.43333333333333335,-0.7000000000000001,0.100256297599114
-0.4111111111111112,-0.7000000000000001,0.07910776269039678
-0.38888888888888895,-0.7000000000000001,0.0621047310255082
-0.3666666666666667,-0.7000000000000001,0.04857685556207117
-0.34444444444444455,-0.7000000000000001,0.03791480613528235
-0.3222222222222223,-0.7000000000000001,0.029580119483633864
-0.30000000000000004,-0.7000000000000001,0.023107100243852458
-0.2777777777777778,-0.7000000000000001,0.01810131838353456
-0.25555555555555565,-0.7000000000000001,0.014236523903617836
-0.2333333333333334,-0.7000000000000001,0.01125018423286266
-0.21111111111111114,-0.7000000000000001,0.008937349009395152
-0.188888888888889,-0.7000000000000001,0.007142798884325035
-0.16666666666666674,-0.7000000000000001,0.0057519687892360425
-0.1444444444444445,-0.7000000000000001,0.004681565646395034
-0.12222222222222223,-0.7000000000000001,0.0038709207675758296
-0.10000000000000009,-0.7000000000000001,0.003274911283274009
-0.07777777777777772,-0.7000000000000001,0.002858870211129245
-0.05555555555555558,-0.7000000000000001,0.002595452784004722
-0.03333333333333344,-0.7000000000000001,0.002463087707483441
-0.011111111111111072,-0.7000000000000001,0.0024454954756256875
0.011111111111111072,-0.7000000000000001,0.0025317962473636537
0.033333333333333215,-0.7000000000000001,0.0027168863899414636
0.05555555555555558,-0.7000000000000001,0.0030019407349042605
0.07777777777777772,-0.7000000000000001,0.003395021687294519
0.09999999999999987,-0.7000000000000001,0.003911820207158232
0.12222222222222223,-0.7000000000000001,0.004576543679566053
0.14444444444444438,-0.7000000000000001,0.005422960627662526
0.16666666666666652,-0.7000000000000001,0.006495670229498167
0.18888888888888888,-0.7000000000000001,0.007851811968517702
0.21111111111111103,-0.7000000000000001,0.00956364404404107
0.2333333333333334,-0.7000000000000001,0.011722623610091392
0.25555555555555554,-0.7000000000000001,0.014445702681730215
0.2777777777777777,-0.7000000000000001,0.017884376327755854
0.30000000000000004,-0.7000000000000001,0.02223646125367608
0.3222222222222222,-0.7000000000000001,0.02775957502082222
0.34444444444444433,-0.7000000000000001,0.03478387302253217
0.3666666666666667,-0.7000000000000001,0.043719993778748766
0.38888888888888884,-0.7000000000000001,0.05505676972306489
0.411111111111111,-0.7000000000000001,0.06934264819860032
0.43333333333333335,-0.7000000000000001,0.08714554791779655
0.4555555555555555,-0.7000000000000001,0.10898850650823168
0.47777777777777786,-0.7000000000000001,0.13526300934240384
0.5,-0.7000000000000001,0.16612776376673608
0.5222222222222221,-0.7000000000000001,0.2014066430105356
0.5444444444444445,-0.7000000000000001,0.24050382882029608
0.5666666666666667,-0.7000000000000001,0.28235511539114827
0.5888888888888888,-0.7000000000000001,0.3254309196715597
0.6111111111111112,-0.7000000000000001,0.3677991281957609
0.6333333333333333,-0.7000000000000001,0.40724628530372486
0.6555555555555554,-0.7000000000000001,0.44144639813011266
0.6777777777777778,-0.7000000000000001,0.4681600777109813
0.7,-0.7000000000000001,0.4854437168438034
0.7222222222222221,-0.7000000000000001,0.4918480606738302
0.7444444444444445,-0.7000000000000001,0.4865860570452554
0.7666666666666666,-0.7000000000000001,0.46965006021354033
0.788888888888889,-0.7000000000000001,0.4418589108975509
0.8111111111111111,-0.7000000000000001,0.4048185636410021
0.8333333333333333,-0.7000000000000001,0.3607885338734323
0.8555555555555556,-0.7000000000000001,0.3124613270902333
0.8777777777777778,-0.7000000000000001,0.2626805727726255
0.8999999999999999,-0.7000000000000001,0.2141400925999517
0.922222222222222,-0.7000000000000001,0.16911408110029283
0.9444444444444446,-0.7000000000000001,0.12926382771697778
0.9666666666666668,-0.7000000000000001,0.09554942615547532
0.9888888888888889,-0.7000000000000001,0.06825083231376734
1.011111111111111,-0.7000000000000001,0.04707910032769687
1.0333333333333332,-0.7000000000000001,0.0313426217859873
1.0555555555555554,-0.7000000000000001,0.020128375491858263
1.077777777777778,-0.7000000000000001,0.012463994473921084
1.1,-0.7000000000000001,0.007439025894877402

-1.1,-0.6777777777777778,0.013968328320535467
-1.077777777777778,-0.6777777777777778,0.023162188130308164
-1.0555555555555556,-0.6777777777777778,0.0370669999892373
-1.0333333333333334,-0.6777777777777778,0.057258201901952466
-1.0111111111111113,-0.6777777777777778,0.08539063156657255
-0.9888888888888889,-0.6777777777777778,0.12296931039793643
-0.9666666666666668,-0.6777777777777778,0.17104193175127932
-0.9444444444444445,-0.6777777777777778,0.22985204845751026
-0.9222222222222223,-0.6777777777777778,0.2985186299465461
-0.9000000000000001,-0.6777777777777778,0.37482392526806985
-0.8777777777777779,-0.6777777777777778,0.45518824639464295
-0.8555555555555556,-0.6777777777777778,0.5348827597590816
-0.8333333333333335,-0.6777777777777778,0.6084827643393593
-0.8111111111111111,-0.6777777777777778,0.6705056345176785
-0.788888888888889,-0.6777777777777778,0.7161263419529996
-0.7666666666666667,-0.6777777777777778,0.741835667064562
-0.7444444444444445,-0.6777777777777778,0.7459118668548791
-0.7222222222222223,-0.6777777777777778,0.728615295817661
-0.7000000000000001,-0.6777777777777778,0.6920764716557728
-0.6777777777777778,-0.6777777777777778,0.6399139785004828
-0.6555555555555557,-0.6777777777777778,0.576671556701696
-0.6333333333333334,-0.6777777777777778,0.5071911301166335
-0.6111111111111112,-0.6777777777777778,0.4360363194731317
-0.5888888888888889,-0.6777777777777778,0.36705376639660064
-0.5666666666666668,-0.6777777777777778,0.303117905121134
-0.5444444444444445,-0.6777777777777778,0.24606119084832234
-0.5222222222222223,-0.6777777777777778,0.1967568766938853
-0.5000000000000001,-0.6777777777777778,0.15530147040944672
-0.47777777777777786,-0.6777777777777778,0.12124008201470658
-0.4555555555555556,-0.6777777777777778,0.0937867888614654
-0.43333333333333335,-0.6777777777777778,0.07200829389698037
-0.4111111111111112,-0.6777777777777778,0.05495666639264352
-0.38888888888888895,-0.6777777777777778,0.04175136093019358
-0.3666666666666667,-0.6777777777777778,0.03161974424035469
-0.34444444444444455,-0.6777777777777778,0.02390888577380836
-0.3222222222222223,-0.6777777777777778,0.01808070426376632
-0.30000000000000004,-0.6777777777777778,0.013699598726648526
-0.2777777777777778,-0.6777777777777778,0.010418153464619084
-0.25555555555555565,-0.6777777777777778,0.007963540511461972
-0.2333333333333334,-0.6777777777777778,0.00612533804870322
-0.21111111111111114,-0.6777777777777778,0.004744612081918189
-0.188888888888889,-0.6777777777777778,0.0037039607247966663
-0.16666666666666674,-0.6777777777777778,0.0029184181483775853
-0.1444444444444445,-0.6777777777777778,0.0023273560897414305
-0.12222222222222223,-0.6777777777777778,0.00188763691306896
-0.10000000000000009,-0.6777777777777778,0.0015682253204215638
-0.07777777777777772,-0.6777777777777778,0.0013463056608393061
-0.05555555555555558,-0.6777777777777778,0.001204763833212333
-0.03333333333333344,-0.6777777777777778,0.0011307535956327965
-0.011111111111111072,-0.6777777777777778,0.0011150174660971865
0.011111111111111072,-0.6777777777777778,0.0011516706833293476
0.033333333333333215,-0.6777777777777778,0.0012382493040939265
0.05555555555555558,-0.6777777777777778,0.0013759253065223505
0.07777777777777772,-0.6777777777777778,0.001569867089235408
0.09999999999999987,-0.6777777777777778,0.0018297611171791295
0.12222222222222223,-0.6777777777777778,0.0021705233749940624
0.14444444444444438,-0.6777777777777778,0.002613247779354529
0.16666666666666652,-0.6777777777777778,0.003186493494567249
0.18888888888888888,-0.6777777777777778,0.003928120070404834
0.21111111111111103,-0.6777777777777778,0.004888028812408923
0.2333333333333334,-0.6777777777777778,0.006132321074821427
0.25555555555555554,-0.6777777777777778,0.007749470274644545
0.2777777777777777,-0.6777777777777778,0.009859032325755508
0.30000000000000004,-0.6777777777777778,0.012623088159796748
0.3222222222222222,-0.6777777777777778,0.016259939813168953
0.34444444444444433,-0.6777777777777778,0.021058546075694688
0.3666666666666667,-0.6777777777777778,0.027390872201803775
0.38888888888888884,-0.6777777777777778,0.03571797743494817
0.411111111111111,-0.6777777777777778,0.046584666052025867
0.43333333333333335,-0.6777777777777778,0.06059737500798214
0.4555555555555555,-0.6777777777777778,0.07838112765095813
0.47777777777777786,-0.6777777777777778,0.10051408949472494
0.5,-0.6777777777777778,0.12744233636206767
0.5222222222222221,-0.6777777777777778,0.1593821754802426
0.5444444444444445,-0.6777777777777778,0.19622160820493448
0.5666666666666667,-0.6777777777777778,0.23743508707596075
0.5888888888888888,-0.6777777777777778,0.28202585510561184
0.6111111111111112,-0.6777777777777778,0.32850798408185145
0.6333333333333333,-0.6777777777777778,0.37493671861223293
0.6555555555555554,-0.6777777777777778,0.4189920980824774
0.6777777777777778,-0.6777777777777778,0.4581176000033372
0.7,-0.6777777777777778,0.48971191799733915
0.7222222222222221,-0.6777777777777778,0.5113660818149133
0.7444444444444445,-0.6777777777777778,0.5211283764188206
0.7666666666666666,-0.6777777777777778,0.5177665101417854
0.788888888888889,-0.6777777777777778,0.5009840611982116
0.8111111111111111,-0.6777777777777778,0.4715427248399737
0.8333333333333333,-0.6777777777777778,0.4312493202556108
0.8555555555555556,-0.6777777777777778,0.382789039436419
0.8777777777777778,-0.6777777777777778,0.3294199224841964
0.8999999999999999,-0.6777777777777778,0.27457821118365844
0.922222222222222,-0.6777777777777778,0.22146816966329258
0.9444444444444446,-0.6777777777777778,0.17271428679240408
0.9666666666666668,-0.6777777777777778,0.13013662143042656
0.9888888888888889,-0.6777777777777778,0.09467740720089123
1.011111111111111,-0.6777777777777778,0.06647006307103526
1.0333333333333332,-0.6777777777777778,0.04501205922911205
1.0555555555555554,-0.6777777777777778,0.029388270322464497
1.077777777777778,-0.6777777777777778,0.018492950620961478
1.1,-0.6777777777777778,0.011212225854699224

-1.1,-0.6555555555555557,0.01911610191831994
-1.077777777777778,-0.6555555555555557,0.03120507424941827
-1.0555555555555556,-0.6555555555555557,0.04916208668890284
-1.0333333333333334,-0.6555555555555557,0.07476081180841146
-1.0111111111111113,-0.6555555555555557,0.10975461603458307
-0.9888888888888889,-0.6555555555555557,0.15557945144152968
-0.9666666666666668,-0.6555555555555557,0.21298500312611424
-0.9444444444444445,-0.6555555555555557,0.28165208339062203
-0.9222222222222223,-0.6555555555555557,0.3598809958171656
-0.9000000000000001,-0.6555555555555557,0.4444455785071819
-0.8777777777777779,-0.6555555555555557,0.5306917819966269
-0.8555555555555556,-0.6555555555555557,0.6129159422970504
-0.8333333333333335,-0.6555555555555557,0.6849942692899988
-0.8111111111111111,-0.6555555555555557,0.7411683386854266
-0.788888888888889,-0.6555555555555557,0.7768422971157435
-0.7666666666666667,-0.6555555555555557,0.789233176947673
-0.7444444444444445,-0.6555555555555557,0.7777428150183036
-0.7222222222222223,-0.6555555555555557,0.7439815431673414
-0.7000000000000001,-0.6555555555555557,0.6914520406119282
-0.6777777777777778,-0.6555555555555557,0.6249738899884475
-0.6555555555555557,-0.6555555555555557,0.5499762425428097
-0.6333333333333334,-0.6555555555555557,0.4717978006012002
-0.6111111111111112,-0.6555555555555557,0.39511169267469665
-0.5888888888888889,-0.6555555555555557,0.3235485090987131
-0.5666666666666668,-0.6555555555555557,0.2595387914167641
-0.5444444444444445,-0.6555555555555557,0.20435063642807966
-0.5222222222222223,-0.6555555555555557,0.15826805158309756
-0.5000000000000001,-0.6555555555555557,0.12084438861762437
-0.47777777777777786,-0.6555555555555557,0.09117026285517583
-0.4555555555555556,-0.6555555555555557,0.06811114000392408
-0.43333333333333335,-0.6555555555555557,0.05048958695604937
-0.4111111111111112,-0.6555555555555557,0.03720541485322776
-0.38888888888888895,-0.6555555555555557,0.027300125684148337
-0.3666666666666667,-0.6555555555555557,0.01997910185656218
-0.34444444444444455,-0.6555555555555557,0.014606602854499313
-0.3222222222222223,-0.6555555555555557,0.01068661913234672
-0.30000000000000004,-0.6555555555555557,0.007838930355939735
-0.2777777777777778,-0.6555555555555557,0.005775881009602374
-0.25555555555555565,-0.6555555555555557,0.004282342073356536
-0.2333333333333334,-0.6555555555555557,0.00319938673082158
-0.21111111111111114,-0.6555555555555557,0.0024112632190284493
-0.188888888888889,-0.6555555555555557,0.0018349907437241616
-0.16666666666666674,-0.6555555555555557,0.0014120027320346524
-0.1444444444444445,-0.6555555555555557,0.0011014613141802235
-0.12222222222222223,-0.6555555555555557,0.0008750240214429755
-0.10000000000000009,-0.6555555555555557,0.0007129115025388434
-0.07777777777777772,-0.6555555555555557,0.0006011194735028871
-0.05555555555555558,-0.6555555555555557,0.0005295811278309247
-0.03333333333333344,-0.6555555555555557,0.0004910580382874252
-0.011111111111111072,-0.6555555555555557,0.00048054112212416144
0.011111111111111072,-0.6555555555555557,0.0004949806707412966
0.033333333333333215,-0.6555555555555557,0.0005332224039765321
0.05555555555555558,-0.6555555555555557,0.0005960859464654073
0.07777777777777772,-0.6555555555555557,0.0006865682273115718
0.09999999999999987,-0.6555555555555557,0.0008101829581329689
0.12222222222222223,-0.6555555555555557,0.0009754662548348156
0.14444444444444438,-0.6555555555555557,0.0011947032732532138
0.16666666666666652,-0.6555555555555557,0.0014849781105861137
0.18888888888888888,-0.6555555555555557,0.0018697295555463909
0.21111111111111103,-0.6555555555555557,0.002381106512162648
0.2333333333333334,-0.6555555555555557,0.0030635401845573785
0.25555555555555554,-0.6555555555555557,0.0039790467087361565
0.2777777777777777,-0.6555555555555557,0.00521478474924254
0.30000000000000004,-0.6555555555555557,0.006893242633131821
0.3222222222222222,-0.6555555555555557,0.009185041752414243
0.34444444444444433,-0.6555555555555557,0.012323663994664412
0.3666666666666667,-0.6555555555555557,0.01662044792956578
0.38888888888888884,-0.6555555555555557,0.02247705641353054
0.411111111111111,-0.6555555555555557,0.030391521775762053
0.43333333333333335,-0.6555555555555557,0.04095325133405686
0.4555555555555555,-0.6555555555555557,0.05482238315460658
0.47777777777777786,-0.6555555555555557,0.07268988044780733
0.5,-0.6555555555555557,0.09521676657338121
0.5222222222222221,-0.6555555555555557,0.12295364518972511
0.5444444444444445,-0.6555555555555557,0.15624460786878921
0.5666666666666667,-0.6555555555555557,0.19512232554183814
0.5888888888888888,-0.6555555555555557,0.2392034383851352
0.6111111111111112,-0.6555555555555557,0.28759570965808245
0.6333333333333333,-0.6555555555555557,0.3388314360951805
0.6555555555555554,-0.6555555555555557,0.39084541919675264
0.6777777777777778,-0.6555555555555557,0.4410190715434046
0.7,-0.6555555555555557,0.48631187047361574
0.7222222222222221,-0.6555555555555557,0.5234934342295584
0.7444444444444445,-0.6555555555555557,0.5494713937381691
0.7666666666666666,-0.6555555555555557,0.561683347882756
0.788888888888889,-0.6555555555555557,0.5584922829824848
0.8111111111111111,-0.6555555555555557,0.5395048020376831
0.8333333333333333,-0.6555555555555557,0.5057312581012546
0.8555555555555556,-0.6555555555555557,0.45953193284322874
0.8777777777777778,-0.6555555555555557,0.40433991928180923
0.8999999999999999,-0.6555555555555557,0.34420620230939025
0.922222222222222,-0.6555555555555557,0.2832576714372645
0.9444444444444446,-0.6555555555555557,0.22517903273873194
0.9666666666666668,-0.6555555555555557,0.17281835303120582
0.9888888888888889,-0.6555555555555557,0.1279782705267251
1.011111111111111,-0.6555555555555557,0.09140465226781634
1.0333333333333332,-0.6555555555555557,0.0629383694153765
1.0555555555555554,-0.6555555555555557,0.04176681063160825
1.077777777777778,-0.6555555555555557,0.026704809611550123
1.1,-0.6555555555555557,0.016446758930693344

-1.1,-0.6333333333333334,0.025577605914200614
-1.077777777777778,-0.6333333333333334,0.04107616269706958
-1.0555555555555556,-0.6333333333333334,0.06366717743394926
-1.0333333333333334,-0.6333333333333334,0.09525609903850517
-1.0111111111111113,-0.6333333333333334,0.1375879797400425
-0.9888888888888889,-0.6333333333333334,0.19188596705717553
-0.9666666666666668,-0.6333333333333334,0.2584360959203251
-0.9444444444444445,-0.6333333333333334,0.33619601142855726
-0.9222222222222223,-0.6333333333333334,0.42252831958783743
-0.9000000000000001,-0.6333333333333334,0.5131589737370142
-0.8777777777777779,-0.6333333333333334,0.6024299124438203
-0.8555555555555556,-0.6333333333333334,0.6838551005235876
-0.8333333333333335,-0.6333333333333334,0.7509135786910212
-0.8111111111111111,-0.6333333333333334,0.7979439552239377
-0.788888888888889,-0.6333333333333334,0.8209650738681933
-0.7666666666666667,-0.6333333333333334,0.8182528131338005
-0.7444444444444445,-0.6333333333333334,0.7905542550137914
-0.7222222222222223,-0.6333333333333334,0.7409034596577565
-0.7000000000000001,-0.6333333333333334,0.6740930303801184
-0.6777777777777778,-0.6333333333333334,0.5959265083418778
-0.6555555555555557,-0.6333333333333334,0.5124102658723011
-0.6333333333333334,-0.6333333333333334,0.42903515687994864
-0.6111111111111112,-0.6333333333333334,0.3502560902596107
-0.5888888888888889,-0.6333333333333334,0.2792186162245094
-0.5666666666666668,-0.6333333333333334,0.21772376612050734
-0.5444444444444445,-0.6333333333333334,0.16637961776605228
-0.5222222222222223,-0.6333333333333334,0.1248668418607313
-0.5000000000000001,-0.6333333333333334,0.09224501248355381
-0.47777777777777786,-0.6333333333333334,0.06724093749140565
-0.4555555555555556,-0.6333333333333334,0.048481951028777996
-0.43333333333333335,-0.6333333333333334,0.034658977251191506
-0.4111111111111112,-0.6333333333333334,0.02462145748064968
-0.38888888888888895,-0.6333333333333334,0.017416865613068433
-0.3666666666666667,-0.6333333333333334,0.012291719243833113
-0.34444444444444455,-0.6333333333333334,0.008670327207078306
-0.3222222222222223,-0.6333333333333334,0.00612408443492273
-0.30000000000000004,-0.6333333333333334,0.0043398068424329115
-0.2777777777777778,-0.6333333333333334,0.00309168235377881
-0.25555555555555565,-0.6333333333333334,0.002218533608193779
-0.2333333333333334,-0.6333333333333334,0.0016063518576412078
-0.21111111111111114,-0.6333333333333334,0.001175263808854753
-0.188888888888889,-0.6333333333333334,0.000869911063896505
-0.16666666666666674,-0.6333333333333334,0.0006523529678693544
-0.1444444444444445,-0.6333333333333334,0.0004968316021682846
-0.12222222222222223,-0.6333333333333334,0.0003859427167589343
-0.10000000000000009,-0.6333333333333334,0.0003078957805373409
-0.07777777777777772,-0.6333333333333334,0.00025462399060717516
-0.05555555555555558,-0.6333333333333334,0.00022054448232535306
-0.03333333333333344,-0.6333333333333334,0.00020179442934576888
-0.011111111111111072,-0.6333333333333334,0.0001957959186204431
0.011111111111111072,-0.6333333333333334,0.00020103646012249236
0.033333333333333215,-0.6333333333333334,0.0002169897555469855
0.05555555555555558,-0.6333333333333334,0.00024413664314068578
0.07777777777777772,-0.6333333333333334,0.00028407408297004467
0.09999999999999987,-0.6333333333333334,0.0003397202063341395
0.12222222222222223,-0.6333333333333334,0.0004156405566842624
0.14444444444444438,-0.6333333333333334,0.0005185432145576104
0.16666666666666652,-0.6333333333333334,0.0006580280858681446
0.18888888888888888,-0.6333333333333334,0.0008477356227369209
0.21111111111111103,-0.6333333333333334,0.0011071246137857836
0.2333333333333334,-0.6333333333333334,0.001464210718324885
0.25555555555555554,-0.6333333333333334,0.001959698298671335
0.2777777777777777,-0.6333333333333334,0.0026530039104027134
0.30000000000000004,-0.6333333333333334,0.0036306509821032638
0.3222222222222222,-0.6333333333333334,0.005017351454785006
0.34444444444444433,-0.6333333333333334,0.006989723606193278
0.3666666666666667,-0.6333333333333334,0.00979199246865658
0.38888888888888884,-0.6333333333333334,0.013752197292193133
0.411111111111111,-0.6333333333333334,0.019296477040054882
0.43333333333333335,-0.6333333333333334,0.02695807610599795
0.4555555555555555,-0.6333333333333334,0.03737699646079723
0.47777777777777786,-0.6333333333333334,0.051285872058210134
0.5,-0.6333333333333334,0.06947771017887558
0.5222222222222221,-0.6333333333333334,0.09275158971328686
0.5444444444444445,-0.6333333333333334,0.12183321620948792
0.5666666666666667,-0.6333333333333334,0.1572686651671356
0.5888888888888888,-0.6333333333333334,0.19929243199008795
0.6111111111111112,-0.6333333333333334,0.24767617539354958
0.6333333333333333,-0.6333333333333334,0.30157320409844085
0.6555555555555554,-0.6333333333333334,0.3593854188669411
0.6777777777777778,-0.6333333333333334,0.41869127612848045
0.7,-0.6333333333333334,0.47627991494143956
0.7222222222222221,-0.6333333333333334,0.5283311444179577
0.7444444444444445,-0.6333333333333334,0.5707586193778994
0.7666666666666666,-0.6333333333333334,0.599694890541484
0.788888888888889,-0.6333333333333334,0.6120505925612141
0.8111111111111111,-0.6333333333333334,0.6060410130870988
0.8333333333333333,-0.6333333333333334,0.581558424623953
0.8555555555555556,-0.6333333333333334,0.54028878361875
0.8777777777777778,-0.6333333333333334,0.48552560897217945
0.8999999999999999,-0.6333333333333334,0.42170745504471563
0.922222222222222,-0.6333333333333334,0.35377501828103874
0.9444444444444446,-0.6333333333333334,0.28648653837084814
0.9666666666666668,-0.6333333333333334,0.22383244446912584
0.9888888888888889,-0.6333333333333334,0.16865361529422673
1.011111111111111,-0.6333333333333334,0.12250700563325853
1.0333333333333332,-0.6333333333333334,0.0857590816058103
1.0555555555555554,-0.6333333333333334,0.0578406172426008
1.077777777777778,-0.6333333333333334,0.03757628013536182
1.1,-0.6333333333333334,0.023508711191675424

-1.1,-0.6111111111111112,0.03355071514503695
-1.077777777777778,-0.6111111111111112,0.0529708776974371
-1.0555555555555556,-0.6111111111111112,0.08071954160209226
-1.0333333333333334,-0.6111111111111112,0.11873713504552622
-1.0111111111111113,-0.6111111111111112,0.1686243789591254
-0.9888888888888889,-0.6111111111111112,0.2312282821843082
-0.9666666666666668,-0.6111111111111112,0.3062053251874313
-0.9444444444444445,-0.6111111111111112,0.3916571357842274
-0.9222222222222223,-0.6111111111111112,0.4839490093615015
-0.9000000000000001,-0.6111111111111112,0.5778074621043209
-0.8777777777777779,-0.6111111111111112,0.666745283369616
-0.8555555555555556,-0.6111111111111112,0.7437884512093641
-0.8333333333333335,-0.6111111111111112,0.8023976153748935
-0.8111111111111111,-0.6111111111111112,0.837413020687534
-0.788888888888889,-0.6111111111111112,0.8458286953382098
-0.7666666666666667,-0.6111111111111112,0.8272306399425454
-0.7444444444444445,-0.6111111111111112,0.7838086209346928
-0.7222222222222223,-0.6111111111111112,0.7199501860654457
-0.7000000000000001,-0.6111111111111112,0.6415189351319713
-0.6777777777777778,-0.6111111111111112,0.5549801951520861
-0.6555555555555557,-0.6111111111111112,0.4665516857415983
-0.6333333333333334,-0.6111111111111112,0.3815262373912339
-0.6111111111111112,-0.6111111111111112,0.3038532611691245
-0.5888888888888889,-0.6111111111111112,0.23599678723890083
-0.5666666666666668,-0.6111111111111112,0.17902994334471825
-0.5444444444444445,-0.6111111111111112,0.13289062914169558
-0.5222222222222223,-0.6111111111111112,0.09671346371705265
-0.5000000000000001,-0.6111111111111112,0.06916394948876144
-0.47777777777777786,-0.6111111111111112,0.048723466737156884
-0.4555555555555556,-0.6111111111111112,0.0338992755305374
-0.43333333333333335,-0.6111111111111112,0.023355543307283143
-0.4111111111111112,-0.6111111111111112,0.015976151672096338
-0.38888888888888895,-0.6111111111111112,0.01087718586940549
-0.3666666666666667,-0.6111111111111112,0.007388015851206861
-0.34444444444444455,-0.6111111111111112,0.00501699562866617
-0.3222222222222223,-0.6111111111111112,0.0034132394404515283
-0.30000000000000004,-0.6111111111111112,0.0023313257273902058
-0.2777777777777778,-0.6111111111111112,0.0016020722274674058
-0.25555555555555565,-0.6111111111111112,0.0011100386947268926
-0.2333333333333334,-0.6111111111111112,0.0007770541072814251
-0.21111111111111114,-0.6111111111111112,0.000550539123081218
-0.188888888888889,-0.6111111111111112,0.00039537301423654946
-0.16666666666666674,-0.6111111111111112,0.000288267639999312
-0.1444444444444445,-0.6111111111111112,0.0002138818738547469
-0.12222222222222223,-0.6111111111111112,0.0001621466963251325
-0.10000000000000009,-0.6111111111111112,0.0001264435327612304
-0.07777777777777772,-0.6111111111111112,0.00010239043438243208
-0.05555555555555558,-0.6111111111111112,8.70599626129646e-05
-0.03333333333333344,-0.6111111111111112,7.849735550834129e-05
-0.011111111111111072,-0.6111111111111112,7.544068038127969e-05
0.011111111111111072,-0.6111111111111112,7.717279822703067e-05
0.033333333333333215,-0.6111111111111112,8.345984128246101e-05
0.05555555555555558,-0.6111111111111112,9.455194833267783e-05
0.07777777777777772,-0.6111111111111112,0.00011123861735429093
0.09999999999999987,-0.6111111111111112,0.00013496417606727093
0.12222222222222223,-0.6111111111111112,0.0001680216116884394
0.14444444444444438,-0.6111111111111112,0.00021386022787881582
0.16666666666666652,-0.6111111111111112,0.00027757011859768954
0.18888888888888888,-0.6111111111111112,0.00036664978452624164
0.21111111111111103,-0.6111111111111112,0.0004922261047772832
0.2333333333333334,-0.6111111111111112,0.0006709783125145929
0.25555555555555554,-0.6111111111111112,0.0009281132753290801
0.2777777777777777,-0.6111111111111112,0.0013018326204568174
0.30000000000000004,-0.6111111111111112,0.0018497958371137201
0.3222222222222222,-0.6111111111111112,0.0026580787247903743
0.34444444444444433,-0.6111111111111112,0.003853007702611194
0.3666666666666667,-0.6111111111111112,0.0056159741990905775
0.38888888888888884,-0.6111111111111112,0.00820087066371653
0.411111111111111,-0.6111111111111112,0.011953134360003967
0.43333333333333335,-0.6111111111111112,0.017328548771504682
0.4555555555555555,-0.6111111111111112,0.0249089430608679
0.47777777777777786,-0.6111111111111112,0.03541072343593986
0.5,-0.6111111111111112,0.04968071281168135
0.5222222222222221,-0.6111111111111112,0.06867207214875148
0.5444444444444445,-0.6111111111111112,0.09339140394631183
0.5666666666666667,-0.6111111111111112,0.12480732845536674
0.5888888888888888,-0.6111111111111112,0.16371244456809608
0.6111111111111112,-0.6111111111111112,0.21053671666540563
0.6333333333333333,-0.6111111111111112,0.26512266759937714
0.6555555555555554,-0.6111111111111112,0.32649114979488103
0.6777777777777778,-0.6111111111111112,0.39264739008679206
0.7,-0.6111111111111112,0.4604930818729383
0.7222222222222221,-0.6111111111111112,0.5259118391167054
0.7444444444444445,-0.6111111111111112,0.5840741415788417
0.7666666666666666,-0.6111111111111112,0.6299622440621655
0.788888888888889,-0.6111111111111112,0.6590537335313845
0.8111111111111111,-0.6111111111111112,0.6680426287754156
0.8333333333333333,-0.6111111111111112,0.6554416325976238
0.8555555555555556,-0.6111111111111112,0.6219161599073116
0.8777777777777778,-0.6111111111111112,0.5702543600146978
0.8999999999999999,-0.6111111111111112,0.5049643955459221
0.922222222222222,-0.6111111111111112,0.4315838435488842
0.9444444444444446,-0.6111111111111112,0.355855760480562
0.9666666666666668,-0.6111111111111112,0.28294975624841795
0.9888888888888889,-0.6111111111111112,0.21687938023873482
1.011111111111111,-0.6111111111111112,0.16020217256254152
1.0333333333333332,-0.6111111111111112,0.11401020727361154
1.0555555555555554,-0.6111111111111112,0.07815218757063151
1.077777777777778,-0.6111111111111112,0.05159021498422194
1.1,-0.6111111111111112,0.032789619204602494

-1.1,-0.5888888888888889,0.04326466840896656
-1.077777777777778,-0.5888888888888889,0.06711275651446318
-1.0555555555555556,-0.5888888888888889,0.10047712528396904
-1.0333333333333334,-0.5888888888888889,0.14520888243125893
-1.0111111111111113,-0.5888888888888889,0.20260595259383088
-0.9888888888888889,-0.5888888888888889,0.272967327659668
-0.9666666666666668,-0.5888888888888889,0.3551682157808234
-0.9444444444444445,-0.5888888888888889,0.4463641133204385
-0.9222222222222223,-0.5888888888888889,0.5419344253329981
-0.9000000000000001,-0.5888888888888889,0.635745734449654
-0.8777777777777779,-0.5888888888888889,0.7207515855615418
-0.8555555555555556,-0.5888888888888889,0.7898625471533626
-0.8333333333333335,-0.5888888888888889,0.836940541631393
-0.8111111111111111,-0.5888888888888889,0.8577214800142405
-0.788888888888889,-0.5888888888888889,0.8504698922671035
-0.7666666666666667,-0.5888888888888889,0.8162230514077995
-0.7444444444444445,-0.5888888888888889,0.7585762136559888
-0.7222222222222223,-0.5888888888888889,0.6830671224161129
-0.7000000000000001,-0.5888888888888889,0.5963050107061219
-0.6777777777777778,-0.5888888888888889,0.5050328716229432
-0.6555555555555557,-0.5888888888888889,0.4153034585939269
-0.6333333333333334,-0.5888888888888889,0.33189820513087254
-0.6111111111111112,-0.5888888888888889,0.2580447769619258
-0.5888888888888889,-0.5888888888888889,0.19541703893138937
-0.5666666666666668,-0.5888888888888889,0.14434922661147268
-0.5444444444444445,-0.5888888888888889,0.10417241855747982
-0.5222222222222223,-0.5888888888888889,0.07358427154821218
-0.5000000000000001,-0.5888888888888889,0.050983929439158214
-0.47777777777777786,-0.5888888888888889,0.03473239883701782
-0.4555555555555556,-0.5888888888888889,0.02332547062975223
-0.43333333333333335,-0.5888888888888889,0.015486009633716616
-0.4111111111111112,-0.5888888888888889,0.010193435167702724
-0.38888888888888895,-0.5888888888888889,0.006671520044584168
-0.3666666666666667,-0.5888888888888889,0.004353663044653885
-0.34444444444444455,-0.5888888888888889,0.002840154148820992
-0.3222222222222223,-0.5888888888888889,0.0018567391973578413
-0.30000000000000004,-0.5888888888888889,0.0012192934462715642
-0.2777777777777778,-0.5888888888888889,0.0008061837648795135
-0.25555555555555565,-0.5888888888888889,0.0005379617818806709
-0.2333333333333334,-0.5888888888888889,0.00036312529720846406
-0.21111111111111114,-0.5888888888888889,0.0002484643629696089
-0.188888888888889,-0.5888888888888889,0.00017265695438085612
-0.16666666666666674,-0.5888888888888889,0.0001220696936918663
-0.1444444444444445,-0.5888888888888889,8.801698182278699e-05
-0.12222222222222223,-0.5888888888888889,6.49757366549036e-05
-0.10000000000000009,-0.5888888888888889,4.942811021374186e-05
-0.07777777777777772,-0.5888888888888889,3.912005948506355e-05
-0.05555555555555558,-0.5888888888888889,3.259624523203998e-05
-0.03333333333333344,-0.5888888888888889,2.8917279062063172e-05
-0.011111111111111072,-0.5888888888888889,2.7495345885235557e-05
0.011111111111111072,-0.5888888888888889,2.8005588504012402e-05
0.033333333333333215,-0.5888888888888889,3.034677914419385e-05
0.05555555555555558,-0.5888888888888889,3.46372130835245e-05
0.07777777777777772,-0.5888888888888889,4.1241345458271575e-05
0.09999999999999987,-0.5888888888888889,5.083068184206213e-05
0.12222222222222223,-0.5888888888888889,6.44908420488357e-05
0.14444444444444438,-0.5888888888888889,8.389845123259285e-05
0.16666666666666652,-0.5888888888888889,0.00011161023966790789
0.18888888888888888,-0.5888888888888889,0.00015153658950625525
0.21111111111111103,-0.5888888888888889,0.00020971685932222745
0.2333333333333334,-0.5888888888888889,0.0002955773413871107
0.25555555555555554,-0.5888888888888889,0.000423935518088163
0.2777777777777777,-0.5888888888888889,0.0006181129339271784
0.30000000000000004,-0.5888888888888889,0.0009146236164979823
0.3222222222222222,-0.5888888888888889,0.0013699977260713924
0.34444444444444433,-0.5888888888888889,0.0020703549035213788
0.3666666666666667,-0.5888888888888889,0.0031443250450309272
0.38888888888888884,-0.5888888888888889,0.004779784458172791
0.411111111111111,-0.5888888888888889,0.007244576907871873
0.43333333333333335,-0.5888888888888889,0.010910835577921532
0.4555555555555555,-0.5888888888888889,0.01628157168010618
0.47777777777777786,-0.5888888888888889,0.02401663805956938
0.5,-0.5888888888888889,0.034952775501854196
0.5222222222222221,-0.5888888888888889,0.05010909987778293
0.5444444444444445,-0.5888888888888889,0.07066541553629332
0.5666666666666667,-0.5888888888888889,0.09789728254222714
0.5888888888888888,-0.5888888888888889,0.13305101675105063
0.6111111111111112,-0.5888888888888889,0.1771467738717149
0.6333333333333333,-0.5888888888888889,0.2307113572835212
0.6555555555555554,-0.5888888888888889,0.2934651574359862
0.6777777777777778,-0.5888888888888889,0.3640164032576009
0.7,-0.5888888888888889,0.43964235184150346
0.7222222222222221,-0.5888888888888889,0.5162490344178432
0.7444444444444445,-0.5888888888888889,0.5885868912933656
0.7666666666666666,-0.5888888888888889,0.6507535234904843
0.788888888888889,-0.5888888888888889,0.696942856810226
0.8111111111111111,-0.5888888888888889,0.7223210751011969
0.8333333333333333,-0.5888888888888889,0.7238506508866086
0.8555555555555556,-0.5888888888888889,0.7008697336450973
0.8777777777777778,-0.5888888888888889,0.6552769829954052
0.8999999999999999,-0.5888888888888889,0.5912634198882549
0.922222222222222,-0.5888888888888889,0.5146458643050081
0.9444444444444446,-0.5888888888888889,0.43195476343426514
0.9666666666666668,-0.5888888888888889,0.3494814794057942
0.9888888888888889,-0.5888888888888889,0.27248230421833036
1.011111111111111,-0.5888888888888889,0.2046761031905577
1.0333333333333332,-0.5888888888888889,0.1480839867683532
1.0555555555555554,-0.5888888888888889,0.1031731671029542
1.077777777777778,-0.5888888888888889,0.06920773034086036
1.1,-0.5888888888888889,0.0446876180930927

-1.1,-0.5666666666666668,0.05499087025223143
-1.077777777777778,-0.5666666666666668,0.08377378304928357
-1.0555555555555556,-0.5666666666666668,0.12315563734964902
-1.0333333333333334,-0.5666666666666668,0.17475229621077054
-1.0111111111111113,-0.5666666666666668,0.23938736442501832
-0.9888888888888889,-0.5666666666666668,0.31664362335392077
-0.9666666666666668,-0.5666666666666668,0.4044903450096914
-0.9444444444444445,-0.5666666666666668,0.49909932443769867
-0.9222222222222223,-0.5666666666666668,0.5949487678095218
-0.9000000000000001,-0.5666666666666668,0.6852665351971379
-0.8777777777777779,-0.5666666666666668,0.7627890192812035
-0.8555555555555556,-0.5666666666666668,0.8207272792352482
-0.8333333333333335,-0.5666666666666668,0.8537634862747812
-0.8111111111111111,-0.5666666666666668,0.8588726704572117
-0.788888888888889,-0.5666666666666668,0.8357907804582677
-0.7666666666666667,-0.5666666666666668,0.7870264458397147
-0.7444444444444445,-0.5666666666666668,0.7174194672950771
-0.7222222222222223,-0.5666666666666668,0.6333525400054569
-0.7000000000000001,-0.5666666666666668,0.5417937042058779
-0.6777777777777778,-0.5666666666666668,0.4493671344175283
-0.6555555555555557,-0.5666666666666668,0.3616184297283447
-0.6333333333333334,-0.5666666666666668,0.28257304663464006
-0.6111111111111112,-0.5666666666666668,0.21460719234863715
-0.5888888888888889,-0.5666666666666668,0.15858285281460147
-0.5666666666666668,-0.5666666666666668,0.11415780688309093
-0.5444444444444445,-0.5666666666666668,0.08017128016121827
-0.5222222222222223,-0.5666666666666668,0.05502046269978354
-0.5000000000000001,-0.5666666666666668,0.03697145768615044
-0.47777777777777786,-0.5666666666666668,0.0243791002237279
-0.4555555555555556,-0.5666666666666668,0.01581538695840897
-0.43333333333333335,-0.5666666666666668,0.010122243959671784
-0.4111111111111112,-0.5666666666666668,0.006411050237507901
-0.38888888888888895,-0.5666666666666668,0.004031012109058603
-0.3666666666666667,-0.5666666666666668,0.0025241539187536776
-0.34444444444444455,-0.5666666666666668,0.0015789914665557169
-0.3222222222222223,-0.5666666666666668,0.0009896575856516447
-0.30000000000000004,-0.5666666666666668,0.000623223550725724
-0.2777777777777778,-0.5666666666666668,0.0003953888259274145
-0.25555555555555565,-0.5666666666666668,0.0002533801893163221
-0.2333333333333334,-0.5666666666666668,0.00016444130993892563
-0.21111111111111114,-0.5666666666666668,0.0001083437110947693
-0.188888888888889,-0.5666666666666668,7.26315134198322e-05
-0.16666666666666674,-0.5666666666666668,4.964814473279245e-05
-0.1444444444444445,-0.5666666666666668,3.469170040135518e-05
-0.12222222222222223,-0.5666666666666668,2.4873911398185702e-05
-0.10000000000000009,-0.5666666666666668,1.84157931461859e-05
-0.07777777777777772,-0.5666666666666668,1.4215159531948013e-05
-0.05555555555555558,-0.5666666666666668,1.1584194015885629e-05
-0.03333333333333344,-0.5666666666666668,1.0093460661144272e-05
-0.011111111111111072,-0.5666666666666668,9.482213910254163e-06
0.011111111111111072,-0.5666666666666668,9.60990839710019e-06
0.033333333333333215,-0.5666666666666668,1.0433952920650475e-05
0.05555555555555558,-0.5666666666666668,1.2005902554075088e-05
0.07777777777777772,-0.5666666666666668,1.448361190124451e-05
0.09999999999999987,-0.5666666666666668,1.816142673942125e-05
0.12222222222222223,-0.5666666666666668,2.352555974832619e-05
0.14444444444444438,-0.5666666666666668,3.1349123425004376e-05
0.16666666666666652,-0.5666666666666668,4.285321256479824e-05
0.18888888888888888,-0.5666666666666668,5.997994921084593e-05
0.21111111111111103,-0.5666666666666668,8.585422428762792e-05
0.2333333333333334,-0.5666666666666668,0.00012555722854634287
0.25555555555555554,-0.5666666666666668,0.0001874011012941727
0.2777777777777777,-0.5666666666666668,0.00028498381189718267
0.30000000000000004,-0.5666666666666668,0.000440418662504769
0.3222222222222222,-0.5666666666666668,0.0006892724415523031
0.34444444444444433,-0.5666666666666668,0.0010879042261519498
0.3666666666666667,-0.5666666666666668,0.0017240584246502831
0.38888888888888884,-0.5666666666666668,0.0027316988105132826
0.411111111111111,-0.5666666666666668,0.004311107414739763
0.43333333333333335,-0.5666666666666668,0.006755079346322419
0.4555555555555555,-0.5666666666666668,0.010481384486249093
0.47777777777777786,-0.5666666666666668,0.01607018018849257
0.5,-0.5666666666666668,0.024302316407223457
0.5222222222222221,-0.5666666666666668,0.03619016635196552
0.5444444444444445,-0.5666666666666668,0.05298691772936109
0.5666666666666667,-0.5666666666666668,0.07615431607546327
0.5888888888888888,-0.5666666666666668,0.10726514823903079
0.6111111111111112,-0.5666666666666668,0.1478189960117665
0.6333333333333333,-0.5666666666666668,0.19896189395688718
0.6555555555555554,-0.5666666666666668,0.2611246273774424
0.6777777777777778,-0.5666666666666668,0.33362839881292616
0.7,-0.5666666666666668,0.4143424075937595
0.7222222222222221,-0.5666666666666668,0.49950205908895123
0.7444444444444445,-0.5666666666666668,0.5837939927250708
0.7666666666666666,-0.5666666666666668,0.6607747735338785
0.788888888888889,-0.5666666666666668,0.7236155331717792
0.8111111111111111,-0.5666666666666668,0.7660717913100414
0.8333333333333333,-0.5666666666666668,0.7834949956964528
0.8555555555555556,-0.5666666666666668,0.7736613498085276
0.8777777777777778,-0.5666666666666668,0.7372151520105542
0.8999999999999999,-0.5666666666666668,0.6776081677562806
0.922222222222222,-0.5666666666666668,0.6005402505986427
0.9444444444444446,-0.5666666666666668,0.513030683245195
0.9666666666666668,-0.5666666666666668,0.42233490186585215
0.9888888888888889,-0.5666666666666668,0.3349422929342194
1.011111111111111,-0.5666666666666668,0.25584594260936
1.0333333333333332,-0.5666666666666668,0.18818518714933305
1.0555555555555554,-0.5666666666666668,0.13325952403917726
1.077777777777778,-0.5666666666666668,0.09082969301846971
1.1,-0.5666666666666668,0.05957818773001276

-1.1,-0.5444444444444445,0.06904302248498935
-1.077777777777778,-0.5444444444444445,0.10328027042694045
-1.0555555555555556,-0.5444444444444445,0.1490461806008238
-1.0333333333333334,-0.5444444444444445,0.2075619675487044
-1.0111111111111113,-0.5444444444444445,0.2790031550106809
-0.9888888888888889,-0.5444444444444445,0.3620835827760872
-0.9666666666666668,-0.5444444444444445,0.45377854786848854
-0.9444444444444445,-0.5444444444444445,0.5492943398739006
-0.9222222222222223,-0.5444444444444445,0.6423587774281798
-0.9000000000000001,-0.5444444444444445,0.7258439937343996
-0.8777777777777779,-0.5444444444444445,0.7926514490555913
-0.8555555555555556,-0.5444444444444445,0.8367120787356912
-0.8333333333333335,-0.5444444444444445,0.8539065681316975
-0.8111111111111111,-0.5444444444444445,0.8427108214300594
-0.788888888888889,-0.5444444444444445,0.8044245583985729
-0.7666666666666667,-0.5444444444444445,0.7429341149084642
-0.7444444444444445,-0.5444444444444445,0.6640674586896178
-0.7222222222222223,-0.5444444444444445,0.574688787584238
-0.7000000000000001,-0.5444444444444445,0.4817267733148062
-0.6777777777777778,-0.5444444444444445,0.3913243738439953
-0.6555555555555557,-0.5444444444444445,0.30824641107940315
-0.6333333333333334,-0.5444444444444445,0.23560423555711998
-0.6111111111111112,-0.5444444444444445,0.1748797632829927
-0.5888888888888889,-0.5444444444444445,0.1261744803568593
-0.5666666666666668,-0.5444444444444445,0.08858288925279617
-0.5444444444444445,-0.5444444444444445,0.06059329077057153
-0.5222222222222223,-0.5444444444444445,0.04044265874801667
-0.5000000000000001,-0.5444444444444445,0.02638457551031272
-0.47777777777777786,-0.5444444444444445,0.016859244803780978
-0.4555555555555556,-0.5444444444444445,0.01057614969174961
-0.43333333333333335,-0.5444444444444445,0.006531163958773119
-0.4111111111111112,-0.5444444444444445,0.003982367700649775
-0.38888888888888895,-0.5444444444444445,0.002405543886928976
-0.3666666666666667,-0.5444444444444445,0.0014445018324607299
-0.34444444444444455,-0.5444444444444445,0.0008653529104672774
-0.3222222222222223,-0.5444444444444445,0.0005189800207949535
-0.30000000000000004,-0.5444444444444445,0.0003126384126075767
-0.2777777777777778,-0.5444444444444445,0.00018978112653253811
-0.25555555555555565,-0.5444444444444445,0.00011644277536429006
-0.2333333333333334,-0.5444444444444445,7.242813638726893e-05
-0.21111111111111114,-0.5444444444444445,4.580043853986343e-05
-0.188888888888889,-0.5444444444444445,2.9522514059416518e-05
-0.16666666666666674,-0.5444444444444445,1.9446996112594366e-05
-0.1444444444444445,-0.5444444444444445,1.3126761437216692e-05
-0.12222222222222223,-0.5444444444444445,9.11429861593209e-06
-0.10000000000000009,-0.5444444444444445,6.549672279598443e-06
-0.07777777777777772,-0.5444444444444445,4.918599698790735e-06
-0.05555555555555558,-0.5444444444444445,3.911151016685271e-06
-0.03333333333333344,-0.5444444444444445,3.3402088320110555e-06
-0.011111111111111072,-0.5444444444444445,3.0955034036737054e-06
0.011111111111111072,-0.5444444444444445,3.118957782095453e-06
0.033333333333333215,-0.5444444444444445,3.3932045673267405e-06
0.05555555555555558,-0.5444444444444445,3.939128031359726e-06
0.07777777777777772,-0.5444444444444445,4.821129419317484e-06
0.09999999999999987,-0.5444444444444445,6.161258298349154e-06
0.12222222222222223,-0.5444444444444445,8.16618828572936e-06
0.14444444444444438,-0.5444444444444445,1.1175273167664403e-05
0.16666666666666652,-0.5444444444444445,1.5745058616817908e-05
0.18888888888888888,-0.5444444444444445,2.279773801309725e-05
0.21111111111111103,-0.5444444444444445,3.388108998993024e-05
0.2333333333333334,-0.5444444444444445,5.1619501587286356e-05
0.25555555555555554,-0.5444444444444445,8.04852040297538e-05
0.2777777777777777,-0.5444444444444445,0.00012809282852412754
0.30000000000000004,-0.5444444444444445,0.00020732749581558538
0.3222222222222222,-0.5444444444444445,0.000339766977248538
0.34444444444444433,-0.5444444444444445,0.0005610620525570083
0.3666666666666667,-0.5444444444444445,0.0009292011945737234
0.38888888888888884,-0.5444444444444445,0.0015368941326007622
0.411111111111111,-0.5444444444444445,0.0025296093946934857
0.43333333333333335,-0.5444444444444445,0.004130955440131158
0.4555555555555555,-0.5444444444444445,0.006676829355120996
0.47777777777777786,-0.5444444444444445,0.010658625348178508
0.5,-0.5444444444444445,0.01677321543222669
0.5222222222222221,-0.5444444444444445,0.025972852105330322
0.5444444444444445,-0.5444444444444445,0.03950149851071426
0.5666666666666667,-0.5444444444444445,0.05889625960150281
0.5888888888888888,-0.5444444444444445,0.08592597611512168
0.6111111111111112,-0.5444444444444445,0.12243766108084353
0.6333333333333333,-0.5444444444444445,0.17009010833571475
0.6555555555555554,-0.5444444444444445,0.229976331000948
0.6777777777777778,-0.5444444444444445,0.30217223951091915
0.7,-0.5444444444444445,0.38529156040166496
0.7222222222222221,-0.5444444444444445,0.4761630718146089
0.7444444444444445,-0.5444444444444445,0.5697585924423938
0.7666666666666666,-0.5444444444444445,0.6594741532112992
0.788888888888889,-0.5444444444444445,0.7377981550587117
0.8111111111111111,-0.5444444444444445,0.7973008885224997
0.8333333333333333,-0.5444444444444445,0.8317771353517637
0.8555555555555556,-0.5444444444444445,0.8373031067651582
0.8777777777777778,-0.5444444444444445,0.8129605434849235
0.8999999999999999,-0.5444444444444445,0.7610452936842197
0.922222222222222,-0.5444444444444445,0.6867001714743374
0.9444444444444446,-0.5444444444444445,0.5970554008159423
0.9666666666666668,-0.5444444444444445,0.5000789118063811
0.9888888888888889,-0.5444444444444445,0.4033965134416232
1.011111111111111,-0.5444444444444445,0.313324393823006
1.0333333333333332,-0.5444444444444445,0.234275824071837
1.0555555555555554,-0.5444444444444445,0.168592214752539
1.077777777777778,-0.5444444444444445,0.11674332098563012
1.1,-0.5444444444444445,0.07777150416168666

-1.1,-0.5222222222222223,0.08575866470575591
-1.077777777777778,-0.5222222222222223,0.1259923284526721
-1.0555555555555556,-0.5222222222222223,0.17849580076114213
-1.0333333333333334,-0.5222222222222223,0.2439321274710187
-1.0111111111111113,-0.5222222222222223,0.321663744658664
-0.9888888888888889,-0.5222222222222223,0.40940838580284444
-0.9666666666666668,-0.5222222222222223,0.5031015068442208
-0.9444444444444445,-0.5222222222222223,0.5970548664856868
-0.9222222222222223,-0.5222222222222223,0.6844483566993567
-0.9000000000000001,-0.5222222222222223,0.7581167385690285
-0.8777777777777779,-0.5222222222222223,0.8115134767214621
-0.8555555555555556,-0.5222222222222223,0.8396742143924938
-0.8333333333333335,-0.5222222222222223,0.8399834812483292
-0.8111111111111111,-0.5222222222222223,0.8125799602629228
-0.788888888888889,-0.5222222222222223,0.7603123962334906
-0.7666666666666667,-0.5222222222222223,0.6882595028694297
-0.7444444444444445,-0.5222222222222223,0.6029241555406846
-0.7222222222222223,-0.5222222222222223,0.5112773759178391
-0.7000000000000001,-0.5222222222222223,0.419844594076388
-0.6777777777777778,-0.5222222222222223,0.33399481550743765
-0.6555555555555557,-0.5222222222222223,0.2575269245302177
-0.6333333333333334,-0.5222222222222223,0.1925692691792826
-0.6111111111111112,-0.5222222222222223,0.1397416240457112
-0.5888888888888889,-0.5222222222222223,0.09848789390349273
-0.5666666666666668,-0.5222222222222223,0.06747792387250717
-0.5444444444444445,-0.5222222222222223,0.04499215196591869
-0.5222222222222223,-0.5222222222222223,0.0292325702585307
-0.5000000000000001,-0.5222222222222223,0.018535852362203675
-0.47777777777777786,-0.5222222222222223,0.011490890624686487
-0.4555555555555556,-0.5222222222222223,0.0069792796740172835
-0.43333333333333335,-0.5222222222222223,0.0041635253393810774
-0.4111111111111112,-0.5222222222222223,0.0024465382289779636
-0.38888888888888895,-0.5222222222222223,0.0014206792042078071
-0.3666666666666667,-0.5222222222222223,0.0008181868359739341
-0.34444444444444455,-0.5222222222222223,0.0004691224353883319
-0.3222222222222223,-0.5222222222222223,0.00026885111074666327
-0.30000000000000004,-0.5222222222222223,0.00015460951223298248
-0.2777777777777778,-0.5222222222222223,8.956023330213231e-05
-0.25555555555555565,-0.5222222222222223,5.2448756538513026e-05
-0.2333333333333334,-0.5222222222222223,3.116110127562867e-05
-0.21111111111111114,-0.5222222222222223,1.8844922643304142e-05
-0.188888888888889,-0.5222222222222223,1.163711043665068e-05
-0.16666666666666674,-0.5222222222222223,7.359692082320819e-06
-0.1444444444444445,-0.5222222222222223,4.781645284906527e-06
-0.12222222222222223,-0.5222222222222223,3.204104762214306e-06
-0.10000000000000009,-0.5222222222222223,2.2278509358583293e-06
-0.07777777777777772,-0.5222222222222223,1.6229817439504905e-06
-0.05555555555555558,-0.5222222222222223,1.2559266579220144e-06
-0.03333333333333344,-0.5222222222222223,1.0487916300148702e-06
-0.011111111111111072,-0.5222222222222223,9.57050106202838e-07
0.011111111111111072,-0.5222222222222223,9.57768638636955e-07
0.033333333333333215,-0.5222222222222223,1.0441054386881034e-06
0.05555555555555558,-0.5222222222222223,1.223972056756269e-06
0.07777777777777772,-0.5222222222222223,1.5222041664410014e-06
0.09999999999999987,-0.5222222222222223,1.9868291114603235e-06
0.12222222222222223,-0.5222222222222223,2.701505393268468e-06
0.14444444444444438,-0.5222222222222223,3.8085346881557305e-06
0.16666666666666652,-0.5222222222222223,5.55089494443383e-06
0.18888888888888888,-0.5222222222222223,8.348898991374206e-06
0.21111111111111103,-0.5222222222222223,1.2939525543290099e-05
0.2333333333333334,-0.5222222222222223,2.0627587251924546e-05
0.25555555555555554,-0.5222222222222223,3.373288324468734e-05
0.2777777777777777,-0.5222222222222223,5.637413817658365e-05
0.30000000000000004,-0.5222222222222223,9.58203060030618e-05
0.3222222222222222,-0.5222222222222223,0.00016477874906790682
0.34444444444444433,-0.5222222222222223,0.00028519833919194197
0.3666666666666667,-0.5222222222222223,0.0004944647551413363
0.38888888888888884,-0.5222222222222223,0.0008552649039498709
0.411111111111111,-0.5222222222222223,0.0014708691911430427
0.43333333333333335,-0.5222222222222223,0.0025080114043202007
0.4555555555555555,-0.5222222222222223,0.004229675447369839
0.47777777777777786,-0.5222222222222223,0.007039460728623597
0.5,-0.5222222222222223,0.011537127568664422
0.5222222222222221,-0.5222222222222223,0.018580698969466642
0.5444444444444445,-0.5222222222222223,0.0293437013124564
0.5666666666666667,-0.5222222222222223,0.04534723984897819
0.5888888888888888,-0.5222222222222223,0.06843763398406934
0.6111111111111112,-0.5222222222222223,0.1006751591684717
0.6333333333333333,-0.5222222222222223,0.14410332549241867
0.6555555555555554,-0.5222222222222223,0.20038605229284676
0.6777777777777778,-0.5222222222222223,0.27033399748664244
0.7,-0.5222222222222223,0.35338705004207516
0.7222222222222221,-0.5222222222222223,0.4471658594879179
0.7444444444444445,-0.5222222222222223,0.5472334790582191
0.7666666666666666,-0.5222222222222223,0.647200395319438
0.788888888888889,-0.5222222222222223,0.7392517116207704
0.8111111111111111,-0.5222222222222223,0.8150786742130486
0.8333333333333333,-0.5222222222222223,0.8670809409174426
0.8555555555555556,-0.5222222222222223,0.889607226861008
0.8777777777777778,-0.5222222222222223,0.8799575375868832
0.8999999999999999,-0.5222222222222223,0.8389031877261172
0.922222222222222,-0.5222222222222223,0.7705885163106565
0.9444444444444446,-0.5222222222222223,0.6818305298120152
0.9666666666666668,-0.5222222222222223,0.5809820678741017
0.9888888888888889,-0.5222222222222223,0.4766233513043149
1.011111111111111,-0.5222222222222223,0.37636716598763087
1.0333333333333332,-0.5222222222222223,0.28600413991697654
1.0555555555555554,-0.5222222222222223,0.20910280053399238
1.077777777777778,-0.5222222222222223,0.14705483908850825
1.1,-0.5222222222222223,0.09945760402239871

-1.1,-0.5000000000000001,0.10545852969657553
-1.077777777777778,-0.5000000000000001,0.152251509908676
-1.0555555555555556,-0.5000000000000001,0.21184303271563384
-1.0333333333333334,-0.5000000000000001,0.2841798845135888
-1.0111111111111113,-0.5000000000000001,0.36766533697885806
-0.9888888888888889,-0.5000000000000001,0.4589272712618484
-0.9666666666666668,-0.5000000000000001,0.5528594637674721
-0.9444444444444445,-0.5000000000000001,0.6429954406801572
-0.9222222222222223,-0.5000000000000001,0.7222029406260121
-0.9000000000000001,-0.5000000000000001,0.7836051798745874
-0.8777777777777779,-0.5000000000000001,0.8215664675440482
-0.8555555555555556,-0.5000000000000001,0.8325468429488048
-0.8333333333333335,-0.5000000000000001,0.8156465471129538
-0.8111111111111111,-0.5000000000000001,0.7727247775643017
-0.788888888888889,-0.5000000000000001,0.7080717417405004
-0.7666666666666667,-0.5000000000000001,0.6277120852532714
-0.7444444444444445,-0.5000000000000001,0.5384938061591966
-0.7222222222222223,-0.5000000000000001,0.44715022570332974
-0.7000000000000001,-0.5000000000000001,0.359507837244182
-0.6777777777777778,-0.5000000000000001,0.27995894912822056
-0.6555555555555557,-0.5000000000000001,0.21124435391390625
-0.6333333333333334,-0.5000000000000001,0.15452008599500489
-0.6111111111111112,-0.5000000000000001,0.10963145703083968
-0.5888888888888889,-0.5000000000000001,0.0754955535127155
-0.5666666666666668,-0.5000000000000001,0.05049885724955921
-0.5444444444444445,-0.5000000000000001,0.03284099386444452
-0.5222222222222223,-0.5000000000000001,0.020787440195559257
-0.5000000000000001,-0.5000000000000001,0.012823340980434896
-0.47777777777777786,-0.5000000000000001,0.007721307932028379
-0.4555555555555556,-0.5000000000000001,0.004546469446755993
-0.43333333333333335,-0.5000000000000001,0.0026236698713260035
-0.4111111111111112,-0.5000000000000001,0.0014877474374780431
-0.38888888888888895,-0.5000000000000001,0.0008314954750719612
-0.3666666666666667,-0.5000000000000001,0.0004596444391317837
-0.34444444444444455,-0.5000000000000001,0.0002522988856780575
-0.3222222222222223,-0.5000000000000001,0.0001380954276841555
-0.30000000000000004,-0.5000000000000001,7.570672512230543e-05
-0.2777777777777778,-0.5000000000000001,4.1755837156820167e-05
-0.25555555555555565,-0.5000000000000001,2.3271519667119694e-05
-0.2333333333333334,-0.5000000000000001,1.3160775083351214e-05
-0.21111111111111114,-0.5000000000000001,7.582680601069325e-06
-0.188888888888889,-0.5000000000000001,4.467718576776324e-06
-0.16666666666666674,-0.5000000000000001,2.7015778388017446e-06
-0.1444444444444445,-0.5000000000000001,1.6825290526105118e-06
-0.12222222222222223,-0.5000000000000001,1.0837839601994724e-06
-0.10000000000000009,-0.5000000000000001,7.264541791541704e-07
-0.07777777777777772,-0.5000000000000001,5.116437734273924e-07
-0.05555555555555558,-0.5000000000000001,3.8409748673640567e-07
-0.03333333333333344,-0.5000000000000001,3.127501636723557e-07
-0.011111111111111072,-0.5000000000000001,2.804005966758801e-07
0.011111111111111072,-0.5000000000000001,2.7838646896879657e-07
0.033333333333333215,-0.5000000000000001,3.041109815852421e-07
0.05555555555555558,-0.5000000000000001,3.603906896897296e-07
0.07777777777777772,-0.5000000000000001,4.5630951923138154e-07
0.09999999999999987,-0.5000000000000001,6.098629559036935e-07
0.12222222222222223,-0.5000000000000001,8.53413856165436e-07
0.14444444444444438,-0.5000000000000001,1.2441845236003352e-06
0.16666666666666652,-0.5000000000000001,1.8841954355249493e-06
0.18888888888888888,-0.5000000000000001,2.9581042007784797e-06
0.21111111111111103,-0.5000000000000001,4.804799929164624e-06
0.2333333333333334,-0.5000000000000001,8.05193082081734e-06
0.25555555555555554,-0.5000000000000001,1.3866112968771445e-05
0.2777777777777777,-0.5000000000000001,2.4412567448676744e-05
0.30000000000000004,-0.5000000000000001,4.368795389574366e-05
0.3222222222222222,-0.5000000000000001,7.900706266466504e-05
0.34444444444444433,-0.5000000000000001,0.00014361314597878842
0.3666666666666667,-0.5000000000000001,0.0002611741481269325
0.38888888888888884,-0.5000000000000001,0.0004733505475301942
0.411111111111111,-0.5000000000000001,0.0008521751490997413
0.43333333333333335,-0.5000000000000001,0.0015195982060793487
0.4555555555555555,-0.5000000000000001,0.0026770090363981078
0.47777777777777786,-0.5000000000000001,0.004647419621453744
0.5,-0.5000000000000001,0.007931610994516837
0.5222222222222221,-0.5000000000000001,0.013276064056220484
0.5444444444444445,-0.5000000000000001,0.021744225325772085
0.5666666666666667,-0.5000000000000001,0.034773586546569035
0.5888888888888888,-0.5000000000000001,0.054190575502479424
0.6111111111111112,-0.5000000000000001,0.08214671834341843
0.6333333333333333,-0.5000000000000001,0.12093818375175922
0.6555555555555554,-0.5000000000000001,0.17268256705106844
0.6777777777777778,-0.5000000000000001,0.2388556711704396
0.7,-0.5000000000000001,0.3197360131322993
0.7222222222222221,-0.5000000000000001,0.41385700554599303
0.7444444444444445,-0.5000000000000001,0.5176095922872465
0.7666666666666666,-0.5000000000000001,0.6251510003989743
0.788888888888889,-0.5000000000000001,0.7287414339588244
0.8111111111111111,-0.5000000000000001,0.8195460496954162
0.8333333333333333,-0.5000000000000001,0.8888195360825769
0.8555555555555556,-0.5000000000000001,0.9292684157892219
0.8777777777777778,-0.5000000000000001,0.9363038507640182
0.8999999999999999,-0.5000000000000001,0.9088902307143453
0.922222222222222,-0.5000000000000001,0.8497744414010785
0.9444444444444446,-0.5000000000000001,0.7650289990523057
0.9666666666666668,-0.5000000000000001,0.6630145083263107
0.9888888888888889,-0.5000000000000001,0.5530082834765568
1.011111111111111,-0.5000000000000001,0.4438124599206783
1.0333333333333332,-0.5000000000000001,0.34263000197766363
1.0555555555555554,-0.5000000000000001,0.25439650196879343
1.077777777777778,-0.5000000000000001,0.18161915956316613
1.1,-0.5000000000000001,0.12464796949053285

-1.1,-0.47777777777777786,0.12838749449065032
-1.077777777777778,-0.47777777777777786,0.18230220586451512
-1.0555555555555556,-0.47777777777777786,0.2493163563333738
-1.0333333333333334,-0.47777777777777786,0.32851672332574083
-1.0111111111111113,-0.47777777777777786,0.4172290254146989
-0.9888888888888889,-0.47777777777777786,0.5109365671599738
-0.9666666666666668,-0.47777777777777786,0.6035328309589961
-0.9444444444444445,-0.47777777777777786,0.6879251898004223
-0.9222222222222223,-0.47777777777777786,0.7569198380449671
-0.9000000000000001,-0.47777777777777786,0.8042370163852833
-0.8777777777777779,-0.47777777777777786,0.8254569877041135
-0.8555555555555556,-0.47777777777777786,0.8186989343455436
-0.8333333333333335,-0.47777777777777786,0.7848893484771364
-0.8111111111111111,-0.47777777777777786,0.7275689560167655
-0.788888888888889,-0.47777777777777786,0.6522911543539234
-0.7666666666666667,-0.47777777777777786,0.5657510487280123
-0.7444444444444445,-0.47777777777777786,0.47483018926121806
-0.7222222222222223,-0.47777777777777786,0.3857394241037453
-0.7000000000000001,-0.47777777777777786,0.3033972379889496
-0.6777777777777778,-0.47777777777777786,0.2311110511581437
-0.6555555555555557,-0.47777777777777786,0.17055597586363183
-0.6333333333333334,-0.47777777777777786,0.12198827482122997
-0.6111111111111112,-0.47777777777777786,0.08460006977118432
-0.5888888888888889,-0.47777777777777786,0.056919025002365876
-0.5666666666666668,-0.47777777777777786,0.03717535276212956
-0.5444444444444445,-0.47777777777777786,0.023588160383747492
-0.5222222222222223,-0.47777777777777786,0.014553571434136485
-0.5000000000000001,-0.47777777777777786,0.008740883351090238
-0.47777777777777786,-0.47777777777777786,0.005117058845210838
-0.4555555555555556,-0.47777777777777786,0.0029244898494776165
-0.43333333333333335,-0.47777777777777786,0.0016348222125370823
-0.4111111111111112,-0.47777777777777786,0.0008959341128665432
-0.38888888888888895,-0.47777777777777786,0.0004826776343081957
-0.3666666666666667,-0.47777777777777786,0.00025646195399102857
-0.34444444444444455,-0.47777777777777786,0.00013489985718406316
-0.3222222222222223,-0.47777777777777786,7.054718299767138e-05
-0.30000000000000004,-0.47777777777777786,3.6852489231273364e-05
-0.2777777777777778,-0.47777777777777786,1.9325639437478738e-05
-0.25555555555555565,-0.47777777777777786,1.0225608445297088e-05
-0.2333333333333334,-0.47777777777777786,5.486785470304338e-06
-0.21111111111111114,-0.47777777777777786,3.000053524734434e-06
-0.188888888888889,-0.47777777777777786,1.6792715615260827e-06
-0.16666666666666674,-0.47777777777777786,9.66442318755791e-07
-0.1444444444444445,-0.47777777777777786,5.742792603209808e-07
-0.12222222222222223,-0.47777777777777786,3.539768005875694e-07
-0.10000000000000009,-0.47777777777777786,2.277480419211328e-07
-0.07777777777777772,-0.47777777777777786,1.5445625975195726e-07
-0.05555555555555558,-0.47777777777777786,1.1206917492391285e-07
-0.03333333333333344,-0.47777777777777786,8.867781455685489e-08
-0.011111111111111072,-0.47777777777777786,7.790888160366675e-08
0.011111111111111072,-0.47777777777777786,7.662798343861525e-08
0.033333333333333215,-0.47777777777777786,8.388730523826662e-08
0.05555555555555558,-0.47777777777777786,1.0063329241643389e-07
0.07777777777777772,-0.47777777777777786,1.30028313638865e-07
0.09999999999999987,-0.47777777777777786,1.7851602871550115e-07
0.12222222222222223,-0.47777777777777786,2.581079701642514e-07
0.14444444444444438,-0.47777777777777786,3.909627624954541e-07
0.16666666666666652,-0.47777777777777786,6.1846040667518e-07
0.18888888888888888,-0.47777777777777786,1.0191717916320663e-06
0.21111111111111103,-0.47777777777777786,1.7443693989802887e-06
0.2333333333333334,-0.47777777777777786,3.0878317333239894e-06
0.25555555555555554,-0.47777777777777786,5.621971039603752e-06
0.2777777777777777,-0.47777777777777786,1.0460685488777052e-05
0.30000000000000004,-0.47777777777777786,1.976107505753642e-05
0.3222222222222222,-0.47777777777777786,3.766822112272303e-05
0.34444444444444433,-0.47777777777777786,7.206559463898493e-05
0.3666666666666667,-0.47777777777777786,0.00013775376400517318
0.38888888888888884,-0.47777777777777786,0.00026208119438868576
0.411111111111111,-0.47777777777777786,0.0004946176401637929
0.43333333333333335,-0.47777777777777786,0.0009231630610366049
0.4555555555555555,-0.47777777777777786,0.001699073094056911
0.47777777777777786,-0.47777777777777786,0.003075202644839078
0.5,-0.47777777777777786,0.005459100688944325
0.5222222222222221,-0.47777777777777786,0.009481565954557186
0.5444444444444445,-0.47777777777777786,0.016075392666284712
0.5666666666666667,-0.47777777777777786,0.026550629883697455
0.5888888888888888,-0.47777777777777786,0.04264162263794332
0.6111111111111112,-0.47777777777777786,0.066490052495214
0.6333333333333333,-0.47777777777777786,0.10052190427584516
0.6555555555555554,-0.47777777777777786,0.1471810542585974
0.6777777777777778,-0.47777777777777786,0.20850381557170464
0.7,-0.47777777777777786,0.2855593716739257
0.7222222222222221,-0.47777777777777786,0.377835524849753
0.7444444444444445,-0.47777777777777786,0.48270364999363596
0.7666666666666666,-0.47777777777777786,0.5951302222158286
0.788888888888889,-0.47777777777777786,0.7077931540197071
0.8111111111111111,-0.47777777777777786,0.8116966909179455
0.8333333333333333,-0.47777777777777786,0.897264000351823
0.8555555555555556,-0.47777777777777786,0.9557487487202158
0.8777777777777778,-0.47777777777777786,0.9806890729098025
0.8999999999999999,-0.47777777777777786,0.9690744245763876
0.922222222222222,-0.47777777777777786,0.9219360681529447
0.9444444444444446,-0.47777777777777786,0.8442026477395049
0.9666666666666668,-0.47777777777777786,0.7438465322515786
0.9888888888888889,-0.47777777777777786,0.6305261566037085
1.011111111111111,-0.47777777777777786,0.5140463308983659
1.0333333333333332,-0.47777777777777786,0.4029776851712457
1.0555555555555554,-0.47777777777777786,0.3036991358415049
1.077777777777778,-0.47777777777777786,0.21998769784223726
1.1,-0.47777777777777786,0.15312930705297753

-1.1,-0.4555555555555556,0.1546485489614548
-1.077777777777778,-0.4555555555555556,0.21620360930052027
-1.0555555555555556,-0.4555555555555556,0.29091945356535837
-1.0333333333333334,-0.4555555555555556,0.3769011876254649
-1.0111111111111113,-0.4555555555555556,0.4703133130197429
-0.9888888888888889,-0.4555555555555556,0.5654824647656215
-0.9666666666666668,-0.4555555555555556,0.6553841020558433
-0.9444444444444445,-0.4555555555555556,0.7324777879932459
-0.9222222222222223,-0.4555555555555556,0.7897578937429601
-0.9000000000000001,-0.4555555555555556,0.8218144891173108
-0.8777777777777779,-0.4555555555555556,0.8256790628287232
-0.8555555555555556,-0.4555555555555556,0.8012714396457818
-0.8333333333333335,-0.4555555555555556,0.7513568054503643
-0.8111111111111111,-0.4555555555555556,0.6810370615339519
-0.788888888888889,-0.4555555555555556,0.5969042833989389
-0.7666666666666667,-0.4555555555555556,0.5060473369428234
-0.7444444444444445,-0.4555555555555556,0.4151123274855895
-0.7222222222222223,-0.4555555555555556,0.3295778662693283
-0.7000000000000001,-0.4555555555555556,0.25333518448719494
-0.6777777777777778,-0.4555555555555556,0.18858467870091306
-0.6555555555555557,-0.4555555555555556,0.13599570371482642
-0.6333333333333334,-0.4555555555555556,0.0950382003013258
-0.6111111111111112,-0.4555555555555556,0.06438582152025038
-0.5888888888888889,-0.4555555555555556,0.04230501666259705
-0.5666666666666668,-0.4555555555555556,0.026972897582152655
-0.5444444444444445,-0.4555555555555556,0.01669802430375602
-0.5222222222222223,-0.4555555555555556,0.010044439308937211
-0.5000000000000001,-0.4555555555555556,0.005876206881597694
-0.47777777777777786,-0.4555555555555556,0.0033469437151948905
-0.4555555555555556,-0.4555555555555556,0.0018584432141025397
-0.43333333333333335,-0.4555555555555556,0.00100761137693139
-0.4111111111111112,-0.4555555555555556,0.0005344719250889603
-0.38888888888888895,-0.4555555555555556,0.00027801882484748935
-0.3666666666666667,-0.4555555555555556,0.000142229186459504
-0.34444444444444455,-0.4555555555555556,7.180676701615592e-05
-0.3222222222222223,-0.4555555555555556,3.5922762840794946e-05
-0.30000000000000004,-0.4555555555555556,1.7890994404329774e-05
-0.2777777777777778,-0.4555555555555556,8.917199679490652e-06
-0.25555555555555565,-0.4555555555555556,4.4729588636979845e-06
-0.2333333333333334,-0.4555555555555556,2.2712592410225764e-06
-0.21111111111111114,-0.4555555555555556,1.1742935017411246e-06
-0.188888888888889,-0.4555555555555556,6.216981672955903e-07
-0.16666666666666674,-0.4555555555555556,3.388485314428529e-07
-0.1444444444444445,-0.4555555555555556,1.9110997061543245e-07
-0.12222222222222223,-0.4555555555555556,1.1213112243895925e-07
-0.10000000000000009,-0.4555555555555556,6.890050990032698e-08
-0.07777777777777772,-0.4555555555555556,4.47813700310326e-08
-0.05555555555555558,-0.4555555555555556,3.1264694113644866e-08
-0.03333333333333344,-0.4555555555555556,2.3944224517317343e-08
-0.011111111111111072,-0.4555555555555556,2.0547929610083345e-08
0.011111111111111072,-0.4555555555555556,1.9986977517561448e-08
0.033333333333333215,-0.4555555555555556,2.1928954045163197e-08
0.05555555555555558,-0.4555555555555556,2.667537206493086e-08
0.07777777777777772,-0.4555555555555556,3.527810932520371e-08
0.09999999999999987,-0.4555555555555556,4.995111946962148e-08
0.12222222222222223,-0.4555555555555556,7.499077355341196e-08
0.14444444444444438,-0.4555555555555556,1.1869982970693441e-07
0.16666666666666652,-0.4555555555555556,1.9737470421525451e-07
0.18888888888888888,-0.4555555555555556,3.435726975110424e-07
0.21111111111111103,-0.4555555555555556,6.232403412590103e-07
0.2333333333333334,-0.4555555555555556,1.1710749898125645e-06
0.25555555555555554,-0.4555555555555556,2.2630899716723546e-06
0.2777777777777777,-0.4555555555555556,4.4642998782230606e-06
0.30000000000000004,-0.4555555555555556,8.92609479339892e-06
0.3222222222222222,-0.4555555555555556,1.7976856565680038e-05
0.34444444444444433,-0.4555555555555556,3.627454879806137e-05
0.3666666666666667,-0.4555555555555556,7.300663563188934e-05
0.38888888888888884,-0.4555555555555556,0.00014597540512276756
0.411111111111111,-0.4555555555555556,0.000288937372076754
0.43333333333333335,-0.4555555555555556,0.0005642816133084298
0.4555555555555555,-0.4555555555555556,0.0010839492361947043
0.47777777777777786,-0.4555555555555556,0.002042154223462769
0.5,-0.4555555555555556,0.0037634406178831473
0.5222222222222221,-0.4555555555555556,0.006768080523018476
0.5444444444444445,-0.4555555555555556,0.011852772838913606
0.5666666666666667,-0.4555555555555556,0.020177205080738433
0.5888888888888888,-0.4555555555555556,0.03333626696906254
0.6111111111111112,-0.4555555555555556,0.053385171537001314
0.6333333333333333,-0.4555555555555556,0.08277436122171862
0.6555555555555554,-0.4555555555555556,0.12414899411766483
0.6777777777777778,-0.4555555555555556,0.17998101157300295
0.7,-0.4555555555555556,0.2520352261686578
0.7222222222222221,-0.4555555555555556,0.3407235901029944
0.7444444444444445,-0.4555555555555556,0.44446375557923473
0.7666666666666666,-0.4555555555555556,0.559209704566884
0.788888888888889,-0.4555555555555556,0.6783389529369681
0.8111111111111111,-0.4555555555555556,0.7930419145812309
0.8333333333333333,-0.4555555555555556,0.893258822418152
0.8555555555555556,-0.4555555555555556,0.9690657190063137
0.8777777777777778,-0.4555555555555556,1.0122638641212403
0.8999999999999999,-0.4555555555555556,1.0178282810798567
0.922222222222222,-0.4555555555555556,0.9848645193023489
0.9444444444444446,-0.4555555555555556,0.9168230046270313
0.9666666666666668,-0.4555555555555556,0.820903628560546
0.9888888888888889,-0.4555555555555556,0.7067925164004029
1.011111111111111,-0.4555555555555556,0.5850393713390386
1.0333333333333332,-0.4555555555555556,0.46545409277413624
1.0555555555555554,-0.4555555555555556,0.35585857642229
1.077777777777778,-0.4555555555555556,0.2613978864965532
1.1,-0.4555555555555556,0.18444673448573057

-1.1,-0.43333333333333335,0.18414533071557798
-1.077777777777778,-0.43333333333333335,0.25375509178611655
-1.0555555555555556,-0.43333333333333335,0.33633560878921787
-1.0333333333333334,-0.43333333333333335,0.4289170168103169
-1.0111111111111113,-0.43333333333333335,0.5264587686544294
-0.9888888888888889,-0.43333333333333335,0.6221631076451092
-0.9666666666666668,-0.43333333333333335,0.7082073852409054
-0.9444444444444445,-0.43333333333333335,0.7767996040059507
-0.9222222222222223,-0.43333333333333335,0.8213595195409056
-0.9000000000000001,-0.43333333333333335,0.8375727981903669
-0.8777777777777779,-0.43333333333333335,0.8240810313157745
-0.8555555555555556,-0.43333333333333335,0.782654653145903
-0.8333333333333335,-0.43333333333333335,0.7178231628998076
-0.8111111111111111,-0.43333333333333335,0.6360670103271863
-0.788888888888889,-0.43333333333333335,0.5447686844900081
-0.7666666666666667,-0.43333333333333335,0.45115301269956837
-0.7444444444444445,-0.43333333333333335,0.3614167714440356
-0.7222222222222223,-0.43333333333333335,0.28017346357479567
-0.7000000000000001,-0.43333333333333335,0.21024878174615264
-0.6777777777777778,-0.43333333333333335,0.15278304902884648
-0.6555555555555557,-0.43333333333333335,0.10754654256473864
-0.6333333333333334,-0.43333333333333335,0.07335726085709139
-0.6111111111111112,-0.43333333333333335,0.04850291936149808
-0.5888888888888889,-0.43333333333333335,0.031098340991451336
-0.5666666666666668,-0.43333333333333335,0.019343680864057442
-0.5444444444444445,-0.43333333333333335,0.011678634086512726
-0.5222222222222223,-0.43333333333333335,0.0068478656456533536
-0.5000000000000001,-0.43333333333333335,0.0039024778936370247
-0.47777777777777786,-0.43333333333333335,0.0021633467206953966
-0.4555555555555556,-0.43333333333333335,0.0011678158023852542
-0.43333333333333335,-0.43333333333333335,0.0006146840394715125
-0.4111111111111112,-0.43333333333333335,0.0003159778813731981
-0.38888888888888895,-0.43333333333333335,0.00015894594697103454
-0.3666666666666667,-0.43333333333333335,7.843179720573762e-05
-0.34444444444444455,-0.43333333333333335,3.8079354416995175e-05
-0.3222222222222223,-0.43333333333333335,1.825703348161366e-05
-0.30000000000000004,-0.43333333333333335,8.681961261220195e-06
-0.2777777777777778,-0.43333333333333335,4.116063651049008e-06
-0.25555555555555565,-0.43333333333333335,1.9568450865931834e-06
-0.2333333333333334,-0.43333333333333335,9.388961136326562e-07
-0.21111111111111114,-0.43333333333333335,4.57709139236913e-07
-0.188888888888889,-0.43333333333333335,2.2826055072939991e-07
-0.16666666666666674,-0.43333333333333335,1.1722775258954869e-07
-0.1444444444444445,-0.43333333333333335,6.239700287306484e-08
-0.12222222222222223,-0.43333333333333335,3.4641974158659057e-08
-0.10000000000000009,-0.43333333333333335,2.0208785595340138e-08
-0.07777777777777772,-0.43333333333333335,1.2516238918452127e-08
-0.05555555555555558,-0.43333333333333335,8.363372754804046e-09
-0.03333333333333344,-0.43333333333333335,6.16894547450645e-09
-0.011111111111111072,-0.43333333333333335,5.150515386058578e-09
0.011111111111111072,-0.43333333333333335,4.943891350391892e-09
0.033333333333333215,-0.43333333333333335,5.437003073389721e-09
0.05555555555555558,-0.43333333333333335,6.721357296812369e-09
0.07777777777777772,-0.43333333333333335,9.13272952514168e-09
0.09999999999999987,-0.43333333333333335,1.3404515081285714e-08
0.12222222222222223,-0.43333333333333335,2.1025475942850953e-08
0.14444444444444438,-0.43333333333333335,3.5022885200074425e-08
0.16666666666666652,-0.43333333333333335,6.166614711560713e-08
0.18888888888888888,-0.43333333333333335,1.1418022784934384e-07
0.21111111111111103,-0.43333333333333335,2.208457121697218e-07
0.2333333333333334,-0.43333333333333335,4.426310071459016e-07
0.25555555555555554,-0.43333333333333335,9.11386908066698e-07
0.2777777777777777,-0.43333333333333335,1.9119325525803296e-06
0.30000000000000004,-0.43333333333333335,4.056475670183471e-06
0.3222222222222222,-0.43333333333333335,8.649540893070206e-06
0.34444444444444433,-0.43333333333333335,1.843628653449683e-05
0.3666666666666667,-0.43333333333333335,3.9098944635943365e-05
0.38888888888888884,-0.43333333333333335,8.216007826964056e-05
0.411111111111111,-0.43333333333333335,0.00017041879746275635
0.43333333333333335,-0.43333333333333335,0.00034772295910670217
0.4555555555555555,-0.43333333333333335,0.0006957401596114492
0.47777777777777786,-0.43333333333333335,0.0013612662728646348
0.5,-0.43333333333333335,0.0025980969671296115
0.5222222222222221,-0.43333333333333335,0.0048268616835402236
0.5444444444444445,-0.43333333333333335,0.008713459853760536
0.5666666666666667,-0.43333333333333335,0.015260757288052477
0.5888888888888888,-0.43333333333333335,0.025898376331612558
0.6111111111111112,-0.43333333333333335,0.042542422379999334
0.6333333333333333,-0.43333333333333335,0.0675836974911731
0.6555555555555554,-0.43333333333333335,0.10375487466371681
0.6777777777777778,-0.43333333333333335,0.15383175437590146
0.7,-0.43333333333333335,0.22014828962458333
0.7222222222222221,-0.43333333333333335,0.3039525315232927
0.7444444444444445,-0.43333333333333335,0.4046954903511297
0.7666666666666666,-0.43333333333333335,0.5194106200719046
0.788888888888889,-0.43333333333333335,0.6423826463546326
0.8111111111111111,-0.43333333333333335,0.765293834006154
0.8333333333333333,-0.43333333333333335,0.8779573491145164
0.8555555555555556,-0.43333333333333335,0.9696075363660347
0.8777777777777778,-0.43333333333333335,1.0305497132666055
0.8999999999999999,-0.43333333333333335,1.053832042605399
0.922222222222222,-0.43333333333333335,1.0365452366819108
0.9444444444444446,-0.43333333333333335,0.9804155426996698
0.9666666666666668,-0.43333333333333335,0.891525037095964
0.9888888888888889,-0.43333333333333335,0.7792205077167988
1.011111111111111,-0.43333333333333335,0.6544829867722988
1.0333333333333332,-0.43333333333333335,0.5281542238496024
1.0555555555555554,-0.43333333333333335,0.40941736345244845
1.077777777777778,-0.43333333333333335,0.3048167571829754
1.1,-0.43333333333333335,0.21792525011861366

-1.1,-0.4111111111111112,0.21654673317658665
-1.077777777777778,-0.4111111111111112,0.2944547816436576
-1.0555555555555556,-0.4111111111111112,0.3848791984755177
-1.0333333333333334,-0.4111111111111112,0.48371485718932566
-1.0111111111111113,-0.4111111111111112,0.5847150879640262
-0.9888888888888889,-0.4111111111111112,0.6800340455560613
-0.9666666666666668,-0.4111111111111112,0.7612042841589648
-0.9444444444444445,-0.4111111111111112,0.8203891290516733
-0.9222222222222223,-0.4111111111111112,0.8516505986199487
-0.9000000000000001,-0.4111111111111112,0.851943782027274
-0.8777777777777779,-0.4111111111111112,0.8216040924496465
-0.8555555555555556,-0.4111111111111112,0.7642200379361357
-0.8333333333333335,-0.4111111111111112,0.685940201458214
-0.8111111111111111,-0.4111111111111112,0.5943982210759885
-0.788888888888889,-0.4111111111111112,0.4975131363581543
-0.7666666666666667,-0.4111111111111112,0.40241867211439014
-0.7444444444444445,-0.4111111111111112,0.3147057277425014
-0.7222222222222223,-0.4111111111111112,0.23805868422789428
-0.7000000000000001,-0.4111111111111112,0.17426414267951826
-0.6777777777777778,-0.4111111111111112,0.12349790549179557
-0.6555555555555557,-0.4111111111111112,0.08476435692242791
-0.6333333333333334,-0.4111111111111112,0.05636858411223971
-0.6111111111111112,-0.4111111111111112,0.036332563204125895
-0.5888888888888889,-0.4111111111111112,0.02270683515417248
-0.5666666666666668,-0.4111111111111112,0.01376555070547447
-0.5444444444444445,-0.4111111111111112,0.008098374505186402
-0.5222222222222223,-0.4111111111111112,0.004625789636589424
-0.5000000000000001,-0.4111111111111112,0.0025669114105150953
-0.47777777777777786,-0.4111111111111112,0.0013847645451028196
-0.4555555555555556,-0.4111111111111112,0.0007268580083226797
-0.43333333333333335,-0.4111111111111112,0.00037160778232614406
-0.4111111111111112,-0.4111111111111112,0.0001852859884280219
-0.38888888888888895,-0.4111111111111112,9.024462737256714e-05
-0.3666666666666667,-0.4111111111111112,4.302230724088676e-05
-0.34444444444444455,-0.4111111111111112,2.0125686013071437e-05
-0.3222222222222223,-0.4111111111111112,9.267293683517232e-06
-0.30000000000000004,-0.4111111111111112,4.216807382611719e-06
-0.2777777777777778,-0.4111111111111112,1.9050060590854229e-06
-0.25555555555555565,-0.4111111111111112,8.592927931383451e-07
-0.2333333333333334,-0.4111111111111112,3.895455104606832e-07
-0.21111111111111114,-0.4111111111111112,1.7878095961676437e-07
-0.188888888888889,-0.4111111111111112,8.372054695023021e-08
-0.16666666666666674,-0.4111111111111112,4.032567908035231e-08
-0.1444444444444445,-0.4111111111111112,2.013858091054728e-08
-0.12222222222222223,-0.4111111111111112,1.0509932696364048e-08
-0.10000000000000009,-0.4111111111111112,5.780940788419619e-09
-0.07777777777777772,-0.4111111111111112,3.3888482392974233e-09
-0.05555555555555558,-0.4111111111111112,2.153233717186041e-09
-0.03333333333333344,-0.4111111111111112,1.5204695767773153e-09
-0.011111111111111072,-0.4111111111111112,1.2289424397580884e-09
0.011111111111111072,-0.4111111111111112,1.1609047984159217e-09
0.033333333333333215,-0.4111111111111112,1.2799723286493445e-09
0.05555555555555558,-0.4111111111111112,1.6127535748321995e-09
0.07777777777777772,-0.4111111111111112,2.262653475481195e-09
0.09999999999999987,-0.4111111111111112,3.465243743950235e-09
0.12222222222222223,-0.4111111111111112,5.723448520566607e-09
0.14444444444444438,-0.4111111111111112,1.0118691110257101e-08
0.16666666666666652,-0.4111111111111112,1.902453376031921e-08
0.18888888888888888,-0.4111111111111112,3.774943895408372e-08
0.21111111111111103,-0.4111111111111112,7.8325475185401e-08
0.2333333333333334,-0.4111111111111112,1.6823409007306478e-07
0.25555555555555554,-0.4111111111111112,3.704013294616248e-07
0.2777777777777777,-0.4111111111111112,8.286025625528574e-07
0.30000000000000004,-0.4111111111111112,1.8691765041565136e-06
0.3222222222222222,-0.4111111111111112,4.224728282539153e-06
0.34444444444444433,-0.4111111111111112,9.514771697891309e-06
0.3666666666666667,-0.4111111111111112,2.124965991926483e-05
0.38888888888888884,-0.4111111111111112,4.685950802406307e-05
0.411111111111111,-0.4111111111111112,0.0001016436154602818
0.43333333333333335,-0.4111111111111112,0.0002161421597719489
0.4555555555555555,-0.4111111111111112,0.0004492691976223236
0.47777777777777786,-0.4111111111111112,0.0009105307125050928
0.5,-0.4111111111111112,0.0017954989505560724
0.5222222222222221,-0.4111111111111112,0.003438830789572769
0.5444444444444445,-0.4111111111111112,0.0063875465044456025
0.5666666666666667,-0.4111111111111112,0.011492814595445437
0.5888888888888888,-0.4111111111111112,0.020010050875434112
0.6111111111111112,-0.4111111111111112,0.03368457241900447
0.6333333333333333,-0.4111111111111112,0.05478510733758353
0.6555555555555554,-0.4111111111111112,0.08603470686041932
0.6777777777777778,-0.4111111111111112,0.13038543290644944
0.7,-0.4111111111111112,0.19059825721655457
0.7222222222222221,-0.4111111111111112,0.26862924768244906
0.7444444444444445,-0.4111111111111112,0.3648864413394535
0.7666666666666666,-0.4111111111111112,0.47749644365033744
0.788888888888889,-0.4111111111111112,0.601781325466987
0.8111111111111111,-0.4111111111111112,0.7301639549159994
0.8333333333333333,-0.4111111111111112,0.8526681492656805
0.8555555555555556,-0.4111111111111112,0.9580536193551719
0.8777777777777778,-0.4111111111111112,1.035449286099824
0.8999999999999999,-0.4111111111111112,1.0761751281577134
0.922222222222222,-0.4111111111111112,1.0753370593932106
0.9444444444444446,-0.4111111111111112,1.0327916288701422
0.9666666666666668,-0.4111111111111112,0.9532184002988213
0.9888888888888889,-0.4111111111111112,0.8452691523331116
1.011111111111111,-0.4111111111111112,0.7200085988406171
1.0333333333333332,-0.4111111111111112,0.5890378409421845
1.0555555555555554,-0.4111111111111112,0.4627428083171523
1.077777777777778,-0.4111111111111112,0.3490279963729504
1.1,-0.4111111111111112,0.2527218347031303

-1.1,-0.38888888888888895,0.25127954483676235
-1.077777777777778,-0.38888888888888895,0.33749980746358094
-1.0555555555555556,-0.38888888888888895,0.4355060138411356
-1.0333333333333334,-0.38888888888888895,0.5400334440638066
-1.0111111111111113,-0.38888888888888895,0.6436714663689135
-0.9888888888888889,-0.38888888888888895,0.7376436036272713
-0.9666666666666668,-0.38888888888888895,0.8130184238029738
-0.9444444444444445,-0.38888888888888895,0.8621249700372957
-0.9222222222222223,-0.38888888888888895,0.8798586589906554
-0.9000000000000001,-0.38888888888888895,0.8645653243225248
-0.8777777777777779,-0.38888888888888895,0.81828914924009
-0.8555555555555556,-0.38888888888888895,0.7463350228303609
-0.8333333333333335,-0.38888888888888895,0.6562724005400412
-0.8111111111111111,-0.38888888888888895,0.5566380998947695
-0.788888888888889,-0.38888888888888895,0.455641719132866
-0.7666666666666667,-0.38888888888888895,0.3601346402882564
-0.7444444444444445,-0.38888888888888895,0.2749978956810899
-0.7222222222222223,-0.38888888888888895,0.2029781314630193
-0.7000000000000001,-0.38888888888888895,0.1448952238845423
-0.6777777777777778,-0.38888888888888895,0.10008473909764777
-0.6555555555555557,-0.38888888888888895,0.06692788043002981
-0.6333333333333334,-0.38888888888888895,0.043349036686774735
-0.6111111111111112,-0.38888888888888895,0.02720722466325544
-0.5888888888888889,-0.38888888888888895,0.01655441958373532
-0.5666666666666668,-0.38888888888888895,0.009769176415758493
-0.5444444444444445,-0.38888888888888895,0.005593812709303352
-0.5222222222222223,-0.38888888888888895,0.0031093198465287917
-0.5000000000000001,-0.38888888888888895,0.0016786157692980424
-0.47777777777777786,-0.38888888888888895,0.0008806789720701877
-0.4555555555555556,-0.38888888888888895,0.0004493260946760081
-0.43333333333333335,-0.38888888888888895,0.00022312230785010532
-0.4111111111111112,-0.38888888888888895,0.00010794555298596378
-0.38888888888888895,-0.38888888888888895,5.09447732959233e-05
-0.3666666666666667,-0.38888888888888895,2.3492165571389842e-05
-0.34444444444444455,-0.38888888888888895,1.0606080328481364e-05
-0.3222222222222223,-0.38888888888888895,4.700146447285867e-06
-0.30000000000000004,-0.38888888888888895,2.051193753629034e-06
-0.2777777777777778,-0.38888888888888895,8.851594166558363e-07
-0.25555555555555565,-0.38888888888888895,3.796382835633484e-07
-0.2333333333333334,-0.38888888888888895,1.62836104840078e-07
-0.21111111111111114,-0.38888888888888895,7.036563357905134e-08
-0.188888888888889,-0.38888888888888895,3.089239042997977e-08
-0.16666666666666674,-0.38888888888888895,1.3906515228238809e-08
-0.1444444444444445,-0.38888888888888895,6.48099219367087e-09
-0.12222222222222223,-0.38888888888888895,3.157736637150088e-09
-0.10000000000000009,-0.38888888888888895,1.6251501641596963e-09
-0.07777777777777772,-0.38888888888888895,8.945450185706505e-10
-0.05555555555555558,-0.38888888888888895,5.362249845951334e-10
-0.03333333333333344,-0.38888888888888895,3.5977345775164234e-10
-0.011111111111111072,-0.38888888888888895,2.797376934030534e-10
0.011111111111111072,-0.38888888888888895,2.5913215317532813e-10
0.033333333333333215,-0.38888888888888895,2.8654558527989816e-10
0.05555555555555558,-0.38888888888888895,3.6944413769280623e-10
0.07777777777777772,-0.38888888888888895,5.387473690777612e-10
0.09999999999999987,-0.38888888888888895,8.683455987516633e-10
0.12222222222222223,-0.38888888888888895,1.5251606443897936e-09
0.14444444444444438,-0.38888888888888895,2.8908878757400746e-09
0.16666666666666652,-0.38888888888888895,5.857875942073528e-09
0.18888888888888888,-0.38888888888888895,1.255172991271632e-08
0.21111111111111103,-0.38888888888888895,2.8099835614497707e-08
0.2333333333333334,-0.38888888888888895,6.49505420629159e-08
0.25555555555555554,-0.38888888888888895,1.5334983506713378e-07
0.2777777777777777,-0.38888888888888895,3.6645479813994376e-07
0.30000000000000004,-0.38888888888888895,8.795208033367768e-07
0.3222222222222222,-0.38888888888888895,2.1063593821627867e-06
0.34444444444444433,-0.38888888888888895,5.005634707815001e-06
0.3666666666666667,-0.38888888888888895,1.174725984773648e-05
0.38888888888888884,-0.38888888888888895,2.7111969336507853e-05
0.411111111111111,-0.38888888888888895,6.131794678940412e-05
0.43333333333333335,-0.38888888888888895,0.0001354901590773022
0.4555555555555555,-0.38888888888888895,0.0002917603899264127
0.47777777777777786,-0.38888888888888895,0.0006109918647937321
0.5,-0.38888888888888895,0.0012421867700092262
0.5222222222222221,-0.38888888888888895,0.002448303555844968
0.5444444444444445,-0.38888888888888895,0.004672643203647065
0.5666666666666667,-0.38888888888888895,0.0086269367099489
0.5888888888888888,-0.38888888888888895,0.01539543038832362
0.6111111111111112,-0.38888888888888895,0.026537786131219654
0.6333333333333333,-0.38888888888888895,0.04415820377510811
0.6555555555555554,-0.38888888888888895,0.07089225052688371
0.6777777777777778,-0.38888888888888895,0.10975320673628892
0.7,-0.38888888888888895,0.16378560926219352
0.7222222222222221,-0.38888888888888895,0.23550395626665635
0.7444444444444445,-0.38888888888888895,0.32615260582024613
0.7666666666666666,-0.38888888888888895,0.4349011313730931
0.788888888888889,-0.38888888888888895,0.5581662736513714
0.8111111111111111,-0.38888888888888895,0.6892948671889186
0.8333333333333333,-0.38888888888888895,0.818819367664694
0.8555555555555556,-0.38888888888888895,0.9353922981598687
0.8777777777777778,-0.38888888888888895,1.0273314996371237
0.8999999999999999,-0.38888888888888895,1.0845117934855015
0.922222222222222,-0.38888888888888895,1.100189443956529
0.9444444444444446,-0.38888888888888895,1.072307822981352
0.9666666666666668,-0.38888888888888895,1.0039356148595227
0.9888888888888889,-0.38888888888888895,0.9027097868786258
1.011111111111111,-0.38888888888888895,0.7794233634121052
1.0333333333333332,-0.38888888888888895,0.6461210826164434
1.0555555555555554,-0.38888888888888895,0.5141698944817519
1.077777777777778,-0.38888888888888895,0.3927290344343039
1.1,-0.38888888888888895,0.28788457253656957

-1.1,-0.3666666666666667,0.2875465109912543
-1.077777777777778,-0.3666666666666667,0.38182330869269515
-1.0555555555555556,-0.3666666666666667,0.4868745228589861
-1.0333333333333334,-0.3666666666666667,0.5962887607704719
-1.0111111111111113,-0.3666666666666667,0.7015747423839337
-0.9888888888888889,-0.3666666666666667,0.7931782658602006
-0.9666666666666668,-0.3666666666666667,0.8619040777559609
-0.9444444444444445,-0.3666666666666667,0.9004528111084504
-0.9222222222222223,-0.3666666666666667,0.9047140079663969
-0.9000000000000001,-0.3666666666666667,0.8744945792443699
-0.8777777777777779,-0.3666666666666667,0.8135025226331529
-0.8555555555555556,-0.3666666666666667,0.7286032887852509
-0.8333333333333335,-0.3666666666666667,0.6285537948793842
-0.8111111111111111,-0.3666666666666667,0.5225352875937392
-0.788888888888889,-0.3666666666666667,0.4188195058848287
-0.7666666666666667,-0.3666666666666667,0.3238209588576269
-0.7444444444444445,-0.3666666666666667,0.24165133603810163
-0.7222222222222223,-0.3666666666666667,0.17415162455578764
-0.7000000000000001,-0.3666666666666667,0.12127562686122051
-0.6777777777777778,-0.3666666666666667,0.08165509812207901
-0.6555555555555557,-0.3666666666666667,0.053187817873016706
-0.6333333333333334,-0.3666666666666667,0.0335360175041286
-0.6111111111111112,-0.3666666666666667,0.020479815870541575
-0.5888888888888889,-0.3666666666666667,0.01211971728092334
-0.5666666666666668,-0.3666666666666667,0.006954070921652808
-0.5444444444444445,-0.3666666666666667,0.003870682652853795
-0.5222222222222223,-0.3666666666666667,0.0020910125982341885
-0.5000000000000001,-0.3666666666666667,0.001096903931611032
-0.47777777777777786,-0.3666666666666667,0.0005590593277354346
-0.4555555555555556,-0.3666666666666667,0.0002770020563115501
-0.43333333333333335,-0.3666666666666667,0.00013351836207069908
-0.4111111111111112,-0.3666666666666667,6.265938401304959e-05
-0.38888888888888895,-0.3666666666666667,2.865844767336458e-05
-0.3666666666666667,-0.3666666666666667,1.279039588494743e-05
-0.34444444444444455,-0.3666666666666667,5.5791691160118755e-06
-0.3222222222222223,-0.3666666666666667,2.3833739415508464e-06
-0.30000000000000004,-0.3666666666666667,9.997434417891544e-07
-0.2777777777777778,-0.3666666666666667,4.1316477960426716e-07
-0.25555555555555565,-0.3666666666666667,1.6895693911077493e-07
-0.2333333333333334,-0.3666666666666667,6.874388828879033e-08
-0.21111111111111114,-0.3666666666666667,2.8020459963122994e-08
-0.188888888888889,-0.3666666666666667,1.1537599212084935e-08
-0.16666666666666674,-0.3666666666666667,4.846073243587684e-09
-0.1444444444444445,-0.3666666666666667,2.0991798681461805e-09
-0.12222222222222223,-0.3666666666666667,9.488791739446274e-10
-0.10000000000000009,-0.3666666666666667,4.5324986327059305e-10
-0.07777777777777772,-0.3666666666666667,2.321358928391998e-10
-0.05555555555555558,-0.3666666666666667,1.300366440001178e-10
-0.03333333333333344,-0.3666666666666667,8.212373785852197e-11
-0.011111111111111072,-0.3666666666666667,6.092726786347793e-11
0.011111111111111072,-0.3666666666666667,5.5087501352426406e-11
0.033333333333333215,-0.3666666666666667,6.113058488199738e-11
0.05555555555555558,-0.3666666666666667,8.109668312716528e-11
0.07777777777777772,-0.3666666666666667,1.2403566845301017e-10
0.09999999999999987,-0.3666666666666667,2.1278266613743977e-10
0.12222222222222223,-0.3666666666666667,4.023039287192451e-10
0.14444444444444438,-0.3666666666666667,8.271005638605964e-10
0.16666666666666652,-0.3666666666666667,1.8239044213939066e-09
0.18888888888888888,-0.3666666666666667,4.250817569691967e-09
0.21111111111111103,-0.3666666666666667,1.0318066052535266e-08
0.2333333333333334,-0.3666666666666667,2.5740590786725883e-08
0.25555555555555554,-0.3666666666666667,6.525896959393942e-08
0.2777777777777777,-0.3666666666666667,1.6657831853001195e-07
0.30000000000000004,-0.3666666666666667,4.248310938732693e-07
0.3222222222222222,-0.3666666666666667,1.0756214290733885e-06
0.34444444444444433,-0.3666666666666667,2.689228434352236e-06
0.3666666666666667,-0.3666666666666667,6.6096864733845555e-06
0.38888888888888884,-0.3666666666666667,1.5911290711682094e-05
0.411111111111111,-0.3666666666666667,3.739985771752438e-05
0.43333333333333335,-0.3666666666666667,8.562171270351422e-05
0.4555555555555555,-0.3666666666666667,0.00019052775650166092
0.47777777777777786,-0.3666666666666667,0.00041140439260833287
0.5,-0.3666666666666667,0.0008608434803632309
0.5222222222222221,-0.3666666666666667,0.0017435588525626445
0.5444444444444445,-0.3666666666666667,0.0034150711083116617
0.5666666666666667,-0.3666666666666667,0.006463526653846623
0.5888888888888888,-0.3666666666666667,0.01181271348780942
0.6111111111111112,-0.3666666666666667,0.02083437207191044
0.6333333333333333,-0.3666666666666667,0.03544299048302931
0.6555555555555554,-0.3666666666666667,0.058128658220692075
0.6777777777777778,-0.3666666666666667,0.0918689845464513
0.7,-0.3666666666666667,0.13985877410680855
0.7222222222222221,-0.3666666666666667,0.205016548141505
0.7444444444444445,-0.3666666666666667,0.28927704908374
0.7666666666666666,-0.3666666666666667,0.3927557869904729
0.788888888888889,-0.3666666666666667,0.5129581565509741
0.8111111111111111,-0.3666666666666667,0.6442703109773432
0.8333333333333333,-0.3666666666666667,0.7779750444316141
0.8555555555555556,-0.3666666666666667,0.9029570954875045
0.8777777777777778,-0.3666666666666667,1.007099926858064
0.8999999999999999,-0.3666666666666667,1.0791684544546059
0.922222222222222,-0.3666666666666667,1.1107876867533166
0.9444444444444446,-0.3666666666666667,1.098039958475974
0.9666666666666668,-0.3666666666666667,1.0422608016112864
0.9888888888888889,-0.3666666666666667,0.9498106631559472
1.011111111111111,-0.3666666666666667,0.830875801488177
1.0333333333333332,-0.3666666666666667,0.6976122335088382
1.0555555555555554,-0.3666666666666667,0.5621024085563745
1.077777777777778,-0.3666666666666667,0.4345985441545806
1.1,-0.3666666666666667,0.32239171714502357

-1.1,-0.34444444444444455,0.3243635569680525
-1.077777777777778,-0.34444444444444455,0.4261564059659043
-1.0555555555555556,-0.34444444444444455,0.5374387404144261
-1.0333333333333334,-0.34444444444444455,0.6507024121119273
-1.0111111111111113,-0.34444444444444455,0.7564955170557285
-0.9888888888888889,-0.34444444444444455,0.8446661472285852
-0.9666666666666668,-0.34444444444444455,0.9059643506165023
-0.9444444444444445,-0.34444444444444455,0.9336543258915697
-0.9222222222222223,-0.34444444444444455,0.9247451065615694
-0.9000000000000001,-0.34444444444444455,0.8805259660240006
-0.8777777777777779,-0.34444444444444455,0.8062731738222563
-0.8555555555555556,-0.34444444444444455,0.7102175737315682
-0.8333333333333335,-0.34444444444444455,0.6020513599514967
-0.8111111111111111,-0.34444444444444455,0.4913463180467392
-0.788888888888889,-0.34444444444444455,0.38623262647619644
-0.7666666666666667,-0.34444444444444455,0.29256914278063234
-0.7444444444444445,-0.34444444444444455,0.21367492778342037
-0.7222222222222223,-0.34444444444444455,0.15054503646901193
-0.7000000000000001,-0.34444444444444455,0.10238191146962879
-0.6777777777777778,-0.34444444444444455,0.06724990343914716
-0.6555555555555557,-0.34444444444444455,0.042692178874772516
-0.6333333333333334,-0.34444444444444455,0.0262105012911082
-0.6111111111111112,-0.34444444444444455,0.015572441638923686
-0.5888888888888889,-0.34444444444444455,0.008959314280017274
-0.5666666666666668,-0.34444444444444455,0.004994671247223098
-0.5444444444444445,-0.34444444444444455,0.0026997494626996572
-0.5222222222222223,-0.34444444444444455,0.0014157517828584766
-0.5000000000000001,-0.34444444444444455,0.000720699813333129
-0.47777777777777786,-0.34444444444444455,0.00035635256627159146
-0.4555555555555556,-0.34444444444444455,0.0001712471407486328
-0.43333333333333335,-0.34444444444444455,8.00313919110095e-05
-0.4111111111111112,-0.34444444444444455,3.6399639736240106e-05
-0.38888888888888895,-0.34444444444444455,1.6124602877758417e-05
-0.3666666666666667,-0.34444444444444455,6.964112807453627e-06
-0.34444444444444455,-0.34444444444444455,2.9360448562016692e-06
-0.3222222222222223,-0.34444444444444455,1.2102127350518496e-06
-0.30000000000000004,-0.34444444444444455,4.887032071502756e-07
-0.2777777777777778,-0.34444444444444455,1.9384977474977724e-07
-0.25555555555555565,-0.34444444444444455,7.579370852184352e-08
-0.2333333333333334,-0.34444444444444455,2.9344597961101802e-08
-0.21111111111111114,-0.34444444444444455,1.1316794045874946e-08
-0.188888888888889,-0.34444444444444455,4.380386343531459e-09
-0.16666666666666674,-0.34444444444444455,1.7179397521804875e-09
-0.1444444444444445,-0.34444444444444455,6.9051347006849e-10
-0.12222222222222223,-0.34444444444444455,2.882415608250666e-10
-0.10000000000000009,-0.34444444444444455,1.268350107402631e-10
-0.07777777777777772,-0.34444444444444455,5.985649970328957e-11
-0.05555555555555558,-0.34444444444444455,3.098748944848962e-11
-0.03333333333333344,-0.34444444444444455,1.820717747065295e-11
-0.011111111111111072,-0.34444444444444455,1.2751720063846506e-11
0.011111111111111072,-0.34444444444444455,1.1182498714655193e-11
0.033333333333333215,-0.34444444444444455,1.2466428795150303e-11
0.05555555555555558,-0.34444444444444455,1.7153083035111005e-11
0.07777777777777772,-0.34444444444444455,2.78624338003828e-11
0.09999999999999987,-0.34444444444444455,5.1627027944703096e-11
0.12222222222222223,-0.34444444444444455,1.0662369014746724e-10
0.14444444444444438,-0.34444444444444455,2.4075703312484104e-10
0.16666666666666652,-0.34444444444444455,5.830937047985217e-10
0.18888888888888888,-0.34444444444444455,1.4866560022028635e-09
0.21111111111111103,-0.34444444444444455,3.9238584393734105e-09
0.2333333333333334,-0.34444444444444455,1.0572038280233048e-08
0.25555555555555554,-0.34444444444444455,2.8749816651346767e-08
0.2777777777777777,-0.34444444444444455,7.820138502013557e-08
0.30000000000000004,-0.34444444444444455,2.1122389920235494e-07
0.3222222222222222,-0.34444444444444455,5.632163062405532e-07
0.34444444444444433,-0.34444444444444455,1.4755451782626703e-06
0.3666666666666667,-0.34444444444444455,3.783671823832271e-06
0.38888888888888884,-0.34444444444444455,9.467191396360425e-06
0.411111111111111,-0.34444444444444455,2.3056960812246534e-05
0.43333333333333335,-0.34444444444444455,5.45498421601637e-05
0.4555555555555555,-0.34444444444444455,0.00012516966476781928
0.47777777777777786,-0.34444444444444455,0.00027819657801130584
0.5,-0.34444444444444455,0.0005982517557070085
0.5222222222222221,-0.34444444444444455,0.0012436666429192123
0.5444444444444445,-0.34444444444444455,0.002497341119719122
0.5666666666666667,-0.34444444444444455,0.004840785069524679
0.5888888888888888,-0.34444444444444455,0.009052362796086687
0.6111111111111112,-0.34444444444444455,0.016322517522962408
0.6333333333333333,-0.34444444444444455,0.028365053467112572
0.6555555555555554,-0.34444444444444455,0.04748552689787713
0.6777777777777778,-0.34444444444444455,0.0765499847985458
0.7,-0.34444444444444455,0.11878822185673754
0.7222222222222221,-0.34444444444444455,0.17737655137576222
0.7444444444444445,-0.34444444444444455,0.25478543808545323
0.7666666666666666,-0.34444444444444455,0.3519489500879651
0.788888888888889,-0.34444444444444455,0.4674034644619096
0.8111111111111111,-0.34444444444444455,0.5966239041095204
0.8333333333333333,-0.34444444444444455,0.7318183916213895
0.8555555555555556,-0.34444444444444455,0.8623926215612747
0.8777777777777778,-0.34444444444444455,0.976153091407288
0.8999999999999999,-0.34444444444444455,1.0611106419028606
0.922222222222222,-0.34444444444444455,1.1075359745855826
0.9444444444444446,-0.34444444444444455,1.1097866179741318
0.9666666666666668,-0.34444444444444455,1.0674328526573233
0.9888888888888889,-0.34444444444444455,0.985372681321972
1.011111111111111,-0.34444444444444455,0.8728965887778137
1.0333333333333332,-0.34444444444444455,0.7419497169622348
1.0555555555555554,-0.34444444444444455,0.6050424822615539
1.077777777777778,-0.34444444444444455,0.47331494385111617
1.1,-0.34444444444444455,0.3551594409068335

-1.1,-0.3222222222222223,0.36061404887867166
-1.077777777777778,-0.3222222222222223,0.4691075527644285
-1.0555555555555556,-0.3222222222222223,0.5855571734724321
-1.0333333333333334,-0.3222222222222223,0.7014431632138252
-1.0111111111111113,-0.3222222222222223,0.8065033891586911
-0.9888888888888889,-0.3222222222222223,0.890185182923624
-0.9666666666666668,-0.3222222222222223,0.9433902058831694
-0.9444444444444445,-0.3222222222222223,0.9601142228475387
-0.9222222222222223,-0.3222222222222223,0.9385706282369967
-0.9000000000000001,-0.3222222222222223,0.8815051330483354
-0.8777777777777779,-0.3222222222222223,0.7956249007357781
-0.8555555555555556,-0.3222222222222223,0.6903050498873445
-0.8333333333333335,-0.3222222222222223,0.5759163857815865
-0.8111111111111111,-0.3222222222222223,0.4621834353555472
-0.788888888888889,-0.3222222222222223,0.3569211767359102
-0.7666666666666667,-0.3222222222222223,0.2653483821619979
-0.7444444444444445,-0.3222222222222223,0.18999739947512986
-0.7222222222222223,-0.3222222222222223,0.1310947214451558
-0.7000000000000001,-0.3222222222222223,0.08721012371519897
-0.6777777777777778,-0.3222222222222223,0.05596915668222676
-0.6555555555555557,-0.3222222222222223,0.03467400032075637
-0.6333333333333334,-0.3222222222222223,0.0207501356030345
-0.6111111111111112,-0.3222222222222223,0.01200330662775753
-0.5888888888888889,-0.3222222222222223,0.006716674866445312
-0.5666666666666668,-0.3222222222222223,0.0036382886252590385
-0.5444444444444445,-0.3222222222222223,0.0019091791106840585
-0.5222222222222223,-0.3222222222222223,0.0009712204891836876
-0.5000000000000001,-0.3222222222222223,0.0004793143311060943
-0.47777777777777786,-0.3222222222222223,0.00022964550030789724
-0.4555555555555556,-0.3222222222222223,0.0001068880262600675
-0.43333333333333335,-0.3222222222222223,4.8365100074195935e-05
-0.4111111111111112,-0.3222222222222223,2.1289895806564397e-05
-0.38888888888888895,-0.3222222222222223,9.123914418696276e-06
-0.3666666666666667,-0.3222222222222223,3.809981357773253e-06
-0.34444444444444455,-0.3222222222222223,1.5517848102972508e-06
-0.3222222222222223,-0.3222222222222223,6.172188469035757e-07
-0.30000000000000004,-0.3222222222222223,2.4011642516097306e-07
-0.2777777777777778,-0.3222222222222223,9.155021973491972e-08
-0.25555555555555565,-0.3222222222222223,3.430168136500262e-08
-0.2333333333333334,-0.3222222222222223,1.2674861167458394e-08
-0.21111111111111114,-0.3222222222222223,4.641112448130231e-09
-0.188888888888889,-0.3222222222222223,1.694823656399952e-09
-0.16666666666666674,-0.3222222222222223,6.224483944309798e-10
-0.1444444444444445,-0.3222222222222223,2.3241812376831502e-10
-0.12222222222222223,-0.3222222222222223,8.94376578315442e-11
-0.10000000000000009,-0.3222222222222223,3.6058610554527926e-11
-0.07777777777777772,-0.3222222222222223,1.5537851282554243e-11
-0.05555555555555558,-0.3222222222222223,7.344194840722238e-12
-0.03333333333333344,-0.3222222222222223,3.958322717597625e-12
-0.011111111111111072,-0.3222222222222223,2.58068387522535e-12
0.011111111111111072,-0.3222222222222223,2.176020896753036e-12
0.033333333333333215,-0.3222222222222223,2.441788507087267e-12
0.05555555555555558,-0.3222222222222223,3.5263480711529634e-12
0.07777777777777772,-0.3222222222222223,6.190115982394582e-12
0.09999999999999987,-0.3222222222222223,1.2622438413035387e-11
0.12222222222222223,-0.3222222222222223,2.8947080469197063e-11
0.14444444444444438,-0.3222222222222223,7.26434902813523e-11
0.16666666666666652,-0.3222222222222223,1.9455378730756507e-10
0.18888888888888888,-0.3222222222222223,5.440776315089136e-10
0.21111111111111103,-0.3222222222222223,1.5608628189818642e-09
0.2333333333333334,-0.3222222222222223,4.530612575114713e-09
0.25555555555555554,-0.3222222222222223,1.316528548832797e-08
0.2777777777777777,-0.3222222222222223,3.798693490003838e-08
0.30000000000000004,-0.3222222222222223,1.0814661940273685e-07
0.3222222222222222,-0.3222222222222223,3.0228380832331123e-07
0.34444444444444433,-0.3222222222222223,8.263317582893161e-07
0.3666666666666667,-0.3222222222222223,2.2024558793164085e-06
0.38888888888888884,-0.3222222222222223,5.70989782067242e-06
0.411111111111111,-0.3222222222222223,1.4371028649910366e-05
0.43333333333333335,-0.3222222222222223,3.506063218768146e-05
0.4555555555555555,-0.3222222222222223,8.280987166609205e-05
0.47777777777777786,-0.3222222222222223,0.0001891588623880129
0.5,-0.3222222222222223,0.00041751858302476233
0.5222222222222221,-0.3222222222222223,0.0008898263925775976
0.5444444444444445,-0.3222222222222223,0.0018299193328607168
0.5666666666666667,-0.3222222222222223,0.003629147627917081
0.5888888888888888,-0.3222222222222223,0.006937416446697273
0.6111111111111112,-0.3222222222222223,0.01277634896981259
0.6333333333333333,-0.3222222222222223,0.022659213595773213
0.6555555555555554,-0.3222222222222223,0.038684821992162624
0.6777777777777778,-0.3222222222222223,0.06355305295841068
0.7,-0.3222222222222223,0.10043544452002613
0.7222222222222221,-0.3222222222222223,0.15263650146419114
0.7444444444444445,-0.3222222222222223,0.22301138624142208
0.7666666666666666,-0.3222222222222223,0.31316910276649873
0.788888888888889,-0.3222222222222223,0.42257989158333475
0.8111111111111111,-0.3222222222222223,0.5477970674733836
0.8333333333333333,-0.3222222222222223,0.6820588626402645
0.8555555555555556,-0.3222222222222223,0.8155157879050078
0.8777777777777778,-0.3222222222222223,0.9362126090818792
0.8999999999999999,-0.3222222222222223,1.0317559830796448
0.922222222222222,-0.3222222222222223,1.0913743218300243
0.9444444444444446,-0.3222222222222223,1.107906341115957
0.9666666666666668,-0.3222222222222223,1.0792135093921538
0.9888888888888889,-0.3222222222222223,1.0086321116649335
1.011111111111111,-0.3222222222222223,0.9043336063871852
1.0333333333333332,-0.3222222222222223,0.7777631025880458
1.0555555555555554,-0.3222222222222223,0.6415695978421485
1.077777777777778,-0.3222222222222223,0.5075459691073329
1.1,-0.3222222222222223,0.38503635382755086

-1.1,-0.30000000000000004,0.3951261913327187
-1.077777777777778,-0.30000000000000004,0.5092630000571624
-1.0555555555555556,-0.30000000000000004,0.6296171915957355
-1.0333333333333334,-0.30000000000000004,0.7467743529686783
-1.0111111111111113,-0.30000000000000004,0.8498351277022642
-0.9888888888888889,-0.30000000000000004,0.9280490480920617
-0.9666666666666668,-0.30000000000000004,0.9726612689475029
-0.9444444444444445,-0.30000000000000004,0.9785339173154647
-0.9222222222222223,-0.30000000000000004,0.9451250224407066
-0.9000000000000001,-0.30000000000000004,0.8765659847600212
-0.8777777777777779,-0.30000000000000004,0.7808239166870911
-0.8555555555555556,-0.30000000000000004,0.6681828763680938
-0.8333333333333335,-0.30000000000000004,0.5494429389773408
-0.8111111111111111,-0.30000000000000004,0.4342683654521124
-0.788888888888889,-0.30000000000000004,0.330019013364356
-0.7666666666666667,-0.30000000000000004,0.2412219164746482
-0.7444444444444445,-0.30000000000000004,0.16965241914875584
-0.7222222222222223,-0.30000000000000004,0.1148564532292124
-0.7000000000000001,-0.30000000000000004,0.07488741387509384
-0.6777777777777778,-0.30000000000000004,0.04704863054276009
-0.6555555555555557,-0.30000000000000004,0.028498225533125476
-0.6333333333333334,-0.30000000000000004,0.016652934867986507
-0.6111111111111112,-0.30000000000000004,0.00939412406556437
-0.5888888888888889,-0.30000000000000004,0.00511946201796923
-0.5666666666666668,-0.30000000000000004,0.002697255686150261
-0.5444444444444445,-0.30000000000000004,0.0013749626895411186
-0.5222222222222223,-0.30000000000000004,0.0006787064479799271
-0.5000000000000001,-0.30000000000000004,0.00032467747599234325
-0.47777777777777786,-0.30000000000000004,0.00015064670403309104
-0.4555555555555556,-0.30000000000000004,6.785165491746551e-05
-0.43333333333333335,-0.30000000000000004,2.9689775466841982e-05
-0.4111111111111112,-0.30000000000000004,1.2631323555881963e-05
-0.38888888888888895,-0.30000000000000004,5.229242571402159e-06
-0.3666666666666667,-0.30000000000000004,2.1083474596825473e-06
-0.34444444444444455,-0.30000000000000004,8.286177051862226e-07
-0.3222222222222223,-0.30000000000000004,3.1777836091390536e-07
-0.30000000000000004,-0.30000000000000004,1.1906689295490791e-07
-0.2777777777777778,-0.30000000000000004,4.365458741902021e-08
-0.25555555555555565,-0.30000000000000004,1.5693495527791413e-08
-0.2333333333333334,-0.30000000000000004,5.546682910760665e-09
-0.21111111111111114,-0.30000000000000004,1.934472869637177e-09
-0.188888888888889,-0.30000000000000004,6.690935964322082e-10
-0.16666666666666674,-0.30000000000000004,2.3109644645529072e-10
-0.1444444444444445,-0.30000000000000004,8.045415908979751e-11
-0.12222222222222223,-0.30000000000000004,2.8589296020241422e-11
-0.10000000000000009,-0.30000000000000004,1.0541757492924791e-11
-0.07777777777777772,-0.30000000000000004,4.120747805276935e-12
-0.05555555555555558,-0.30000000000000004,1.7578700254206224e-12
-0.03333333333333344,-0.30000000000000004,8.552456324765472e-13
-0.011111111111111072,-0.30000000000000004,5.097478953272741e-13
0.011111111111111072,-0.30000000000000004,4.083172757872856e-13
0.033333333333333215,-0.30000000000000004,4.62890948348404e-13
0.05555555555555558,-0.30000000000000004,7.144896178008761e-13
0.07777777777777772,-0.30000000000000004,1.3881583636677604e-12
0.09999999999999987,-0.30000000000000004,3.1845924349997485e-12
0.12222222222222223,-0.30000000000000004,8.238295903304379e-12
0.14444444444444438,-0.30000000000000004,2.3167819329734187e-11
0.16666666666666652,-0.30000000000000004,6.875810853502689e-11
0.18888888888888888,-0.30000000000000004,2.1048508299576047e-10
0.21111111111111103,-0.30000000000000004,6.534578219521605e-10
0.2333333333333334,-0.30000000000000004,2.0320434412855424e-09
0.25555555555555554,-0.30000000000000004,6.2721344868284595e-09
0.2777777777777777,-0.30000000000000004,1.908647571548423e-08
0.30000000000000004,-0.30000000000000004,5.697071836335938e-08
0.3222222222222222,-0.30000000000000004,1.6615360564791196e-07
0.34444444444444433,-0.30000000000000004,4.7206963922136897e-07
0.3666666666666667,-0.30000000000000004,1.303572117103369e-06
0.38888888888888884,-0.30000000000000004,3.492246604288945e-06
0.411111111111111,-0.30000000000000004,9.063209917232178e-06
0.43333333333333335,-0.30000000000000004,2.2758845868234723e-05
0.4555555555555555,-0.30000000000000004,5.524341499735728e-05
0.47777777777777786,-0.30000000000000004,0.00012951179792236627
0.5,-0.30000000000000004,0.0002930372444389242
0.5222222222222221,-0.30000000000000004,0.0006395074504312554
0.5444444444444445,-0.30000000000000004,0.001345342400524956
0.5666666666666667,-0.30000000000000004,0.002726870313081524
0.5888888888888888,-0.30000000000000004,0.005322815177704914
0.6111111111111112,-0.30000000000000004,0.010001893663293319
0.6333333333333333,-0.30000000000000004,0.01808512018081518
0.6555555555555554,-0.30000000000000004,0.03145627078401041
0.6777777777777778,-0.30000000000000004,0.05261392195636174
0.7,-0.30000000000000004,0.08460072226452735
0.7222222222222221,-0.30000000000000004,0.1307404993837689
0.7444444444444445,-0.30000000000000004,0.19413374867095243
0.7666666666666666,-0.30000000000000004,0.2769156545578424
0.788888888888889,-0.30000000000000004,0.3793656901512749
0.8111111111111111,-0.30000000000000004,0.49905477336609644
0.8333333333333333,-0.30000000000000004,0.6302892377614704
0.8555555555555556,-0.30000000000000004,0.7641184684503862
0.8777777777777778,-0.30000000000000004,0.889085206268511
0.8999999999999999,-0.30000000000000004,0.9927167027066882
0.922222222222222,-0.30000000000000004,1.0635258668623817
0.9444444444444446,-0.30000000000000004,1.093092273239193
0.9666666666666668,-0.30000000000000004,1.0777058632038772
0.9888888888888889,-0.30000000000000004,1.0191308946004982
1.011111111111111,-0.30000000000000004,0.9242732433422026
1.0333333333333332,-0.30000000000000004,0.8038377053199901
1.0555555555555554,-0.30000000000000004,0.670336877572937
1.077777777777778,-0.30000000000000004,0.5359642911093151
1.1,-0.30000000000000004,0.41082777243383645

-1.1,-0.2777777777777778,0.4267827219162553
-1.077777777777778,-0.2777777777777778,0.5453186320963499
-1.0555555555555556,-0.2777777777777778,0.668185502935081
-1.0333333333333334,-0.2777777777777778,0.7852172955814236
-1.0111111111111113,-0.2777777777777778,0.8850640785016309
-0.9888888888888889,-0.2777777777777778,0.9569758974624007
-0.9666666666666668,-0.2777777777777778,0.9927089494962241
-0.9444444444444445,-0.2777777777777778,0.9880867915826084
-0.9222222222222223,-0.2777777777777778,0.9438064808511347
-0.9000000000000001,-0.2777777777777778,0.8652738865412753
-0.8777777777777779,-0.2777777777777778,0.7615202657051661
-0.8555555555555556,-0.2777777777777778,0.643499590626699
-0.8333333333333335,-0.2777777777777778,0.5222086288319019
-0.8111111111111111,-0.2777777777777778,0.40706922321952194
-0.788888888888889,-0.2777777777777778,0.304881626682568
-0.7666666666666667,-0.2777777777777778,0.21946010787387188
-0.7444444444444445,-0.2777777777777778,0.15187202366825606
-0.7222222222222223,-0.2777777777777778,0.10107645459757673
-0.7000000000000001,-0.2777777777777778,0.06472051018234797
-0.6777777777777778,-0.2777777777777778,0.039888035375277436
-0.6555555555555557,-0.2777777777777778,0.023673497350195388
-0.6333333333333334,-0.2777777777777778,0.013537373173990154
-0.6111111111111112,-0.2777777777777778,0.0074630425625125275
-0.5888888888888889,-0.2777777777777778,0.003969075312726825
-0.5666666666666668,-0.2777777777777778,0.0020378030030690428
-0.5444444444444445,-0.2777777777777778,0.0010108028252817972
-0.5222222222222223,-0.2777777777777778,0.00048479337391898797
-0.5000000000000001,-0.2777777777777778,0.00022501279694859037
-0.47777777777777786,-0.2777777777777778,0.00010115986993044609
-0.4555555555555556,-0.2777777777777778,4.409214685251366e-05
-0.43333333333333335,-0.2777777777777778,1.864979752166284e-05
-0.4111111111111112,-0.2777777777777778,7.662268488631291e-06
-0.38888888888888895,-0.2777777777777778,3.0607078739047373e-06
-0.3666666666666667,-0.2777777777777778,1.1898171287845733e-06
-0.34444444444444455,-0.2777777777777778,4.5056012257364957e-07
-0.3222222222222223,-0.2777777777777778,1.6637216853256869e-07
-0.30000000000000004,-0.2777777777777778,5.997192542841908e-08
-0.2777777777777778,-0.2777777777777778,2.1130768948629396e-08
-0.25555555555555565,-0.2777777777777778,7.289024511715995e-09
-0.2333333333333334,-0.2777777777777778,2.466576800191588e-09
-0.21111111111111114,-0.2777777777777778,8.210597919150893e-10
-0.188888888888889,-0.2777777777777778,2.698600792567995e-10
-0.16666666666666674,-0.2777777777777778,8.803730520680504e-11
-0.1444444444444445,-0.2777777777777778,2.871971411547683e-11
-0.12222222222222223,-0.2777777777777778,9.467424851436435e-12
-0.10000000000000009,-0.2777777777777778,3.2005514443457348e-12
-0.07777777777777772,-0.2777777777777778,1.1327902844434576e-12
-0.05555555555555558,-0.2777777777777778,4.325489729643944e-13
-0.03333333333333344,-0.2777777777777778,1.8697387065302762e-13
-0.011111111111111072,-0.2777777777777778,9.965153849891173e-14
0.011111111111111072,-0.2777777777777778,7.457935239882318e-14
0.033333333333333215,-0.2777777777777778,8.603275451589983e-14
0.05555555555555558,-0.2777777777777778,1.4593977232565067e-13
0.07777777777777772,-0.2777777777777778,3.235637893391119e-13
0.09999999999999987,-0.2777777777777778,8.53558694016169e-13
0.12222222222222223,-0.2777777777777778,2.516585781047104e-12
0.14444444444444438,-0.2777777777777778,7.939381393701684e-12
0.16666666666666652,-0.2777777777777778,2.5996130557977893e-11
0.18888888888888888,-0.2777777777777778,8.650864414614548e-11
0.21111111111111103,-0.2777777777777778,2.883955803449242e-10
0.2333333333333334,-0.2777777777777778,9.5357226986332e-10
0.25555555555555554,-0.2777777777777778,3.105081470510159e-09
0.2777777777777777,-0.2777777777777778,9.906309897006815e-09
0.30000000000000004,-0.2777777777777778,3.084729459627856e-08
0.3222222222222222,-0.2777777777777778,9.348514716670321e-08
0.34444444444444433,-0.2777777777777778,2.7512619789379867e-07
0.3666666666666667,-0.2777777777777778,7.849391525696846e-07
0.38888888888888884,-0.2777777777777778,2.1679819751530895e-06
0.411111111111111,-0.2777777777777778,5.790302956813042e-06
0.43333333333333335,-0.2777777777777778,1.4940457976588659e-05
0.4555555555555555,-0.2777777777777778,3.7213039674495884e-05
0.47777777777777786,-0.2777777777777778,8.941141335088706e-05
0.5,-0.2777777777777778,0.00020710552713513493
0.5222222222222221,-0.2777777777777778,0.00046222665313097215
0.5444444444444445,-0.2777777777777778,0.0009935066108568954
0.5666666666666667,-0.2777777777777778,0.0020556421750076936
0.5888888888888888,-0.2777777777777778,0.004092715686368605
0.6111111111111112,-0.2777777777777778,0.00783799377669516
0.6333333333333333,-0.2777777777777778,0.014433891670463559
0.6555555555555554,-0.2777777777777778,0.025551448560550027
0.6777777777777778,-0.2777777777777778,0.04346910825611049
0.7,-0.2777777777777778,0.0710507538114907
0.7222222222222221,-0.2777777777777778,0.11155218952851112
0.7444444444444445,-0.2777777777777778,0.16819605387547484
0.7666666666666666,-0.2777777777777778,0.24349831712410883
0.788888888888889,-0.2777777777777778,0.3384069834158025
0.8111111111111111,-0.2777777777777778,0.45141136044087493
0.8333333333333333,-0.2777777777777778,0.5778663107111482
0.8555555555555556,-0.2777777777777778,0.7098075929047335
0.8777777777777778,-0.2777777777777778,0.8364754281586598
0.8999999999999999,-0.2777777777777778,0.9456050038935535
0.922222222222222,-0.2777777777777778,1.0253179678418751
0.9444444444444446,-0.2777777777777778,1.0662301236647993
0.9666666666666668,-0.2777777777777778,1.0632639627934988
0.9888888888888889,-0.2777777777777778,1.016683565565351
1.011111111111111,-0.2777777777777778,0.9320608371338058
1.0333333333333332,-0.2777777777777778,0.8191771975545533
1.0555555555555554,-0.2777777777777778,0.6901603695238452
1.077777777777778,-0.2777777777777778,0.5573475287536926
1.1,-0.2777777777777778,0.4313930561457021

-1.1,-0.25555555555555565,0.4546616000447944
-1.077777777777778,-0.25555555555555565,0.5762436047019521
-1.0555555555555556,-0.25555555555555565,0.7001878720149616
-1.0333333333333334,-0.25555555555555565,0.8157374074330833
-1.0111111111111113,-0.25555555555555565,0.9112817521208827
-0.9888888888888889,-0.25555555555555565,0.9762552214793435
-0.9666666666666668,-0.25555555555555565,1.003061110935993
-0.9444444444444445,-0.25555555555555565,0.9885372795240412
-0.9222222222222223,-0.25555555555555565,0.9345713201906153
-0.9000000000000001,-0.25555555555555565,0.8476995775470799
-0.8777777777777779,-0.25555555555555565,0.7378071036723395
-0.8555555555555556,-0.25555555555555565,0.6162852693850186
-0.8333333333333335,-0.25555555555555565,0.49411935233849213
-0.8111111111111111,-0.25555555555555565,0.38034112968747974
-0.788888888888889,-0.25555555555555565,0.281121820641345
-0.7666666666666667,-0.25555555555555565,0.1995692434697785
-0.7444444444444445,-0.25555555555555565,0.13610662722039135
-0.7222222222222223,-0.25555555555555565,0.08920163295765379
-0.7000000000000001,-0.25555555555555565,0.05619655553046838
-0.6777777777777778,-0.25555555555555565,0.034044081629544816
-0.6555555555555557,-0.25555555555555565,0.01983985853743609
-0.6333333333333334,-0.25555555555555565,0.011127333161568097
-0.6111111111111112,-0.25555555555555565,0.006009143740292031
-0.5888888888888889,-0.25555555555555565,0.003126378669282981
-0.5666666666666668,-0.25555555555555565,0.0015679914031098904
-0.5444444444444445,-0.25555555555555565,0.0007586007430842345
-0.5222222222222223,-0.25555555555555565,0.0003543027014078173
-0.5000000000000001,-0.25555555555555565,0.00015987526508872213
-0.47777777777777786,-0.25555555555555565,6.976162844990004e-05
-0.4555555555555556,-0.25555555555555565,2.9463887249525954e-05
-0.43333333333333335,-0.25555555555555565,1.2056864053544882e-05
-0.4111111111111112,-0.25555555555555565,4.785210646416388e-06
-0.38888888888888895,-0.25555555555555565,1.8439765462824676e-06
-0.3666666666666667,-0.25555555555555565,6.906722472725818e-07
-0.34444444444444455,-0.25555555555555565,2.517285871990172e-07
-0.3222222222222223,-0.25555555555555565,8.937728821144432e-08
-0.30000000000000004,-0.25555555555555565,3.095013355715303e-08
-0.2777777777777778,-0.25555555555555565,1.0465955138856597e-08
-0.25555555555555565,-0.25555555555555565,3.4608314175955345e-09
-0.2333333333333334,-0.25555555555555565,1.1209443611409865e-09
-0.21111111111111114,-0.25555555555555565,3.563636870801372e-10
-0.188888888888889,-0.25555555555555565,1.1150930809203856e-10
-0.16666666666666674,-0.25555555555555565,3.4475129191546776e-11
-0.1444444444444445,-0.25555555555555565,1.0589225243199523e-11
-0.12222222222222223,-0.25555555555555565,3.2573714553371183e-12
-0.10000000000000009,-0.25555555555555565,1.0154572002131206e-12
-0.07777777777777772,-0.25555555555555565,3.265628706453376e-13
-0.05555555555555558,-0.25555555555555565,1.1138477399010916e-13
-0.03333333333333344,-0.25555555555555565,4.227997410826485e-14
-0.011111111111111072,-0.25555555555555565,1.967552580351711e-14
0.011111111111111072,-0.25555555555555565,1.3463358480517406e-14
0.033333333333333215,-0.25555555555555565,1.6033606474345722e-14
0.05555555555555558,-0.25555555555555565,3.11323386329016e-14
0.07777777777777772,-0.25555555555555565,8.136959826608744e-14
0.09999999999999987,-0.25555555555555565,2.502296761780708e-13
0.12222222222222223,-0.25555555555555565,8.402905263906397e-13
0.14444444444444438,-0.25555555555555565,2.9503731283196126e-12
0.16666666666666652,-0.25555555555555565,1.0548152929211644e-11
0.18888888888888888,-0.25555555555555565,3.776546059130192e-11
0.21111111111111103,-0.25555555555555565,1.3394626748039358e-10
0.2333333333333334,-0.25555555555555565,4.672119797130637e-10
0.25555555555555554,-0.25555555555555565,1.5945256719125363e-09
0.2777777777777777,-0.25555555555555565,5.305042453745905e-09
0.30000000000000004,-0.25555555555555565,1.7159500772973014e-08
0.3222222222222222,-0.25555555555555565,5.38492825912975e-08
0.34444444444444433,-0.25555555555555565,1.6368641094534632e-07
0.3666666666666667,-0.25555555555555565,4.813271488813723e-07
0.38888888888888884,-0.25555555555555565,1.3677336768881156e-06
0.411111111111111,-0.25555555555555565,3.7523977429981728e-06
0.43333333333333335,-0.25555555555555565,9.931870013506313e-06
0.4555555555555555,-0.25555555555555565,2.5344285318337736e-05
0.47777777777777786,-0.25555555555555565,6.231640991254433e-05
0.5,-0.25555555555555565,0.00014756141359314714
0.5222222222222221,-0.25555555555555565,0.0003363484357008602
0.5444444444444445,-0.25555555555555565,0.0007376843787214786
0.5666666666666667,-0.25555555555555565,0.0015561524404360857
0.5888888888888888,-0.25555555555555565,0.003156350280212586
0.6111111111111112,-0.25555555555555565,0.006153673161850965
0.6333333333333333,-0.25555555555555565,0.011528599175709357
0.6555555555555554,-0.25555555555555565,0.020749085366287657
0.6777777777777778,-0.25555555555555565,0.035867297863125806
0.7,-0.25555555555555565,0.059536206472839366
0.7222222222222221,-0.25555555555555565,0.09487670357172016
0.7444444444444445,-0.25555555555555565,0.1451288925579132
0.7666666666666666,-0.25555555555555565,0.21305418221904424
0.788888888888889,-0.25555555555555565,0.30012322418131127
0.8111111111111111,-0.25555555555555565,0.4056195263147265
0.8333333333333333,-0.25555555555555565,0.5258823053519581
0.8555555555555556,-0.25555555555555565,0.6539633634752277
0.8777777777777778,-0.25555555555555565,0.7799409400891093
0.8999999999999999,-0.25555555555555565,0.8920002729867615
0.922222222222222,-0.25555555555555565,0.9781776260827223
0.9444444444444446,-0.25555555555555565,1.0284356960947791
0.9666666666666668,-0.25555555555555565,1.0365802916444575
0.9888888888888889,-0.25555555555555565,1.0015143012144654
1.011111111111111,-0.25555555555555565,0.9274786465985754
1.0333333333333332,-0.25555555555555565,0.8232076287109599
1.0555555555555554,-0.25555555555555565,0.700231369257732
1.077777777777778,-0.25555555555555565,0.5707819087127357
1.1,-0.25555555555555565,0.44582732951743825

-1.1,-0.2333333333333334,0.47818300325072227
-1.077777777777778,-0.2333333333333334,0.6014493461511581
-1.0555555555555556,-0.2333333333333334,0.7250921176435393
-1.0333333333333334,-0.2333333333333334,0.8379302755747566
-1.0111111111111113,-0.2333333333333334,0.9282747531377721
-0.9888888888888889,-0.2333333333333334,0.985904278547592
-0.9666666666666668,-0.2333333333333334,1.0039695667332478
-0.9444444444444445,-0.2333333333333334,0.980335302455481
-0.9222222222222223,-0.2333333333333334,0.9179958630718926
-0.9000000000000001,-0.2333333333333334,0.8244528200075337
-0.8777777777777779,-0.2333333333333334,0.710232648679084
-0.8555555555555556,-0.2333333333333334,0.5869486872864799
-0.8333333333333335,-0.2333333333333334,0.4653974614306007
-0.8111111111111111,-0.2333333333333334,0.35410932149068564
-0.788888888888889,-0.2333333333333334,0.2585898469552236
-0.7666666666666667,-0.2333333333333334,0.18126949129343486
-0.7444444444444445,-0.2333333333333334,0.1220010673062343
-0.7222222222222223,-0.2333333333333334,0.07885407458543918
-0.7000000000000001,-0.2333333333333334,0.04895679902375138
-0.6777777777777778,-0.2333333333333334,0.029204483870000107
-0.6555555555555557,-0.2333333333333334,0.016744315532126092
-0.6333333333333334,-0.2333333333333334,0.009230322464231878
-0.6111111111111112,-0.2333333333333334,0.004894036384646887
-0.5888888888888889,-0.2333333333333334,0.0024969461800366864
-0.5666666666666668,-0.2333333333333334,0.001226473101199103
-0.5444444444444445,-0.2333333333333334,0.0005803047885178126
-0.5222222222222223,-0.2333333333333334,0.00026465250844245723
-0.5000000000000001,-0.2333333333333334,0.00011641867320650214
-0.47777777777777786,-0.2333333333333334,4.9435134552689835e-05
-0.4555555555555556,-0.2333333333333334,2.0281068107740653e-05
-0.43333333333333335,-0.2333333333333334,8.046363255251348e-06
-0.4111111111111112,-0.2333333333333334,3.090357929481953e-06
-0.38888888888888895,-0.2333333333333334,1.1502632222630707e-06
-0.3666666666666667,-0.2333333333333334,4.154056212673203e-07
-0.34444444444444455,-0.2333333333333334,1.457354758983357e-07
-0.3222222222222223,-0.2333333333333334,4.9730912355846405e-08
-0.30000000000000004,-0.2333333333333334,1.652811747235086e-08
-0.2777777777777778,-0.2333333333333334,5.357269511030285e-09
-0.25555555555555565,-0.2333333333333334,1.6959177652659319e-09
-0.2333333333333334,-0.2333333333333334,5.251463295893604e-10
-0.21111111111111114,-0.2333333333333334,1.5934647047867643e-10
-0.188888888888889,-0.2333333333333334,4.748284123531702e-11
-0.16666666666666674,-0.2333333333333334,1.3934805814747043e-11
-0.1444444444444445,-0.2333333333333334,4.043472730828678e-12
-0.12222222222222223,-0.2333333333333334,1.1668131681072136e-12
-0.10000000000000009,-0.2333333333333334,3.377730188296999e-13
-0.07777777777777772,-0.2333333333333334,9.943689760204365e-14
-0.05555555555555558,-0.2333333333333334,3.0448964512844927e-14
-0.03333333333333344,-0.2333333333333334,1.0119098634176922e-14
-0.011111111111111072,-0.2333333333333334,4.0318834657594756e-15
0.011111111111111072,-0.2333333333333334,2.4624120745548148e-15
0.033333333333333215,-0.2333333333333334,3.113793696358772e-15
0.05555555555555558,-0.2333333333333334,7.280077059617153e-15
0.07777777777777772,-0.2333333333333334,2.2910065615243448e-14
0.09999999999999987,-0.2333333333333334,8.185740458134912e-14
0.12222222222222223,-0.2333333333333334,3.089665498355111e-13
0.14444444444444438,-0.2333333333333334,1.18949030447958e-12
0.16666666666666652,-0.2333333333333334,4.581620931257212e-12
0.18888888888888888,-0.2333333333333334,1.745317823574711e-11
0.21111111111111103,-0.2333333333333334,6.527327490764156e-11
0.2333333333333334,-0.2333333333333334,2.3848302212209345e-10
0.25555555555555554,-0.2333333333333334,8.482685588696476e-10
0.2777777777777777,-0.2333333333333334,2.9299583853305792e-09
0.30000000000000004,-0.2333333333333334,9.80862543527179e-09
0.3222222222222222,-0.2333333333333334,3.1777706020051123e-08
0.34444444444444433,-0.2333333333333334,9.95133961290572e-08
0.3666666666666667,-0.2333333333333334,3.0092202401300334e-07
0.38888888888888884,-0.2333333333333334,8.779636416329915e-07
0.411111111111111,-0.2333333333333334,2.469662253165336e-06
0.43333333333333335,-0.2333333333333334,6.693693808684269e-06
0.4555555555555555,-0.2333333333333334,1.747119745835361e-05
0.47777777777777786,-0.2333333333333334,4.3893094441342186e-05
0.5,-0.2333333333333334,0.00010609555205274622
0.5222222222222221,-0.2333333333333334,0.0002466355682367459
0.5444444444444445,-0.2333333333333334,0.0005512119986758117
0.5666666666666667,-0.2333333333333334,0.0011839887149708097
0.5888888888888888,-0.2333333333333334,0.0024435251374806876
0.6111111111111112,-0.2333333333333334,0.004844089693992255
0.6333333333333333,-0.2333333333333334,0.009222092737628616
0.6555555555555554,-0.2333333333333334,0.01685673600088964
0.6777777777777778,-0.2333333333333334,0.029577185495400154
0.7,-0.2333333333333334,0.04980802059160549
0.7222222222222221,-0.2333333333333334,0.08048719679359052
0.7444444444444445,-0.2333333333333334,0.12478748230787352
0.7666666666666666,-0.2333333333333334,0.18559599372594077
0.788888888888889,-0.2333333333333334,0.2647650787772323
0.8111111111111111,-0.2333333333333334,0.3622368242169229
0.8333333333333333,-0.2333333333333334,0.4752402681855007
0.8555555555555556,-0.2333333333333334,0.5978261617914173
0.8777777777777778,-0.2333333333333334,0.7209962800019307
0.8999999999999999,-0.2333333333333334,0.8335770243907734
0.922222222222222,-0.2333333333333334,0.9237911885196605
0.9444444444444446,-0.2333333333333334,0.9812516732550549
0.9666666666666668,-0.2333333333333334,0.9989203854696062
0.9888888888888889,-0.2333333333333334,0.9745241822712869
1.011111111111111,-0.2333333333333334,0.9110347915882692
1.0333333333333332,-0.2333333333333334,0.8160729969839874
1.0555555555555554,-0.2333333333333334,0.7004022483109469
1.077777777777778,-0.2333333333333334,0.5759236005726797
1.1,-0.2333333333333334,0.45368753972699905

-1.1,-0.21111111111111114,0.4972143224070692
-1.077777777777778,-0.21111111111111114,0.620908362748746
-1.0555555555555556,-0.21111111111111114,0.7430341440731377
-1.0333333333333334,-0.21111111111111114,0.8521463430503027
-1.0111111111111113,-0.21111111111111114,0.9366388781469441
-0.9888888888888889,-0.21111111111111114,0.9867633194416883
-0.9666666666666668,-0.21111111111111114,0.9964805938544531
-0.9444444444444445,-0.21111111111111114,0.9646596114594104
-0.9222222222222223,-0.21111111111111114,0.8952936297357721
-0.9000000000000001,-0.21111111111111114,0.7966772389277288
-0.8777777777777779,-0.21111111111111114,0.6797780218432513
-0.8555555555555556,-0.21111111111111114,0.556243750621136
-0.8333333333333335,-0.21111111111111114,0.4365416072342659
-0.8111111111111111,-0.21111111111111114,0.32862595874192946
-0.788888888888889,-0.21111111111111114,0.23732948877755286
-0.7666666666666667,-0.21111111111111114,0.16445168391218604
-0.7444444444444445,-0.21111111111111114,0.10935305906259589
-0.7222222222222223,-0.21111111111111114,0.06979200630166826
-0.7000000000000001,-0.21111111111111114,0.04276088733436296
-0.6777777777777778,-0.21111111111111114,0.025156337529501166
-0.6555555555555557,-0.21111111111111114,0.014213856576374083
-0.6333333333333334,-0.21111111111111114,0.0077153716535362715
-0.6111111111111112,-0.21111111111111114,0.004024512211550519
-0.5888888888888889,-0.21111111111111114,0.0020180363685769623
-0.5666666666666668,-0.21111111111111114,0.000973131144790961
-0.5444444444444445,-0.21111111111111114,0.0004514712625000246
-0.5222222222222223,-0.21111111111111114,0.00020161395742542847
-0.5000000000000001,-0.21111111111111114,8.671363561351815e-05
-0.47777777777777786,-0.21111111111111114,3.5942469408980764e-05
-0.4555555555555556,-0.21111111111111114,1.4367988203801397e-05
-0.43333333333333335,-0.21111111111111114,5.5437686517576685e-06
-0.4111111111111112,-0.21111111111111114,2.0664805197226226e-06
-0.38888888888888895,-0.21111111111111114,7.44928890813753e-07
-0.3666666666666667,-0.21111111111111114,2.599803147103389e-07
-0.34444444444444455,-0.21111111111111114,8.795016648756786e-08
-0.3222222222222223,-0.21111111111111114,2.88783732676575e-08
-0.30000000000000004,-0.21111111111111114,9.216268899656125e-09
-0.2777777777777778,-0.21111111111111114,2.8630178419421653e-09
-0.25555555555555565,-0.21111111111111114,8.670661509887848e-10
-0.2333333333333334,-0.21111111111111114,2.564189687040444e-10
-0.21111111111111114,-0.21111111111111114,7.417932520932259e-11
-0.188888888888889,-0.21111111111111114,2.103327725819225e-11
-0.16666666666666674,-0.21111111111111114,5.859217691224978e-12
-0.1444444444444445,-0.21111111111111114,1.6083505956973575e-12
-0.12222222222222223,-0.21111111111111114,4.368390597976028e-13
-0.10000000000000009,-0.21111111111111114,1.1811554619987237e-13
-0.07777777777777772,-0.21111111111111114,3.2099694466043405e-14
-0.05555555555555558,-0.21111111111111114,8.912454766605025e-15
-0.03333333333333344,-0.21111111111111114,2.61205861958212e-15
-0.011111111111111072,-0.21111111111111114,8.847400596781469e-16
0.011111111111111072,-0.21111111111111114,4.739687070262574e-16
0.033333333333333215,-0.21111111111111114,6.680610031698348e-16
0.05555555555555558,-0.21111111111111114,1.9604095727109914e-15
0.07777777777777772,-0.21111111111111114,7.383190728474148e-15
0.09999999999999987,-0.21111111111111114,3.000706481764509e-14
0.12222222222222223,-0.21111111111111114,1.2466915336819815e-13
0.14444444444444438,-0.21111111111111114,5.17418720344515e-13
0.16666666666666652,-0.21111111111111114,2.1193212430650844e-12
0.18888888888888888,-0.21111111111111114,8.505194390070474e-12
0.21111111111111103,-0.21111111111111114,3.328721189430258e-11
0.2333333333333334,-0.21111111111111114,1.26643316077647e-10
0.25555555555555554,-0.21111111111111114,4.672940270219843e-10
0.2777777777777777,-0.21111111111111114,1.6693216038686314e-09
0.30000000000000004,-0.21111111111111114,5.765485754990745e-09
0.3222222222222222,-0.21111111111111114,1.9230793672555763e-08
0.34444444444444433,-0.21111111111111114,6.189078541823067e-08
0.3666666666666667,-0.21111111111111114,1.920374319892079e-07
0.38888888888888884,-0.21111111111111114,5.741003549288249e-07
0.411111111111111,-0.21111111111111114,1.6526470448152297e-06
0.43333333333333335,-0.21111111111111114,4.578692849512039e-06
0.4555555555555555,-0.21111111111111114,1.2203263119874689e-05
0.47777777777777786,-0.21111111111111114,3.127582489906626e-05
0.5,-0.21111111111111114,7.705190950032143e-05
0.5222222222222221,-0.21111111111111114,0.0001824144058056826
0.5444444444444445,-0.21111111111111114,0.00041486703405298013
0.5666666666666667,-0.21111111111111114,0.0009061868530836136
0.5888888888888888,-0.21111111111111114,0.0019005580273572106
0.6111111111111112,-0.21111111111111114,0.0038265188177122036
0.6333333333333333,-0.21111111111111114,0.00739433157567933
0.6555555555555554,-0.21111111111111114,0.013711552140846075
0.6777777777777778,-0.21111111111111114,0.024394599874201107
0.7,-0.21111111111111114,0.04163443546183412
0.7222222222222221,-0.21111111111111114,0.06815555292834555
0.7444444444444445,-0.21111111111111114,0.10699949134207723
0.7666666666666666,-0.21111111111111114,0.16107961398475287
0.788888888888889,-0.21111111111111114,0.2325027661932395
0.8111111111111111,-0.21111111111111114,0.32173481365184486
0.8333333333333333,-0.21111111111111114,0.42678310557288607
0.8555555555555556,-0.21111111111111114,0.542644390325516
0.8777777777777778,-0.21111111111111114,0.6612789328664598
0.8999999999999999,-0.21111111111111114,0.7722894169924658
0.922222222222222,-0.21111111111111114,0.8643079336773403
0.9444444444444446,-0.21111111111111114,0.9268703669265091
0.9666666666666668,-0.21111111111111114,0.9523631021468705
0.9888888888888889,-0.21111111111111114,0.9375446479731802
1.011111111111111,-0.21111111111111114,0.8842226244493228
1.0333333333333332,-0.21111111111111114,0.7988910101047645
1.0555555555555554,-0.21111111111111114,0.6914282500659222
1.077777777777778,-0.21111111111111114,0.5732171266687702
1.1,-0.21111111111111114,0.4551805412868074

-1.1,-0.188888888888889,0.5120796383382953
-1.077777777777778,-0.188888888888889,0.6351590973324148
-1.0555555555555556,-0.188888888888889,0.7548148474714069
-1.0333333333333334,-0.188888888888889,0.8594767174184372
-1.0111111111111113,-0.188888888888889,0.9377515820714841
-0.9888888888888889,-0.188888888888889,0.9804539798532422
-0.9666666666666668,-0.188888888888889,0.9823803282644508
-0.9444444444444445,-0.188888888888889,0.9433529231657152
-0.9222222222222223,-0.188888888888889,0.8682440429089916
-0.9000000000000001,-0.188888888888889,0.7659767002821645
-0.8777777777777779,-0.188888888888889,0.6477848782619287
-0.8555555555555556,-0.188888888888889,0.5252008957373847
-0.8333333333333335,-0.188888888888889,0.40826320714626707
-0.8111111111111111,-0.188888888888889,0.3043119658480359
-0.788888888888889,-0.188888888888889,0.21752501599340704
-0.7666666666666667,-0.188888888888889,0.14912901153145577
-0.7444444444444445,-0.188888888888889,0.09806943390569502
-0.7222222222222223,-0.188888888888889,0.06187066153262704
-0.7000000000000001,-0.188888888888889,0.03745262219976329
-0.6777777777777778,-0.188888888888889,0.021757031000522318
-0.6555555555555557,-0.188888888888889,0.012131606055702474
-0.6333333333333334,-0.188888888888889,0.006494244114745336
-0.6111111111111112,-0.188888888888889,0.0033383468779304894
-0.5888888888888889,-0.188888888888889,0.0016483143763755825
-0.5666666666666668,-0.188888888888889,0.000781955322329511
-0.5444444444444445,-0.188888888888889,0.00035653448987139224
-0.5222222222222223,-0.188888888888889,0.00015630143537908347
-0.5000000000000001,-0.188888888888889,6.591029640508481e-05
-0.47777777777777786,-0.188888888888889,2.6747686319673385e-05
-0.4555555555555556,-0.188888888888889,1.0452170303303057e-05
-0.43333333333333335,-0.188888888888889,3.935446832963487e-06
-0.4111111111111112,-0.188888888888889,1.4287922066191543e-06
-0.38888888888888895,-0.188888888888889,5.006065833609622e-07
-0.3666666666666667,-0.188888888888889,1.694302136518396e-07
-0.34444444444444455,-0.188888888888889,5.545228962719749e-08
-0.3222222222222223,-0.188888888888889,1.757137647688532e-08
-0.30000000000000004,-0.188888888888889,5.397966720916028e-09
-0.2777777777777778,-0.188888888888889,1.6100150068369086e-09
-0.25555555555555565,-0.188888888888889,4.669790307849751e-10
-0.2333333333333334,-0.188888888888889,1.3194077045313753e-10
-0.21111111111111114,-0.188888888888889,3.638122578682694e-11
-0.188888888888889,-0.188888888888889,9.809831747347084e-12
-0.16666666666666674,-0.188888888888889,2.592364827608442e-12
-0.1444444444444445,-0.188888888888889,6.73134178422442e-13
-0.12222222222222223,-0.188888888888889,1.7229558782643002e-13
-0.10000000000000009,-0.188888888888889,4.366264608219096e-14
-0.07777777777777772,-0.188888888888889,1.1026595162568994e-14
-0.05555555555555558,-0.188888888888889,2.8054082390397246e-15
-0.03333333333333344,-0.188888888888889,7.352818540964302e-16
-0.011111111111111072,-0.188888888888889,2.1376114086815953e-16
0.011111111111111072,-0.188888888888889,1.0096054212726672e-16
0.033333333333333215,-0.188888888888889,1.6907875775160187e-16
0.05555555555555558,-0.188888888888889,6.238995528268093e-16
0.07777777777777772,-0.188888888888889,2.7204639342689213e-15
0.09999999999999987,-0.188888888888889,1.221629946998096e-14
0.12222222222222223,-0.188888888888889,5.470294425066775e-14
0.14444444444444438,-0.188888888888889,2.4112458648317365e-13
0.16666666666666652,-0.188888888888889,1.0389988223989369e-12
0.18888888888888888,-0.188888888888889,4.357791214846239e-12
0.21111111111111103,-0.188888888888889,1.7739343665604858e-11
0.2333333333333334,-0.188888888888889,6.993974492385098e-11
0.25555555555555554,-0.188888888888889,2.666507604924906e-10
0.2777777777777777,-0.188888888888889,9.818774458640675e-10
0.30000000000000004,-0.188888888888889,3.4884492978210574e-09
0.3222222222222222,-0.188888888888889,1.1948315906138187e-08
0.34444444444444433,-0.188888888888889,3.942518708019587e-08
0.3666666666666667,-0.188888888888889,1.2524778328161687e-07
0.38888888888888884,-0.188888888888889,3.828830651745703e-07
0.411111111111111,-0.188888888888889,1.1257984116024225e-06
0.43333333333333335,-0.188888888888889,3.1825503045648634e-06
0.4555555555555555,-0.188888888888889,8.646723478597643e-06
0.47777777777777786,-0.188888888888889,2.2570843945993848e-05
0.5,-0.188888888888889,5.6589614347992105e-05
0.5222222222222221,-0.188888888888889,0.00013623971393500638
0.5444444444444445,-0.188888888888889,0.00031487999509863533
0.5666666666666667,-0.188888888888889,0.0006985004374897323
0.5888888888888888,-0.188888888888889,0.001486903939535237
0.6111111111111112,-0.188888888888889,0.0030367956238475185
0.6333333333333333,-0.188888888888889,0.0059496723779514414
0.6555555555555554,-0.188888888888889,0.011180202187886948
0.6777777777777778,-0.188888888888889,0.020147673841773052
0.7,-0.188888888888889,0.03481473089949977
0.7222222222222221,-0.188888888888889,0.057678307267046716
0.7444444444444445,-0.188888888888889,0.09160634920332231
0.7666666666666666,-0.188888888888889,0.13946267206595211
0.788888888888889,-0.188888888888889,0.2035019627552264
0.8111111111111111,-0.188888888888889,0.2845897031710268
0.8333333333333333,-0.188888888888889,0.3813942088106952
0.8555555555555556,-0.188888888888889,0.4897789513880425
0.8777777777777778,-0.188888888888889,0.6026515056836591
0.8999999999999999,-0.188888888888889,0.710466357339435
0.922222222222222,-0.188888888888889,0.8024257445787946
0.9444444444444446,-0.188888888888889,0.86821027231209
0.9666666666666668,-0.188888888888889,0.8998704598058983
0.9888888888888889,-0.188888888888889,0.8934039260985647
1.011111111111111,-0.188888888888889,0.8495866292667186
1.0333333333333332,-0.188888888888889,0.7738198870121075
1.0555555555555554,-0.188888888888889,0.6750348010428942
1.077777777777778,-0.188888888888889,0.5639612501152808
1.1,-0.188888888888889,0.45122483275281206

-1.1,-0.16666666666666674,0.5234450739614266
-1.077777777777778,-0.16666666666666674,0.645161310299569
-1.0555555555555556,-0.16666666666666674,0.761725824305103
-1.0333333333333334,-0.16666666666666674,0.8615526139155819
-1.0111111111111113,-0.16666666666666674,0.9335517508952118
-0.9888888888888889,-0.16666666666666674,0.9691485955471961
-0.9666666666666668,-0.16666666666666674,0.9639642719405227
-0.9444444444444445,-0.16666666666666674,0.9187021391943885
-0.9222222222222223,-0.16666666666666674,0.8389921710125627
-0.9000000000000001,-0.16666666666666674,0.7342404805628366
-0.8777777777777779,-0.16666666666666674,0.6158084666088333
-0.8555555555555556,-0.16666666666666674,0.49500728626914403
-0.8333333333333335,-0.16666666666666674,0.38139064490687974
-0.8111111111111111,-0.16666666666666674,0.2816808598440777
-0.788888888888889,-0.16666666666666674,0.1994401342843527
-0.7666666666666667,-0.16666666666666674,0.135387254373117
-0.7444444444444445,-0.16666666666666674,0.08812486757526775
-0.7222222222222223,-0.16666666666666674,0.055007756260768106
-0.7000000000000001,-0.16666666666666674,0.0329312139859934
-0.6777777777777778,-0.16666666666666674,0.01891073566590556
-0.6555555555555557,-0.16666666666666674,0.010418138463893637
-0.6333333333333334,-0.16666666666666674,0.005507106467950006
-0.6111111111111112,-0.16666666666666674,0.00279374396838186
-0.5888888888888889,-0.16666666666666674,0.0013603992696885076
-0.5666666666666668,-0.16666666666666674,0.0006360041159219938
-0.5444444444444445,-0.16666666666666674,0.0002855461415418729
-0.5222222222222223,-0.16666666666666674,0.0001231512165978058
-0.5000000000000001,-0.16666666666666674,5.103722199942308e-05
-0.47777777777777786,-0.16666666666666674,2.033203314985887e-05
-0.4555555555555556,-0.16666666666666674,7.789379070757256e-06
-0.43333333333333335,-0.16666666666666674,2.8711989666697214e-06
-0.4111111111111112,-0.16666666666666674,1.0188364712625876e-06
-0.38888888888888895,-0.16666666666666674,3.4826215976549874e-07
-0.3666666666666667,-0.16666666666666674,1.1476040299752482e-07
-0.34444444444444455,-0.16666666666666674,3.6486736477881235e-08
-0.3222222222222223,-0.16666666666666674,1.1203784601828777e-08
-0.30000000000000004,-0.16666666666666674,3.326393220005857e-09
-0.2777777777777778,-0.16666666666666674,9.561418317932457e-10
-0.25555555555555565,-0.16666666666666674,2.664678874331023e-10
-0.2333333333333334,-0.16666666666666674,7.211934496516356e-11
-0.21111111111111114,-0.16666666666666674,1.8990339608377678e-11
-0.188888888888889,-0.16666666666666674,4.874839597285085e-12
-0.16666666666666674,-0.16666666666666674,1.222640705252474e-12
-0.1444444444444445,-0.16666666666666674,3.003494749541505e-13
-0.12222222222222223,-0.16666666666666674,7.247525340842857e-14
-0.10000000000000009,-0.16666666666666674,1.7239019878241516e-14
-0.07777777777777772,-0.16666666666666674,4.061060431260402e-15
-0.05555555555555558,-0.16666666666666674,9.54312299046783e-16
-0.03333333333333344,-0.16666666666666674,2.2690421581693497e-16
-0.011111111111111072,-0.16666666666666674,5.784230923681119e-17
0.011111111111111072,-0.16666666666666674,2.5010863497976644e-17
0.033333333333333215,-0.16666666666666674,5.2368179037121176e-17
0.05555555555555558,-0.16666666666666674,2.326309791882741e-16
0.07777777777777772,-0.16666666666666674,1.1272785077592023e-15
0.09999999999999987,-0.16666666666666674,5.450357032703543e-15
0.12222222222222223,-0.16666666666666674,2.5868464554398927e-14
0.14444444444444438,-0.16666666666666674,1.197230733202216e-13
0.16666666666666652,-0.16666666666666674,5.38242628795107e-13
0.18888888888888888,-0.16666666666666674,2.3445884868042528e-12
0.21111111111111103,-0.16666666666666674,9.877599821829626e-12
0.2333333333333334,-0.16666666666666674,4.0191313387552904e-11
0.25555555555555554,-0.16666666666666674,1.5777379845933815e-10
0.2777777777777777,-0.16666666666666674,5.969985824262574e-10
0.30000000000000004,-0.16666666666666674,2.1758320539662224e-09
0.3222222222222222,-0.16666666666666674,7.633392780615541e-09
0.34444444444444433,-0.16666666666666674,2.576407773999533e-08
0.3666666666666667,-0.16666666666666674,8.362026460958847e-08
0.38888888888888884,-0.16666666666666674,2.6087277029770484e-07
0.411111111111111,-0.16666666666666674,7.820014355676984e-07
0.43333333333333335,-0.16666666666666674,2.2516816276595315e-06
0.4555555555555555,-0.16666666666666674,6.225887037579513e-06
0.47777777777777786,-0.16666666666666674,1.6526371650241016e-05
0.5,-0.16666666666666674,4.210506116788345e-05
0.5222222222222221,-0.16666666666666674,0.0001029389886347008
0.5444444444444445,-0.16666666666666674,0.0002414522083957988
0.5666666666666667,-0.16666666666666674,0.0005432660744519263
0.5888888888888888,-0.16666666666666674,0.0011723443456695402
0.6111111111111112,-0.16666666666666674,0.002426029019982772
0.6333333333333333,-0.16666666666666674,0.004813680006318673
0.6555555555555554,-0.16666666666666674,0.009156843565872048
0.6777777777777778,-0.16666666666666674,0.016697554020476357
0.7,-0.16666666666666674,0.029184571432930795
0.7222222222222221,-0.16666666666666674,0.04888836558284353
0.7444444444444445,-0.16666666666666674,0.07848214836081205
0.7666666666666666,-0.16666666666666674,0.12072957147482978
0.788888888888889,-0.16666666666666674,0.177951091678232
0.8111111111111111,-0.16666666666666674,0.2513049406650314
0.8333333333333333,-0.16666666666666674,0.3400055964747171
0.8555555555555556,-0.16666666666666674,0.4406857774361805
0.8777777777777778,-0.16666666666666674,0.5471482342204892
0.8999999999999999,-0.16666666666666674,0.6507148213203412
0.922222222222222,-0.16666666666666674,0.7412494541260831
0.9444444444444446,-0.16666666666666674,0.8087340699366166
0.9666666666666668,-0.16666666666666674,0.8450759342839568
0.9888888888888889,-0.16666666666666674,0.8457004333738347
1.011111111111111,-0.16666666666666674,0.8104971477009689
1.0333333333333332,-0.16666666666666674,0.7438491512645726
1.0555555555555554,-0.16666666666666674,0.6537353561319892
1.077777777777778,-0.16666666666666674,0.5501599301789967
1.1,-0.16666666666666674,0.44333579391253913

-1.1,-0.1444444444444445,0.5321003221513589
-1.077777777777778,-0.1444444444444445,0.6520248605398042
-1.0555555555555556,-0.1444444444444445,0.7652282245540671
-1.0333333333333334,-0.1444444444444445,0.8601827878426958
-1.0111111111111113,-0.1444444444444445,0.9261495571004397
-0.9888888888888889,-0.1444444444444445,0.9551701789052328
-0.9666666666666668,-0.1444444444444445,0.9436465475027425
-0.9444444444444445,-0.1444444444444445,0.893074699525557
-0.9222222222222223,-0.1444444444444445,0.8097261312216343
-0.9000000000000001,-0.1444444444444445,0.7033701297360764
-0.8777777777777779,-0.1444444444444445,0.585396356188941
-0.8555555555555556,-0.1444444444444445,0.46683452898740674
-0.8333333333333335,-0.1444444444444445,0.35673939989070835
-0.8111111111111111,-0.1444444444444445,0.261242930801755
-0.788888888888889,-0.1444444444444445,0.1833478029738917
-0.7666666666666667,-0.1444444444444445,0.12333298262388064
-0.7444444444444445,-0.1444444444444445,0.07952293151793384
-0.7222222222222223,-0.1444444444444445,0.04915359674241561
-0.7000000000000001,-0.1444444444444445,0.02912804800792169
-0.6777777777777778,-0.1444444444444445,0.016550367610812716
-0.6555555555555557,-0.1444444444444445,0.009017688599910083
-0.6333333333333334,-0.1444444444444445,0.004712267994847586
-0.6111111111111112,-0.1444444444444445,0.002361962983107123
-0.5888888888888889,-0.1444444444444445,0.0011357740364692235
-0.5666666666666668,-0.1444444444444445,0.0005240359574053657
-0.5444444444444445,-0.1444444444444445,0.00023204032278512177
-0.5222222222222223,-0.1444444444444445,9.862608294441753e-05
-0.5000000000000001,-0.1444444444444445,4.024856027390198e-05
-0.47777777777777786,-0.1444444444444445,1.577455571202328e-05
-0.4555555555555556,-0.1444444444444445,5.939452249503176e-06
-0.43333333333333335,-0.1444444444444445,2.149174940146402e-06
-0.4111111111111112,-0.1444444444444445,7.476701465015147e-07
-0.38888888888888895,-0.1444444444444445,2.5018751223610024e-07
-0.3666666666666667,-0.1444444444444445,8.057046981892504e-08
-0.34444444444444455,-0.1444444444444445,2.4987187020762244e-08
-0.3222222222222223,-0.1444444444444445,7.468147471666177e-09
-0.30000000000000004,-0.1444444444444445,2.1529784158069836e-09
-0.2777777777777778,-0.1444444444444445,5.992916169087391e-10
-0.25555555555555565,-0.1444444444444445,1.6125811249201503e-10
-0.2333333333333334,-0.1444444444444445,4.2003468500851705e-11
-0.21111111111111114,-0.1444444444444445,1.060757401612473e-11
-0.188888888888889,-0.1444444444444445,2.6019709971513473e-12
-0.16666666666666674,-0.1444444444444445,6.212167952995247e-13
-0.1444444444444445,-0.1444444444444445,1.446974499829679e-13
-0.12222222222222223,-0.1444444444444445,3.297044309756876e-14
-0.10000000000000009,-0.1444444444444445,7.372237123878487e-15
-0.07777777777777772,-0.1444444444444445,1.6238768128319328e-15
-0.05555555555555558,-0.1444444444444445,3.54189189181999e-16
-0.03333333333333344,-0.1444444444444445,7.721371660041381e-17
-0.011111111111111072,-0.1444444444444445,1.765636339077415e-17
0.011111111111111072,-0.1444444444444445,7.413985705836084e-18
0.033333333333333215,-0.1444444444444445,1.959944645121928e-17
0.05555555555555558,-0.1444444444444445,9.894876912928142e-17
0.07777777777777772,-0.1444444444444445,5.159742774579578e-16
0.09999999999999987,-0.1444444444444445,2.6371921965963012e-15
0.12222222222222223,-0.1444444444444445,1.3110015421656773e-14
0.14444444444444438,-0.1444444444444445,6.317386508775038e-14
0.16666666666666652,-0.1444444444444445,2.9444380231822565e-13
0.18888888888888888,-0.1444444444444445,1.32532692437733e-12
0.21111111111111103,-0.1444444444444445,5.7541955817608304e-12
0.2333333333333334,-0.1444444444444445,2.407566116183491e-11
0.25555555555555554,-0.1444444444444445,9.699938808815035e-11
0.2777777777777777,-0.1444444444444445,3.7607699139498586e-10
0.30000000000000004,-0.1444444444444445,1.4023720349628195e-09
0.3222222222222222,-0.1444444444444445,5.027166003800168e-09
0.34444444444444433,-0.1444444444444445,1.7317223765929417e-08
0.3666666666666667,-0.1444444444444445,5.730228900542017e-08
0.38888888888888884,-0.1444444444444445,1.8208172553961373e-07
0.411111111111111,-0.1444444444444445,5.554424168530257e-07
0.43333333333333335,-0.1444444444444445,1.6262260161470817e-06
0.4555555555555555,-0.1444444444444445,4.568716961482031e-06
0.47777777777777786,-0.1444444444444445,1.2313776533347182e-05
0.5,-0.1444444444444445,3.183410996416596e-05
0.5222222222222221,-0.1444444444444445,7.892722940021524e-05
0.5444444444444445,-0.1444444444444445,0.0001876413592949445
0.5666666666666667,-0.1444444444444445,0.000427699292904901
0.5888888888888888,-0.1444444444444445,0.0009345500861020463
0.6111111111111112,-0.1444444444444445,0.0019573619613323322
0.6333333333333333,-0.1444444444444445,0.003929151194452567
0.6555555555555554,-0.1444444444444445,0.00755863833335801
0.6777777777777778,-0.1444444444444445,0.013933721138415173
0.7,-0.1444444444444445,0.024611260808766928
0.7222222222222221,-0.1444444444444445,0.041649613967222346
0.7444444444444445,-0.1444444444444445,0.06752554261567535
0.7666666666666666,-0.1444444444444445,0.10487621541566815
0.788888888888889,-0.1444444444444445,0.1560312598740502
0.8111111111111111,-0.1444444444444445,0.2223553677454764
0.8333333333333333,-0.1444444444444445,0.3035025995344637
0.8555555555555556,-0.1444444444444445,0.39676646151706574
0.8777777777777778,-0.1444444444444445,0.4967588365547112
0.8999999999999999,-0.1444444444444445,0.5956292602099584
0.922222222222222,-0.1444444444444445,0.6839259593717697
0.9444444444444446,-0.1444444444444445,0.7520189062489914
0.9666666666666668,-0.1444444444444445,0.7918082385735558
0.9888888888888889,-0.1444444444444445,0.7983048585252286
1.011111111111111,-0.1444444444444445,0.7706581972186821
1.0333333333333332,-0.1444444444444445,0.7123389216276826
1.0555555555555554,-0.1444444444444445,0.6304224814603785
1.077777777777778,-0.1444444444444445,0.5341778011378342
1.1,-0.1444444444444445,0.43334991379916016

-1.1,-0.12222222222222223,0.5387057714782216
-1.077777777777778,-0.12222222222222223,0.6566949296794815
-1.0555555555555556,-0.12222222222222223,0.7665794345074374
-1.0333333333333334,-0.12222222222222223,0.8569317931079826
-1.0111111111111113,-0.12222222222222223,0.9173727143398375
-0.9888888888888889,-0.12222222222222223,0.9405275957442466
-0.9666666666666668,-0.12222222222222223,0.9235065716763611
-0.9444444444444445,-0.12222222222222223,0.8684976821069513
-0.9222222222222223,-0.12222222222222223,0.7823049517573408
-0.9000000000000001,-0.12222222222222223,0.6749659261590225
-0.8777777777777779,-0.12222222222222223,0.5578363026221967
-0.8555555555555556,-0.12222222222222223,0.44164461716482567
-0.8333333333333335,-0.12222222222222223,0.33496840384675824
-0.8111111111111111,-0.12222222222222223,0.24340220050341507
-0.788888888888889,-0.12222222222222223,0.16945781485692515
-0.7666666666666667,-0.12222222222222223,0.11304299955661139
-0.7444444444444445,-0.12222222222222223,0.07226054833918573
-0.7222222222222223,-0.12222222222222223,0.04426567664536699
-0.7000000000000001,-0.12222222222222223,0.02598821601388167
-0.6777777777777778,-0.12222222222222223,0.014624038186219802
-0.6555555555555557,-0.12222222222222223,0.007888250408684638
-0.6333333333333334,-0.12222222222222223,0.0040790694209839546
-0.6111111111111112,-0.12222222222222223,0.002022352884007867
-0.5888888888888889,-0.12222222222222223,0.0009614374958044773
-0.5666666666666668,-0.12222222222222223,0.00043834026546270884
-0.5444444444444445,-0.12222222222222223,0.0001916865499308037
-0.5222222222222223,-0.12222222222222223,8.041414202432671e-05
-0.5000000000000001,-0.12222222222222223,3.2367727918257846e-05
-0.47777777777777786,-0.12222222222222223,1.2503130562230939e-05
-0.4555555555555556,-0.12222222222222223,4.6360794536783974e-06
-0.43333333333333335,-0.12222222222222223,1.6505185120750909e-06
-0.4111111111111112,-0.12222222222222223,5.643582510391164e-07
-0.38888888888888895,-0.12222222222222223,1.8539611666773068e-07
-0.3666666666666667,-0.12222222222222223,5.8536486400681946e-08
-0.34444444444444455,-0.12222222222222223,1.7771713629089523e-08
-0.3222222222222223,-0.12222222222222223,5.190845535974287e-09
-0.30000000000000004,-0.12222222222222223,1.4595622422669684e-09
-0.2777777777777778,-0.12222222222222223,3.9536732412526604e-10
-0.25555555555555565,-0.12222222222222223,1.0326392219808566e-10
-0.2333333333333334,-0.12222222222222223,2.603224756517999e-11
-0.21111111111111114,-0.12222222222222223,6.341876987424729e-12
-0.188888888888889,-0.12222222222222223,1.4951740606703776e-12
-0.16666666666666674,-0.12222222222222223,3.4172040154675475e-13
-0.1444444444444445,-0.12222222222222223,7.586181912785065e-14
-0.12222222222222223,-0.12222222222222223,1.6397163998810585e-14
-0.10000000000000009,-0.12222222222222223,3.4602656708445913e-15
-0.07777777777777772,-0.12222222222222223,7.152907672733932e-16
-0.05555555555555558,-0.12222222222222223,1.4544192654967137e-16
-0.03333333333333344,-0.12222222222222223,2.9288341543690795e-17
-0.011111111111111072,-0.12222222222222223,6.114181635259181e-18
0.011111111111111072,-0.12222222222222223,2.631908317818837e-18
0.033333333333333215,-0.12222222222222223,8.546584729663782e-18
0.05555555555555558,-0.12222222222222223,4.693254912728663e-17
0.07777777777777772,-0.12222222222222223,2.580456160769548e-16
0.09999999999999987,-0.12222222222222223,1.3774914927164614e-15
0.12222222222222223,-0.12222222222222223,7.11266754798039e-15
0.14444444444444438,-0.12222222222222223,3.545990486173428e-14
0.16666666666666652,-0.12222222222222223,1.7046933052510094e-13
0.18888888888888888,-0.12222222222222223,7.894605109170912e-13
0.21111111111111103,-0.12222222222222223,3.5192279427137006e-12
0.2333333333333334,-0.12222222222222223,1.509090576839179e-11
0.25555555555555554,-0.12222222222222223,6.221535066349365e-11
0.2777777777777777,-0.12222222222222223,2.4648621085391247e-10
0.30000000000000004,-0.12222222222222223,9.380520689246203e-10
0.3222222222222222,-0.12222222222222223,3.428069435360088e-09
0.34444444444444433,-0.12222222222222223,1.2026201480897181e-08
0.3666666666666667,-0.12222222222222223,4.048993550658431e-08
0.38888888888888884,-0.12222222222222223,1.3079834378682037e-07
0.411111111111111,-0.12222222222222223,4.0532376735248586e-07
0.43333333333333335,-0.12222222222222223,1.2046597242042183e-06
0.4555555555555555,-0.12222222222222223,3.433329047184463e-06
0.47777777777777786,-0.12222222222222223,9.381854678068636e-06
0.5,-0.12222222222222223,2.4576730487507248e-05
0.5222222222222221,-0.12222222222222223,6.171164686547613e-05
0.5444444444444445,-0.12222222222222223,0.00014851428149024085
0.5666666666666667,-0.12222222222222223,0.0003425170173214358
0.5888888888888888,-0.12222222222222223,0.0007569507574765341
0.6111111111111112,-0.12222222222222223,0.0016028275393718205
0.6333333333333333,-0.12222222222222223,0.0032516584016764006
0.6555555555555554,-0.12222222222222223,0.006319606418232909
0.6777777777777778,-0.12222222222222223,0.011765562637962055
0.7,-0.12222222222222223,0.020981944940073893
0.7222222222222221,-0.12222222222222223,0.035839672449653096
0.7444444444444445,-0.12222222222222223,0.05863329469255192
0.7666666666666666,-0.12222222222222223,0.09186814868945517
0.788888888888889,-0.12222222222222223,0.1378497522483664
0.8111111111111111,-0.12222222222222223,0.19808369856445518
0.8333333333333333,-0.12222222222222223,0.27256861470859983
0.8555555555555556,-0.12222222222222223,0.3591460836459956
0.8777777777777778,-0.12222222222222223,0.4531265256833805
0.8999999999999999,-0.12222222222222223,0.5474024904385376
0.922222222222222,-0.12222222222222223,0.6331691599897342
0.9444444444444446,-0.12222222222222223,0.7012066695272893
0.9666666666666668,-0.12222222222222223,0.743488035900582
0.9888888888888889,-0.12222222222222223,0.7547318085289315
1.011111111111111,-0.12222222222222223,0.7334858767957032
1.0333333333333332,-0.12222222222222223,0.6824354767813902
1.0555555555555554,-0.12222222222222223,0.6078452532568833
1.077777777777778,-0.12222222222222223,0.518295481579162
1.1,-0.12222222222222223,0.4230645265817834

-1.1,-0.10000000000000009,0.5435957180141266
-1.077777777777778,-0.10000000000000009,0.6597038367559119
-1.0555555555555556,-0.10000000000000009,0.766535527070311
-1.0333333333333334,-0.10000000000000009,0.8527808259748904
-1.0111111111111113,-0.10000000000000009,0.9083989250616121
-0.9888888888888889,-0.10000000000000009,0.9265368377321727
-0.9666666666666668,-0.10000000000000009,0.9049179984977873
-0.9444444444444445,-0.10000000000000009,0.8463120887736355
-0.9222222222222223,-0.10000000000000009,0.757952160973455
-0.9000000000000001,-0.10000000000000009,0.6500683427263895
-0.8777777777777779,-0.10000000000000009,0.5339482959119835
-0.8555555555555556,-0.10000000000000009,0.42003007707365014
-0.8333333333333335,-0.10000000000000009,0.31646211518583967
-0.8111111111111111,-0.10000000000000009,0.22837238445844468
-0.788888888888889,-0.10000000000000009,0.15785838935710853
-0.7666666666666667,-0.10000000000000009,0.10452426257372414
-0.7444444444444445,-0.10000000000000009,0.06630047567902303
-0.7222222222222223,-0.10000000000000009,0.04028957804465781
-0.7000000000000001,-0.10000000000000009,0.02345706638894776
-0.6777777777777778,-0.10000000000000009,0.013085491540017417
-0.6555555555555557,-0.10000000000000009,0.006994787770654179
-0.6333333333333334,-0.10000000000000009,0.0035831301286389275
-0.6111111111111112,-0.10000000000000009,0.0017591077046798984
-0.5888888888888889,-0.10000000000000009,0.0008277622464031257
-0.5666666666666668,-0.10000000000000009,0.00037337679462159587
-0.5444444444444445,-0.10000000000000009,0.00016146073028416822
-0.5222222222222223,-0.10000000000000009,6.694505480474052e-05
-0.5000000000000001,-0.10000000000000009,2.661715834363434e-05
-0.47777777777777786,-0.10000000000000009,1.0149915380047587e-05
-0.4555555555555556,-0.10000000000000009,3.712735955478179e-06
-0.43333333333333335,-0.10000000000000009,1.3029828413791057e-06
-0.4111111111111112,-0.10000000000000009,4.388223419755141e-07
-0.38888888888888895,-0.10000000000000009,1.4185639028023183e-07
-0.3666666666666667,-0.10000000000000009,4.4028994261013985e-08
-0.34444444444444455,-0.10000000000000009,1.3124892868010385e-08
-0.3222222222222223,-0.10000000000000009,3.759058951156904e-09
-0.30000000000000004,-0.10000000000000009,1.0348435480128208e-09
-0.2777777777777778,-0.10000000000000009,2.7396865700675163e-10
-0.25555555555555565,-0.10000000000000009,6.97936979836476e-11
-0.2333333333333334,-0.10000000000000009,1.712097645649544e-11
-0.21111111111111114,-0.10000000000000009,4.047681837717777e-12
-0.188888888888889,-0.10000000000000009,9.23193551459097e-13
-0.16666666666666674,-0.10000000000000009,2.033864304579899e-13
-0.1444444444444445,-0.10000000000000009,4.334505542758883e-14
-0.12222222222222223,-0.10000000000000009,8.952134374197679e-15
-0.10000000000000009,-0.10000000000000009,1.7956830628465074e-15
-0.07777777777777772,-0.10000000000000009,3.5075325386876714e-16
-0.05555555555555558,-0.10000000000000009,6.693898874954424e-17
-0.03333333333333344,-0.10000000000000009,1.2549055225695479e-17
-0.011111111111111072,-0.10000000000000009,2.4235355634423944e-18
0.011111111111111072,-0.10000000000000009,1.1049865790995033e-18
0.033333333333333215,-0.10000000000000009,4.226715414862248e-18
0.05555555555555558,-0.10000000000000009,2.4586449240659947e-17
0.07777777777777772,-0.10000000000000009,1.4078053277661454e-16
0.09999999999999987,-0.10000000000000009,7.784473033012335e-16
0.12222222222222223,-0.10000000000000009,4.148710923098714e-15
0.14444444444444438,-0.10000000000000009,2.1288499057700217e-14
0.16666666666666652,-0.10000000000000009,1.0509501171864672e-13
0.18888888888888888,-0.10000000000000009,4.988251489263097e-13
0.21111111111111103,-0.10000000000000009,2.2751792751698475e-12
0.2333333333333334,-0.10000000000000009,9.967632097260768e-12
0.25555555555555554,-0.10000000000000009,4.1928932465764667e-11
0.2777777777777777,-0.10000000000000009,1.6929340139268545e-10
0.30000000000000004,-0.10000000000000009,6.559159042391948e-10
0.3222222222222222,-0.10000000000000009,2.437984804260312e-09
0.34444444444444433,-0.10000000000000009,8.691488344783861e-09
0.3666666666666667,-0.10000000000000009,2.9713519978918005e-08
0.38888888888888884,-0.10000000000000009,9.739497722794773e-08
0.411111111111111,-0.10000000000000009,3.0603787168049003e-07
0.43333333333333335,-0.10000000000000009,9.217442653475619e-07
0.4555555555555555,-0.10000000000000009,2.6606566342332003e-06
0.47777777777777786,-0.10000000000000009,7.359731798827495e-06
0.5,-0.10000000000000009,1.950680440298637e-05
0.5222222222222221,-0.10000000000000009,4.953606273913815e-05
0.5444444444444445,-0.10000000000000009,0.00012051242830118293
0.5666666666666667,-0.10000000000000009,0.00028085627048589286
0.5888888888888888,-0.10000000000000009,0.0006269719225466409
0.6111111111111112,-0.10000000000000009,0.0013405900714988292
0.6333333333333333,-0.10000000000000009,0.002745379276418716
0.6555555555555554,-0.10000000000000009,0.005384478904713056
0.6777777777777778,-0.10000000000000009,0.0101134268350957
0.7,-0.10000000000000009,0.01819057048731187
0.7222222222222221,-0.10000000000000009,0.031330628939230734
0.7444444444444445,-0.10000000000000009,0.05167131961410233
0.7666666666666666,-0.10000000000000009,0.08159653185088034
0.788888888888889,-0.10000000000000009,0.12337317194553897
0.8111111111111111,-0.10000000000000009,0.1786005687409327
0.8333333333333333,-0.10000000000000009,0.24753986009040516
0.8555555555555556,-0.10000000000000009,0.3284699240002901
0.8777777777777778,-0.10000000000000009,0.4172755986918878
0.8999999999999999,-0.10000000000000009,0.507477432874592
0.922222222222222,-0.10000000000000009,0.5908360085943133
0.9444444444444446,-0.10000000000000009,0.6585130146860112
0.9666666666666668,-0.10000000000000009,0.7025871746829006
0.9888888888888889,-0.10000000000000009,0.7175733351376827
1.011111111111111,-0.10000000000000009,0.7015438576260524
1.0333333333333332,-0.10000000000000009,0.6565359259446527
1.0555555555555554,-0.10000000000000009,0.5881259958821505
1.077777777777778,-0.10000000000000009,0.5042941324823363
1.1,-0.10000000000000009,0.4138975970960457

-1.1,-0.07777777777777772,0.5467066377663534
-1.077777777777778,-0.07777777777777772,0.6610749674424834
-1.0555555555555556,-0.07777777777777772,0.7652306453508684
-1.0333333333333334,-0.07777777777777772,0.8479853137305866
-1.0111111111111113,-0.07777777777777772,0.8995974079817932
-0.9888888888888889,-0.07777777777777772,0.9136545669145054
-0.9666666666666668,-0.07777777777777772,0.8883834933474024
-0.9444444444444445,-0.07777777777777772,0.8270176998635329
-0.9222222222222223,-0.07777777777777772,0.7371178186188827
-0.9000000000000001,-0.07777777777777772,0.6290416578993638
-0.8777777777777779,-0.07777777777777772,0.5139911782226704
-0.8555555555555556,-0.07777777777777772,0.4021424022643135
-0.8333333333333335,-0.07777777777777772,0.30127776654759625
-0.8111111111111111,-0.07777777777777772,0.2161390977093002
-0.788888888888889,-0.07777777777777772,0.14848947817661576
-0.7666666666666667,-0.07777777777777772,0.09769499405499146
-0.7444444444444445,-0.07777777777777772,0.06155773581192896
-0.7222222222222223,-0.07777777777777772,0.03714902452675047
-0.7000000000000001,-0.07777777777777772,0.02147280897306105
-0.6777777777777778,-0.07777777777777772,0.01188860239190579
-0.6555555555555557,-0.07777777777777772,0.006305199550048267
-0.6333333333333334,-0.07777777777777772,0.0032034688732124807
-0.6111111111111112,-0.07777777777777772,0.001559285106905985
-0.5888888888888889,-0.07777777777777772,0.0007271868526573771
-0.5666666666666668,-0.07777777777777772,0.0003249501726136744
-0.5444444444444445,-0.07777777777777772,0.00013914756361034102
-0.5222222222222223,-0.07777777777777772,5.7103632559362406e-05
-0.5000000000000001,-0.07777777777777772,2.246085229475632e-05
-0.47777777777777786,-0.07777777777777772,8.46861848611281e-06
-0.4555555555555556,-0.07777777777777772,3.0610983308126276e-06
-0.43333333333333335,-0.07777777777777772,1.060915425438917e-06
-0.4111111111111112,-0.07777777777777772,3.526064479907982e-07
-0.38888888888888895,-0.07777777777777772,1.1240380396726651e-07
-0.3666666666666667,-0.07777777777777772,3.437461514439709e-08
-0.34444444444444455,-0.07777777777777772,1.0086882400913967e-08
-0.3222222222222223,-0.07777777777777772,2.8408499034400503e-09
-0.30000000000000004,-0.07777777777777772,7.681366264749048e-10
-0.2777777777777778,-0.07777777777777772,1.9946862597513214e-10
-0.25555555555555565,-0.07777777777777772,4.976556635744516e-11
-0.2333333333333334,-0.07777777777777772,1.1934524620359389e-11
-0.21111111111111114,-0.07777777777777772,2.752616766724501e-12
-0.188888888888889,-0.07777777777777772,6.110016870852945e-13
-0.16666666666666674,-0.07777777777777772,1.30631602335602e-13
-0.1444444444444445,-0.07777777777777772,2.692738045907874e-14
-0.12222222222222223,-0.07777777777777772,5.358077435833712e-15
-0.10000000000000009,-0.07777777777777772,1.0307336434008831e-15
-0.07777777777777772,-0.07777777777777772,1.9205223202952518e-16
-0.05555555555555558,-0.07777777777777772,3.474240739686958e-17
-0.03333333333333344,-0.07777777777777772,6.127743373948043e-18
-0.011111111111111072,-0.07777777777777772,1.1092236532393695e-18
0.011111111111111072,-0.07777777777777772,5.4357484257115325e-19
0.033333333333333215,-0.07777777777777772,2.3553343143795277e-18
0.05555555555555558,-0.07777777777777772,1.428590942759442e-17
0.07777777777777772,-0.07777777777777772,8.44654938545767e-17
0.09999999999999987,-0.07777777777777772,4.8063964502852e-16
0.12222222222222223,-0.07777777777777772,2.629417480529379e-15
0.14444444444444438,-0.07777777777777772,1.3820923886850467e-14
0.16666666666666652,-0.07777777777777772,6.976580835096505e-14
0.18888888888888888,-0.07777777777777772,3.3806672526053546e-13
0.21111111111111103,-0.07777777777777772,1.5720630276570855e-12
0.2333333333333334,-0.07777777777777772,7.013264192052148e-12
0.25555555555555554,-0.07777777777777772,3.0008581275361185e-11
0.2777777777777777,-0.07777777777777772,1.23126695097256e-10
0.30000000000000004,-0.07777777777777772,4.843493328931593e-10
0.3222222222222222,-0.07777777777777772,1.8263877895818112e-09
0.34444444444444433,-0.07777777777777772,6.600722883991097e-09
0.3666666666666667,-0.07777777777777772,2.286113188045504e-08
0.38888888888888884,-0.07777777777777772,7.586846122215843e-08
0.411111111111111,-0.07777777777777772,2.41233150259746e-07
0.43333333333333335,-0.07777777777777772,7.348255918551537e-07
0.4555555555555555,-0.07777777777777772,2.1442060237283557e-06
0.47777777777777786,-0.07777777777777772,5.993086810874101e-06
0.5,-0.07777777777777772,1.6043767960471672e-05
0.5222222222222221,-0.07777777777777772,4.1134531729509276e-05
0.5444444444444445,-0.07777777777777772,0.00010100111296916322
0.5666666666666667,-0.07777777777777772,0.00023748836945522477
0.5888888888888888,-0.07777777777777772,0.0005347295551208059
0.6111111111111112,-0.07777777777777772,0.001152875643940689
0.6333333333333333,-0.07777777777777772,0.0023799590052317964
0.6555555555555554,-0.07777777777777772,0.004704125548349858
0.6777777777777778,-0.07777777777777772,0.008902165530017167
0.7,-0.07777777777777772,0.016128938957735182
0.7222222222222221,-0.07777777777777772,0.027976691516628453
0.7444444444444445,-0.07777777777777772,0.046457443173317965
0.7666666666666666,-0.07777777777777772,0.07385356361156455
0.788888888888889,-0.07777777777777772,0.11239173537179632
0.8111111111111111,-0.07777777777777772,0.16373228760153768
0.8333333333333333,-0.07777777777777772,0.228329597122998
0.8555555555555556,-0.07777777777777772,0.3047961631463139
0.8777777777777778,-0.07777777777777772,0.3894647838453464
0.8999999999999999,-0.07777777777777772,0.4763550810986474
0.922222222222222,-0.07777777777777772,0.5576866713985479
0.9444444444444446,-0.07777777777777772,0.62494232922478
0.9666666666666668,-0.07777777777777772,0.6703067173963893
0.9888888888888889,-0.07777777777777772,0.6881533781667225
1.011111111111111,-0.07777777777777772,0.6761909937498722
1.0333333333333332,-0.07777777777777772,0.6359466695052738
1.0555555555555554,-0.07777777777777772,0.5724455570712154
1.077777777777778,-0.07777777777777772,0.4931796114987405
1.1,-0.07777777777777772,0.406657672462298

-1.1,-0.05555555555555558,0.5476452633223278
-1.077777777777778,-0.05555555555555558,0.6603990590744176
-1.0555555555555556,-0.05555555555555558,0.7622594159139905
-1.0333333333333334,-0.05555555555555558,0.8421609746505712
-1.0111111111111113,-0.05555555555555558,0.8906159816601031
-0.9888888888888889,-0.05555555555555558,0.9015636750765007
-0.9666666666666668,-0.05555555555555558,0.8736164366781345
-0.9444444444444445,-0.05555555555555558,0.8103488813569042
-0.9222222222222223,-0.05555555555555558,0.7195467207088612
-0.9000000000000001,-0.05555555555555558,0.6116332430258454
-0.8777777777777779,-0.05555555555555558,0.4977121691630353
-0.8555555555555556,-0.05555555555555558,0.3877315292712347
-0.8333333333333335,-0.05555555555555558,0.28917510962607074
-0.8111111111111111,-0.05555555555555558,0.20648076545208385
-0.788888888888889,-0.05555555555555558,0.14115619529054171
-0.7666666666666667,-0.05555555555555558,0.09239224682257711
-0.7444444444444445,-0.05555555555555558,0.05790297340131582
-0.7222222222222223,-0.05555555555555558,0.03474653214216823
-0.7000000000000001,-0.05555555555555558,0.019965671995683294
-0.6777777777777778,-0.05555555555555558,0.010985910523228715
-0.6555555555555557,-0.05555555555555558,0.005788778688294926
-0.6333333333333334,-0.05555555555555558,0.0029211720708853155
-0.6111111111111112,-0.05555555555555558,0.001411785651553364
-0.5888888888888889,-0.05555555555555558,0.0006535001562902042
-0.5666666666666668,-0.05555555555555558,0.0002897435362221953
-0.5444444444444445,-0.05555555555555558,0.00012305547122153725
-0.5222222222222223,-0.05555555555555558,5.006539076252707e-05
-0.5000000000000001,-0.05555555555555558,1.951447699976406e-05
-0.47777777777777786,-0.05555555555555558,7.287776088192515e-06
-0.4555555555555556,-0.05555555555555558,2.607903819844828e-06
-0.43333333333333335,-0.05555555555555558,8.943143019447614e-07
-0.4111111111111112,-0.05555555555555558,2.939266748501348e-07
-0.38888888888888895,-0.05555555555555558,9.259584080854678e-08
-0.3666666666666667,-0.05555555555555558,2.7964508256878654e-08
-0.34444444444444455,-0.05555555555555558,8.097536684141909e-09
-0.3222222222222223,-0.05555555555555558,2.248557829518264e-09
-0.30000000000000004,-0.05555555555555558,5.988888481155175e-10
-0.2777777777777778,-0.05555555555555558,1.530303038087417e-10
-0.25555555555555565,-0.05555555555555558,3.7524148545306676e-11
-0.2333333333333334,-0.05555555555555558,8.832389396160324e-12
-0.21111111111111114,-0.05555555555555558,1.9963396586166905e-12
-0.188888888888889,-0.05555555555555558,4.3347441682653704e-13
-0.16666666666666674,-0.05555555555555558,9.046612607095594e-14
-0.1444444444444445,-0.05555555555555558,1.815806337289299e-14
-0.12222222222222223,-0.05555555555555558,3.507856507674594e-15
-0.10000000000000009,-0.05555555555555558,6.528428166486895e-16
-0.07777777777777772,-0.05555555555555558,1.171865874047892e-16
-0.05555555555555558,-0.05555555555555558,2.0319108547337076e-17
-0.03333333333333344,-0.05555555555555558,3.4140317786084205e-18
-0.011111111111111072,-0.05555555555555558,5.881169768615754e-19
0.011111111111111072,-0.05555555555555558,3.138436485022143e-19
0.033333333333333215,-0.05555555555555558,1.496336382126091e-18
0.05555555555555558,-0.05555555555555558,9.356118246366907e-18
0.07777777777777772,-0.05555555555555558,5.668288676198916e-17
0.09999999999999987,-0.05555555555555558,3.29748880077125e-16
0.12222222222222223,-0.05555555555555558,1.840869492889862e-15
0.14444444444444438,-0.05555555555555558,9.858793944418275e-15
0.16666666666666652,-0.05555555555555558,5.063662995849564e-14
0.18888888888888888,-0.05555555555555558,2.4936978234350894e-13
0.21111111111111103,-0.05555555555555558,1.1772630676975901e-12
0.2333333333333334,-0.05555555555555558,5.326948594328591e-12
0.25555555555555554,-0.05555555555555558,2.309900473377365e-11
0.2777777777777777,-0.05555555555555558,9.597552076595318e-11
0.30000000000000004,-0.05555555555555558,3.8205833262431107e-10
0.3222222222222222,-0.05555555555555558,1.4569888223000639e-09
0.34444444444444433,-0.05555555555555558,5.322313123609109e-09
0.3666666666666667,-0.05555555555555558,1.8622022449222554e-08
0.38888888888888884,-0.05555555555555558,6.240275010370902e-08
0.411111111111111,-0.05555555555555558,2.0026381955866937e-07
0.43333333333333335,-0.05555555555555558,6.154564726365223e-07
0.4555555555555555,-0.05555555555555558,1.8111937474323241e-06
0.47777777777777786,-0.05555555555555558,5.103686303252331e-06
0.5,-0.05555555555555558,1.3770039933811819e-05
0.5222222222222221,-0.05555555555555558,3.557139823612597e-05
0.5444444444444445,-0.05555555555555558,8.79761637200005e-05
0.5666666666666667,-0.05555555555555558,0.00020831119828148805
0.5888888888888888,-0.05555555555555558,0.00047220445964350874
0.6111111111111112,-0.05555555555555558,0.0010247191365176267
0.6333333333333333,-0.05555555555555558,0.0021287530796474706
0.6555555555555554,-0.05555555555555558,0.004233315758632525
0.6777777777777778,-0.05555555555555558,0.008058626032607387
0.7,-0.05555555555555558,0.014684428513385988
0.7222222222222221,-0.05555555555555558,0.025612984694439473
0.7444444444444445,-0.05555555555555558,0.042762431865708085
0.7666666666666666,-0.05555555555555558,0.0683370408894791
0.788888888888889,-0.05555555555555558,0.10452844809193645
0.8111111111111111,-0.05555555555555558,0.15303502233324245
0.8333333333333333,-0.05555555555555558,0.21444651790714148
0.8555555555555556,-0.05555555555555558,0.28761611971477197
0.8777777777777778,-0.05555555555555558,0.3692054177573962
0.8999999999999999,-0.05555555555555558,0.4536055969171859
0.922222222222222,-0.05555555555555558,0.5333832966115596
0.9444444444444446,-0.05555555555555558,0.6002698434286831
0.9666666666666668,-0.05555555555555558,0.6465400578887924
0.9888888888888889,-0.05555555555555558,0.6664722459752704
1.011111111111111,-0.05555555555555558,0.6575102904731382
1.0333333333333332,-0.05555555555555558,0.6208021742425223
1.0555555555555554,-0.05555555555555558,0.5609583467744079
1.077777777777778,-0.05555555555555558,0.48510014360701736
1.1,-0.05555555555555558,0.40146940102928513

-1.1,-0.03333333333333344,0.545853390228959
-1.077777777777778,-0.03333333333333344,0.6570322265010313
-1.0555555555555556,-0.03333333333333344,0.7569055037675353
-1.0333333333333334,-0.03333333333333344,0.8345372092500647
-1.0111111111111113,-0.03333333333333344,0.8806508913354797
-0.9888888888888889,-0.03333333333333344,0.8894491966387146
-0.9666666666666668,-0.03333333333333344,0.8598117460010619
-0.9444444444444445,-0.03333333333333344,0.7955296045820688
-0.9222222222222223,-0.03333333333333344,0.7045085986920879
-0.9000000000000001,-0.03333333333333344,0.5971725518398641
-0.8777777777777779,-0.03333333333333344,0.4845113712863683
-0.8555555555555556,-0.03333333333333344,0.37627568036829656
-0.8333333333333335,-0.03333333333333344,0.2797140451319442
-0.8111111111111111,-0.03333333333333344,0.1990383495440179
-0.788888888888889,-0.03333333333333344,0.1355759246668643
-0.7666666666666667,-0.03333333333333344,0.08840183270657981
-0.7444444444444445,-0.03333333333333344,0.055180170897936955
-0.7222222222222223,-0.03333333333333344,0.03297302499340354
-0.7000000000000001,-0.03333333333333344,0.01886254040219136
-0.6777777777777778,-0.03333333333333344,0.010330461201715853
-0.6555555555555557,-0.03333333333333344,0.0054166501162594555
-0.6333333333333334,-0.03333333333333344,0.002719241683242579
-0.6111111111111112,-0.03333333333333344,0.0013070322201192387
-0.5888888888888889,-0.03333333333333344,0.0006015378445881688
-0.5666666666666668,-0.03333333333333344,0.00026509152828055495
-0.5444444444444445,-0.03333333333333344,0.00011186764901994055
-0.5222222222222223,-0.03333333333333344,4.5207462009880056e-05
-0.5000000000000001,-0.03333333333333344,1.749587690425017e-05
-0.47777777777777786,-0.03333333333333344,6.4849458595953125e-06
-0.4555555555555556,-0.03333333333333344,2.30223386488392e-06
-0.43333333333333335,-0.03333333333333344,7.828795864192245e-07
-0.4111111111111112,-0.03333333333333344,2.5502098615676017e-07
-0.38888888888888895,-0.03333333333333344,7.958453018493324e-08
-0.3666666666666667,-0.03333333333333344,2.3795423476378402e-08
-0.34444444444444455,-0.03333333333333344,6.817341320564605e-09
-0.3222222222222223,-0.03333333333333344,1.871731263046999e-09
-0.30000000000000004,-0.03333333333333344,4.925326630925088e-10
-0.2777777777777778,-0.03333333333333344,1.2423765529332639e-10
-0.25555555555555565,-0.03333333333333344,3.0044882875167985e-11
-0.2333333333333334,-0.03333333333333344,6.967386516412549e-12
-0.21111111111111114,-0.03333333333333344,1.5496996300543907e-12
-0.188888888888889,-0.03333333333333344,3.3068589322032166e-13
-0.16666666666666674,-0.03333333333333344,6.771842103044367e-14
-0.1444444444444445,-0.03333333333333344,1.3313097208747693e-14
-0.12222222222222223,-0.03333333333333344,2.513757756814072e-15
-0.10000000000000009,-0.03333333333333344,4.561138208745958e-16
-0.07777777777777772,-0.03333333333333344,7.958258823765579e-17
-0.05555555555555558,-0.03333333333333344,1.3363940393407723e-17
-0.03333333333333344,-0.03333333333333344,2.1652061287025862e-18
-0.011111111111111072,-0.03333333333333344,3.6107261793469e-19
0.011111111111111072,-0.03333333333333344,2.1555448832745668e-19
0.033333333333333215,-0.03333333333333344,1.1083733852820443e-18
0.05555555555555558,-0.03333333333333344,7.063621248478464e-18
0.07777777777777772,-0.03333333333333344,4.345286326627899e-17
0.09999999999999987,-0.03333333333333344,2.5633363548187756e-16
0.12222222222222223,-0.03333333333333344,1.4495400647825742e-15
0.14444444444444438,-0.03333333333333344,7.856127391605061e-15
0.16666666666666652,-0.03333333333333344,4.080095574698102e-14
0.18888888888888888,-0.03333333333333344,2.0302776194262856e-13
0.21111111111111103,-0.03333333333333344,9.678578463372255e-13
0.2333333333333334,-0.03333333333333344,4.4197042298384386e-12
0.25555555555555554,-0.03333333333333344,1.9331265910700227e-11
0.2777777777777777,-0.03333333333333344,8.097994613906723e-11
0.30000000000000004,-0.03333333333333344,3.2487282658928507e-10
0.3222222222222222,-0.03333333333333344,1.2480730737583121e-09
0.34444444444444433,-0.03333333333333344,4.591264299238306e-09
0.3666666666666667,-0.03333333333333344,1.6172147279936066e-08
0.38888888888888884,-0.03333333333333344,5.4541346652366905e-08
0.411111111111111,-0.03333333333333344,1.761117719692534e-07
0.43333333333333335,-0.03333333333333344,5.444256207306082e-07
0.4555555555555555,-0.03333333333333344,1.611243315938738e-06
0.47777777777777786,-0.03333333333333344,4.5650148583589444e-06
0.5,-0.03333333333333344,1.238137890915184e-05
0.5222222222222221,-0.03333333333333344,3.214621837056053e-05
0.5444444444444445,-0.03333333333333344,7.98939809706579e-05
0.5666666666666667,-0.03333333333333344,0.00019006913758567542
0.5888888888888888,-0.03333333333333344,0.0004328260053456978
0.6111111111111112,-0.03333333333333344,0.0009434324197833463
0.6333333333333333,-0.03333333333333344,0.0019683216697543547
0.6555555555555554,-0.03333333333333344,0.00393062720243734
0.6777777777777778,-0.03333333333333344,0.0075127912409123304
0.7,-0.03333333333333344,0.013743840605378458
0.7222222222222221,-0.03333333333333344,0.0240644687055881
0.7444444444444445,-0.03333333333333344,0.0403274037756431
0.7666666666666666,-0.03333333333333344,0.06468072138236657
0.788888888888889,-0.03333333333333344,0.09928763353667928
0.8111111111111111,-0.03333333333333344,0.1458668417055224
0.8333333333333333,-0.03333333333333344,0.20509486534628246
0.8555555555555556,-0.03333333333333344,0.2759851441896494
0.8777777777777778,-0.03333333333333344,0.355422964232402
0.8999999999999999,-0.03333333333333344,0.4380568642215892
0.922222222222222,-0.03333333333333344,0.5166985980638521
0.9444444444444446,-0.03333333333333344,0.5832605572338803
0.9666666666666668,-0.03333333333333344,0.6300911497344892
0.9888888888888889,-0.03333333333333344,0.6514133702092428
1.011111111111111,-0.03333333333333344,0.6444952083519159
1.0333333333333332,-0.03333333333333344,0.6102247372578877
1.0555555555555554,-0.03333333333333344,0.5529228022178936
1.077777777777778,-0.03333333333333344,0.4794478438074647
1.1,-0.03333333333333344,0.39784887343741987

-1.1,-0.011111111111111072,0.5407953182374854
-1.077777777777778,-0.011111111111111072,0.6503260051473757
-1.0555555555555556,-0.011111111111111072,0.7484123611597163
-1.0333333333333334,-0.011111111111111072,0.8242626290243893
-1.0111111111111113,-0.011111111111111072,0.8687772969623819
-0.9888888888888889,-0.011111111111111072,0.8763408717299135
-0.9666666666666668,-0.011111111111111072,0.8459860016111096
-0.9444444444444445,-0.011111111111111072,0.78159678029851
-0.9222222222222223,-0.011111111111111072,0.6910922469722897
-0.9000000000000001,-0.011111111111111072,0.5848269807814177
-0.8777777777777779,-0.011111111111111072,0.47365443893912035
-0.8555555555555556,-0.011111111111111072,0.36715010070377657
-0.8333333333333335,-0.011111111111111072,0.2723822637468076
-0.8111111111111111,-0.011111111111111072,0.19340725828864372
-0.788888888888889,-0.011111111111111072,0.13144118875608163
-0.7666666666666667,-0.011111111111111072,0.08549905973218505
-0.7444444444444445,-0.011111111111111072,0.053231555310865895
-0.7222222222222223,-0.011111111111111072,0.031722119135706224
-0.7000000000000001,-0.011111111111111072,0.01809456754221284
-0.6777777777777778,-0.011111111111111072,0.009879512297241957
-0.6555555555555557,-0.011111111111111072,0.005163366821929032
-0.6333333333333334,-0.011111111111111072,0.002583153231696569
-0.6111111111111112,-0.011111111111111072,0.001237078681859889
-0.5888888888888889,-0.011111111111111072,0.0005671337178615803
-0.5666666666666668,-0.011111111111111072,0.00024890091245272083
-0.5444444444444445,-0.011111111111111072,0.0001045762859039619
-0.5222222222222223,-0.011111111111111072,4.2064866783769735e-05
-0.5000000000000001,-0.011111111111111072,1.6199456277462843e-05
-0.47777777777777786,-0.011111111111111072,5.972997083489232e-06
-0.4555555555555556,-0.011111111111111072,2.10869070929115e-06
-0.43333333333333335,-0.011111111111111072,7.128227888950401e-07
-0.4111111111111112,-0.011111111111111072,2.30738248214198e-07
-0.38888888888888895,-0.011111111111111072,7.152373888531353e-08
-0.3666666666666667,-0.011111111111111072,2.1232398301004337e-08
-0.34444444444444455,-0.011111111111111072,6.036628177496556e-09
-0.3222222222222223,-0.011111111111111072,1.6438709506210575e-09
-0.30000000000000004,-0.011111111111111072,4.2879913428904254e-10
-0.2777777777777778,-0.011111111111111072,1.0714998127830283e-10
-0.25555555555555565,-0.011111111111111072,2.5652303352972813e-11
-0.2333333333333334,-0.011111111111111072,5.88445957744046e-12
-0.21111111111111114,-0.011111111111111072,1.2935690956200768e-12
-0.188888888888889,-0.011111111111111072,2.7254667089795044e-13
-0.16666666666666674,-0.011111111111111072,5.504731298994753e-14
-0.1444444444444445,-0.011111111111111072,1.066016910680038e-14
-0.12222222222222223,-0.011111111111111072,1.9798387267732773e-15
-0.10000000000000009,-0.011111111111111072,3.5274357485702896e-16
-0.07777777777777772,-0.011111111111111072,6.031218375006152e-17
-0.05555555555555558,-0.011111111111111072,9.900822766079859e-18
-0.03333333333333344,-0.011111111111111072,1.563998448167663e-18
-0.011111111111111072,-0.011111111111111072,2.57365998660117e-19
0.011111111111111072,-0.011111111111111072,1.7949487449861162e-19
0.033333333333333215,-0.011111111111111072,9.779673348893306e-19
0.05555555555555558,-0.011111111111111072,6.266636280289812e-18
0.07777777777777772,-0.011111111111111072,3.869368030916402e-17
0.09999999999999987,-0.011111111111111072,2.290830482174658e-16
0.12222222222222223,-0.011111111111111072,1.300018024117398e-15
0.14444444444444438,-0.011111111111111072,7.07008043662764e-15
0.16666666666666652,-0.011111111111111072,3.68423371371977e-14
0.18888888888888888,-0.011111111111111072,1.8393217116043777e-13
0.21111111111111103,-0.011111111111111072,8.796386803765981e-13
0.2333333333333334,-0.011111111111111072,4.0294184761219275e-12
0.25555555555555554,-0.011111111111111072,1.7677992129333122e-11
0.2777777777777777,-0.011111111111111072,7.427486331027356e-11
0.30000000000000004,-0.011111111111111072,2.9884020430582523e-10
0.3222222222222222,-0.011111111111111072,1.1513244079228286e-09
0.34444444444444433,-0.011111111111111072,4.247115959070292e-09
0.3666666666666667,-0.011111111111111072,1.5000541717681056e-08
0.38888888888888884,-0.011111111111111072,5.072441472143843e-08
0.411111111111111,-0.011111111111111072,1.6421285884780772e-07
0.43333333333333335,-0.011111111111111072,5.089342447179863e-07
0.4555555555555555,-0.011111111111111072,1.509963329008869e-06
0.47777777777777786,-0.011111111111111072,4.288529737254529e-06
0.5,-0.011111111111111072,1.1659393477756059e-05
0.5222222222222221,-0.011111111111111072,3.03429779855025e-05
0.5444444444444445,-0.011111111111111072,7.558667537148213e-05
0.5666666666666667,-0.011111111111111072,0.0001802303658288367
0.5888888888888888,-0.011111111111111072,0.0004113371680117137
0.6111111111111112,-0.011111111111111072,0.0008985607399469863
0.6333333333333333,-0.011111111111111072,0.0018787509935544035
0.6555555555555554,-0.011111111111111072,0.0037597297261231185
0.6777777777777778,-0.011111111111111072,0.007201176223231501
0.7,-0.011111111111111072,0.01320091026647918
0.7222222222222221,-0.011111111111111072,0.0231607464342544
0.7444444444444445,-0.011111111111111072,0.038890579733311455
0.7666666666666666,-0.011111111111111072,0.062499243004613146
0.788888888888889,-0.011111111111111072,0.09612561921444908
0.8111111111111111,-0.011111111111111072,0.14149250861873525
0.8333333333333333,-0.011111111111111072,0.19932131535508787
0.8555555555555556,-0.011111111111111072,0.26871776114918255
0.8777777777777778,-0.011111111111111072,0.3467032160542404
0.8999999999999999,-0.011111111111111072,0.42808989127650005
0.922222222222222,-0.011111111111111072,0.505853309250417
0.9444444444444446,-0.011111111111111072,0.5720366059974961
0.9666666666666668,-0.011111111111111072,0.6190559298056291
0.9888888888888889,-0.011111111111111072,0.641121258704148
1.011111111111111,-0.011111111111111072,0.6354073097655658
1.0333333333333332,-0.011111111111111072,0.6026478559780676
1.0555555555555554,-0.011111111111111072,0.5469809015723802
1.077777777777778,-0.011111111111111072,0.47508980808013707
1.1,-0.011111111111111072,0.3948864547679053

-1.1,0.011111111111111072,0.5321025383276525
-1.077777777777778,0.011111111111111072,0.6398088389508779
-1.0555555555555556,0.011111111111111072,0.7362012244217312
-1.0333333333333334,0.011111111111111072,0.8106557441811434
-1.0111111111111113,0.011111111111111072,0.8542251918139834
-0.9888888888888889,0.011111111111111072,0.86140372598565
-0.9666666666666668,0.011111111111111072,0.8312701600190572
-0.9444444444444445,0.011111111111111072,0.7676821947475344
-0.9222222222222223,0.011111111111111072,0.6784650630660229
-0.9000000000000001,0.011111111111111072,0.5738301086557058
-0.8777777777777779,0.011111111111111072,0.4644642066366077
-0.8555555555555556,0.011111111111111072,0.35978055940243575
-0.8333333333333335,0.011111111111111072,0.26671246066587395
-0.8111111111111111,0.011111111111111072,0.18922258094653727
-0.788888888888889,0.011111111111111072,0.12847859163422254
-0.7666666666666667,0.011111111111111072,0.08348742878470765
-0.7444444444444445,0.011111111111111072,0.05192165871532849
-0.7222222222222223,0.011111111111111072,0.030904243939799184
-0.7000000000000001,0.011111111111111072,0.017604960080363146
-0.6777777777777778,0.011111111111111072,0.009598534669359475
-0.6555555555555557,0.011111111111111072,0.00500880126834058
-0.6333333333333334,0.011111111111111072,0.0025016586344953507
-0.6111111111111112,0.011111111111111072,0.0011958991201652558
-0.5888888888888889,0.011111111111111072,0.0005471931628581459
-0.5666666666666668,0.011111111111111072,0.0002396482729359298
-0.5444444444444445,0.011111111111111072,0.000100462498578925
-0.5222222222222223,0.011111111111111072,4.031241708230664e-05
-0.5000000000000001,0.011111111111111072,1.5484200254494935e-05
-0.47777777777777786,0.011111111111111072,5.69330542794018e-06
-0.4555555555555556,0.011111111111111072,2.0039068194362803e-06
-0.43333333333333335,0.011111111111111072,6.752124809340367e-07
-0.4111111111111112,0.011111111111111072,2.1780455671791655e-07
-0.38888888888888895,0.011111111111111072,6.726233238790836e-08
-0.3666666666666667,0.011111111111111072,1.9887108128651807e-08
-0.34444444444444455,0.011111111111111072,5.6296832292383e-09
-0.3222222222222223,0.011111111111111072,1.5259086629349247e-09
-0.30000000000000004,0.011111111111111072,3.9602906243282284e-10
-0.2777777777777778,0.011111111111111072,9.842457310511822e-11
-0.25555555555555565,0.011111111111111072,2.3425276060499454e-11
-0.2333333333333334,0.011111111111111072,5.339498633118269e-12
-0.21111111111111114,0.011111111111111072,1.1656936291938079e-12
-0.188888888888889,0.011111111111111072,2.4376679188486266e-13
-0.16666666666666674,0.011111111111111072,4.883307779828004e-14
-0.1444444444444445,0.011111111111111072,9.372441312627531e-15
-0.12222222222222223,0.011111111111111072,1.7236452983059586e-15
-0.10000000000000009,0.011111111111111072,3.037853262689209e-16
-0.07777777777777772,0.011111111111111072,5.132031223891101e-17
-0.05555555555555558,0.011111111111111072,8.31250075204698e-18
-0.03333333333333344,0.011111111111111072,1.2942405921762984e-18
-0.011111111111111072,0.011111111111111072,2.15118592644069e-19
0.011111111111111072,0.011111111111111072,1.8393523333190698e-19
0.033333333333333215,0.011111111111111072,1.0391300345464332e-18
0.05555555555555558,0.011111111111111072,6.5897209679631525e-18
0.07777777777777772,0.011111111111111072,4.0289781116308464e-17
0.09999999999999987,0.011111111111111072,2.365350538848005e-16
0.12222222222222223,0.011111111111111072,1.3326714735495494e-15
0.14444444444444438,0.011111111111111072,7.202856633024495e-15
0.16666666666666652,0.011111111111111072,3.7333629949331716e-14
0.18888888888888888,0.011111111111111072,1.8552124255683191e-13
0.21111111111111103,0.011111111111111072,8.836663712447471e-13
0.2333333333333334,0.011111111111111072,4.033691197312762e-12
0.25555555555555554,0.011111111111111072,1.764278312504406e-11
0.2777777777777777,0.011111111111111072,7.393022066420607e-11
0.30000000000000004,0.011111111111111072,2.9676711421598655e-10
0.3222222222222222,0.011111111111111072,1.1410469323342246e-09
0.34444444444444433,0.011111111111111072,4.201901804756897e-09
0.3666666666666667,0.011111111111111072,1.4818640292182109e-08
0.38888888888888884,0.011111111111111072,5.0044953154953624e-08
0.411111111111111,0.011111111111111072,1.6183576885094584e-07
0.43333333333333335,0.011111111111111072,5.01102763434336e-07
0.4555555555555555,0.011111111111111072,1.4855778772595518e-06
0.47777777777777786,0.011111111111111072,4.2165851934527785e-06
0.5,0.011111111111111072,1.1457914273291356e-05
0.5222222222222221,0.011111111111111072,2.980667766607369e-05
0.5444444444444445,0.011111111111111072,7.422845842224165e-05
0.5666666666666667,0.011111111111111072,0.00017695507966953664
0.5888888888888888,0.011111111111111072,0.00040381212590080104
0.6111111111111112,0.011111111111111072,0.0008820809379028585
0.6333333333333333,0.011111111111111072,0.0018443367403770342
0.6555555555555554,0.011111111111111072,0.003691181958882212
0.6777777777777778,0.011111111111111072,0.007070915272166968
0.7,0.011111111111111072,0.012964712681719205
0.7222222222222221,0.011111111111111072,0.022752020901298686
0.7444444444444445,0.011111111111111072,0.038215552733281366
0.7666666666666666,0.011111111111111072,0.06143518211119935
0.788888888888889,0.011111111111111072,0.09452467255540777
0.8111111111111111,0.011111111111111072,0.1391934595151594
0.8333333333333333,0.011111111111111072,0.19617020415803282
0.8555555555555556,0.011111111111111072,0.26459590023106583
0.8777777777777778,0.011111111111111072,0.3415581213160584
0.8999999999999999,0.011111111111111072,0.4219620808194587
0.922222222222222,0.011111111111111072,0.49889098754147876
0.9444444444444446,0.011111111111111072,0.5644918427497383
0.9666666666666668,0.011111111111111072,0.6112600774077918
0.9888888888888889,0.011111111111111072,0.6334429592870763
1.011111111111111,0.011111111111111072,0.6282016434758464
1.0333333333333332,0.011111111111111072,0.5962080301984347
1.0555555555555554,0.011111111111111072,0.5415032332300773
1.077777777777778,0.011111111111111072,0.4706588131606183
1.1,0.011111111111111072,0.39148110832536964

-1.1,0.033333333333333215,0.5196474754117012
-1.077777777777778,0.033333333333333215,0.6252829059518407
-1.0555555555555556,0.033333333333333215,0.7199922569275152
-1.0333333333333334,0.033333333333333215,0.7933494400424616
-1.0111111111111113,0.033333333333333215,0.8365436863154115
-0.9888888888888889,0.033333333333333215,0.8441162105159831
-0.9666666666666668,0.033333333333333215,0.8150937714617351
-0.9444444444444445,0.033333333333333215,0.7531941886073527
-0.9222222222222223,0.033333333333333215,0.6660439116270854
-0.9000000000000001,0.033333333333333215,0.5636349119858044
-0.8777777777777779,0.033333333333333215,0.4564516538306412
-0.8555555555555556,0.033333333333333215,0.35375002328642513
-0.8333333333333335,0.033333333333333215,0.2623650930899172
-0.8111111111111111,0.033333333333333215,0.1862202005215201
-0.788888888888889,0.033333333333333215,0.12649174009390377
-0.7666666666666667,0.033333333333333215,0.0822272715757794
-0.7444444444444445,0.033333333333333215,0.05115544404849592
-0.7222222222222223,0.033333333333333215,0.030457502397539974
-0.7000000000000001,0.033333333333333215,0.017355120045991518
-0.6777777777777778,0.033333333333333215,0.009464476961894931
-0.6555555555555557,0.033333333333333215,0.004939765736873604
-0.6333333333333334,0.033333333333333215,0.002467528942239864
-0.6111111111111112,0.033333333333333215,0.0011796960749061388
-0.5888888888888889,0.033333333333333215,0.0005398041492899582
-0.5666666666666668,0.033333333333333215,0.000236410734127049
-0.5444444444444445,0.033333333333333215,9.909922041332168e-05
-0.5222222222222223,0.033333333333333215,3.976061484551124e-05
-0.5000000000000001,0.033333333333333215,1.526947451031095e-05
-0.47777777777777786,0.033333333333333215,5.612963845195961e-06
-0.4555555555555556,0.033333333333333215,1.97500090875146e-06
-0.43333333333333335,0.033333333333333215,6.652116195540095e-07
-0.4111111111111112,0.033333333333333215,2.1447728957670763e-07
-0.38888888888888895,0.033333333333333215,6.61979089821488e-08
-0.3666666666666667,0.033333333333333215,1.955970809972839e-08
-0.34444444444444455,0.033333333333333215,5.532871368207842e-09
-0.3222222222222223,0.033333333333333215,1.4983915895279033e-09
-0.30000000000000004,0.033333333333333215,3.8851228149562026e-10
-0.2777777777777778,0.033333333333333215,9.645148090320476e-11
-0.25555555555555565,0.033333333333333215,2.2927676385331634e-11
-0.2333333333333334,0.033333333333333215,5.218948771920239e-12
-0.21111111111111114,0.033333333333333215,1.1376423305153137e-12
-0.188888888888889,0.033333333333333215,2.3749780667036915e-13
-0.16666666666666674,0.033333333333333215,4.7487607028901184e-14
-0.1444444444444445,0.033333333333333215,9.0951227642455e-15
-0.12222222222222223,0.033333333333333215,1.668750620887852e-15
-0.10000000000000009,0.033333333333333215,2.933483321464789e-16
-0.07777777777777772,0.033333333333333215,4.941403191166166e-17
-0.05555555555555558,0.033333333333333215,7.978148200704368e-18
-0.03333333333333344,0.033333333333333215,1.2392141300985168e-18
-0.011111111111111072,0.033333333333333215,2.1457048289913197e-19
0.011111111111111072,0.033333333333333215,2.333849079393284e-19
0.033333333333333215,0.033333333333333215,1.3310117787589479e-18
0.05555555555555558,0.033333333333333215,8.213736120696898e-18
0.07777777777777772,0.033333333333333215,4.901431908119777e-17
0.09999999999999987,0.033333333333333215,2.817391076277074e-16
0.12222222222222223,0.033333333333333215,1.5582407359589262e-15
0.14444444444444438,0.033333333333333215,8.285639203748296e-15
0.16666666666666652,0.033333333333333215,4.232862621472817e-14
0.18888888888888888,0.033333333333333215,2.0764689147335069e-13
0.21111111111111103,0.033333333333333215,9.777041305504774e-13
0.2333333333333334,0.033333333333333215,4.416924995034217e-12
0.25555555555555554,0.033333333333333215,1.91394035890648e-11
0.2777777777777777,0.033333333333333215,7.952766229993214e-11
0.30000000000000004,0.033333333333333215,3.1680473029927163e-10
0.3222222222222222,0.033333333333333215,1.2096632093415572e-09
0.34444444444444433,0.033333333333333215,4.426532284541735e-09
0.3666666666666667,0.033333333333333215,1.5521207113040686e-08
0.38888888888888884,0.033333333333333215,5.214279074752872e-08
0.411111111111111,0.033333333333333215,1.6781117005921576e-07
0.43333333333333335,0.033333333333333215,5.173230853813069e-07
0.4555555555555555,0.033333333333333215,1.5274911633460881e-06
0.47777777777777786,0.033333333333333215,4.31953560352681e-06
0.5,0.033333333333333215,1.1697853964302518e-05
0.5222222222222221,0.033333333333333215,3.033601685600412e-05
0.5444444444444445,0.033333333333333215,7.533023752250362e-05
0.5666666666666667,0.033333333333333215,0.00017910847789814638
0.5888888888888888,0.033333333333333215,0.00040773567110055273
0.6111111111111112,0.033333333333333215,0.0008886661456812816
0.6333333333333333,0.033333333333333215,0.001854296553664558
0.6555555555555554,0.033333333333333215,0.0037041205361596097
0.6777777777777778,0.033333333333333215,0.007083411017333055
0.7,0.033333333333333215,0.012966967028379746
0.7222222222222221,0.033333333333333215,0.022722769897765088
0.7444444444444445,0.033333333333333215,0.038115379140902114
0.7666666666666666,0.033333333333333215,0.06119914901205202
0.788888888888889,0.033333333333333215,0.09405621708254926
0.8111111111111111,0.033333333333333215,0.13836241281932607
0.8333333333333333,0.033333333333333215,0.19481813235513598
0.8555555555555556,0.033333333333333215,0.26255116857696525
0.8777777777777778,0.033333333333333215,0.33866092007347104
0.8999999999999999,0.033333333333333215,0.4180964184841095
0.922222222222222,0.033333333333333215,0.49401730351063367
0.9444444444444446,0.033333333333333215,0.5586717758681679
0.9666666666666668,0.033333333333333215,0.6046652688593144
0.9888888888888889,0.033333333333333215,0.6263430070965417
1.011111111111111,0.033333333333333215,0.6209317316865917
1.0333333333333332,0.033333333333333215,0.5891225702630697
1.0555555555555554,0.033333333333333215,0.5349259719352328
1.077777777777778,0.033333333333333215,0.4648407448036443
1.1,0.033333333333333215,0.38657490415601203

-1.1,0.05555555555555558,0.503557657591486
-1.077777777777778,0.05555555555555558,0.6068484087851583
-1.0555555555555556,0.05555555555555558,0.6998409984720623
-1.0333333333333334,0.05555555555555558,0.7723406479169447
-1.0111111111111113,0.05555555555555558,0.8156635859422168
-0.9888888888888889,0.05555555555555558,0.8243438192612011
-0.9666666666666668,0.05555555555555558,0.7972663439843641
-0.9444444444444445,0.05555555555555558,0.7379024784682106
-0.9222222222222223,0.05555555555555558,0.6535787560826208
-0.9000000000000001,0.05555555555555558,0.5539918990312217
-0.8777777777777779,0.05555555555555558,0.4493851649479068
-0.8555555555555556,0.05555555555555558,0.3488569595914115
-0.8333333333333335,0.05555555555555558,0.2591750151859089
-0.8111111111111111,0.05555555555555558,0.18427224985422289
-0.788888888888889,0.05555555555555558,0.125386868681164
-0.7666666666666667,0.05555555555555558,0.08165335300496789
-0.7444444444444445,0.05555555555555558,0.050889793059779115
-0.7222222222222223,0.05555555555555558,0.030354789619743465
-0.7000000000000001,0.05555555555555558,0.0173288285553055
-0.6777777777777778,0.05555555555555558,0.009468094301414376
-0.6555555555555557,0.05555555555555558,0.004951237202090976
-0.6333333333333334,0.05555555555555558,0.0024781612190968283
-0.6111111111111112,0.05555555555555558,0.001187182402776475
-0.5888888888888889,0.05555555555555558,0.0005443589918122751
-0.5666666666666668,0.05555555555555558,0.00023891423879019469
-0.5444444444444445,0.05555555555555558,0.00010036832613567317
-0.5222222222222223,0.05555555555555558,4.0360771798274914e-05
-0.5000000000000001,0.05555555555555558,1.5536077084902025e-05
-0.47777777777777786,0.05555555555555558,5.724721467176724e-06
-0.4555555555555556,0.05555555555555558,2.019349542369313e-06
-0.43333333333333335,0.05555555555555558,6.819100155752642e-07
-0.4111111111111112,0.05555555555555558,2.204533688037798e-07
-0.38888888888888895,0.05555555555555558,6.82335173107517e-08
-0.3666666666666667,0.05555555555555558,2.022037336479306e-08
-0.34444444444444455,0.05555555555555558,5.737359712207095e-09
-0.3222222222222223,0.05555555555555558,1.558798463467151e-09
-0.30000000000000004,0.05555555555555558,4.05554367906265e-10
-0.2777777777777778,0.05555555555555558,1.0104594571477582e-10
-0.25555555555555565,0.05555555555555558,2.411196853710875e-11
-0.2333333333333334,0.05555555555555558,5.510971793785818e-12
-0.21111111111111114,0.05555555555555558,1.2065591870964784e-12
-0.188888888888889,0.05555555555555558,2.5307177151310314e-13
-0.16666666666666674,0.05555555555555558,5.085938621593799e-14
-0.1444444444444445,0.05555555555555558,9.794865795164128e-15
-0.12222222222222223,0.05555555555555558,1.8080315853987215e-15
-0.10000000000000009,0.05555555555555558,3.199559271140824e-16
-0.07777777777777772,0.05555555555555558,5.429635893212088e-17
-0.05555555555555558,0.05555555555555558,8.840115076477906e-18
-0.03333333333333344,0.05555555555555558,1.3894446732105993e-18
-0.011111111111111072,0.05555555555555558,2.612800922335984e-19
0.011111111111111072,0.05555555555555558,3.662028546518052e-19
0.033333333333333215,0.05555555555555558,2.048721884897198e-18
0.05555555555555558,0.05555555555555558,1.2100205357082624e-17
0.07777777777777772,0.05555555555555558,6.947507003706783e-17
0.09999999999999987,0.05555555555555558,3.860987728964499e-16
0.12222222222222223,0.05555555555555558,2.0728244133008883e-15
0.14444444444444438,0.05555555555555558,1.0734460610735105e-14
0.16666666666666652,0.05555555555555558,5.3560211197910624e-14
0.18888888888888888,0.05555555555555558,2.5723952685841165e-13
0.21111111111111103,0.05555555555555558,1.1883116641756114e-12
0.2333333333333334,0.05555555555555558,5.276452384637049e-12
0.25555555555555554,0.05555555555555558,2.250815570290096e-11
0.2777777777777777,0.05555555555555558,9.219925384429215e-11
0.30000000000000004,0.05555555555555558,3.6252422574250245e-10
0.3222222222222222,0.05555555555555558,1.367807763956082e-09
0.34444444444444433,0.05555555555555558,4.950708175633738e-09
0.3666666666666667,0.05555555555555558,1.718525199717847e-08
0.38888888888888884,0.05555555555555558,5.720006277734445e-08
0.411111111111111,0.05555555555555558,1.8251826951940975e-07
0.43333333333333335,0.05555555555555558,5.582290215708577e-07
0.4555555555555555,0.05555555555555558,1.6362515550237932e-06
0.47777777777777786,0.05555555555555558,4.59580804834222e-06
0.5,0.05555555555555558,1.2367918389719498e-05
0.5222222222222221,0.05555555555555558,3.188661591202523e-05
0.5444444444444445,0.05555555555555558,7.875102491549971e-05
0.5666666666666667,0.05555555555555558,0.00018629575297575583
0.5888888888888888,0.05555555555555558,0.00042209990607927796
0.6111111111111112,0.05555555555555558,0.000915931319590342
0.6333333333333333,0.05555555555555558,0.0019033494163802202
0.6555555555555554,0.05555555555555558,0.0037875397429009464
0.6777777777777778,0.05555555555555558,0.007216992540763575
0.7,0.05555555555555558,0.013167247377529601
0.7222222222222221,0.05555555555555558,0.02300141104838786
0.7444444444444445,0.05555555555555558,0.03846957223187883
0.7666666666666666,0.05555555555555558,0.06159815408245246
0.788888888888889,0.05555555555555558,0.094425838219985
0.8111111111111111,0.05555555555555558,0.13857130610242105
0.8333333333333333,0.05555555555555558,0.19467161192248983
0.8555555555555556,0.05555555555555558,0.26179857446317356
0.8777777777777778,0.05555555555555558,0.3370207247171906
0.8999999999999999,0.05555555555555558,0.4152988557182919
0.922222222222222,0.05555555555555558,0.4898583112424746
0.9444444444444446,0.05555555555555558,0.5530664533093971
0.9666666666666668,0.05555555555555558,0.5976862982233082
0.9888888888888889,0.05555555555555558,0.6182313535417471
1.011111111111111,0.05555555555555558,0.6120735126735185
1.0333333333333332,0.05555555555555558,0.5799953607049648
1.0555555555555554,0.05555555555555558,0.5260266954036763
1.077777777777778,0.05555555555555558,0.45661241976362876
1.1,0.05555555555555558,0.37934906345428604

-1.1,0.07777777777777772,0.48420049533267445
-1.077777777777778,0.07777777777777772,0.5848910269902997
-1.0555555555555556,0.07777777777777772,0.6761304969870683
-1.0333333333333334,0.07777777777777772,0.7479888856264263
-1.0111111111111113,0.07777777777777772,0.7919034450191712
-0.9888888888888889,0.07777777777777772,0.8023528840306233
-0.9666666666666668,0.07777777777777772,0.7779981481651606
-0.9444444444444445,0.07777777777777772,0.721964392760458
-0.9222222222222223,0.07777777777777772,0.6411821805605681
-0.9000000000000001,0.07777777777777772,0.5449795799661149
-0.8777777777777779,0.07777777777777772,0.44331979157529366
-0.8555555555555556,0.07777777777777772,0.3451417051471963
-0.8333333333333335,0.07777777777777772,0.2571738953235336
-0.8111111111111111,0.07777777777777772,0.18340515634280566
-0.788888888888889,0.07777777777777772,0.12518662855182897
-0.7666666666666667,0.07777777777777772,0.08178489294396103
-0.7444444444444445,0.07777777777777772,0.05114044417772809
-0.7222222222222223,0.07777777777777772,0.030608372698204732
-0.7000000000000001,0.07777777777777772,0.017535131173231626
-0.6777777777777778,0.07777777777777772,0.009615684362964377
-0.6555555555555557,0.07777777777777772,0.005047355457511479
-0.6333333333333334,0.07777777777777772,0.002536127128579506
-0.6111111111111112,0.07777777777777772,0.0012198696088746785
-0.5888888888888889,0.07777777777777772,0.0005616993089216
-0.5666666666666668,0.07777777777777772,0.00024760327375989046
-0.5444444444444445,0.07777777777777772,0.00010449272439613462
-0.5222222222222223,0.07777777777777772,4.221914549795278e-05
-0.5000000000000001,0.07777777777777772,1.6332197677047497e-05
-0.47777777777777786,0.07777777777777772,6.049388073099387e-06
-0.4555555555555556,0.07777777777777772,2.1455156700423427e-06
-0.43333333333333335,0.07777777777777772,7.286675024139293e-07
-0.4111111111111112,0.07777777777777772,2.3699062898231531e-07
-0.38888888888888895,0.07777777777777772,7.381872583748559e-08
-0.3666666666666667,0.07777777777777772,2.2022592562944334e-08
-0.34444444444444455,0.07777777777777772,6.293232009317801e-09
-0.3222222222222223,0.07777777777777772,1.7227565878201635e-09
-0.30000000000000004,0.07777777777777772,4.518204362316914e-10
-0.2777777777777778,0.07777777777777772,1.1354105244753926e-10
-0.25555555555555565,0.07777777777777772,2.7342992425049703e-11
-0.2333333333333334,0.07777777777777772,6.311251375695083e-12
-0.21111111111111114,0.07777777777777772,1.3965056585953262e-12
-0.188888888888889,0.07777777777777772,2.962941267498134e-13
-0.16666666666666674,0.07777777777777772,6.029331853510754e-14
-0.1444444444444445,0.07777777777777772,1.1771070235008727e-14
-0.12222222222222223,0.07777777777777772,2.2056020540291617e-15
-0.10000000000000009,0.07777777777777772,3.9683155999328635e-16
-0.07777777777777772,0.07777777777777772,6.859886173391636e-17
-0.05555555555555558,0.07777777777777772,1.1406006161624694e-17
-0.03333333333333344,0.07777777777777772,1.844837635654342e-18
-0.011111111111111072,0.07777777777777772,3.973376940654738e-19
0.011111111111111072,0.07777777777777772,7.048366483495463e-19
0.033333333333333215,0.07777777777777772,3.765968354935688e-18
0.05555555555555558,0.07777777777777772,2.0966858810695445e-17
0.07777777777777772,0.07777777777777772,1.1431069543136586e-16
0.09999999999999987,0.07777777777777772,6.070058048719279e-16
0.12222222222222223,0.07777777777777772,3.1300193369659507e-15
0.14444444444444438,0.07777777777777772,1.5636685930959664e-14
0.16666666666666652,0.07777777777777772,7.554214433312657e-14
0.18888888888888888,0.07777777777777772,3.5240333984245397e-13
0.21111111111111103,0.07777777777777772,1.585531246654196e-12
0.2333333333333334,0.07777777777777772,6.873269198670396e-12
0.25555555555555554,0.07777777777777772,2.86844830123213e-11
0.2777777777777777,0.07777777777777772,1.151659008972965e-10
0.30000000000000004,0.07777777777777772,4.4456728106283096e-10
0.3222222222222222,0.07777777777777772,1.6491800130614409e-09
0.34444444444444433,0.07777777777777772,5.876598185657197e-09
0.3666666666666667,0.07777777777777772,2.0106968690613635e-08
0.38888888888888884,0.07777777777777772,6.603679523395171e-08
0.411111111111111,0.07777777777777772,2.081219072864888e-07
0.43333333333333335,0.07777777777777772,6.292606088072117e-07
0.4555555555555555,0.07777777777777772,1.8248428653992857e-06
0.47777777777777786,0.07777777777777772,5.074751243418049e-06
0.5,0.07777777777777772,1.3530692946638701e-05
0.5222222222222221,0.07777777777777772,3.4583677577284195e-05
0.5444444444444445,0.07777777777777772,8.472375567116473e-05
0.5666666666666667,0.07777777777777772,0.0001989140404479631
0.5888888888888888,0.07777777777777772,0.00044750794291818205
0.6111111111111112,0.07777777777777772,0.000964639099138129
0.6333333333333333,0.07777777777777772,0.001992121543297235
0.6555555555555554,0.07777777777777772,0.003941082719792624
0.6777777777777778,0.07777777777777772,0.0074684300516011486
0.7,0.07777777777777772,0.013555810260898382
0.7222222222222221,0.07777777777777772,0.023565416095219005
0.7444444444444445,0.07777777777777772,0.03923301861009812
0.7666666666666666,0.07777777777777772,0.06255053434159354
0.788888888888889,0.07777777777777772,0.09549721238154252
0.8111111111111111,0.07777777777777772,0.13960796615198173
0.8333333333333333,0.07777777777777772,0.19542072335673424
0.8555555555555556,0.07777777777777772,0.2619114451495751
0.8777777777777778,0.07777777777777772,0.3360822976411749
0.8999999999999999,0.07777777777777772,0.41288504891204275
0.922222222222222,0.07777777777777772,0.4856139860298546
0.9444444444444446,0.07777777777777772,0.5467878736923335
0.9666666666666668,0.07777777777777772,0.5893866303640419
0.9888888888888889,0.07777777777777772,0.6081690197067756
1.011111111111111,0.07777777777777772,0.6007317220144638
1.0333333333333332,0.07777777777777772,0.5680145323029708
1.0555555555555554,0.07777777777777772,0.5141051178165285
1.077777777777778,0.07777777777777772,0.44539935635031636
1.1,0.07777777777777772,0.3693554750588278

-1.1,0.09999999999999987,0.46216073637119626
-1.077777777777778,0.09999999999999987,0.5600590008434304
-1.0555555555555556,0.09999999999999987,0.6495494905891783
-1.0333333333333334,0.09999999999999987,0.7209969805780381
-1.0111111111111113,0.09999999999999987,0.7659540285281077
-0.9888888888888889,0.09999999999999987,0.7787995527722182
-0.9666666666666668,0.09999999999999987,0.7578939766425024
-0.9444444444444445,0.09999999999999987,0.7059231682846532
-0.9222222222222223,0.09999999999999987,0.6293315601242618
-0.9000000000000001,0.09999999999999987,0.5370095747944799
-0.8777777777777779,0.09999999999999987,0.4386042544019541
-0.8555555555555556,0.09999999999999987,0.3428943609622526
-0.8333333333333335,0.09999999999999987,0.2565981558523749
-0.8111111111111111,0.09999999999999987,0.18380699701561104
-0.788888888888889,0.09999999999999987,0.12603646274322908
-0.7666666666666667,0.09999999999999987,0.08273078170495249
-0.7444444444444445,0.09999999999999987,0.051986039721183964
-0.7222222222222223,0.09999999999999987,0.03127287882509712
-0.7000000000000001,0.09999999999999987,0.018010440800633055
-0.6777777777777778,0.09999999999999987,0.00993049956506423
-0.6555555555555557,0.09999999999999987,0.005242328701756366
-0.6333333333333334,0.09999999999999987,0.0026497276930956626
-0.6111111111111112,0.09999999999999987,0.0012823925894546167
-0.5888888888888889,0.09999999999999987,0.0005942977085337997
-0.5666666666666668,0.09999999999999987,0.00026373803728534903
-0.5444444444444445,0.09999999999999987,0.00011208604091557855
-0.5222222222222223,0.09999999999999987,4.562123120238478e-05
-0.5000000000000001,0.09999999999999987,1.7784777100513165e-05
-0.47777777777777786,0.09999999999999987,6.640915570081773e-06
-0.4555555555555556,0.09999999999999987,2.3754236325161454e-06
-0.43333333333333335,0.09999999999999987,8.140049409617545e-07
-0.4111111111111112,0.09999999999999987,2.6725725596435354e-07
-0.38888888888888895,0.09999999999999987,8.408086270945418e-08
-0.3666666666666667,0.09999999999999987,2.5350385824717036e-08
-0.34444444444444455,0.09999999999999987,7.325768523554819e-09
-0.3222222222222223,0.09999999999999987,2.029422858831954e-09
-0.30000000000000004,0.09999999999999987,5.3904095299991e-10
-0.2777777777777778,0.09999999999999987,1.3730659518975727e-10
-0.25555555555555565,0.09999999999999987,3.354948101536159e-11
-0.2333333333333334,0.09999999999999987,7.865495907752773e-12
-0.21111111111111114,0.09999999999999987,1.7699219388574124e-12
-0.188888888888889,0.09999999999999987,3.8241732162891197e-13
-0.16666666666666674,0.09999999999999987,7.937384733555286e-14
-0.1444444444444445,0.09999999999999987,1.5835021990693728e-14
-0.12222222222222223,0.09999999999999987,3.038552260345369e-15
-0.10000000000000009,0.09999999999999987,5.61326677388833e-16
-0.07777777777777772,0.09999999999999987,9.995633297568551e-17
-0.05555555555555558,0.09999999999999987,1.7199594483947296e-17
-0.03333333333333344,0.09999999999999987,2.9223435945258856e-18
-0.011111111111111072,0.09999999999999987,7.665486628500055e-19
0.011111111111111072,0.09999999999999987,1.6395846785078718e-18
0.033333333333333215,0.09999999999999987,8.177574700491764e-18
0.05555555555555558,0.09999999999999987,4.236324933019683e-17
0.07777777777777772,0.09999999999999987,2.1682030982215985e-16
0.09999999999999987,0.09999999999999987,1.0888420799960492e-15
0.12222222222222223,0.09999999999999987,5.342528326433984e-15
0.14444444444444438,0.09999999999999987,2.5528399177667112e-14
0.16666666666666652,0.09999999999999987,1.184847488318159e-13
0.18888888888888888,0.09999999999999987,5.330276503591053e-13
0.21111111111111103,0.09999999999999987,2.3202822342220407e-12
0.2333333333333334,0.09999999999999987,9.759396091637431e-12
0.25555555555555554,0.09999999999999987,3.961749917633325e-11
0.2777777777777777,0.09999999999999987,1.5506228595469614e-10
0.30000000000000004,0.09999999999999987,5.846808819233789e-10
0.3222222222222222,0.09999999999999987,2.122347856044305e-09
0.34444444444444433,0.09999999999999987,7.4119676773628725e-09
0.3666666666666667,0.09999999999999987,2.4890826601012147e-08
0.38888888888888884,0.09999999999999987,8.03401790676612e-08
0.411111111111111,0.09999999999999987,2.491364373546178e-07
0.43333333333333335,0.09999999999999987,7.419876406739875e-07
0.4555555555555555,0.09999999999999987,2.1216447508816313e-06
0.47777777777777786,0.09999999999999987,5.8229353078253345e-06
0.5,0.09999999999999987,1.533537345970167e-05
0.5222222222222221,0.09999999999999987,3.874636702186218e-05
0.5444444444444445,0.09999999999999987,9.389942345074374e-05
0.5666666666666667,0.09999999999999987,0.00021822773499780314
0.5888888888888888,0.09999999999999987,0.00048629465618834153
0.6111111111111112,0.09999999999999987,0.0010388810466942578
0.6333333333333333,0.09999999999999987,0.0021274001747158306
0.6555555555555554,0.09999999999999987,0.004175372556420676
0.6777777777777778,0.09999999999999987,0.007853339459278807
0.7,0.09999999999999987,0.01415406908295117
0.7222222222222221,0.09999999999999987,0.024441879902435317
0.7444444444444445,0.09999999999999987,0.04043675169188336
0.7666666666666666,0.09999999999999987,0.06408721457864691
0.788888888888889,0.09999999999999987,0.0972944213905789
0.8111111111111111,0.09999999999999987,0.14148042653984425
0.8333333333333333,0.09999999999999987,0.19704681934726856
0.8555555555555556,0.09999999999999987,0.2628342780528296
0.8777777777777778,0.09999999999999987,0.33574599565075747
0.8999999999999999,0.09999999999999987,0.4107091952474339
0.922222222222222,0.09999999999999987,0.4810971861450908
0.9444444444444446,0.09999999999999987,0.5396193446998345
0.9666666666666668,0.09999999999999987,0.5795371996123735
0.9888888888888889,0.09999999999999987,0.5959341241381225
1.011111111111111,0.09999999999999987,0.586709928635882
1.0333333333333332,0.09999999999999987,0.5530227492433321
1.0555555555555554,0.09999999999999987,0.4990499216169232
1.077777777777778,0.09999999999999987,0.43113604843891273
1.1,0.09999999999999987,0.3565683035425281

-1.1,0.12222222222222223,0.4382096572413668
-1.077777777777778,0.12222222222222223,0.5332284927944624
-1.0555555555555556,0.12222222222222223,0.6210547853340438
-1.0333333333333334,0.12222222222222223,0.6923715478631284
-1.0111111111111113,0.12222222222222223,0.7388381377964583
-0.9888888888888889,0.12222222222222223,0.754690291151045
-0.9666666666666668,0.12222222222222223,0.7379156416190628
-0.9444444444444445,0.12222222222222223,0.6906736566675842
-0.9222222222222223,0.12222222222222223,0.6188389764131023
-0.9000000000000001,0.12222222222222223,0.5308014253657242
-0.8777777777777779,0.12222222222222223,0.4358609527266916
-0.8555555555555556,0.12222222222222223,0.3426398911063653
-0.8333333333333335,0.12222222222222223,0.25787868336795655
-0.8111111111111111,0.12222222222222223,0.18582106927689895
-0.788888888888889,0.12222222222222223,0.12820114591669327
-0.7666666666666667,0.12222222222222223,0.08468819279523893
-0.7444444444444445,0.12222222222222223,0.05356802142221388
-0.7222222222222223,0.12222222222222223,0.03244585535640603
-0.7000000000000001,0.12222222222222223,0.01881933533109575
-0.6777777777777778,0.12222222222222223,0.01045352845582793
-0.6555555555555557,0.12222222222222223,0.0055610781497966635
-0.6333333333333334,0.12222222222222223,0.002833468531698819
-0.6111111111111112,0.12222222222222223,0.0013828309191329428
-0.5888888888888889,0.12222222222222223,0.0006464596921528953
-0.5666666666666668,0.12222222222222223,0.0002895133394847967
-0.5444444444444445,0.12222222222222223,0.00012421858053140135
-0.5222222222222223,0.12222222222222223,5.106636091268396e-05
-0.5000000000000001,0.12222222222222223,2.011671229888808e-05
-0.47777777777777786,0.12222222222222223,7.594525473786073e-06
-0.4555555555555556,0.12222222222222223,2.7480123642474447e-06
-0.43333333333333335,0.12222222222222223,9.531687739180385e-07
-0.4111111111111112,0.12222222222222223,3.1697093479738534e-07
-0.38888888888888895,0.12222222222222223,1.0107432564667184e-07
-0.3666666666666667,0.12222222222222223,3.0911243407207595e-08
-0.34444444444444455,0.12222222222222223,9.068584747552807e-09
-0.3222222222222223,0.12222222222222223,2.552794915165647e-09
-0.30000000000000004,0.12222222222222223,6.897104959791398e-10
-0.2777777777777778,0.12222222222222223,1.7890876235096878e-10
-0.25555555555555565,0.12222222222222223,4.457299180433363e-11
-0.2333333333333334,0.12222222222222223,1.0670289799166925e-11
-0.21111111111111114,0.12222222222222223,2.4556593099091674e-12
-0.188888888888889,0.12222222222222223,5.436445419127256e-13
-0.16666666666666674,0.12222222222222223,1.158627191786792e-13
-0.1444444444444445,0.12222222222222223,2.379378788722911e-14
-0.12222222222222223,0.12222222222222223,4.714184357638492e-15
-0.10000000000000009,0.12222222222222223,9.02614807536764e-16
-0.07777777777777772,0.12222222222222223,1.6744157921693616e-16
-0.05555555555555558,0.12222222222222223,3.026655668228338e-17
-0.03333333333333344,0.12222222222222223,5.563335123518349e-18
-0.011111111111111072,0.12222222222222223,1.8880435633114393e-18
0.011111111111111072,0.12222222222222223,4.524091487447407e-18
0.033333333333333215,0.12222222222222223,2.0656405697278702e-17
0.05555555555555558,0.12222222222222223,9.853055394504049e-17
0.07777777777777772,0.12222222222222223,4.69070322174737e-16
0.09999999999999987,0.12222222222222223,2.2088063585436787e-15
0.12222222222222223,0.12222222222222223,1.0231231992363656e-14
0.14444444444444438,0.12222222222222223,4.6419768731307927e-14
0.16666666666666652,0.12222222222222223,2.0558967028100867e-13
0.18888888888888888,0.12222222222222223,8.863700794670422e-13
0.21111111111111103,0.12222222222222223,3.711518040780636e-12
0.2333333333333334,0.12222222222222223,1.5065710557069218e-11
0.25555555555555554,0.12222222222222223,5.918966458585922e-11
0.2777777777777777,0.12222222222222223,2.24774935060785e-10
0.30000000000000004,0.12222222222222223,8.241618985175671e-10
0.3222222222222222,0.12222222222222223,2.9149360085411757e-09
0.34444444444444433,0.12222222222222223,9.936770696411225e-09
0.3666666666666667,0.12222222222222223,3.262549900818473e-08
0.38888888888888884,0.12222222222222223,1.0310984107610273e-07
0.411111111111111,0.12222222222222223,3.1350345164666573e-07
0.43333333333333335,0.12222222222222223,9.165991150334234e-07
0.4555555555555555,0.12222222222222223,2.5759074865361922e-06
0.47777777777777786,0.12222222222222223,6.955580456707337e-06
0.5,0.12222222222222223,1.8040323075980665e-05
0.5222222222222221,0.12222222222222223,4.492967279717543e-05
0.5444444444444445,0.12222222222222223,0.00010741951637142271
0.5666666666666667,0.12222222222222223,0.00024648375601857015
0.5888888888888888,0.12222222222222223,0.0005426910260142159
0.6111111111111112,0.12222222222222223,0.0011462754576432028
0.6333333333333333,0.12222222222222223,0.0023222978681618246
0.6555555555555554,0.12222222222222223,0.0045119774069051774
0.6777777777777778,0.12222222222222223,0.008405618241341256
0.7,0.12222222222222223,0.015012928447790518
0.7222222222222221,0.12222222222222223,0.025703865398032807
0.7444444444444445,0.12222222222222223,0.04218106220854891
0.7666666666666666,0.12222222222222223,0.06634000464407822
0.788888888888889,0.12222222222222223,0.09998364233280056
0.8111111111111111,0.12222222222222223,0.14439022506386684
0.8333333333333333,0.12222222222222223,0.19978596598810966
0.8555555555555556,0.12222222222222223,0.2648355269806387
0.8777777777777778,0.12222222222222223,0.33631006093358407
0.8999999999999999,0.12222222222222223,0.40909710204154487
0.922222222222222,0.12222222222222223,0.47665984329764377
0.9444444444444446,0.12222222222222223,0.5319379496704159
0.9666666666666668,0.12222222222222223,0.5685386990905457
0.9888888888888889,0.12222222222222223,0.5819474439446978
1.011111111111111,0.12222222222222223,0.5704422738972028
1.0333333333333332,0.12222222222222223,0.5354571814592399
1.0555555555555554,0.12222222222222223,0.48128804407320785
1.077777777777778,0.12222222222222223,0.41422472816170997
1.1,0.12222222222222223,0.34135165622083946

-1.1,0.14444444444444438,0.4132470743312939
-1.077777777777778,0.14444444444444438,0.5054337262200814
-1.0555555555555556,0.14444444444444438,0.5917898572562655
-1.0333333333333334,0.14444444444444438,0.6633313058902308
-1.0111111111111113,0.14444444444444438,0.711810866114089
-0.9888888888888889,0.14444444444444438,0.7312772150820399
-0.9666666666666668,0.14444444444444438,0.719276212302211
-0.9444444444444445,0.14444444444444438,0.6773596166655217
-0.9222222222222223,0.14444444444444438,0.6107555649651359
-0.9000000000000001,0.14444444444444438,0.5272973597100853
-0.8777777777777779,0.14444444444444438,0.43591346880056403
-0.8555555555555556,0.14444444444444438,0.34507942761454213
-0.8333333333333335,0.14444444444444438,0.26159573147810844
-0.8111111111111111,0.14444444444444438,0.18991313308618119
-0.788888888888889,0.14444444444444438,0.13204240074885282
-0.7666666666666667,0.14444444444444438,0.08792829791598222
-0.7444444444444445,0.14444444444444438,0.05608221191217068
-0.7222222222222223,0.14444444444444438,0.034263280189694184
-0.7000000000000001,0.14444444444444438,0.020052481414816282
-0.6777777777777778,0.14444444444444438,0.011242757796054617
-0.6555555555555557,0.14444444444444438,0.006039147689235486
-0.6333333333333334,0.14444444444444438,0.003108219217037951
-0.6111111111111112,0.14444444444444438,0.001532917850723685
-0.5888888888888889,0.14444444444444438,0.0007245005351610516
-0.5666666666666668,0.14444444444444438,0.0003281830701275451
-0.5444444444444445,0.14444444444444438,0.00014249529262455767
-0.5222222222222223,0.14444444444444438,5.931243800565287e-05
-0.5000000000000001,0.14444444444444438,2.367071932462135e-05
-0.47777777777777786,0.14444444444444438,9.058647343588954e-06
-0.4555555555555556,0.14444444444444438,3.3248688035199475e-06
-0.43333333333333335,0.14444444444444438,1.1706481350401736e-06
-0.4111111111111112,0.14444444444444438,3.9546690225179486e-07
-0.38888888888888895,0.14444444444444438,1.282119141849286e-07
-0.3666666666666667,0.14444444444444438,3.990221665201697e-08
-0.34444444444444455,0.14444444444444438,1.1924706412644928e-08
-0.3222222222222223,0.14444444444444438,3.4231875822910446e-09
-0.30000000000000004,0.14444444444444438,9.443188735598698e-10
-0.2777777777777778,0.14444444444444438,2.5044441903752765e-10
-0.25555555555555565,0.14444444444444438,6.389133653407533e-11
-0.2333333333333334,0.14444444444444438,1.5688665494645093e-11
-0.21111111111111114,0.14444444444444438,3.710855124992105e-12
-0.188888888888889,0.14444444444444438,8.462740123519021e-13
-0.16666666666666674,0.14444444444444438,1.8629775228797184e-13
-0.1444444444444445,0.14444444444444438,3.9649028967290695e-14
-0.12222222222222223,0.14444444444444438,8.175390832370164e-15
-0.10000000000000009,0.14444444444444438,1.6383589299051135e-15
-0.07777777777777772,0.14444444444444438,3.208339572773026e-16
-0.05555555555555558,0.14444444444444438,6.222489032055554e-17
-0.03333333333333344,0.14444444444444438,1.298333104404347e-17
-0.011111111111111072,0.14444444444444438,5.924495028357195e-18
0.011111111111111072,0.14444444444444438,1.4537124256507328e-17
0.033333333333333215,0.14444444444444438,5.96328153455398e-17
0.05555555555555558,0.14444444444444438,2.59681152137221e-16
0.07777777777777772,0.14444444444444438,1.142065668397494e-15
0.09999999999999987,0.14444444444444438,5.010205801148809e-15
0.12222222222222223,0.14444444444444438,2.1770962295938173e-14
0.14444444444444438,0.14444444444444438,9.322054052721593e-14
0.16666666666666652,0.14444444444444438,3.9170934946171563e-13
0.18888888888888888,0.14444444444444438,1.609738968185525e-12
0.21111111111111103,0.14444444444444438,6.451356611981677e-12
0.2333333333333334,0.14444444444444438,2.5154412322041232e-11
0.25555555555555554,0.14444444444444438,9.522975659957885e-11
0.2777777777777777,0.14444444444444438,3.4945467719183693e-10
0.30000000000000004,0.14444444444444438,1.2412124195289776e-09
0.3222222222222222,0.14444444444444438,4.2619585622602175e-09
0.34444444444444433,0.14444444444444438,1.413279111282619e-08
0.3666666666666667,0.14444444444444438,4.52182140221073e-08
0.38888888888888884,0.14444444444444438,1.394854917061104e-07
0.411111111111111,0.14444444444444438,4.145543846712548e-07
0.43333333333333335,0.14444444444444438,1.1863517471489823e-06
0.4555555555555555,0.14444444444444438,3.2673650879961285e-06
0.47777777777777786,0.14444444444444438,8.656298020715173e-06
0.5,0.14444444444444438,2.2051430017335355e-05
0.5222222222222221,0.14444444444444438,5.399449519141376e-05
0.5444444444444445,0.14444444444444438,0.00012703531631564008
0.5666666666666667,0.14444444444444438,0.00028709768411138895
0.5888888888888888,0.14444444444444438,0.0006230820697393725
0.6111111111111112,0.14444444444444438,0.001298260975984657
0.6333333333333333,0.14444444444444438,0.0025964518387032827
0.6555555555555554,0.14444444444444438,0.004983206172966947
0.6777777777777778,0.14444444444444438,0.009176226488819097
0.7,0.14444444444444438,0.01620948598758871
0.7222222222222221,0.14444444444444438,0.027463349558275948
0.7444444444444445,0.14444444444444438,0.0446222777284734
0.7666666666666666,0.14444444444444438,0.06951904124171834
0.788888888888889,0.14444444444444438,0.10383744994773197
0.8111111111111111,0.14444444444444438,0.14867946492111442
0.8333333333333333,0.14444444444444438,0.20405489153758927
0.8555555555555556,0.14444444444444438,0.26840946984374603
0.8777777777777778,0.14444444444444438,0.3383470352531633
0.8999999999999999,0.14444444444444438,0.40869792885348133
0.922222222222222,0.14444444444444438,0.4730232357127442
0.9444444444444446,0.14444444444444438,0.524528851424395
0.9666666666666668,0.14444444444444438,0.5572271805168404
0.9888888888888889,0.14444444444444438,0.5670774901733996
1.011111111111111,0.14444444444444438,0.5528061118778476
1.0333333333333332,0.14444444444444438,0.5161767512532058
1.0555555555555554,0.14444444444444438,0.46163179298301477
1.077777777777778,0.14444444444444438,0.39540544539564737
1.1,0.14444444444444438,0.3243535324636494

-1.1,0.16666666666666652,0.38819850889008073
-1.077777777777778,0.16666666666666652,0.47773973159710975
-1.0555555555555556,0.16666666666666652,0.5629330434262718
-1.0333333333333334,0.16666666666666652,0.6351325736930614
-1.0111111111111113,0.16666666666666652,0.6861664607678762
-0.9888888888888889,0.16666666666666652,0.7098524586559755
-0.9666666666666668,0.16666666666666652,0.7032296376190734
-0.9444444444444445,0.16666666666666652,0.6671671459869838
-0.9222222222222223,0.16666666666666652,0.6061771084173074
-0.9000000000000001,0.16666666666666652,0.5274871748959665
-0.8777777777777779,0.16666666666666652,0.43963581881658853
-0.8555555555555556,0.16666666666666652,0.3509664577056593
-0.8333333333333335,0.16666666666666652,0.26838208324428803
-0.8111111111111111,0.16666666666666652,0.1965994455615516
-0.788888888888889,0.16666666666666652,0.1379682218139866
-0.7666666666666667,0.16666666666666652,0.0927625773113139
-0.7444444444444445,0.16666666666666652,0.05975777840805459
-0.7222222222222223,0.16666666666666652,0.03688732018043364
-0.7000000000000001,0.16666666666666652,0.021820080697650086
-0.6777777777777778,0.16666666666666652,0.012370021611615921
-0.6555555555555557,0.16666666666666652,0.006721415433957197
-0.6333333333333334,0.16666666666666652,0.0035008373598958576
-0.6111111111111112,0.16666666666666652,0.0017480452170568494
-0.5888888888888889,0.16666666666666652,0.0008368660264187145
-0.5666666666666668,0.16666666666666652,0.0003841844592687933
-0.5444444444444445,0.16666666666666652,0.0001691484411789443
-0.5222222222222223,0.16666666666666652,7.143497702067932e-05
-0.5000000000000001,0.16666666666666652,2.89431930826151e-05
-0.47777777777777786,0.16666666666666652,1.1252816583612657e-05
-0.4555555555555556,0.16666666666666652,4.199059435567119e-06
-0.43333333333333335,0.16666666666666652,1.504274755919032e-06
-0.4111111111111112,0.16666666666666652,5.174979015270578e-07
-0.38888888888888895,0.16666666666666652,1.7101491245968504e-07
-0.3666666666666667,0.16666666666666652,5.430745865070114e-08
-0.34444444444444455,0.16666666666666652,1.6579178635811004e-08
-0.3222222222222223,0.16666666666666652,4.867976597061617e-09
-0.30000000000000004,0.16666666666666652,1.3754705269442243e-09
-0.2777777777777778,0.16666666666666652,3.742362280033966e-10
-0.25555555555555565,0.16666666666666652,9.8119689213742e-11
-0.2333333333333334,0.16666666666666652,2.4812576452096036e-11
-0.21111111111111114,0.16666666666666652,6.0586013334820716e-12
-0.188888888888889,0.16666666666666652,1.4304284405237295e-12
-0.16666666666666674,0.16666666666666652,3.2715668866472437e-13
-0.1444444444444445,0.16666666666666652,7.266963958158234e-14
-0.12222222222222223,0.16666666666666652,1.573606707489423e-14
-0.10000000000000009,0.16666666666666652,3.342118312187912e-15
-0.07777777777777772,0.16666666666666652,7.041561084446081e-16
-0.05555555555555558,0.16666666666666652,1.516313858313864e-16
-0.03333333333333344,0.16666666666666652,3.8499578678978956e-17
-0.011111111111111072,0.16666666666666652,2.32809627314613e-17
0.011111111111111072,0.16666666666666652,5.355985036503464e-17
0.033333333333333215,0.16666666666666652,1.9337888154264016e-16
0.05555555555555558,0.16666666666666652,7.624543043970503e-16
0.07777777777777772,0.16666666666666652,3.0823993513141526e-15
0.09999999999999987,0.16666666666666652,1.2543960866923739e-14
0.12222222222222223,0.16666666666666652,5.091103076063173e-14
0.14444444444444438,0.16666666666666652,2.0479916677007656e-13
0.16666666666666652,0.16666666666666652,8.126833641584299e-13
0.18888888888888888,0.16666666666666652,3.168845850154587e-12
0.21111111111111103,0.16666666666666652,1.2101503245146741e-11
0.2333333333333334,0.16666666666666652,4.513517772521164e-11
0.25555555555555554,0.16666666666666652,1.6401420108237114e-10
0.2777777777777777,0.16666666666666652,5.794820006285254e-10
0.30000000000000004,0.16666666666666652,1.9871040377916764e-09
0.3222222222222222,0.16666666666666652,6.6033345694774825e-09
0.34444444444444433,0.16666666666666652,2.1237407957316347e-08
0.3666666666666667,0.16666666666666652,6.603098956725434e-08
0.38888888888888884,0.16666666666666652,1.982810706896563e-07
0.411111111111111,0.16666666666666652,5.745615997802187e-07
0.43333333333333335,0.16666666666666652,1.605443849778688e-06
0.4555555555555555,0.16666666666666652,4.322918710886379e-06
0.47777777777777786,0.16666666666666652,1.1210768093285338e-05
0.5,0.16666666666666652,2.7986622925993827e-05
0.5222222222222221,0.16666666666666652,6.722429962197235e-05
0.5444444444444445,0.16666666666666652,0.00015530538443011676
0.5666666666666667,0.16666666666666652,0.00034496267017087537
0.5888888888888888,0.16666666666666652,0.0007364424853240609
0.6111111111111112,0.16666666666666652,0.0015106208491055275
0.6333333333333333,0.16666666666666652,0.0029764746216259857
0.6555555555555554,0.16666666666666652,0.00563208526350343
0.6777777777777778,0.16666666666666652,0.010231889101604656
0.7,0.16666666666666652,0.01784305722702588
0.7222222222222221,0.16666666666666652,0.02986235450885275
0.7444444444444445,0.16666666666666652,0.0479558029668351
0.7666666666666666,0.16666666666666652,0.07388351226212224
0.788888888888889,0.16666666666666652,0.1091881229425012
0.8111111111111111,0.16666666666666652,0.1547611327014431
0.8333333333333333,0.16666666666666652,0.21035295111496366
0.8555555555555556,0.16666666666666652,0.27414553324282204
0.8777777777777778,0.16666666666666652,0.3425381651560068
0.8999999999999999,0.16666666666666652,0.41028419063967364
0.922222222222222,0.16666666666666652,0.47104734820059313
0.9444444444444446,0.16666666666666652,0.5183309594412049
0.9666666666666668,0.16666666666666652,0.5466055759957225
0.9888888888888889,0.16666666666666652,0.5523689708511224
1.011111111111111,0.16666666666666652,0.534858709774989
1.0333333333333332,0.16666666666666652,0.4962172331125687
1.0555555555555554,0.16666666666666652,0.44106027137820664
1.077777777777778,0.16666666666666652,0.3755688318213706
1.1,0.16666666666666652,0.30635186231907385

-1.1,0.18888888888888888,0.3638708419071758
-1.077777777777778,0.18888888888888888,0.45106157544946945
-1.0555555555555556,0.18888888888888888,0.5354796446377131
-1.0333333333333334,0.18888888888888888,0.6088165622691216
-1.0111111111111113,0.18888888888888888,0.662956476298106
-0.9888888888888889,0.18888888888888888,0.691446077620933
-0.9666666666666668,0.18888888888888888,0.6907598067672704
-0.9444444444444445,0.18888888888888888,0.6610176309797048
-0.9222222222222223,0.18888888888888888,0.6059534297912155
-0.9000000000000001,0.18888888888888888,0.5321449221485423
-0.8777777777777779,0.18888888888888888,0.4477243259100301
-0.8555555555555556,0.18888888888888888,0.36091811166323146
-0.8333333333333335,0.18888888888888888,0.27877423791126477
-0.8111111111111111,0.18888888888888888,0.20633510992129253
-0.788888888888889,0.18888888888888888,0.14635336645787833
-0.7666666666666667,0.18888888888888888,0.09948924833217034
-0.7444444444444445,0.18888888888888888,0.06482323011396983
-0.7222222222222223,0.18888888888888888,0.0404861314409472
-0.7000000000000001,0.18888888888888888,0.024240754013539097
-0.6777777777777778,0.18888888888888888,0.013915437809578643
-0.6555555555555557,0.18888888888888888,0.00765965528783629
-0.6333333333333334,0.18888888888888888,0.004043323088198329
-0.6111111111111112,0.18888888888888888,0.002047128136769073
-0.5888888888888889,0.18888888888888888,0.000994249613644286
-0.5666666666666668,0.18888888888888888,0.0004633006899356348
-0.5444444444444445,0.18888888888888888,0.00020717086957354228
-0.5222222222222223,0.18888888888888888,8.891657613483363e-05
-0.5000000000000001,0.18888888888888888,3.6637464915784475e-05
-0.47777777777777786,0.18888888888888888,1.4496690012113512e-05
-0.4555555555555556,0.18888888888888888,5.509835730470761e-06
-0.43333333333333335,0.18888888888888888,2.0122221888126383e-06
-0.4111111111111112,0.18888888888888888,7.063821403673362e-07
-0.38888888888888895,0.18888888888888888,2.38456818794844e-07
-0.3666666666666667,0.18888888888888888,7.744441877939703e-08
-0.34444444444444455,0.18888888888888888,2.4211062920163026e-08
-0.3222222222222223,0.18888888888888888,7.290361735415258e-09
-0.30000000000000004,0.18888888888888888,2.115961540924214e-09
-0.2777777777777778,0.18888888888888888,5.924592452136618e-10
-0.25555555555555565,0.18888888888888888,1.6019372949407937e-10
-0.2333333333333334,0.18888888888888888,4.188115272768123e-11
-0.21111111111111114,0.18888888888888888,1.060425487630932e-11
-0.188888888888889,0.18888888888888888,2.605923342406478e-12
-0.16666666666666674,0.18888888888888888,6.233797475547602e-13
-0.1444444444444445,0.18888888888888888,1.457905324340944e-13
-0.12222222222222223,0.18888888888888888,3.355778467366139e-14
-0.10000000000000009,0.18888888888888888,7.688489370931827e-15
-0.07777777777777772,0.18888888888888888,1.7923698877663837e-15
-0.05555555555555558,0.18888888888888888,4.495666359282148e-16
-0.03333333333333344,0.18888888888888888,1.4761727985055813e-16
-0.011111111111111072,0.18888888888888888,1.0996481022715578e-16
0.011111111111111072,0.18888888888888888,2.231496162158858e-16
0.033333333333333215,0.18888888888888888,6.942830527148261e-16
0.05555555555555558,0.18888888888888888,2.4539246107377256e-15
0.07777777777777772,0.18888888888888888,9.077897606134041e-15
0.09999999999999987,0.18888888888888888,3.4177246956211034e-14
0.12222222222222223,0.18888888888888888,1.292443999435348e-13
0.14444444444444438,0.18888888888888888,4.871099441835166e-13
0.16666666666666652,0.18888888888888888,1.8197272498749846e-12
0.18888888888888888,0.18888888888888888,6.709415062092941e-12
0.21111111111111103,0.18888888888888888,2.4327863692713824e-11
0.2333333333333334,0.18888888888888888,8.648111300671343e-11
0.25555555555555554,0.18888888888888888,3.0058253569116263e-10
0.2777777777777777,0.18888888888888888,1.0190690095654527e-09
0.30000000000000004,0.18888888888888888,3.3631099051353928e-09
0.3222222222222222,0.18888888888888888,1.078426665118793e-08
0.34444444444444433,0.18888888888888888,3.354813347061153e-08
0.3666666666666667,0.18888888888888888,1.0110670558602597e-07
0.38888888888888884,0.18888888888888888,2.948554636963285e-07
0.411111111111111,0.18888888888888888,8.312031861181818e-07
0.43333333333333335,0.18888888888888888,2.262991265692992e-06
0.4555555555555555,0.18888888888888888,5.945578575928024e-06
0.47777777777777786,0.18888888888888888,1.5064002824550469e-05
0.5,0.18888888888888888,3.678377218660261e-05
0.5222222222222221,0.18888888888888888,8.651792204488014e-05
0.5444444444444445,0.18888888888888888,0.00019592028596780448
0.5666666666666667,0.18888888888888888,0.000426960134869942
0.5888888888888888,0.18888888888888888,0.0008950748890478178
0.6111111111111112,0.18888888888888888,0.001804433959749966
0.6333333333333333,0.18888888888888888,0.003496966412747763
0.6555555555555554,0.18888888888888888,0.006513016276056383
0.6777777777777778,0.18888888888888888,0.011654540333929505
0.7,0.18888888888888888,0.020031890119096712
0.7222222222222221,0.18888888888888888,0.03306453777167328
0.7444444444444445,0.18888888888888888,0.05239915115293998
0.7666666666666666,0.18888888888888888,0.07971162474641269
0.788888888888889,0.18888888888888888,0.11637915555167713
0.8111111111111111,0.18888888888888888,0.16304631689517374
0.8333333333333333,0.18888888888888888,0.21915947894626506
0.8555555555555556,0.18888888888888888,0.2825913643810274
0.8777777777777778,0.18888888888888888,0.34949987677723265
0.8999999999999999,0.18888888888888888,0.4145422024013436
0.922222222222222,0.18888888888888888,0.47148917542003554
0.9444444444444446,0.18888888888888888,0.5141702478229138
0.9666666666666668,0.18888888888888888,0.5375618613041264
0.9888888888888889,0.18888888888888888,0.5387572485425354
1.011111111111111,0.18888888888888888,0.5175597308454778
1.0333333333333332,0.18888888888888888,0.4765324081899713
1.0555555555555554,0.18888888888888888,0.42048761907219395
1.077777777777778,0.18888888888888888,0.3555568840593327
1.1,0.18888888888888888,0.28809010141761165

-1.1,0.21111111111111103,0.3407984985287719
-1.077777777777778,0.21111111111111103,0.42597022223183917
-1.0555555555555556,0.21111111111111103,0.5100061861025724
-1.0333333333333334,0.21111111111111103,0.5849340331199423
-1.0111111111111113,0.21111111111111103,0.6426805556757711
-0.9888888888888889,0.21111111111111103,0.6764923302709289
-0.9666666666666668,0.21111111111111103,0.6822346766936455
-0.9444444444444445,0.21111111111111103,0.659223788264604
-0.9222222222222223,0.21111111111111103,0.6103605062253804
-0.9000000000000001,0.21111111111111103,0.541529627635828
-0.8777777777777779,0.21111111111111103,0.46043640278398823
-0.8555555555555556,0.21111111111111103,0.37519746881256205
-0.8333333333333335,0.21111111111111103,0.2930394945554633
-0.8111111111111111,0.21111111111111103,0.21938345135121393
-0.788888888888889,0.21111111111111103,0.1574457713933894
-0.7666666666666667,0.21111111111111103,0.10832991679732638
-0.7444444444444445,0.21111111111111103,0.07146611661411635
-0.7222222222222223,0.21111111111111103,0.04520995871537328
-0.7000000000000001,0.21111111111111103,0.02742850781281341
-0.6777777777777778,0.21111111111111103,0.015961039726748703
-0.6555555555555557,0.21111111111111103,0.008909910540320436
-0.6333333333333334,0.21111111111111103,0.004772073663553775
-0.6111111111111112,0.21111111111111103,0.0024526643018459864
-0.5888888888888889,0.21111111111111103,0.001209901055398389
-0.5666666666666668,0.21111111111111103,0.000572974268299022
-0.5444444444444445,0.21111111111111103,0.0002605535579817633
-0.5222222222222223,0.21111111111111103,0.00011380212331931073
-0.5000000000000001,0.21111111111111103,4.775548941470973e-05
-0.47777777777777786,0.21111111111111103,1.9260117466289918e-05
-0.4555555555555556,0.21111111111111103,7.468224929073299e-06
-0.43333333333333335,0.21111111111111103,2.7853398037068794e-06
-0.4111111111111112,0.21111111111111103,9.996388187674404e-07
-0.38888888888888895,0.21111111111111103,3.454140214109486e-07
-0.3666666666666667,0.21111111111111103,1.1498137847047938e-07
-0.34444444444444455,0.21111111111111103,3.689797222212399e-08
-0.3222222222222223,0.21111111111111103,1.1423778779801167e-08
-0.30000000000000004,0.21111111111111103,3.415524893296714e-09
-0.2777777777777778,0.21111111111111103,9.872787049441385e-10
-0.25555555555555565,0.21111111111111103,2.762945695896339e-10
-0.2333333333333334,0.21111111111111103,7.499748135680849e-11
-0.21111111111111114,0.21111111111111103,1.979317451734468e-11
-0.188888888888889,0.21111111111111103,5.095991299300182e-12
-0.16666666666666674,0.21111111111111103,1.286049876489686e-12
-0.1444444444444445,0.21111111111111103,3.2039520156567224e-13
-0.12222222222222223,0.21111111111111103,7.968014894386151e-14
-0.10000000000000009,0.21111111111111103,2.015788766881554e-14
-0.07777777777777772,0.21111111111111103,5.37792413403945e-15
-0.05555555555555558,0.21111111111111103,1.6409943088882186e-15
-0.03333333333333344,0.21111111111111103,7.004886687974489e-16
-0.011111111111111072,0.21111111111111103,5.889149241256547e-16
0.011111111111111072,0.21111111111111103,1.0333847548842987e-15
0.033333333333333215,0.21111111111111103,2.7284217100761846e-15
0.05555555555555558,0.21111111111111103,8.542260846969866e-15
0.07777777777777772,0.21111111111111103,2.874981163247848e-14
0.09999999999999987,0.21111111111111103,9.989075109015951e-14
0.12222222222222223,0.21111111111111103,3.515254626451026e-13
0.14444444444444438,0.21111111111111103,1.2398996859474933e-12
0.16666666666666652,0.21111111111111103,4.354318299789876e-12
0.18888888888888888,0.21111111111111103,1.5151588322268794e-11
0.21111111111111103,0.21111111111111103,5.203875184427632e-11
0.2333333333333334,0.21111111111111103,1.7583701480014427e-10
0.25555555555555554,0.21111111111111103,5.828675762133078e-10
0.2777777777777777,0.21111111111111103,1.8906226238956844e-09
0.30000000000000004,0.21111111111111103,5.9873064064943085e-09
0.3222222222222222,0.21111111111111103,1.847444084800924e-08
0.34444444444444433,0.21111111111111103,5.5442463736123307e-08
0.3666666666666667,0.21111111111111103,1.615669579904394e-07
0.38888888888888884,0.21111111111111103,4.5655215863822364e-07
0.411111111111111,0.21111111111111103,1.2494498080051359e-06
0.43333333333333335,0.21111111111111103,3.3080053764816216e-06
0.4555555555555555,0.21111111111111103,8.464840154701322e-06
0.47777777777777786,0.21111111111111103,2.091765140691419e-05
0.5,0.21111111111111103,4.98802336114617e-05
0.5222222222222221,0.21111111111111103,0.0001147050128259813
0.5444444444444445,0.21111111111111103,0.00025422801239222755
0.5666666666666667,0.21111111111111103,0.000542784358828084
0.5888888888888888,0.21111111111111103,0.0011158174814751454
0.6111111111111112,0.21111111111111103,0.002207698496529957
0.6333333333333333,0.21111111111111103,0.004202454951728364
0.6555555555555554,0.21111111111111103,0.007693674590809753
0.6777777777777778,0.21111111111111103,0.01354239989244956
0.7,0.21111111111111103,0.022912024710807458
0.7222222222222221,0.21111111111111103,0.03724965438506639
0.7444444444444445,0.21111111111111103,0.058178935926147195
0.7666666666666666,0.21111111111111103,0.08727619152057206
0.788888888888889,0.21111111111111103,0.12572485838858374
0.8111111111111111,0.21111111111111103,0.17388302491604687
0.8333333333333333,0.21111111111111103,0.23084742010786655
0.8555555555555556,0.21111111111111103,0.29413799324376455
0.8777777777777778,0.21111111111111103,0.35963900362217577
0.8999999999999999,0.21111111111111103,0.4218982667379295
0.922222222222222,0.21111111111111103,0.47480336958737135
0.9444444444444446,0.21111111111111103,0.5125408435618739
0.9666666666666668,0.21111111111111103,0.5306385361622366
0.9888888888888889,0.21111111111111103,0.5268353117052194
1.011111111111111,0.21111111111111103,0.5015449393622524
1.0333333333333332,0.21111111111111103,0.45778287477049623
1.0555555555555554,0.21111111111111103,0.40057357754779627
1.077777777777778,0.21111111111111103,0.33599965307475155
1.1,0.21111111111111103,0.270141947003815

-1.1,0.2333333333333334,0.3191316604486785
-1.077777777777778,0.2333333333333334,0.40255052049813966
-1.0555555555555556,0.2333333333333334,0.48649666900058897
-1.0333333333333334,0.2333333333333334,0.5633405846977789
-1.0111111111111113,0.2333333333333334,0.6250542232329572
-0.9888888888888889,0.2333333333333334,0.6645762468965843
-0.9666666666666668,0.2333333333333334,0.6771403616564837
-0.9444444444444445,0.2333333333333334,0.6612217260731275
-0.9222222222222223,0.2333333333333334,0.618841536126933
-0.9000000000000001,0.2333333333333334,0.5551456762046462
-0.8777777777777779,0.2333333333333334,0.47737860065717497
-0.8555555555555556,0.2333333333333334,0.39353473684619056
-0.8333333333333335,0.2333333333333334,0.3110324225132001
-0.8111111111111111,0.2333333333333334,0.23570677424187605
-0.788888888888889,0.2333333333333334,0.17128804940200454
-0.7666666666666667,0.2333333333333334,0.11937664202202383
-0.7444444444444445,0.2333333333333334,0.07979985316508671
-0.7222222222222223,0.2333333333333334,0.05117212593889246
-0.7000000000000001,0.2333333333333334,0.0314830924224682
-0.6777777777777778,0.2333333333333334,0.01858678477071834
-0.6555555555555557,0.2333333333333334,0.010531538995192472
-0.6333333333333334,0.2333333333333334,0.0057283039687837465
-0.6111111111111112,0.2333333333333334,0.002991590323617858
-0.5888888888888889,0.2333333333333334,0.0015004639848249293
-0.5666666666666668,0.2333333333333334,0.0007229587097930765
-0.5444444444444445,0.2333333333333334,0.0003347308746367755
-0.5222222222222223,0.2333333333333334,0.00014897608553661134
-0.5000000000000001,0.2333333333333334,6.37581717014678e-05
-0.47777777777777786,0.2333333333333334,2.6250124813138724e-05
-0.4555555555555556,0.2333333333333334,1.0401615307211115e-05
-0.43333333333333335,0.2333333333333334,3.96884948115346e-06
-0.4111111111111112,0.2333333333333334,1.4590500150587995e-06
-0.38888888888888895,0.2333333333333334,5.171267454879392e-07
-0.3666666666666667,0.2333333333333334,1.7683367826506202e-07
-0.34444444444444455,0.2333333333333334,5.8391055792940316e-08
-0.3222222222222223,0.2333333333333334,1.863732328487068e-08
-0.30000000000000004,0.2333333333333334,5.757267405654733e-09
-0.2777777777777778,0.2333333333333334,1.7239412415174894e-09
-0.25555555555555565,0.2333333333333334,5.013920403342518e-10
-0.2333333333333334,0.2333333333333334,1.4201863609631777e-10
-0.21111111111111114,0.2333333333333334,3.9319989784405526e-11
-0.188888888888889,0.2333333333333334,1.069540864691614e-11
-0.16666666666666674,0.2333333333333334,2.8791572829924276e-12
-0.1444444444444445,0.2333333333333334,7.753209912664899e-13
-0.12222222222222223,0.2333333333333334,2.1232644271027424e-13
-0.10000000000000009,0.2333333333333334,6.074509001494409e-14
-0.07777777777777772,0.2333333333333334,1.903926776199725e-14
-0.05555555555555558,0.2333333333333334,7.153170971036226e-15
-0.03333333333333344,0.2333333333333334,3.781153976786595e-15
-0.011111111111111072,0.2333333333333334,3.3766391007680683e-15
0.011111111111111072,0.2333333333333334,5.19042665940525e-15
0.033333333333333215,0.2333333333333334,1.1607109431513006e-14
0.05555555555555558,0.2333333333333334,3.183777322613015e-14
0.07777777777777772,0.2333333333333334,9.675642188792961e-14
0.09999999999999987,0.2333333333333334,3.091622414811503e-13
0.12222222222222223,0.2333333333333334,1.0111955722363284e-12
0.14444444444444438,0.2333333333333334,3.33681861156116e-12
0.16666666666666652,0.2333333333333334,1.1013460217319073e-11
0.18888888888888888,0.2333333333333334,3.614920381718393e-11
0.21111111111111103,0.2333333333333334,1.1748823712901865e-10
0.2333333333333334,0.2333333333333334,3.767996418414851e-10
0.25555555555555554,0.2333333333333334,1.1889647017683805e-09
0.2777777777777777,0.2333333333333334,3.6816448000536555e-09
0.30000000000000004,0.2333333333333334,1.1161278927859365e-08
0.3222222222222222,0.2333333333333334,3.305698742936803e-08
0.34444444444444433,0.2333333333333334,9.546660187941664e-08
0.3666666666666667,0.2333333333333334,2.6836036341959566e-07
0.38888888888888884,0.2333333333333334,7.331253208601474e-07
0.411111111111111,0.2333333333333334,1.9436401857096623e-06
0.43333333333333335,0.2333333333333334,4.994390121345529e-06
0.4555555555555555,0.2333333333333334,1.2424827155265214e-05
0.47777777777777786,0.2333333333333334,2.989561721637188e-05
0.5,0.2333333333333334,6.951070876658426e-05
0.5222222222222221,0.2333333333333334,0.0001560575015123034
0.5444444444444445,0.2333333333333334,0.00033806987303933037
0.5666666666666667,0.2333333333333334,0.0007062373150442239
0.5888888888888888,0.2333333333333334,0.001421934067285125
0.6111111111111112,0.2333333333333334,0.0027579085067760143
0.6333333333333333,0.2333333333333334,0.005150627223769453
0.6555555555555554,0.2333333333333334,0.009258632949976024
0.6777777777777778,0.2333333333333334,0.016013363815510863
0.7,0.2333333333333334,0.026639341017116284
0.7222222222222221,0.2333333333333334,0.0426125842638987
0.7444444444444445,0.2333333333333334,0.06552463772191379
0.7666666666666666,0.2333333333333334,0.09683045724218643
0.788888888888889,0.2333333333333334,0.13748537979927114
0.8111111111111111,0.2333333333333334,0.18751770975079118
0.8333333333333333,0.2333333333333334,0.24562925291561932
0.8555555555555556,0.2333333333333334,0.30894899522030234
0.8777777777777778,0.2333333333333334,0.3730652517776318
0.8999999999999999,0.2333333333333334,0.43241582358933234
0.922222222222222,0.2333333333333334,0.4810267017977324
0.9444444444444446,0.2333333333333334,0.5134804435847721
0.9666666666666668,0.2333333333333334,0.5259033224979459
0.9888888888888889,0.2333333333333334,0.5167243692581891
1.011111111111111,0.2333333333333334,0.4870011941226933
1.0333333333333332,0.2333333333333334,0.4402194559928765
1.0555555555555554,0.2333333333333334,0.3816185249046272
1.077777777777778,0.2333333333333334,0.317224093916619
1.1,0.2333333333333334,0.25283506079384377

-1.1,0.25555555555555554,0.298615482757689
-1.077777777777778,0.25555555555555554,0.38037465264964704
-1.0555555555555556,0.25555555555555554,0.4643093032587475
-1.0333333333333334,0.25555555555555554,0.5431557510336508
-1.0111111111111113,0.25555555555555554,0.6089596526289118
-0.9888888888888889,0.25555555555555554,0.6543758701380394
-0.9666666666666668,0.25555555555555554,0.6740154566553869
-0.9444444444444445,0.25555555555555554,0.6654989992315656
-0.9222222222222223,0.25555555555555554,0.6299314481272684
-0.9000000000000001,0.25555555555555554,0.5716673398780499
-0.8777777777777779,0.25555555555555554,0.49743508111409224
-0.8555555555555556,0.25555555555555554,0.4150633176967305
-0.8333333333333335,0.25555555555555554,0.332141290268475
-0.8111111111111111,0.25555555555555554,0.2549246243550675
-0.788888888888889,0.25555555555555554,0.18768763590140436
-0.7666666666666667,0.25555555555555554,0.1325727829321889
-0.7444444444444445,0.25555555555555554,0.08985324777734834
-0.7222222222222223,0.25555555555555554,0.058444878288708646
-0.7000000000000001,0.25555555555555554,0.03648988343723936
-0.6777777777777778,0.25555555555555554,0.021872590567501415
-0.6555555555555557,0.25555555555555554,0.012590045627130233
-0.6333333333333334,0.25555555555555554,0.0069608370276904846
-0.6111111111111112,0.25555555555555554,0.003697614071320507
-0.5888888888888889,0.25555555555555554,0.0018877247615137905
-0.5666666666666668,0.25555555555555554,0.0009265247147380572
-0.5444444444444445,0.25555555555555554,0.00043735620492300003
-0.5222222222222223,0.25555555555555554,0.00019863145621383836
-0.5000000000000001,0.25555555555555554,8.683347227176515e-05
-0.47777777777777786,0.25555555555555554,3.655647278763602e-05
-0.4555555555555556,0.25555555555555554,1.4829057504379525e-05
-0.43333333333333335,0.25555555555555554,5.799573468092356e-06
-0.4111111111111112,0.25555555555555554,2.1882968449749644e-06
-0.38888888888888895,0.25555555555555554,7.972260027094623e-07
-0.3666666666666667,0.25555555555555554,2.8068315281523707e-07
-0.34444444444444455,0.25555555555555554,9.560575153286548e-08
-0.3222222222222223,0.25555555555555554,3.1547659705624376e-08
-0.30000000000000004,0.25555555555555554,1.0101894884141546e-08
-0.2777777777777778,0.25555555555555554,3.145912242824892e-09
-0.25555555555555565,0.25555555555555554,9.555692009733966e-10
-0.2333333333333334,0.25555555555555554,2.842146591276075e-10
-0.21111111111111114,0.25555555555555554,8.321544449019264e-11
-0.188888888888889,0.25555555555555554,2.4159803671011708e-11
-0.16666666666666674,0.25555555555555554,7.025838442033471e-12
-0.1444444444444445,0.25555555555555554,2.0759959604732974e-12
-0.12222222222222223,0.25555555555555554,6.364573872525662e-13
-0.10000000000000009,0.25555555555555554,2.0904422742652155e-13
-0.07777777777777772,0.25555555555555554,7.740351647803247e-14
-0.05555555555555558,0.25555555555555554,3.500859734632597e-14
-0.03333333333333344,0.25555555555555554,2.1559125996297776e-14
-0.011111111111111072,0.25555555555555554,1.983418706669145e-14
0.011111111111111072,0.25555555555555554,2.744791256972847e-14
0.033333333333333215,0.25555555555555554,5.26901460162422e-14
0.05555555555555558,0.25555555555555554,1.2595974211814497e-13
0.07777777777777772,0.25555555555555554,3.4296856041576257e-13
0.09999999999999987,0.25555555555555554,1.0028345993110152e-12
0.12222222222222223,0.25555555555555554,3.0419072318951683e-12
0.14444444444444438,0.25555555555555554,9.385859048789462e-12
0.16666666666666652,0.25555555555555554,2.912080728371822e-11
0.18888888888888888,0.25555555555555554,9.019055194226482e-11
0.21111111111111103,0.25555555555555554,2.77424513655909e-10
0.2333333333333334,0.25555555555555554,8.442859394159591e-10
0.25555555555555554,0.25555555555555554,2.5342250152845767e-09
0.2777777777777777,0.25555555555555554,7.482707780313698e-09
0.30000000000000004,0.25555555555555554,2.168249865518624e-08
0.3222222222222222,0.25555555555555554,6.152775043611769e-08
0.34444444444444433,0.25555555555555554,1.7064501804982856e-07
0.3666666666666667,0.25555555555555554,4.6173442820815677e-07
0.38888888888888884,0.25555555555555554,1.2168672429343113e-06
0.411111111111111,0.25555555555555554,3.1187591967472486e-06
0.43333333333333335,0.25555555555555554,7.76250056006826e-06
0.4555555555555555,0.25555555555555554,1.8739270069136794e-05
0.47777777777777786,0.25555555555555554,4.3826758811816255e-05
0.5,0.25555555555555554,9.920130227792983e-05
0.5222222222222221,0.25555555555555554,0.00021711499250125712
0.5444444444444445,0.25555555555555554,0.0004590953206335892
0.5666666666666667,0.25555555555555554,0.000937219547957273
0.5888888888888888,0.25555555555555554,0.0018459681910079058
0.6111111111111112,0.25555555555555554,0.0035059073280845764
0.6333333333333333,0.25555555555555554,0.006417191816927166
0.6555555555555554,0.25555555555555554,0.011315027728657974
0.6777777777777778,0.25555555555555554,0.019210977205900728
0.7,0.25555555555555554,0.031395015196933794
0.7222222222222221,0.25555555555555554,0.04936717078254445
0.7444444444444445,0.25555555555555554,0.0746695963660193
0.7666666666666666,0.25555555555555554,0.10860513502010624
0.788888888888889,0.25555555555555554,0.15185908737096832
0.8111111111111111,0.25555555555555554,0.20408296360765385
0.8333333333333333,0.25555555555555554,0.26354075235392416
0.8555555555555556,0.25555555555555554,0.32694179605694534
0.8777777777777778,0.25555555555555554,0.38957194768111814
0.8999999999999999,0.25555555555555554,0.44577754639054773
0.922222222222222,0.25555555555555554,0.48976297675030794
0.9444444444444446,0.25555555555555554,0.5165587688067664
0.9666666666666668,0.25555555555555554,0.5229410394637735
0.9888888888888889,0.25555555555555554,0.5080683416306222
1.011111111111111,0.25555555555555554,0.473662390789731
1.0333333333333332,0.25555555555555554,0.42367944709104804
1.0555555555555554,0.25555555555555554,0.36355920379068296
1.077777777777778,0.25555555555555554,0.29924892068718223
1.1,0.25555555555555554,0.23624514711658132

-1.1,0.2777777777777777,0.2786826090550466
-1.077777777777778,0.2777777777777777,0.3586211353740514
-1.0555555555555556,0.2777777777777777,0.44232254400308424
-1.0333333333333334,0.2777777777777777,0.5229338052732455
-1.0111111111111113,0.2777777777777777,0.5926358842517567
-0.9888888888888889,0.2777777777777777,0.6438637994003105
-0.9666666666666668,0.2777777777777777,0.670654076002957
-0.9444444444444445,0.2777777777777777,0.6697890107620753
-0.9222222222222223,0.2777777777777777,0.6414338036290957
-0.9000000000000001,0.2777777777777777,0.5890918769562966
-0.8777777777777779,0.2777777777777777,0.5188938561990172
-0.8555555555555556,0.2777777777777777,0.43841934588395715
-0.8333333333333335,0.2777777777777777,0.3553636033214038
-0.8111111111111111,0.2777777777777777,0.2763695358443302
-0.788888888888889,0.2777777777777777,0.20625738726010925
-0.7666666666666667,0.2777777777777777,0.1477426763785519
-0.7444444444444445,0.2777777777777777,0.10159259720716768
-0.7222222222222223,0.2777777777777777,0.06707622869049368
-0.7000000000000001,0.2777777777777777,0.04253295131047414
-0.6777777777777778,0.2777777777777777,0.025908502132861656
-0.6555555555555557,0.2777777777777777,0.015164884173476133
-0.6333333333333334,0.2777777777777777,0.008531929289069744
-0.6111111111111112,0.2777777777777777,0.004615408188434694
-0.5888888888888889,0.2777777777777777,0.0024015071010927798
-0.5666666666666668,0.2777777777777777,0.0012023707843983262
-0.5444444444444445,0.2777777777777777,0.0005795067241687449
-0.5222222222222223,0.2777777777777777,0.00026899562099709685
-0.5000000000000001,0.2777777777777777,0.00012031461794053572
-0.47777777777777786,0.2777777777777777,5.1882377070401516e-05
-0.4555555555555556,0.2777777777777777,2.15833394984814e-05
-0.43333333333333335,0.2777777777777777,8.66799690161129e-06
-0.4111111111111112,0.2777777777777777,3.363340570776395e-06
-0.38888888888888895,0.2777777777777777,1.2620870781818394e-06
-0.3666666666666667,0.2777777777777777,4.58539582863679e-07
-0.34444444444444455,0.2777777777777777,1.6153213357005908e-07
-0.3222222222222223,0.2777777777777777,5.5275381551964126e-08
-0.30000000000000004,0.2777777777777777,1.8417309066986212e-08
-0.2777777777777778,0.2777777777777777,5.9936573440775545e-09
-0.25555555555555565,0.2777777777777777,1.9129547995495732e-09
-0.2333333333333334,0.2777777777777777,6.02005689830346e-10
-0.21111111111111114,0.2777777777777777,1.881243503404085e-10
-0.188888888888889,0.2777777777777777,5.89195045483853e-11
-0.16666666666666674,0.2777777777777777,1.872227773817998e-11
-0.1444444444444445,0.2777777777777777,6.136447571445697e-12
-0.12222222222222223,0.2777777777777777,2.1228189537774203e-12
-0.10000000000000009,0.2777777777777777,8.009301573119583e-13
-0.07777777777777772,0.2777777777777777,3.453663313960396e-13
-0.05555555555555558,0.2777777777777777,1.8119917937014975e-13
-0.03333333333333344,0.2777777777777777,1.239314174837816e-13
-0.011111111111111072,0.2777777777777777,1.1589428079160108e-13
0.011111111111111072,0.2777777777777777,1.484371328790733e-13
0.033333333333333215,0.2777777777777777,2.504526721469698e-13
0.05555555555555558,0.2777777777777777,5.238568712672742e-13
0.07777777777777772,0.2777777777777777,1.2713223157377368e-12
0.09999999999999987,0.2777777777777777,3.3829011073636804e-12
0.12222222222222223,0.2777777777777777,9.484490661188674e-12
0.14444444444444438,0.2777777777777777,2.7325513677228476e-11
0.16666666666666652,0.2777777777777777,7.968305331752853e-11
0.18888888888888888,0.2777777777777777,2.329718266209429e-10
0.21111111111111103,0.2777777777777777,6.78664787495646e-10
0.2333333333333334,0.2777777777777777,1.960961688271284e-09
0.25555555555555554,0.2777777777777777,5.60071765480107e-09
0.2777777777777777,0.2777777777777777,1.5767236310759845e-08
0.30000000000000004,0.2777777777777777,4.364759517589538e-08
0.3222222222222222,0.2777777777777777,1.1855876968678986e-07
0.34444444444444433,0.2777777777777777,3.1538140187948755e-07
0.3666666666666667,0.2777777777777777,8.20146657568103e-07
0.38888888888888884,0.2777777777777777,2.081498849941779e-06
0.411111111111111,0.2777777777777777,5.147698847412151e-06
0.43333333333333335,0.2777777777777777,1.2387132192110672e-05
0.4555555555555555,0.2777777777777777,2.8964288958312297e-05
0.47777777777777786,0.2777777777777777,6.572779271857786e-05
0.5,0.2777777777777777,0.00014458883535813208
0.5222222222222221,0.2777777777777777,0.00030801399756002785
0.5444444444444445,0.2777777777777777,0.0006348188252914906
0.5666666666666667,0.2777777777777777,0.0012647570748483287
0.5888888888888888,0.2777777777777777,0.002433964629722896
0.6111111111111112,0.2777777777777777,0.004521443810810937
0.6333333333333333,0.2777777777777777,0.008102744312120139
0.6555555555555554,0.2777777777777777,0.014000470620430553
0.6777777777777778,0.2777777777777777,0.023312868848022705
0.7,0.2777777777777777,0.037393762971969446
0.7222222222222221,0.2777777777777777,0.057753563018617914
0.7444444444444445,0.2777777777777777,0.0858570633696228
0.7666666666666666,0.2777777777777777,0.12281348326553988
0.788888888888889,0.2777777777777777,0.168988021459723
0.8111111111111111,0.2777777777777777,0.22360588080894458
0.8333333333333333,0.2777777777777777,0.2844558024308531
0.8555555555555556,0.2777777777777777,0.3478129452120861
0.8777777777777778,0.2777777777777777,0.40867543008486035
0.8999999999999999,0.2777777777777777,0.4613412349948189
0.922222222222222,0.2777777777777777,0.5002557780516165
0.9444444444444446,0.2777777777777777,0.520965133252843
0.9666666666666668,0.2777777777777777,0.5209517751093105
0.9888888888888889,0.2777777777777777,0.5001369106984372
1.011111111111111,0.2777777777777777,0.46091116736012944
1.0333333333333332,0.2777777777777777,0.40768130192015634
1.0555555555555554,0.2777777777777777,0.34605208975574836
1.077777777777778,0.2777777777777777,0.2818541721295696
1.1,0.2777777777777777,0.22025106248535636

-1.1,0.30000000000000004,0.2586402190116503
-1.077777777777778,0.30000000000000004,0.33631686822301476
-1.0555555555555556,0.30000000000000004,0.4192347484834465
-1.0333333333333334,0.30000000000000004,0.5010183958275488
-1.0111111111111113,0.30000000000000004,0.5740797558921941
-0.9888888888888889,0.30000000000000004,0.6307399074876588
-0.9666666666666668,0.30000000000000004,0.6645514517065347
-0.9444444444444445,0.30000000000000004,0.6715086320428952
-0.9222222222222223,0.30000000000000004,0.6508305719491699
-0.9000000000000001,0.30000000000000004,0.6051053626711426
-0.8777777777777779,0.30000000000000004,0.5397582932204804
-0.8555555555555556,0.30000000000000004,0.4619949287724975
-0.8333333333333335,0.30000000000000004,0.37950304322865575
-0.8111111111111111,0.30000000000000004,0.2992340345372994
-0.788888888888889,0.30000000000000004,0.22652146897084346
-0.7666666666666667,0.30000000000000004,0.16466581997288735
-0.7444444444444445,0.30000000000000004,0.11497276012199972
-0.7222222222222223,0.30000000000000004,0.07712492112122048
-0.7000000000000001,0.30000000000000004,0.04971911013259895
-0.6777777777777778,0.30000000000000004,0.03081140569377305
-0.6555555555555557,0.30000000000000004,0.018361177722358256
-0.6333333333333334,0.30000000000000004,0.010525500559379284
-0.6111111111111112,0.30000000000000004,0.005806335012634786
-0.5888888888888889,0.30000000000000004,0.0030835762516627876
-0.5666666666666668,0.30000000000000004,0.0015772119135051357
-0.5444444444444445,0.30000000000000004,0.0007773429212124008
-0.5222222222222223,0.30000000000000004,0.00036935558790412895
-0.5000000000000001,0.30000000000000004,0.0001692895818295479
-0.47777777777777786,0.30000000000000004,7.489310373838206e-05
-0.4555555555555556,0.30000000000000004,3.200295161477397e-05
-0.43333333333333335,0.30000000000000004,1.3220185088207617e-05
-0.4111111111111112,0.30000000000000004,5.284684219016654e-06
-0.38888888888888895,0.30000000000000004,2.0467687957460815e-06
-0.3666666666666667,0.30000000000000004,7.692322706338198e-07
-0.34444444444444455,0.30000000000000004,2.8108688049641615e-07
-0.3222222222222223,0.30000000000000004,1.0011951325947414e-07
-0.30000000000000004,0.30000000000000004,3.4874730317003066e-08
-0.2777777777777778,0.30000000000000004,1.1929914938407841e-08
-0.25555555555555565,0.30000000000000004,4.0291238197954336e-09
-0.2333333333333334,0.30000000000000004,1.3524853494874418e-09
-0.21111111111111114,0.30000000000000004,4.5499988005141167e-10
-0.188888888888889,0.30000000000000004,1.5500180223828548e-10
-0.16666666666666674,0.30000000000000004,5.4174099322816733e-11
-0.1444444444444445,0.30000000000000004,1.975984963978279e-11
-0.12222222222222223,0.30000000000000004,7.695022631374538e-12
-0.10000000000000009,0.30000000000000004,3.2982392790001476e-12
-0.07777777777777772,0.30000000000000004,1.6180032884392449e-12
-0.05555555555555558,0.30000000000000004,9.510758237292751e-13
-0.03333333333333344,0.30000000000000004,6.998149808943208e-13
-0.011111111111111072,0.30000000000000004,6.613257487180155e-13
0.011111111111111072,0.30000000000000004,8.015063237005433e-13
0.033333333333333215,0.30000000000000004,1.2203963600134436e-12
0.05555555555555558,0.30000000000000004,2.261676520573081e-12
0.07777777777777772,0.30000000000000004,4.8923979125907585e-12
0.09999999999999987,0.30000000000000004,1.1795354497713436e-11
0.12222222222222223,0.30000000000000004,3.044482587493982e-11
0.14444444444444438,0.30000000000000004,8.171119323635483e-11
0.16666666666666652,0.30000000000000004,2.2374702017201744e-10
0.18888888888888888,0.30000000000000004,6.175775505812458e-10
0.21111111111111103,0.30000000000000004,1.7047273552911304e-09
0.2333333333333334,0.30000000000000004,4.68032828245901e-09
0.25555555555555554,0.30000000000000004,1.2729399119561049e-08
0.2777777777777777,0.30000000000000004,3.418888056605421e-08
0.30000000000000004,0.30000000000000004,9.044592882752805e-08
0.3222222222222222,0.30000000000000004,2.3516189266586565e-07
0.34444444444444433,0.30000000000000004,5.99760948640817e-07
0.3666666666666667,0.30000000000000004,1.497825339325668e-06
0.38888888888888884,0.30000000000000004,3.6568847980565206e-06
0.411111111111111,0.30000000000000004,8.7150023808623e-06
0.43333333333333335,0.30000000000000004,2.0244429447509317e-05
0.4555555555555555,0.30000000000000004,4.577570778090189e-05
0.47777777777777786,0.30000000000000004,0.00010062358278207256
0.5,0.30000000000000004,0.0002147724334036718
0.5222222222222221,0.30000000000000004,0.00044461773354174613
0.5444444444444445,0.30000000000000004,0.0008918203660842653
0.5666666666666667,0.30000000000000004,0.001731572834464433
0.5888888888888888,0.30000000000000004,0.0032516517942761136
0.6111111111111112,0.30000000000000004,0.005901051317976193
0.6333333333333333,0.30000000000000004,0.010342174628296825
0.6555555555555554,0.30000000000000004,0.01749349745310097
0.6777777777777778,0.30000000000000004,0.028541461502033974
0.7,0.30000000000000004,0.044893908315074026
0.7222222222222221,0.30000000000000004,0.06804695754922248
0.7444444444444445,0.30000000000000004,0.09934762993144096
0.7666666666666666,0.30000000000000004,0.1396586451784591
0.788888888888889,0.30000000000000004,0.18896795847707176
0.8111111111111111,0.30000000000000004,0.24602528754038475
0.8333333333333333,0.30000000000000004,0.30811643687002477
0.8555555555555556,0.30000000000000004,0.37108689992975646
0.8777777777777778,0.30000000000000004,0.42968755279989307
0.8999999999999999,0.30000000000000004,0.47823877960656963
0.922222222222222,0.30000000000000004,0.5115134583756388
0.9444444444444446,0.30000000000000004,0.5256555332033634
0.9666666666666668,0.30000000000000004,0.518913095987846
0.9888888888888889,0.30000000000000004,0.4919939194528372
1.011111111111111,0.30000000000000004,0.4479440816683869
1.0333333333333332,0.30000000000000004,0.39157815818898095
1.0555555555555554,0.30000000000000004,0.32860893435294103
1.077777777777778,0.30000000000000004,0.2646951121915069
1.1,0.30000000000000004,0.20462607554780737

-1.1,0.3222222222222222,0.23789514888689245
-1.077777777777778,0.3222222222222222,0.3126303595399641
-1.0555555555555556,0.3222222222222222,0.3939298725936099
-1.0333333333333334,0.3222222222222222,0.47597885621988695
-1.0111111111111113,0.3222222222222222,0.5515434745521537
-0.9888888888888889,0.3222222222222222,0.6129732688541099
-0.9666666666666668,0.3222222222222222,0.6534671836082947
-0.9444444444444445,0.3222222222222222,0.6683164099776208
-0.9222222222222223,0.3222222222222222,0.6558092457924615
-0.9000000000000001,0.3222222222222222,0.6175566592317402
-0.8777777777777779,0.3222222222222222,0.5581527335516059
-0.8555555555555556,0.3222222222222222,0.48426845736230195
-0.8333333333333335,0.3222222222222222,0.4034255119556713
-0.8111111111111111,0.3222222222222222,0.3227598134928861
-0.788888888888889,0.3222222222222222,0.24804897386363386
-0.7666666666666667,0.3222222222222222,0.18316761135030915
-0.7444444444444445,0.3222222222222222,0.12999698447865543
-0.7222222222222223,0.3222222222222222,0.08869930252216122
-0.7000000000000001,0.3222222222222222,0.05820328546351731
-0.6777777777777778,0.3222222222222222,0.03674196720585164
-0.6555555555555557,0.3222222222222222,0.022321406717758122
-0.6333333333333334,0.3222222222222222,0.013055435895802917
-0.6111111111111112,0.3222222222222222,0.00735442513150891
-0.5888888888888889,0.3222222222222222,0.003991923876921483
-0.5666666666666668,0.3222222222222222,0.0020887886747340285
-0.5444444444444445,0.3222222222222222,0.0010541576309811731
-0.5222222222222223,0.3222222222222222,0.0005134030943641431
-0.5000000000000001,0.3222222222222222,0.00024145019336542655
-0.47777777777777786,0.3222222222222222,0.00010973118644558184
-0.4555555555555556,0.3222222222222222,4.8232839725256325e-05
-0.43333333333333335,0.3222222222222222,2.0526954626801033e-05
-0.4111111111111112,0.3222222222222222,8.469255539565758e-06
-0.38888888888888895,0.3222222222222222,3.393313989697026e-06
-0.3666666666666667,0.3222222222222222,1.3230460339144194e-06
-0.34444444444444455,0.3222222222222222,5.03338447616044e-07
-0.3222222222222223,0.3222222222222222,1.874765934827668e-07
-0.30000000000000004,0.3222222222222222,6.865378455036314e-08
-0.2777777777777778,0.3222222222222222,2.4845626936288776e-08
-0.25555555555555565,0.3222222222222222,8.941036370307997e-09
-0.2333333333333334,0.3222222222222222,3.2229262979495973e-09
-0.21111111111111114,0.3222222222222222,1.173763882246645e-09
-0.188888888888889,0.3222222222222222,4.3639893663759673e-10
-0.16666666666666674,0.3222222222222222,1.6779539857763775e-10
-0.1444444444444445,0.3222222222222222,6.784217900162706e-11
-0.12222222222222223,0.3222222222222222,2.946706010871579e-11
-0.10000000000000009,0.3222222222222222,1.4118944553068076e-11
-0.07777777777777772,0.3222222222222222,7.696853973856507e-12
-0.05555555555555558,0.3222222222222222,4.933494974237257e-12
-0.03333333333333344,0.3222222222222222,3.82627489430052e-12
-0.011111111111111072,0.3222222222222222,3.6436099494999964e-12
0.011111111111111072,0.3222222222222222,4.246047527053109e-12
0.033333333333333215,0.3222222222222222,5.974699568430502e-12
0.05555555555555558,0.3222222222222222,9.985035179178976e-12
0.07777777777777772,0.3222222222222222,1.9372708423865456e-11
0.09999999999999987,0.3222222222222222,4.226296848505666e-11
0.12222222222222223,0.3222222222222222,1.0007541633462979e-10
0.14444444444444438,0.3222222222222222,2.4949428502294635e-10
0.16666666666666652,0.3222222222222222,6.404796730026167e-10
0.18888888888888888,0.3222222222222222,1.6679519476246835e-09
0.21111111111111103,0.3222222222222222,4.363315555118193e-09
0.2333333333333334,0.3222222222222222,1.1389217467705402e-08
0.25555555555555554,0.3222222222222222,2.952094840760074e-08
0.2777777777777777,0.3222222222222222,7.570922623171451e-08
0.30000000000000004,0.3222222222222222,1.915573243705887e-07
0.3222222222222222,0.3222222222222222,4.770339115556453e-07
0.34444444444444433,0.3222222222222222,1.1668691005739113e-06
0.3666666666666667,0.3222222222222222,2.798640211866374e-06
0.38888888888888884,0.3222222222222222,6.570976714121352e-06
0.411111111111111,0.3222222222222222,1.508101930342141e-05
0.43333333333333335,0.3222222222222222,3.3786922614271546e-05
0.4555555555555555,0.3222222222222222,7.379269219206743e-05
0.47777777777777786,0.3222222222222222,0.00015692076021162722
0.5,0.3222222222222222,0.0003245115416652933
0.5222222222222221,0.3222222222222222,0.0006518814688215819
0.5444444444444445,0.3222222222222222,0.0012706601218451738
0.5666666666666667,0.3222222222222222,0.002400907159572914
0.5888888888888888,0.3222222222222222,0.004393395477361796
0.6111111111111112,0.3222222222222222,0.007779102488319087
0.6333333333333333,0.3222222222222222,0.013317405676049485
0.6555555555555554,0.3222222222222222,0.022027125679856957
0.6777777777777778,0.3222222222222222,0.03517710394885323
0.7,0.3222222222222222,0.05420872642051664
0.7222222222222221,0.3222222222222222,0.08056613573573115
0.7444444444444445,0.3222222222222222,0.1154249008854323
0.7666666666666666,0.3222222222222222,0.15933796872263128
0.788888888888889,0.3222222222222222,0.21185484288526818
0.8111111111111111,0.3222222222222222,0.2712056632865995
0.8333333333333333,0.3222222222222222,0.334160927912681
0.8555555555555556,0.3222222222222222,0.39616511491531653
0.8777777777777778,0.3222222222222222,0.45179130757251834
0.8999999999999999,0.3222222222222222,0.49548114632954676
0.922222222222222,0.3222222222222222,0.522442667272476
0.9444444444444446,0.3222222222222222,0.5295100485872224
0.9666666666666668,0.3222222222222222,0.5157534364581741
0.9888888888888889,0.3222222222222222,0.48267694521095017
1.011111111111111,0.3222222222222222,0.4339472662503992
1.0333333333333332,0.3222222222222222,0.374720707079612
1.0555555555555554,0.3222222222222222,0.3107403276076887
1.077777777777778,0.3222222222222222,0.24742281785493062
1.1,0.3222222222222222,0.1891345840978004

-1.1,0.34444444444444433,0.21614384930752073
-1.077777777777778,0.34444444444444433,0.2871211664900643
-1.0555555555555556,0.34444444444444433,0.36579130191061976
-1.0333333333333334,0.34444444444444433,0.44698803631813094
-1.0111111111111113,0.34444444444444433,0.523969334580964
-0.9888888888888889,0.34444444444444433,0.5892795146532864
-0.9666666666666668,0.34444444444444433,0.6359247972519734
-0.9444444444444445,0.34444444444444433,0.6586100557606311
-0.9222222222222223,0.34444444444444433,0.654733507143675
-0.9000000000000001,0.34444444444444433,0.6248796606346219
-0.8777777777777779,0.34444444444444433,0.5726809285819828
-0.8555555555555556,0.34444444444444433,0.5040918064977027
-0.8333333333333335,0.34444444444444433,0.42627573275815356
-0.8111111111111111,0.34444444444444433,0.34639101993586996
-0.788888888888889,0.34444444444444433,0.2705554266486793
-0.7666666666666667,0.34444444444444433,0.20318217185721982
-0.7444444444444445,0.34444444444444433,0.14675342714524833
-0.7222222222222223,0.34444444444444433,0.10197768730412958
-0.7000000000000001,0.34444444444444433,0.06820003419071657
-0.6777777777777778,0.34444444444444433,0.043911905532475204
-0.6555555555555557,0.34444444444444433,0.027230892506174106
-0.6333333333333334,0.34444444444444433,0.016270314135953763
-0.6111111111111112,0.34444444444444433,0.009370609140772665
-0.5888888888888889,0.34444444444444433,0.005204449018705266
-0.5666666666666668,0.34444444444444433,0.00278889810210013
-0.5444444444444445,0.34444444444444433,0.0014427237077171962
-0.5222222222222223,0.34444444444444433,0.0007209479152759638
-0.5000000000000001,0.34444444444444433,0.000348274904867951
-0.47777777777777786,0.34444444444444433,0.0001627922813072187
-0.4555555555555556,0.34444444444444433,7.371010272494137e-05
-0.43333333333333335,0.34444444444444433,3.2375215574070247e-05
-0.4111111111111112,0.34444444444444433,1.3818483372463984e-05
-0.38888888888888895,0.34444444444444433,5.7443299143232795e-06
-0.3666666666666667,0.34444444444444433,2.3321739942638272e-06
-0.34444444444444455,0.34444444444444433,9.279338953230718e-07
-0.3222222222222223,0.34444444444444433,3.633352986985429e-07
-0.30000000000000004,0.34444444444444433,1.4068586661652377e-07
-0.2777777777777778,0.34444444444444433,5.4172039825805997e-08
-0.25555555555555565,0.34444444444444433,2.087462443114383e-08
-0.2333333333333334,0.34444444444444433,8.107081749974862e-09
-0.21111111111111114,0.34444444444444433,3.1995069022770083e-09
-0.188888888888889,0.34444444444444433,1.2960125408988524e-09
-0.16666666666666674,0.34444444444444433,5.456557483312065e-10
-0.1444444444444445,0.34444444444444433,2.426258961305761e-10
-0.12222222222222223,0.34444444444444433,1.1616017334797749e-10
-0.10000000000000009,0.34444444444444433,6.120862258819886e-11
-0.07777777777777772,0.34444444444444433,3.6344844461324966e-11
-0.05555555555555558,0.34444444444444433,2.4904469702921202e-11
-0.03333333333333344,0.34444444444444433,2.0088256474761473e-11
-0.011111111111111072,0.34444444444444433,1.9245654222745528e-11
0.011111111111111072,0.34444444444444433,2.180453978155856e-11
0.033333333333333215,0.34444444444444433,2.8900516065727683e-11
0.05555555555555558,0.34444444444444433,4.4375531197654696e-11
0.07777777777777772,0.34444444444444433,7.808289914105283e-11
0.09999999999999987,0.34444444444444433,1.5457192103826396e-10
0.12222222222222223,0.34444444444444433,3.3521521106898626e-10
0.14444444444444438,0.34444444444444433,7.742016986783957e-10
0.16666666666666652,0.34444444444444433,1.8593828466476412e-09
0.18888888888888888,0.34444444444444433,4.563469671575602e-09
0.21111111111111103,0.34444444444444433,1.1309317559342744e-08
0.2333333333333334,0.34444444444444433,2.807010641397257e-08
0.25555555555555554,0.34444444444444433,6.937716135611517e-08
0.2777777777777777,0.34444444444444433,1.7002174372403776e-07
0.30000000000000004,0.34444444444444433,4.1178950364825433e-07
0.3222222222222222,0.34444444444444433,9.83049405204626e-07
0.34444444444444433,0.34444444444444433,2.308058420885146e-06
0.3666666666666667,0.34444444444444433,5.319530743881709e-06
0.38888888888888884,0.34444444444444433,1.2015505890964937e-05
0.411111111111111,0.34444444444444433,2.655921345239727e-05
0.43333333333333335,0.34444444444444433,5.737314161677584e-05
0.4555555555555555,0.34444444444444433,0.00012096959058225461
0.47777777777777786,0.34444444444444433,0.00024865616896535824
0.5,0.34444444444444433,0.0004977143048452437
0.5222222222222221,0.34444444444444433,0.0009690353031027061
0.5444444444444445,0.34444444444444433,0.0018332280345505826
0.5666666666666667,0.34444444444444433,0.003366426074222699
0.5888888888888888,0.34444444444444433,0.005994835228285772
0.6111111111111112,0.34444444444444433,0.01034295549176528
0.6333333333333333,0.34444444444444433,0.017274302615343205
0.6555555555555554,0.34444444444444433,0.027906202955457798
0.6777777777777778,0.34444444444444433,0.0435740790397236
0.7,0.34444444444444433,0.06571921707331836
0.7222222222222221,0.34444444444444433,0.09568154993226524
0.7444444444444445,0.34444444444444433,0.1343985591213178
0.7666666666666666,0.34444444444444433,0.18204244810995102
0.788888888888889,0.34444444444444433,0.237664065276848
0.8111111111111111,0.34444444444444433,0.2989416151218121
0.8333333333333333,0.34444444444444433,0.362139984653111
0.8555555555555556,0.34444444444444433,0.42236045134696915
0.8777777777777778,0.34444444444444433,0.4740984735981486
0.8999999999999999,0.34444444444444433,0.5120415950294964
0.922222222222222,0.34444444444444433,0.5319560465575093
0.9444444444444446,0.34444444444444433,0.5314605311748967
0.9666666666666668,0.34444444444444433,0.5104926595964278
0.9888888888888889,0.34444444444444433,0.4713422492081682
1.011111111111111,0.34444444444444433,0.4182373537529512
1.0333333333333332,0.34444444444444433,0.35658699739638383
1.0555555555555554,0.34444444444444433,0.2920694036599502
1.077777777777778,0.34444444444444433,0.22977920246237296
1.1,0.34444444444444433,0.17360807105744824

-1.1,0.3666666666666667,0.19346659662368948
-1.077777777777778,0.3666666666666667,0.2598656355970563
-1.0555555555555556,0.3666666666666667,0.33486291409491564
-1.0333333333333334,0.3666666666666667,0.41401973210474285
-1.0111111111111113,0.3666666666666667,0.49122062882725387
-0.9888888888888889,0.3666666666666667,0.559377717848722
-0.9666666666666668,0.3666666666666667,0.6114826434250723
-0.9444444444444445,0.3666666666666667,0.6417961628703398
-0.9222222222222223,0.3666666666666667,0.6468954797407747
-0.9000000000000001,0.3666666666666667,0.6263133510276446
-0.8777777777777779,0.3666666666666667,0.582603214684726
-0.8555555555555556,0.3666666666666667,0.5208196418795655
-0.8333333333333335,0.3666666666666667,0.44755982469118755
-0.8111111111111111,0.3666666666666667,0.3698164656017362
-0.788888888888889,0.3666666666666667,0.2939143745969693
-0.7666666666666667,0.3666666666666667,0.22474419090880543
-0.7444444444444445,0.3666666666666667,0.1653972251352646
-0.7222222222222223,0.3666666666666667,0.11718835812959515
-0.7000000000000001,0.3666666666666667,0.07996636112141707
-0.6777777777777778,0.3666666666666667,0.0525718755461724
-0.6555555555555557,0.3666666666666667,0.03331100572314652
-0.6333333333333334,0.3666666666666667,0.020351011308591835
-0.6111111111111112,0.3666666666666667,0.011993317284966503
-0.5888888888888889,0.3666666666666667,0.0068211932491247665
-0.5666666666666668,0.3666666666666667,0.00374620921180243
-0.5444444444444445,0.3666666666666667,0.0019880143724319926
-0.5222222222222223,0.3666666666666667,0.0010202014145716408
-0.5000000000000001,0.3666666666666667,0.0005067715789728101
-0.47777777777777786,0.3666666666666667,0.00024396197324600064
-0.4555555555555556,0.3666666666666667,0.00011399111440521622
-0.43333333333333335,0.3666666666666667,5.179389446570404e-05
-0.4111111111111112,0.3666666666666667,2.293834565296268e-05
-0.38888888888888895,0.3666666666666667,9.93037271379176e-06
-0.3666666666666667,0.3666666666666667,4.21675350762208e-06
-0.34444444444444455,0.3666666666666667,1.7633382221220988e-06
-0.3222222222222223,0.3666666666666667,7.294566012624183e-07
-0.30000000000000004,0.3666666666666667,3.0000136071929063e-07
-0.2777777777777778,0.3666666666666667,1.2331825028355217e-07
-0.25555555555555565,0.3666666666666667,5.095952883255454e-08
-0.2333333333333334,0.3666666666666667,2.130825368735634e-08
-0.21111111111111114,0.3666666666666667,9.08624793891217e-09
-0.188888888888889,0.3666666666666667,3.990243963392333e-09
-0.16666666666666674,0.3666666666666667,1.8271528985691408e-09
-0.1444444444444445,0.3666666666666667,8.855051358471692e-10
-0.12222222222222223,0.3666666666666667,4.618161818904018e-10
-0.10000000000000009,0.3666666666666667,2.637171357208724e-10
-0.07777777777777772,0.3666666666666667,1.67842940952883e-10
-0.05555555555555558,0.3666666666666667,1.2119501183964157e-10
-0.03333333333333344,0.3666666666666667,1.0075737716776089e-10
-0.011111111111111072,0.3666666666666667,9.701913164658513e-11
0.011111111111111072,0.3666666666666667,1.076727200822672e-10
0.033333333333333215,0.3666666666666667,1.36377460627485e-10
0.05555555555555558,0.3666666666666667,1.9567360128769974e-10
0.07777777777777772,0.3666666666666667,3.1652688485389656e-10
0.09999999999999987,0.3666666666666667,5.724433821596467e-10
0.12222222222222223,0.3666666666666667,1.138139157488199e-09
0.14444444444444438,0.3666666666666667,2.4311186791434533e-09
0.16666666666666652,0.3666666666666667,5.451423528393221e-09
0.18888888888888888,0.3666666666666667,1.2590522518358088e-08
0.21111111111111103,0.3666666666666667,2.9536001556986765e-08
0.2333333333333334,0.3666666666666667,6.969340599235602e-08
0.25555555555555554,0.3666666666666667,1.642778004946633e-07
0.2777777777777777,0.3666666666666667,3.848937605658642e-07
0.30000000000000004,0.3666666666666667,8.929467760921499e-07
0.3222222222222222,0.3666666666666667,2.0451472315760807e-06
0.34444444444444433,0.3666666666666667,4.612837468317122e-06
0.3666666666666667,0.3666666666666667,1.0224932806004759e-05
0.38888888888888884,0.3666666666666667,2.2234958980085663e-05
0.411111111111111,0.3666666666666667,4.736195310322582e-05
0.43333333333333335,0.3666666666666667,9.868436773754023e-05
0.4555555555555555,0.3666666666666667,0.00020088849908687182
0.47777777777777786,0.3666666666666667,0.00039907168691875183
0.5,0.3666666666666667,0.0007727946521658443
0.5222222222222221,0.3666666666666667,0.0014572765401755338
0.5444444444444445,0.3666666666666667,0.002673291942544299
0.5666666666666667,0.3666666666666667,0.004765977787673516
0.5888888888888888,0.3666666666666667,0.008249860394925326
0.6111111111111112,0.3666666666666667,0.013852642749855905
0.6333333333333333,0.3666666666666667,0.022543929468110714
0.6555555555555554,0.3666666666666667,0.03552846047774448
0.6777777777777778,0.3666666666666667,0.054179264950906476
0.7,0.3666666666666667,0.0798881970926501
0.7222222222222221,0.3666666666666667,0.1138232841583971
0.7444444444444445,0.3666666666666667,0.1566058849242747
0.7666666666666666,0.3666666666666667,0.20795322609722586
0.788888888888889,0.3666666666666667,0.2663652249735118
0.8111111111111111,0.3666666666666667,0.32895566111928615
0.8333333333333333,0.3666666666666667,0.3915229567873428
0.8555555555555556,0.3666666666666667,0.4489167013339184
0.8777777777777778,0.3666666666666667,0.49568573432779706
0.8999999999999999,0.3666666666666667,0.5269092362186852
0.922222222222222,0.3666666666666667,0.539041422001068
0.9444444444444446,0.3666666666666667,0.5305713627941618
0.9666666666666668,0.3666666666666667,0.502328919699728
0.9888888888888889,0.3666666666666667,0.4573519629031034
1.011111111111111,0.3666666666666667,0.40034387167463487
1.0333333333333332,0.3666666666666667,0.3368562564323125
1.0555555555555554,0.3666666666666667,0.2723949018493201
1.077777777777778,0.3666666666666667,0.2116486293099889
1.1,0.3666666666666667,0.15798574851989938

-1.1,0.38888888888888884,0.17030211725770492
-1.077777777777778,0.38888888888888884,0.23142614005112458
-1.0555555555555556,0.38888888888888884,0.30181430186563957
-1.0333333333333334,0.38888888888888884,0.3778117948297463
-1.0111111111111113,0.38888888888888884,0.4540444389690254
-0.9888888888888889,0.38888888888888884,0.5239537579755288
-0.9666666666666668,0.38888888888888884,0.5806971592659255
-0.9444444444444445,0.38888888888888884,0.6182508915908596
-0.9222222222222223,0.38888888888888884,0.6324699968151432
-0.9000000000000001,0.38888888888888884,0.621845496689173
-0.8777777777777779,0.38888888888888884,0.5877665275847263
-0.8555555555555556,0.38888888888888884,0.5342249522896735
-0.8333333333333335,0.38888888888888884,0.4670484990587164
-0.8111111111111111,0.38888888888888884,0.3928654002184847
-0.788888888888889,0.38888888888888884,0.3180524456929204
-0.7666666666666667,0.38888888888888884,0.24789033737153526
-0.7444444444444445,0.38888888888888884,0.1860642516846279
-0.7222222222222223,0.38888888888888884,0.13453954942147803
-0.7000000000000001,0.38888888888888884,0.09374930261729007
-0.6777777777777778,0.38888888888888884,0.0629757359838563
-0.6555555555555557,0.38888888888888884,0.040797568727071874
-0.6333333333333334,0.38888888888888884,0.02549987538397401
-0.6111111111111112,0.38888888888888884,0.015384998506533042
-0.5888888888888889,0.38888888888888884,0.008965234506140143
-0.5666666666666668,0.38888888888888884,0.0050492804323746
-0.5444444444444445,0.38888888888888884,0.002750846449536423
-0.5222222222222223,0.38888888888888884,0.0014511913265749605
-0.5000000000000001,0.38888888888888884,0.0007422804358369799
-0.47777777777777786,0.38888888888888884,0.0003687207516612427
-0.4555555555555556,0.38888888888888884,0.00017822933678423387
-0.43333333333333335,0.38888888888888884,8.403627515830806e-05
-0.4111111111111112,0.38888888888888884,3.8762969132426015e-05
-0.38888888888888895,0.38888888888888884,1.755045497630542e-05
-0.3666666666666667,0.38888888888888884,7.829243953477393e-06
-0.34444444444444455,0.38888888888888884,3.455335412493335e-06
-0.3222222222222223,0.38888888888888884,1.515202088012189e-06
-0.30000000000000004,0.38888888888888884,6.63126733250833e-07
-0.2777777777777778,0.38888888888888884,2.9100386093984057e-07
-0.25555555555555565,0.38888888888888884,1.2871375573657663e-07
-0.2333333333333334,0.38888888888888884,5.773789725449762e-08
-0.21111111111111114,0.38888888888888884,2.647301134613135e-08
-0.188888888888889,0.38888888888888884,1.2530472963343748e-08
-0.16666666666666674,0.38888888888888884,6.1968214730603795e-09
-0.1444444444444445,0.38888888888888884,3.2448062540896543e-09
-0.12222222222222223,0.38888888888888884,1.8234264335086952e-09
-0.10000000000000009,0.38888888888888884,1.114300550659198e-09
-0.07777777777777772,0.38888888888888884,7.505921380439991e-10
-0.05555555555555558,0.38888888888888884,5.651617750364611e-10
-0.03333333333333344,0.38888888888888884,4.81247661459071e-10
-0.011111111111111072,0.38888888888888884,4.653961980205549e-10
0.011111111111111072,0.38888888888888884,5.085662864529766e-10
0.033333333333333215,0.38888888888888884,6.220684028857275e-10
0.05555555555555558,0.38888888888888884,8.458080137905719e-10
0.07777777777777772,0.38888888888888884,1.2752385076932698e-09
0.09999999999999987,0.38888888888888884,2.1271266516725733e-09
0.12222222222222223,0.38888888888888884,3.8927753100707106e-09
0.14444444444444438,0.38888888888888884,7.69130175237633e-09
0.16666666666666652,0.38888888888888884,1.6079539144321e-08
0.18888888888888888,0.38888888888888884,3.4895275752362054e-08
0.21111111111111103,0.38888888888888884,7.740953035920055e-08
0.2333333333333334,0.38888888888888884,1.7355609452757433e-07
0.25555555555555554,0.38888888888888884,3.9011254911188164e-07
0.2777777777777777,0.38888888888888884,8.739845513031446e-07
0.30000000000000004,0.38888888888888884,1.943024688094928e-06
0.3222222222222222,0.38888888888888884,4.271977318732662e-06
0.34444444444444433,0.38888888888888884,9.263082162853978e-06
0.3666666666666667,0.38888888888888884,1.9763420051592644e-05
0.38888888888888884,0.38888888888888884,4.141013728252874e-05
0.411111111111111,0.38888888888888884,8.506815319554104e-05
0.43333333333333335,0.38888888888888884,0.00017108619890578663
0.4555555555555555,0.38888888888888884,0.00033643064526153147
0.47777777777777786,0.38888888888888884,0.0006461137409871119
0.5,0.38888888888888884,0.0012105866535512167
0.5222222222222221,0.38888888888888884,0.0022106764677053753
0.5444444444444445,0.38888888888888884,0.003930837398297055
0.5666666666666667,0.38888888888888884,0.006799498695760359
0.5888888888888888,0.38888888888888884,0.011431724594703924
0.6111111111111112,0.38888888888888884,0.01866420345184311
0.6333333333333333,0.38888888888888884,0.029566447641134853
0.6555555555555554,0.38888888888888884,0.04540681542714562
0.6777777777777778,0.38888888888888884,0.06755053366263927
0.7,0.38888888888888884,0.09727288350321858
0.7222222222222221,0.38888888888888884,0.1354869104203475
0.7444444444444445,0.38888888888888884,0.1824114545497866
0.7666666666666666,0.38888888888888884,0.2372373465212127
0.788888888888889,0.38888888888888884,0.297877501999106
0.8111111111111111,0.38888888888888884,0.3608974055441563
0.8333333333333333,0.38888888888888884,0.4217046017266884
0.8555555555555556,0.38888888888888884,0.4750253439446309
0.8777777777777778,0.38888888888888884,0.5156217682106744
0.8999999999999999,0.38888888888888884,0.5391246511409112
0.922222222222222,0.38888888888888884,0.542802488276724
0.9444444444444446,0.38888888888888884,0.5260809930335515
0.9666666666666668,0.38888888888888884,0.49067711644999545
0.9888888888888889,0.38888888888888884,0.44030661470635735
1.011111111111111,0.38888888888888884,0.3800344888422716
1.0333333333333332,0.38888888888888884,0.3154269348404977
1.0555555555555554,0.38888888888888884,0.2517031185781604
1.077777777777778,0.38888888888888884,0.19306536582229766
1.1,0.38888888888888884,0.14231910512522597

-1.1,0.411111111111111,0.14732289463990456
-1.077777777777778,0.411111111111111,0.20268882236298594
-1.0555555555555556,0.411111111111111,0.2677396585893716
-1.0333333333333334,0.411111111111111,0.33962828933111083
-1.0111111111111113,0.411111111111111,0.41380263890360464
-0.9888888888888889,0.411111111111111,0.48436844529553025
-0.9666666666666668,0.411111111111111,0.5448177528546551
-0.9444444444444445,0.411111111111111,0.589011068638595
-0.9222222222222223,0.411111111111111,0.6122099109333023
-0.9000000000000001,0.411111111111111,0.6119180832776847
-0.8777777777777779,0.411111111111111,0.5883239574196223
-0.8555555555555556,0.411111111111111,0.5442355076975649
-0.8333333333333335,0.411111111111111,0.4845328784355406
-0.8111111111111111,0.411111111111111,0.41528542151416215
-0.788888888888889,0.411111111111111,0.34275241162514564
-0.7666666666666667,0.411111111111111,0.2724903988079657
-0.7444444444444445,0.411111111111111,0.2087323609950781
-0.7222222222222223,0.411111111111111,0.15411123891389295
-0.7000000000000001,0.411111111111111,0.10970677214098001
-0.6777777777777778,0.411111111111111,0.07532714259268479
-0.6555555555555557,0.411111111111111,0.04990859757622078
-0.6333333333333334,0.411111111111111,0.031924457319529434
-0.6111111111111112,0.411111111111111,0.019726841179523925
-0.5888888888888889,0.411111111111111,0.011784101673314071
-0.5666666666666668,0.411111111111111,0.0068113644541450274
-0.5444444444444445,0.411111111111111,0.0038138103696990352
-0.5222222222222223,0.411111111111111,0.0020714620655243043
-0.5000000000000001,0.411111111111111,0.0010932833118440539
-0.47777777777777786,0.411111111111111,0.0005618628526876212
-0.4555555555555556,0.411111111111111,0.0002818677864698475
-0.43333333333333335,0.411111111111111,0.00013842839228824994
-0.4111111111111112,0.411111111111111,6.676823200231702e-05
-0.38888888888888895,0.411111111111111,3.1739157619949376e-05
-0.3666666666666667,0.411111111111111,1.4923867236066813e-05
-0.34444444444444455,0.411111111111111,6.9666246340212975e-06
-0.3222222222222223,0.411111111111111,3.2404792480543967e-06
-0.30000000000000004,0.411111111111111,1.5075469363750795e-06
-0.2777777777777778,0.411111111111111,7.043664715749777e-07
-0.25555555555555565,0.411111111111111,3.3216158396629916e-07
-0.2333333333333334,0.411111111111111,1.5910449611926038e-07
-0.21111111111111114,0.411111111111111,7.804417070059218e-08
-0.188888888888889,0.411111111111111,3.9595408560914405e-08
-0.16666666666666674,0.411111111111111,2.1009346850987795e-08
-0.1444444444444445,0.411111111111111,1.178892848792262e-08
-0.12222222222222223,0.411111111111111,7.0685171888619314e-09
-0.10000000000000009,0.411111111111111,4.573971295676758e-09
-0.07777777777777772,0.411111111111111,3.228759743740038e-09
-0.05555555555555558,0.411111111111111,2.5154937299611505e-09
-0.03333333333333344,0.411111111111111,2.1841132565160797e-09
-0.011111111111111072,0.411111111111111,2.1201388600139892e-09
0.011111111111111072,0.411111111111111,2.289412134672416e-09
0.033333333333333215,0.411111111111111,2.7251267168954765e-09
0.05555555555555558,0.411111111111111,3.5502940469364227e-09
0.07777777777777772,0.411111111111111,5.05175014107987e-09
0.09999999999999987,0.411111111111111,7.85537749983725e-09
0.12222222222222223,0.411111111111111,1.3318290388976408e-08
0.14444444444444438,0.411111111111111,2.4394617435031924e-08
0.16666666666666652,0.411111111111111,4.753443226830001e-08
0.18888888888888888,0.411111111111111,9.68194573654406e-08
0.21111111111111103,0.411111111111111,2.0288401177003042e-07
0.2333333333333334,0.411111111111111,4.3191550520344653e-07
0.25555555555555554,0.411111111111111,9.254897740649326e-07
0.2777777777777777,0.411111111111111,1.9825343964055313e-06
0.30000000000000004,0.411111111111111,4.224359796427634e-06
0.3222222222222222,0.411111111111111,8.918925673642527e-06
0.34444444444444433,0.411111111111111,1.8600937567784577e-05
0.3666666666666667,0.411111111111111,3.822287274971507e-05
0.38888888888888884,0.411111111111111,7.722324411793431e-05
0.411111111111111,0.411111111111111,0.00015311391627003483
0.43333333333333335,0.411111111111111,0.0002974663925478643
0.4555555555555555,0.411111111111111,0.0005654849450950706
0.47777777777777786,0.411111111111111,0.0010506028958267347
0.5,0.411111111111111,0.0019055523730852363
0.5222222222222221,0.411111111111111,0.003370857870592328
0.5444444444444445,0.411111111111111,0.0058103212625277454
0.5666666666666667,0.411111111111111,0.009750428662863124
0.5888888888888888,0.411111111111111,0.015916531849540602
0.6111111111111112,0.411111111111111,0.02525343554382845
0.6333333333333333,0.411111111111111,0.03891277215780416
0.6555555555555554,0.411111111111111,0.05818640871475904
0.6777777777777778,0.411111111111111,0.08436709015439835
0.7,0.411111111111111,0.11852758376187585
0.7222222222222221,0.411111111111111,0.16122927022235653
0.7444444444444445,0.411111111111111,0.21219864151564943
0.7666666666666666,0.411111111111111,0.2700391515786929
0.788888888888889,0.411111111111111,0.3320657773528961
0.8111111111111111,0.411111111111111,0.39434859499867286
0.8333333333333333,0.411111111111111,0.4520214071864316
0.8555555555555556,0.411111111111111,0.49985273651579076
0.8777777777777778,0.411111111111111,0.5330020824254412
0.8999999999999999,0.411111111111111,0.5478170401158768
0.922222222222222,0.411111111111111,0.5424921876699632
0.9444444444444446,0.411111111111111,0.5174262418440392
0.9666666666666668,0.411111111111111,0.4751808319978827
0.9888888888888889,0.411111111111111,0.42004401801592917
1.011111111111111,0.411111111111111,0.3573026096773891
1.0333333333333332,0.411111111111111,0.2923964339117672
1.0555555555555554,0.411111111111111,0.23014382236943248
1.077777777777778,0.411111111111111,0.17418939884833795
1.1,0.411111111111111,0.12675034383374942

-1.1,0.43333333333333335,0.12526351425978346
-1.077777777777778,0.43333333333333335,0.1746378403597114
-1.0555555555555556,0.43333333333333335,0.23387496834658159
-1.0333333333333334,0.43333333333333335,0.30092180027279203
-1.0111111111111113,0.43333333333333335,0.37208715641251155
-0.9888888888888889,0.43333333333333335,0.4422386396117717
-0.9666666666666668,0.43333333333333335,0.5053500107168386
-0.9444444444444445,0.43333333333333335,0.5553365764092911
-0.9222222222222223,0.43333333333333335,0.5870230807490847
-0.9000000000000001,0.43333333333333335,0.5970307321042795
-0.8777777777777779,0.43333333333333335,0.5843720409837743
-0.8555555555555556,0.43333333333333335,0.5506084554977804
-0.8333333333333335,0.43333333333333335,0.49953699748507535
-0.8111111111111111,0.43333333333333335,0.436492086772568
-0.788888888888889,0.43333333333333335,0.3674388368067401
-0.7666666666666667,0.43333333333333335,0.2980680933223254
-0.7444444444444445,0.43333333333333335,0.2330765352715605
-0.7222222222222223,0.43333333333333335,0.17574333338224843
-0.7000000000000001,0.43333333333333335,0.12782649843047786
-0.6777777777777778,0.43333333333333335,0.08972572056121018
-0.6555555555555557,0.43333333333333335,0.060813104199567466
-0.6333333333333334,0.43333333333333335,0.03982371709462571
-0.6111111111111112,0.43333333333333335,0.025217143711772895
-0.5888888888888889,0.43333333333333335,0.015455616708063889
-0.5666666666666668,0.43333333333333335,0.009179952445699887
-0.5444444444444445,0.43333333333333335,0.0052918178810492785
-0.5222222222222223,0.43333333333333335,0.0029659431367656092
-0.5000000000000001,0.43333333333333335,0.0016197391988247766
-0.47777777777777786,0.43333333333333335,0.0008640352356807104
-0.4555555555555556,0.43333333333333335,0.0004514780122261572
-0.43333333333333335,0.43333333333333335,0.00023178125169067776
-0.4111111111111112,0.43333333333333335,0.00011728149223856228
-0.38888888888888895,0.43333333333333335,5.8676508205584195e-05
-0.3666666666666667,0.43333333333333335,2.9114989876633925e-05
-0.34444444444444455,0.43333333333333335,1.4370647088980318e-05
-0.3222222222222223,0.43333333333333335,7.0769139932939435e-06
-0.30000000000000004,0.43333333333333335,3.4886378930016344e-06
-0.2777777777777778,0.43333333333333335,1.728497261406263e-06
-0.25555555555555565,0.43333333333333335,8.652946521465748e-07
-0.2333333333333334,0.43333333333333335,4.406613229339066e-07
-0.21111111111111114,0.43333333333333335,2.302210649156657e-07
-0.188888888888889,0.43333333333333335,1.2456758725393126e-07
-0.16666666666666674,0.43333333333333335,7.047548477286743e-08
-0.1444444444444445,0.43333333333333335,4.205408337543976e-08
-0.12222222222222223,0.43333333333333335,2.6670676406533384e-08
-0.10000000000000009,0.43333333333333335,1.8115374049779396e-08
-0.07777777777777772,0.43333333333333335,1.3297793601130292e-08
-0.05555555555555558,0.43333333333333335,1.0657726259162987e-08
-0.03333333333333344,0.43333333333333335,9.404684718004498e-09
-0.011111111111111072,0.43333333333333335,9.159714047127271e-09
0.011111111111111072,0.43333333333333335,9.798974764922724e-09
0.033333333333333215,0.43333333333333335,1.1413797675057119e-08
0.05555555555555558,0.43333333333333335,1.4369284498503133e-08
0.07777777777777772,0.43333333333333335,1.950083154967794e-08
0.09999999999999987,0.43333333333333335,2.8567957939135565e-08
0.12222222222222223,0.43333333333333335,4.523358350856012e-08
0.14444444444444438,0.43333333333333335,7.713873940088425e-08
0.16666666666666652,0.43333333333333335,1.4026284174268637e-07
0.18888888888888888,0.43333333333333335,2.6802114840264815e-07
0.21111111111111103,0.43333333333333335,5.300709315208195e-07
0.2333333333333334,0.43333333333333335,1.070717960357235e-06
0.25555555555555554,0.43333333333333335,2.186165820756356e-06
0.2777777777777777,0.43333333333333335,4.477074068003572e-06
0.30000000000000004,0.43333333333333335,9.143481677438587e-06
0.3222222222222222,0.43333333333333335,1.8541236978046992e-05
0.34444444444444433,0.43333333333333335,3.7203487676828434e-05
0.3666666666666667,0.43333333333333335,7.365979382184475e-05
0.38888888888888884,0.43333333333333335,0.0001435688267238142
0.411111111111111,0.43333333333333335,0.00027491755704849697
0.43333333333333335,0.43333333333333335,0.0005163049907010525
0.4555555555555555,0.43333333333333335,0.0009495525872656984
0.47777777777777786,0.43333333333333335,0.001707931359381033
0.5,0.43333333333333335,0.0030009510845439304
0.5222222222222221,0.43333333333333335,0.0051456307664532385
0.5444444444444445,0.43333333333333335,0.008602154013164106
0.5666666666666667,0.43333333333333335,0.014008609032189496
0.5888888888888888,0.43333333333333335,0.022205236786054017
0.6111111111111112,0.43333333333333335,0.03423395364866529
0.6333333333333333,0.43333333333333335,0.05129535754543619
0.6555555555555554,0.43333333333333335,0.07464523847356055
0.6777777777777778,0.43333333333333335,0.10541842708130093
0.7,0.43333333333333335,0.1443816353783679
0.7222222222222221,0.43333333333333335,0.19163871178040873
0.7444444444444445,0.43333333333333335,0.2463379153303633
0.7666666666666666,0.43333333333333335,0.30645388101342025
0.788888888888889,0.43333333333333335,0.36872662376925636
0.8111111111111111,0.43333333333333335,0.42882657401020463
0.8333333333333333,0.43333333333333335,0.48177401540139114
0.8555555555555556,0.43333333333333335,0.5225787465930086
0.8777777777777778,0.43333333333333335,0.5469972848741786
0.8999999999999999,0.43333333333333335,0.5522532894760127
0.922222222222222,0.43333333333333335,0.5375535985535849
0.9444444444444446,0.43333333333333335,0.5042680162856402
0.9666666666666668,0.43333333333333335,0.4557193072521044
0.9888888888888889,0.43333333333333335,0.39662778081897615
1.011111111111111,0.43333333333333335,0.3323409299238855
1.0333333333333332,0.43333333333333335,0.2680251609251671
1.0555555555555554,0.43333333333333335,0.20799069597457187
1.077777777777778,0.43333333333333335,0.15526832018904305
1.1,0.43333333333333335,0.11147919000727995

-1.1,0.4555555555555555,0.1047622859359943
-1.077777777777778,0.4555555555555555,0.14814563956801802
-1.0555555555555556,0.4555555555555555,0.2013340800041463
-1.0333333333333334,0.4555555555555555,0.2630178757342892
-1.0111111111111113,0.4555555555555555,0.33036154523987266
-0.9888888888888889,0.4555555555555555,0.3990504128487049
-0.9666666666666668,0.4555555555555555,0.46365875703152504
-0.9444444444444445,0.4555555555555555,0.5183225651338358
-0.9222222222222223,0.4555555555555555,0.5576107410607198
-0.9000000000000001,0.4555555555555555,0.5774173623912009
-0.8777777777777779,0.4555555555555555,0.5756716711349772
-0.8555555555555556,0.4555555555555555,0.5526955424888296
-0.8333333333333335,0.4555555555555555,0.5111231459965085
-0.8111111111111111,0.4555555555555555,0.45540822591953695
-0.788888888888889,0.4555555555555555,0.39104540061264387
-0.7666666666666667,0.4555555555555555,0.3236920011896901
-0.7444444444444445,0.4555555555555555,0.2583809364261741
-0.7222222222222223,0.4555555555555555,0.19896775375542752
-0.7000000000000001,0.4555555555555555,0.14787752276565208
-0.6777777777777778,0.4555555555555555,0.10613692385165596
-0.6555555555555557,0.4555555555555555,0.0736173192784625
-0.6333333333333334,0.4555555555555555,0.0493876245419988
-0.6111111111111112,0.4555555555555555,0.03208066806023834
-0.5888888888888889,0.4555555555555555,0.02020326613010174
-0.5666666666666668,0.4555555555555555,0.012354824991865243
-0.5444444444444445,0.4555555555555555,0.007350231723286784
-0.5222222222222223,0.4555555555555555,0.00426342454435275
-0.5000000000000001,0.4555555555555555,0.0024169861505298827
-0.47777777777777786,0.4555555555555555,0.0013427908576520455
-0.4555555555555556,0.4555555555555555,0.0007331219044929297
-0.43333333333333335,0.4555555555555555,0.0003944530775988137
-0.4111111111111112,0.4555555555555555,0.00020971863715765784
-0.38888888888888895,0.4555555555555555,0.00011045806468733771
-0.3666666666666667,0.4555555555555555,5.777098391458565e-05
-0.34444444444444455,0.4555555555555555,3.0075336649967058e-05
-0.3222222222222223,0.4555555555555555,1.562649784108251e-05
-0.30000000000000004,0.4555555555555555,8.13046485738561e-06
-0.2777777777777778,0.4555555555555555,4.254897958512383e-06
-0.25555555555555565,0.4555555555555555,2.2526795021684e-06
-0.2333333333333334,0.4555555555555555,1.215291519216178e-06
-0.21111111111111114,0.4555555555555555,6.736213699149776e-07
-0.188888888888889,0.4555555555555555,3.8687551769250753e-07
-0.16666666666666674,0.4555555555555555,2.319869521057246e-07
-0.1444444444444445,0.4555555555555555,1.4616599501380316e-07
-0.12222222222222223,0.4555555555555555,9.730849198644533e-08
-0.10000000000000009,0.4555555555555555,6.888124325493028e-08
-0.07777777777777772,0.4555555555555555,5.226446681310765e-08
-0.05555555555555558,0.4555555555555555,4.290171650543653e-08
-0.03333333333333344,0.4555555555555555,3.838047590234081e-08
-0.011111111111111072,0.4555555555555555,3.749278196068516e-08
0.011111111111111072,0.4555555555555555,3.980929617633417e-08
0.033333333333333215,0.4555555555555555,4.556134039152093e-08
0.05555555555555558,0.4555555555555555,5.578615152415517e-08
0.07777777777777772,0.4555555555555555,7.282894680081241e-08
0.09999999999999987,0.4555555555555555,1.0148016012299082e-07
0.12222222222222223,0.4555555555555555,1.51350577855183e-07
0.14444444444444438,0.4555555555555555,2.4171301189885053e-07
0.16666666666666652,0.4555555555555555,4.1126839339596593e-07
0.18888888888888888,0.4555555555555555,7.376877547637475e-07
0.21111111111111103,0.4555555555555555,1.3763569016290974e-06
0.2333333333333334,0.4555555555555555,2.6362909606899633e-06
0.25555555555555554,0.4555555555555555,5.126686314984683e-06
0.2777777777777777,0.4555555555555555,1.0034800399191743e-05
0.30000000000000004,0.4555555555555555,1.9641843314777003e-05
0.3222222222222222,0.4555555555555555,3.825775867293061e-05
0.34444444444444433,0.4555555555555555,7.386891912641585e-05
0.3666666666666667,0.4555555555555555,0.000140953606159496
0.38888888888888884,0.4555555555555555,0.00026512841704959684
0.411111111111111,0.4555555555555555,0.0004905234224275068
0.43333333333333335,0.4555555555555555,0.0008909869320008364
0.4555555555555555,0.4555555555555555,0.0015862792962549877
0.47777777777777786,0.4555555555555555,0.002764150090275816
0.5,0.4555555555555555,0.0047083662456006686
0.5222222222222221,0.4555555555555555,0.007831117069941211
0.5444444444444445,0.4555555555555555,0.012705593537918062
0.5666666666666667,0.4555555555555555,0.020090986400193148
0.5888888888888888,0.4555555555555555,0.03093815865546481
0.6111111111111112,0.4555555555555555,0.046360903021208454
0.6333333333333333,0.4555555555555555,0.0675567009327956
0.6555555555555554,0.4555555555555555,0.09566435189662124
0.6777777777777778,0.4555555555555555,0.1315555998807648
0.7,0.4555555555555555,0.17557456117780074
0.7222222222222221,0.4555555555555555,0.2272605709813294
0.7444444444444445,0.4555555555555555,0.28511205156265973
0.7666666666666666,0.4555555555555555,0.3464633208775358
0.788888888888889,0.4555555555555555,0.4075441037013346
0.8111111111111111,0.4555555555555555,0.4637665819303861
0.8333333333333333,0.4555555555555555,0.5102373026629812
0.8555555555555556,0.4555555555555555,0.542430360389408
0.8777777777777778,0.4555555555555555,0.5569014028248647
0.8999999999999999,0.4555555555555555,0.5518897730253399
0.922222222222222,0.4555555555555555,0.5276642737427234
0.9444444444444446,0.4555555555555555,0.4865199404511913
0.9666666666666668,0.4555555555555555,0.43241630007101395
0.9888888888888889,0.4555555555555555,0.3703367488475693
1.011111111111111,0.4555555555555555,0.30551535719263484
1.0333333333333332,0.4555555555555555,0.24270079452648205
1.0555555555555554,0.4555555555555555,0.18560211568381077
1.077777777777778,0.4555555555555555,0.13659977535814244
1.1,0.4555555555555555,0.09673044070004752

-1.1,0.47777777777777786,0.08626034658297943
-1.077777777777778,0.47777777777777786,0.12383841011757109
-1.0555555555555556,0.47777777777777786,0.17093940255851858
-1.0333333333333334,0.47777777777777786,0.226914431085621
-1.0111111111111113,0.47777777777777786,0.2897378914191234
-0.9888888888888889,0.47777777777777786,0.3559271566689584
-0.9666666666666668,0.47777777777777786,0.4207441943067566
-0.9444444444444445,0.47777777777777786,0.4787007021832942
-0.9222222222222223,0.47777777777777786,0.5243078524711412
-0.9000000000000001,0.47777777777777786,0.5529337219411005
-0.8777777777777779,0.47777777777777786,0.5615835238216366
-0.8555555555555556,0.47777777777777786,0.5494201737205994
-0.8333333333333335,0.47777777777777786,0.5178994036471292
-0.8111111111111111,0.47777777777777786,0.47048900006027927
-0.788888888888889,0.47777777777777786,0.41204584654170223
-0.7666666666666667,0.47777777777777786,0.34800432406482523
-0.7444444444444445,0.47777777777777786,0.28356179550425076
-0.7222222222222223,0.47777777777777786,0.2230256575367246
-0.7000000000000001,0.47777777777777786,0.16942440520948637
-0.6777777777777778,0.47777777777777786,0.12440661596917331
-0.6555555555555557,0.47777777777777786,0.0883823707488865
-0.6333333333333334,0.47777777777777786,0.06081921399036903
-0.6111111111111112,0.47777777777777786,0.04059479741584426
-0.5888888888888889,0.47777777777777786,0.02632502331271858
-0.5666666666666668,0.47777777777777786,0.016617543731873498
-0.5444444444444445,0.47777777777777786,0.010233058920174462
-0.5222222222222223,0.47777777777777786,0.006161918375938443
-0.5000000000000001,0.47777777777777786,0.0036373541215054144
-0.47777777777777786,0.47777777777777786,0.0021101423732611648
-0.4555555555555556,0.47777777777777786,0.0012060132152615797
-0.43333333333333335,0.47777777777777786,0.0006805885984825705
-0.4111111111111112,0.47777777777777786,0.00038000992873439457
-0.38888888888888895,0.47777777777777786,0.00021033056947419239
-0.3666666666666667,0.47777777777777786,0.0001156203346062108
-0.34444444444444455,0.47777777777777786,6.32618020741069e-05
-0.3222222222222223,0.47777777777777786,3.454967935407293e-05
-0.30000000000000004,0.47777777777777786,1.890503181603014e-05
-0.2777777777777778,0.47777777777777786,1.0416134907468841e-05
-0.25555555555555565,0.47777777777777786,5.815003776782944e-06
-0.2333333333333334,0.47777777777777786,3.3132673487064854e-06
-0.21111111111111114,0.47777777777777786,1.9413705931891493e-06
-0.188888888888889,0.47777777777777786,1.1779404399506228e-06
-0.16666666666666674,0.47777777777777786,7.44310893675037e-07
-0.1444444444444445,0.47777777777777786,4.91958974752542e-07
-0.12222222222222223,0.47777777777777786,3.4158401623212766e-07
-0.10000000000000009,0.47777777777777786,2.5053024158439104e-07
-0.07777777777777772,0.47777777777777786,1.9556267660846737e-07
-0.05555555555555558,0.47777777777777786,1.6385577225100908e-07
-0.03333333333333344,0.47777777777777786,1.4833098770857378e-07
-0.011111111111111072,0.47777777777777786,1.4529410504490393e-07
0.011111111111111072,0.47777777777777786,1.5332540468104725e-07
0.033333333333333215,0.47777777777777786,1.729472310005526e-07
0.05555555555555558,0.47777777777777786,2.0696324798958043e-07
0.07777777777777772,0.47777777777777786,2.616859306716743e-07
0.09999999999999987,0.47777777777777786,3.4968117425453326e-07
0.12222222222222223,0.47777777777777786,4.95341136547333e-07
0.14444444444444438,0.47777777777777786,7.458464538285572e-07
0.16666666666666652,0.47777777777777786,1.1924255849779104e-06
0.18888888888888888,0.47777777777777786,2.0111959155968063e-06
0.21111111111111103,0.47777777777777786,3.540880046337911e-06
0.2333333333333334,0.47777777777777786,6.428975926868548e-06
0.25555555555555554,0.47777777777777786,1.1902684220430406e-05
0.2777777777777777,0.47777777777777786,2.2262211788430216e-05
0.30000000000000004,0.47777777777777786,4.176027433859753e-05
0.3222222222222222,0.47777777777777786,7.813237566796375e-05
0.34444444444444433,0.47777777777777786,0.00014518601811139474
0.3666666666666667,0.47777777777777786,0.0002670442483202754
0.38888888888888884,0.47777777777777786,0.00048485287243701995
0.411111111111111,0.47777777777777786,0.0008669517600452559
0.43333333333333335,0.47777777777777786,0.0015235806687852649
0.4555555555555555,0.47777777777777786,0.0026269813662829376
0.47777777777777786,0.47777777777777786,0.0044370601682867175
0.5,0.47777777777777786,0.007331364124307009
0.5222222222222221,0.47777777777777786,0.011835845725268048
0.5444444444444445,0.47777777777777786,0.018649791311316638
0.5666666666666667,0.47777777777777786,0.028654769464502274
0.5888888888888888,0.47777777777777786,0.04289440399752099
0.6111111111111112,0.47777777777777786,0.06251058024718381
0.6333333333333333,0.47777777777777786,0.0886240558083038
0.6555555555555554,0.47777777777777786,0.12215492004695637
0.6777777777777778,0.47777777777777786,0.16359160350615393
0.7,0.47777777777777786,0.2127351254946379
0.7222222222222221,0.47777777777777786,0.26846456096389154
0.7444444444444445,0.47777777777777786,0.32858451109345915
0.7666666666666666,0.47777777777777786,0.3898185799561046
0.788888888888889,0.47777777777777786,0.44799836373371416
0.8111111111111111,0.47777777777777786,0.4984631066877749
0.8333333333333333,0.47777777777777786,0.5366354485503412
0.8555555555555556,0.47777777777777786,0.5586854025976747
0.8777777777777778,0.47777777777777786,0.5621546318217469
0.8999999999999999,0.47777777777777786,0.5464024672118535
0.922222222222222,0.47777777777777786,0.5127628137736494
0.9444444444444446,0.47777777777777786,0.46436350112215796
0.9666666666666668,0.47777777777777786,0.4056401142737317
0.9888888888888889,0.47777777777777786,0.34165035295101487
1.011111111111111,0.47777777777777786,0.2773391689904081
1.0333333333333332,0.47777777777777786,0.21690624715012788
1.0555555555555554,0.47777777777777786,0.16338790700211436
1.077777777777778,0.47777777777777786,0.1185009276807179
1.1,0.47777777777777786,0.0827284982791084

-1.1,0.5,0.06997332523270985
-1.077777777777778,0.5,0.10205743105240912
-1.0555555555555556,0.5,0.14317414222739594
-1.0333333333333334,0.5,0.19322927694767847
-1.0111111111111113,0.5,0.2509277807190818
-0.9888888888888889,0.5,0.3135955542138218
-0.9666666666666668,0.5,0.3772363685374583
-0.9444444444444445,0.5,0.4368749951877886
-0.9222222222222223,0.5,0.4871694503339238
-0.9000000000000001,0.5,0.5231970011460516
-0.8777777777777779,0.5,0.5412557706913771
-0.8555555555555556,0.5,0.5395005415123245
-0.8333333333333335,0.5,0.5182602801051237
-0.8111111111111111,0.5,0.47996052050763255
-0.788888888888889,0.5,0.42867328754559536
-0.7666666666666667,0.5,0.36940886811726714
-0.7444444444444445,0.5,0.3073188106382332
-0.7222222222222223,0.5,0.24698341708015123
-0.7000000000000001,0.5,0.19191365161298396
-0.6777777777777778,0.5,0.14432610832247367
-0.6555555555555557,0.5,0.10517607716350268
-0.6333333333333334,0.5,0.07437961005756656
-0.6111111111111112,0.5,0.05113185743325128
-0.5888888888888889,0.5,0.034234678883134494
-0.5666666666666668,0.5,0.02237174957019139
-0.5444444444444445,0.5,0.014301209074962991
-0.5222222222222223,0.5,0.008963617507593677
-0.5000000000000001,0.5,0.005520803606399232
-0.47777777777777786,0.5,0.003348335093322079
-0.4555555555555556,0.5,0.0020033812267788186
-0.43333333333333335,0.5,0.0011844308024267442
-0.4111111111111112,0.5,0.000692966692167531
-0.38888888888888895,0.5,0.00040182357167894056
-0.3666666666666667,0.5,0.0002313496459032616
-0.34444444444444455,0.5,0.0001325725681753277
-0.3222222222222223,0.5,7.585862713313785e-05
-0.30000000000000004,0.5,4.35317468827409e-05
-0.2777777777777778,0.5,2.5190414690039856e-05
-0.25555555555555565,0.5,1.479375409049612e-05
-0.2333333333333334,0.5,8.877600791182281e-06
-0.21111111111111114,0.5,5.47867261989465e-06
-0.188888888888889,0.5,3.4954912869820824e-06
-0.16666666666666674,0.5,2.3146365678400776e-06
-0.1444444444444445,0.5,1.595651822301042e-06
-0.12222222222222223,0.5,1.149222343392552e-06
-0.10000000000000009,0.5,8.692372448602454e-07
-0.07777777777777772,0.5,6.954429115164917e-07
-0.05555555555555558,0.5,5.931842098602488e-07
-0.03333333333333344,0.5,5.425650424679864e-07
-0.011111111111111072,0.5,5.327793625655587e-07
0.011111111111111072,0.5,5.593580596547121e-07
0.033333333333333215,0.5,6.232788706727158e-07
0.05555555555555558,0.5,7.317048498865589e-07
0.07777777777777772,0.5,9.008405041294208e-07
0.09999999999999987,0.5,1.1622823761373467e-06
0.12222222222222223,0.5,1.575620048258249e-06
0.14444444444444438,0.5,2.2524347789652093e-06
0.16666666666666652,0.5,3.4011304858291257e-06
0.18888888888888888,0.5,5.409698307742921e-06
0.21111111111111103,0.5,8.996954825664096e-06
0.2333333333333334,0.5,1.5485690469426804e-05
0.25555555555555554,0.5,2.728887869566331e-05
0.2777777777777777,0.5,4.875983610415217e-05
0.30000000000000004,0.5,8.764752621333855e-05
0.3222222222222222,0.5,0.0001575268435736291
0.34444444444444433,0.5,0.0002817427979774187
0.3666666666666667,0.5,0.0004996044255852559
0.38888888888888884,0.5,0.0008757481635251716
0.411111111111111,0.5,0.0015136764544245156
0.43333333333333335,0.5,0.0025743245681260274
0.4555555555555555,0.5,0.004299923150671805
0.47777777777777786,0.5,0.00704219186640777
0.5,0.5,0.011291862395589403
0.5222222222222221,0.5,0.017703705229027672
0.5444444444444445,0.5,0.02710796484004631
0.5666666666666667,0.5,0.04049617521435753
0.5888888888888888,0.5,0.05896797388898885
0.6111111111111112,0.5,0.08362728228735611
0.6333333333333333,0.5,0.11542246308892284
0.6555555555555554,0.5,0.1549364263721004
0.6777777777777778,0.5,0.20214830239784293
0.7,0.5,0.2562054502327062
0.7222222222222221,0.5,0.3152585353629036
0.7444444444444445,0.5,0.376417398908016
0.7666666666666666,0.5,0.4358762280996223
0.788888888888889,0.5,0.4892306511762536
0.8111111111111111,0.5,0.5319691575814381
0.8333333333333333,0.5,0.5600747697412516
0.8555555555555556,0.5,0.5706329095345692
0.8777777777777778,0.5,0.5623218878867743
0.8999999999999999,0.5,0.5356735713498092
0.922222222222222,0.5,0.49303509364062115
0.9444444444444446,0.5,0.43822863219501973
0.9666666666666668,0.5,0.3759769301696521
0.9888888888888889,0.5,0.3112161001614639
1.011111111111111,0.5,0.24843786199700763
1.0333333333333332,0.5,0.19118548802734506
1.0555555555555554,0.5,0.14177910535016375
1.077777777777778,0.5,0.10128390734531516
1.1,0.5,0.06967898430692566

-1.1,0.5222222222222221,0.055922851924141044
-1.077777777777778,0.5222222222222221,0.0828995813151947
-1.0555555555555556,0.5222222222222221,0.11823456905219076
-1.0333333333333334,0.5222222222222221,0.1622685848825868
-1.0111111111111113,0.5222222222222221,0.21433353149817483
-0.9888888888888889,0.5222222222222221,0.2725081486755641
-0.9666666666666668,0.5222222222222221,0.33355865472611435
-0.9444444444444445,0.5222222222222221,0.39313486975199535
-0.9222222222222223,0.5222222222222221,0.44623853940296265
-0.9000000000000001,0.5222222222222221,0.4879078219140422
-0.8777777777777779,0.5222222222222221,0.5139919011234328
-0.8555555555555556,0.5222222222222221,0.5218475212423936
-0.8333333333333335,0.5222222222222221,0.5107933711669257
-0.8111111111111111,0.5222222222222221,0.48221189408307114
-0.788888888888889,0.5222222222222221,0.4392763611630707
-0.7666666666666667,0.5222222222222221,0.3863757849299483
-0.7444444444444445,0.5222222222222221,0.3283809089776781
-0.7222222222222223,0.5222222222222221,0.26992006694253134
-0.7000000000000001,0.5222222222222221,0.2148102202632265
-0.6777777777777778,0.5222222222222221,0.16572914602865593
-0.6555555555555557,0.5222222222222221,0.12414293485695736
-0.6333333333333334,0.5222222222222221,0.09044218785317387
-0.6111111111111112,0.5222222222222221,0.06420577008877514
-0.5888888888888889,0.5222222222222221,0.04450599859838269
-0.5666666666666668,0.5222222222222221,0.030186897993560075
-0.5444444444444445,0.5222222222222221,0.020075791173572506
-0.5222222222222223,0.5222222222222221,0.013116611508994475
-0.5000000000000001,0.5222222222222221,0.00843360994312085
-0.47777777777777786,0.5222222222222221,0.005344286712205914
-0.4555555555555556,0.5222222222222221,0.0033419530119355913
-0.43333333333333335,0.5222222222222221,0.002064672022118174
-0.4111111111111112,0.5222222222222221,0.0012617695255208539
-0.38888888888888895,0.5222222222222221,0.0007639319895505123
-0.3666666666666667,0.5222222222222221,0.0004591748767526978
-0.34444444444444455,0.5222222222222221,0.00027478326448503236
-0.3222222222222223,0.5222222222222221,0.00016434095289821518
-0.30000000000000004,0.5222222222222221,9.870531352961793e-05
-0.2777777777777778,0.5222222222222221,5.987573704393707e-05
-0.25555555555555565,0.5222222222222221,3.6910934835027555e-05
-0.2333333333333334,0.5222222222222221,2.326184619842515e-05
-0.21111111111111114,0.5222222222222221,1.5062834859401968e-05
-0.188888888888889,0.5222222222222221,1.005868225650495e-05
-0.16666666666666674,0.5222222222222221,6.944537958063617e-06
-0.1444444444444445,0.5222222222222221,4.968134276473764e-06
-0.12222222222222223,0.5222222222222221,3.6947734660210207e-06
-0.10000000000000009,0.5222222222222221,2.8710666593253396e-06
-0.07777777777777772,0.5222222222222221,2.3472970530334834e-06
-0.05555555555555558,0.5222222222222221,2.0338995488546065e-06
-0.03333333333333344,0.5222222222222221,1.8774667085944987e-06
-0.011111111111111072,0.5222222222222221,1.8478421205411084e-06
0.011111111111111072,0.5222222222222221,1.9316532669366776e-06
0.033333333333333215,0.5222222222222221,2.130057475137197e-06
0.05555555555555558,0.5222222222222221,2.4602162773206386e-06
0.07777777777777772,0.5222222222222221,2.9615808604134306e-06
0.09999999999999987,0.5222222222222221,3.709914615990839e-06
0.12222222222222223,0.5222222222222221,4.844650568475818e-06
0.14444444444444438,0.5222222222222221,6.619535233956546e-06
0.16666666666666652,0.5222222222222221,9.493948626615261e-06
0.18888888888888888,0.5222222222222221,1.4295053009310592e-05
0.21111111111111103,0.5222222222222221,2.250239036009152e-05
0.2333333333333334,0.5222222222222221,3.674148899849632e-05
0.25555555555555554,0.5222222222222221,6.162766911287783e-05
0.2777777777777777,0.5222222222222221,0.00010518278229005668
0.30000000000000004,0.5222222222222221,0.000181162780243342
0.3222222222222222,0.5222222222222221,0.0003127852709552203
0.34444444444444433,0.5222222222222221,0.000538524696578279
0.3666666666666667,0.5222222222222221,0.0009208165667920331
0.38888888888888884,0.5222222222222221,0.0015586112106130633
0.411111111111111,0.5222222222222221,0.002604619424651675
0.43333333333333335,0.5222222222222221,0.004287619876075527
0.4555555555555555,0.5222222222222221,0.006939142432349152
0.47777777777777786,0.5222222222222221,0.011022027599048545
0.5,0.5222222222222221,0.017155760920390294
0.5222222222222221,0.5222222222222221,0.02613035449203093
0.5444444444444445,0.5222222222222221,0.03889757953174423
0.5666666666666667,0.5222222222222221,0.05652668962579984
0.5888888888888888,0.5222222222222221,0.08011287892523423
0.6111111111111112,0.5222222222222221,0.11063199307162776
0.6333333333333333,0.5222222222222221,0.1487451802411749
0.6555555555555554,0.5222222222222221,0.19457160779950874
0.6777777777777778,0.5222222222222221,0.24746360920520952
0.7,0.5222222222222221,0.30583239301889764
0.7222222222222221,0.5222222222222221,0.367078447812788
0.7444444444444445,0.5222222222222221,0.4276742229490551
0.7666666666666666,0.5222222222222221,0.48342518480043756
0.788888888888889,0.5222222222222221,0.5299006652211277
0.8111111111111111,0.5222222222222221,0.5629845426960655
0.8333333333333333,0.5222222222222221,0.5794581441984781
0.8555555555555556,0.5222222222222221,0.5775055824397276
0.8777777777777778,0.5222222222222221,0.5570343900249144
0.8999999999999999,0.5222222222222221,0.5197349370567481
0.922222222222222,0.5222222222222221,0.4688554286212769
0.9444444444444446,0.5222222222222221,0.40873204942668434
0.9666666666666668,0.5222222222222221,0.3441685677199325
0.9888888888888889,0.5222222222222221,0.27979048026898173
1.011111111111111,0.5222222222222221,0.219496904895412
1.0333333333333332,0.5222222222222221,0.1661007346305797
1.0555555555555554,0.5222222222222221,0.12119557077978572
1.077777777777778,0.5222222222222221,0.08523330782225788
1.1,0.5222222222222221,0.05775451201799186

-1.1,0.5444444444444445,0.04399933098119934
-1.077777777777778,0.5444444444444445,0.06629852079341547
-1.0555555555555556,0.5444444444444445,0.09613209681340797
-1.0333333333333334,0.5444444444444445,0.1341527048383115
-1.0111111111111113,0.5444444444444445,0.18020138970573943
-0.9888888888888889,0.5444444444444445,0.2330286378069817
-0.9666666666666668,0.5444444444444445,0.2901507191411238
-0.9444444444444445,0.5444444444444445,0.34792120600866344
-0.9222222222222223,0.5444444444444445,0.4018586783437445
-0.9000000000000001,0.5444444444444445,0.4472087549492091
-0.8777777777777779,0.5444444444444445,0.47964862175822226
-0.8555555555555556,0.5444444444444445,0.49598871370935016
-0.8333333333333335,0.5444444444444445,0.49471050509740955
-0.8111111111111111,0.5444444444444445,0.47621121033858466
-0.788888888888889,0.5444444444444445,0.4426982804678353
-0.7666666666666667,0.5444444444444445,0.39776625627979223
-0.7444444444444445,0.5444444444444445,0.3457664248061174
-0.7222222222222223,0.5444444444444445,0.29112137320714865
-0.7000000000000001,0.5444444444444445,0.2377317517880846
-0.6777777777777778,0.5444444444444445,0.18857821551860734
-0.6555555555555557,0.5444444444444445,0.14555704427418079
-0.6333333333333334,0.5444444444444445,0.10952631629567644
-0.6111111111111112,0.5444444444444445,0.08049823799307061
-0.5888888888888889,0.5444444444444445,0.057899237755725426
-0.5666666666666668,0.5444444444444445,0.04082914684600766
-0.5444444444444445,0.5444444444444445,0.028274234051134856
-0.5222222222222223,0.5444444444444445,0.019254967530885975
-0.5000000000000001,0.5444444444444445,0.012910090808905672
-0.47777777777777786,0.5444444444444445,0.008530492589782213
-0.4555555555555556,0.5444444444444445,0.0055599876769850355
-0.43333333333333335,0.5444444444444445,0.0035782542476367222
-0.4111111111111112,0.5444444444444445,0.0022768840560645777
-0.38888888888888895,0.5444444444444445,0.0014350887465785828
-0.3666666666666667,0.5444444444444445,0.0008982229470711195
-0.34444444444444455,0.5444444444444445,0.0005601748433190286
-0.3222222222222223,0.5444444444444445,0.0003495873597042475
-0.30000000000000004,0.5444444444444445,0.00021942706076869806
-0.2777777777777778,0.5444444444444445,0.00013930060571694014
-0.25555555555555565,0.5444444444444445,8.993992707251513e-05
-0.2333333333333334,0.5444444444444445,5.934636561512681e-05
-0.21111111111111114,0.5444444444444445,4.016571545045158e-05
-0.188888888888889,0.5444444444444445,2.7948358426641175e-05
-0.16666666666666674,0.5444444444444445,2.0025844072486773e-05
-0.1444444444444445,0.5444444444444445,1.4803514901445283e-05
-0.12222222222222223,0.5444444444444445,1.1325573215889132e-05
-0.10000000000000009,0.5444444444444445,9.013560338245638e-06
-0.07777777777777772,0.5444444444444445,7.512358152057962e-06
-0.05555555555555558,0.5444444444444445,6.60128776407387e-06
-0.03333333333333344,0.5444444444444445,6.1438081925908584e-06
-0.011111111111111072,0.5444444444444445,6.0598001810790296e-06
0.011111111111111072,0.5444444444444445,6.31127115066437e-06
0.033333333333333215,0.5444444444444445,6.896984558823863e-06
0.05555555555555558,0.5444444444444445,7.855087245241967e-06
0.07777777777777772,0.5444444444444445,9.276093272066075e-06
0.09999999999999987,0.5444444444444445,1.1332282851294496e-05
0.12222222222222223,0.5444444444444445,1.4334524520460228e-05
0.14444444444444438,0.5444444444444445,1.8835013525239954e-05
0.16666666666666652,0.5444444444444445,2.5806533002914733e-05
0.18888888888888888,0.5444444444444445,3.694880863639086e-05
0.21111111111111103,0.5444444444444445,5.5204855751606054e-05
0.2333333333333334,0.5444444444444445,8.562056897546853e-05
0.25555555555555554,0.5444444444444445,0.00013675532795345014
0.2777777777777777,0.5444444444444445,0.000222955269046222
0.30000000000000004,0.5444444444444445,0.0003679354958255949
0.3222222222222222,0.5444444444444445,0.0006102753417992179
0.34444444444444433,0.5444444444444445,0.0010115867627962106
0.3666666666666667,0.5444444444444445,0.001668214737573248
0.38888888888888884,0.5444444444444445,0.0027272703602811378
0.411111111111111,0.5444444444444445,0.004407429153334569
0.43333333333333335,0.5444444444444445,0.007024054043385802
0.4555555555555555,0.5444444444444445,0.011016635841176235
0.47777777777777786,0.5444444444444445,0.016974199830881078
0.5,0.5444444444444445,0.02565136699285933
0.5222222222222221,0.5444444444444445,0.037964736746109305
0.5444444444444445,0.5444444444444445,0.05495719974568325
0.5666666666666667,0.5444444444444445,0.07771810457440677
0.5888888888888888,0.5444444444444445,0.10725136102384392
0.6111111111111112,0.5444444444444445,0.14429252085438876
0.6333333333333333,0.5444444444444445,0.1890893717232099
0.6555555555555554,0.5444444444444445,0.24117655220723866
0.6777777777777778,0.5444444444444445,0.29918918214609985
0.7,0.5444444444444445,0.3607682891162603
0.7222222222222221,0.5444444444444445,0.4226069037046225
0.7444444444444445,0.5444444444444445,0.4806672780147109
0.7666666666666666,0.5444444444444445,0.5305678862299728
0.788888888888889,0.5444444444444445,0.5680995289927727
0.8111111111111111,0.5444444444444445,0.5897926725829659
0.8333333333333333,0.5444444444444445,0.5934341586930869
0.8555555555555556,0.5444444444444445,0.5784295511138609
0.8777777777777778,0.5444444444444445,0.5459311372764106
0.8999999999999999,0.5444444444444445,0.4986971437231994
0.922222222222222,0.5444444444444445,0.4407043101354564
0.9444444444444446,0.5444444444444445,0.37658878602894247
0.9666666666666668,0.5444444444444445,0.311025001768537
0.9888888888888889,0.5444444444444445,0.24815947058967275
1.011111111111111,0.5444444444444445,0.19119536547481092
1.0333333333333332,0.5444444444444445,0.14218163033658704
1.0555555555555554,0.5444444444444445,0.10201050634296135
1.077777777777778,0.5444444444444445,0.07058389470996382
1.1,0.5444444444444445,0.047082446781836276

-1.1,0.5666666666666667,0.03402645603508165
-1.077777777777778,0.5666666666666667,0.052106512298574284
-1.0555555555555556,0.5666666666666667,0.07679273872187993
-1.0333333333333334,0.5666666666666667,0.10893278783160328
-1.0111111111111113,0.5666666666666667,0.14875466806526041
-0.9888888888888889,0.5666666666666667,0.19558152951660915
-0.9666666666666668,0.5666666666666667,0.24763604105092576
-0.9444444444444445,0.5666666666666667,0.30201455417188616
-0.9222222222222223,0.5666666666666667,0.3548864352262157
-0.9000000000000001,0.5666666666666667,0.40192363694410144
-0.8777777777777779,0.5666666666666667,0.43890162631899354
-0.8555555555555556,0.5666666666666667,0.4623554027951282
-0.8333333333333335,0.5666666666666667,0.47014502807299824
-0.8111111111111111,0.5666666666666667,0.4617975665828338
-0.788888888888889,0.5666666666666667,0.4385457374135089
-0.7666666666666667,0.5666666666666667,0.40306158110881285
-0.7444444444444445,0.5666666666666667,0.3589602793572879
-0.7222222222222223,0.5666666666666667,0.31020004546960933
-0.7000000000000001,0.5666666666666667,0.260514530050569
-0.6777777777777778,0.5666666666666667,0.21298570304952774
-0.6555555555555557,0.5666666666666667,0.16981223772111853
-0.6333333333333334,0.5666666666666667,0.13227154516036743
-0.6111111111111112,0.5666666666666667,0.10083061573490684
-0.5888888888888889,0.5666666666666667,0.07534090360308639
-0.5666666666666668,0.5666666666666667,0.05525494230987876
-0.5444444444444445,0.5666666666666667,0.039819523183035825
-0.5222222222222223,0.5666666666666667,0.028222229296227554
-0.5000000000000001,0.5666666666666667,0.019686981553337164
-0.47777777777777786,0.5666666666666667,0.013526091815629606
-0.4555555555555556,0.5666666666666667,0.009160990551163125
-0.43333333333333335,0.5666666666666667,0.0061234215003854574
-0.4111111111111112,0.5666666666666667,0.00404612385048954
-0.38888888888888895,0.5666666666666667,0.0026488829345728084
-0.3666666666666667,0.5666666666666667,0.0017233562528819928
-0.34444444444444455,0.5666666666666667,0.0011184937900443558
-0.3222222222222223,0.5666666666666667,0.0007274721083211059
-0.30000000000000004,0.5666666666666667,0.00047656469436636135
-0.2777777777777778,0.5666666666666667,0.0003160703142690702
-0.25555555555555565,0.5666666666666667,0.00021321804712176473
-0.2333333333333334,0.5666666666666667,0.00014683243793058148
-0.21111111111111114,0.5666666666666667,0.00010346879393903793
-0.188888888888889,0.5666666666666667,7.470953038813346e-05
-0.16666666666666674,0.5666666666666667,5.533323940159313e-05
-0.1444444444444445,0.5666666666666667,4.211165510193224e-05
-0.12222222222222223,0.5666666666666667,3.304109841278797e-05
-0.10000000000000009,0.5666666666666667,2.68642615523282e-05
-0.07777777777777772,0.5666666666666667,2.2780025963911534e-05
-0.05555555555555558,0.5666666666666667,2.0271635303458044e-05
-0.03333333333333344,0.5666666666666667,1.9007429525498647e-05
-0.011111111111111072,0.5666666666666667,1.8785120292443443e-05
0.011111111111111072,0.5666666666666667,1.9502300064990813e-05
0.033333333333333215,0.5666666666666667,2.1144482219553767e-05
0.05555555555555558,0.5666666666666667,2.378904606776937e-05
0.07777777777777772,0.5666666666666667,2.763015786400582e-05
0.09999999999999987,0.5666666666666667,3.303695403540432e-05
0.12222222222222223,0.5666666666666667,4.0666038421253544e-05
0.14444444444444438,0.5666666666666667,5.166136137455489e-05
0.16666666666666652,0.5666666666666667,6.799272546819857e-05
0.18888888888888888,0.5666666666666667,9.301294584333219e-05
0.21111111111111103,0.5666666666666667,0.0001323588718678828
0.2333333333333334,0.5666666666666667,0.0001953891835667289
0.25555555555555554,0.5666666666666667,0.0002974466038069046
0.2777777777777777,0.5666666666666667,0.00046335375724231476
0.30000000000000004,0.5666666666666667,0.0007326914373506006
0.3222222222222222,0.5666666666666667,0.001167542194354119
0.34444444444444433,0.5666666666666667,0.001863465277723445
0.3666666666666667,0.5666666666666667,0.0029644226852770295
0.38888888888888884,0.5666666666666667,0.004682079443931028
0.411111111111111,0.5666666666666667,0.007319190767853845
0.43333333333333335,0.5666666666666667,0.01129548484962676
0.4555555555555555,0.5666666666666667,0.01717242891716627
0.47777777777777786,0.5666666666666667,0.025670584177392344
0.5,0.5666666666666667,0.03767030374882394
0.5222222222222221,0.5666666666666667,0.05418415449069129
0.5444444444444445,0.5666666666666667,0.07628894279460614
0.5666666666666667,0.5666666666666667,0.1050080966910224
0.5888888888888888,0.5666666666666667,0.14114260121444377
0.6111111111111112,0.5666666666666667,0.18506089805711332
0.6333333333333333,0.5666666666666667,0.23647366930689714
0.6555555555555554,0.5666666666666667,0.29423477778610274
0.6777777777777778,0.5666666666666667,0.35621980605558984
0.7,0.5666666666666667,0.41933328429641853
0.7222222222222221,0.5666666666666667,0.47968111658293927
0.7444444444444445,0.5666666666666667,0.5329158384712523
0.7666666666666666,0.5666666666666667,0.5747239318278743
0.788888888888889,0.5666666666666667,0.601385661962256
0.8111111111111111,0.5666666666666667,0.6103100813843558
0.8333333333333333,0.5666666666666667,0.6004407683062843
0.8555555555555556,0.5666666666666667,0.5724462028393943
0.8777777777777778,0.5666666666666667,0.5286497501294763
0.8999999999999999,0.5666666666666667,0.4727082439034589
0.922222222222222,0.5666666666666667,0.40910106015074466
0.9444444444444446,0.5666666666666667,0.3425293133337356
0.9666666666666668,0.5666666666666667,0.27733783585747124
0.9888888888888889,0.5666666666666667,0.21705869904739608
1.011111111111111,0.5666666666666667,0.1641397139037589
1.0333333333333332,0.5666666666666667,0.11987570071385187
1.0555555555555554,0.5666666666666667,0.08451717053842976
1.077777777777778,0.5666666666666667,0.057500919119197615
1.1,0.5666666666666667,0.037735183705852444

-1.1,0.5888888888888888,0.02580795576750173
-1.077777777777778,0.5888888888888888,0.04015060907214212
-1.0555555555555556,0.5888888888888888,0.060119868683385896
-1.0333333333333334,0.5888888888888888,0.08665551184367139
-1.0111111111111113,0.5888888888888888,0.12025487034295804
-0.9888888888888889,0.5888888888888888,0.16070451368105265
-0.9666666666666668,0.5888888888888888,0.20686242549252773
-0.9444444444444445,0.5888888888888888,0.2565640492042789
-0.9222222222222223,0.5888888888888888,0.30671274209088034
-0.9000000000000001,0.5888888888888888,0.35357828543609704
-0.8777777777777779,0.5888888888888888,0.3932733333726791
-0.8555555555555556,0.5888888888888888,0.422322915253503
-0.8333333333333335,0.5888888888888888,0.4382057958975403
-0.8111111111111111,0.5888888888888888,0.439743832391606
-0.788888888888889,0.5888888888888888,0.427250270238292
-0.7666666666666667,0.5888888888888888,0.4024100151786449
-0.7444444444444445,0.5888888888888888,0.36793364964400194
-0.7222222222222223,0.5888888888888888,0.3270795409548029
-0.7000000000000001,0.5888888888888888,0.28315908151371766
-0.6777777777777778,0.5888888888888888,0.2391259753781012
-0.6555555555555557,0.5888888888888888,0.19731121445159025
-0.6333333333333334,0.5888888888888888,0.15931778457575116
-0.6111111111111112,0.5888888888888888,0.1260495486160107
-0.5888888888888889,0.5888888888888888,0.09782701104719227
-0.5666666666666668,0.5888888888888888,0.07454001820464677
-0.5444444444444445,0.5888888888888888,0.05579840876049192
-0.5222222222222223,0.5888888888888888,0.041058040451770875
-0.5000000000000001,0.5888888888888888,0.029714517750582883
-0.47777777777777786,0.5888888888888888,0.021166664592287898
-0.4555555555555556,0.5888888888888888,0.014855985177410368
-0.43333333333333335,0.5888888888888888,0.010288710897755161
-0.4111111111111112,0.5888888888888888,0.007045672889617679
-0.38888888888888895,0.5888888888888888,0.004783709631358068
-0.3666666666666667,0.5888888888888888,0.003231273911877099
-0.34444444444444455,0.5888888888888888,0.0021803453965378796
-0.3222222222222223,0.5888888888888888,0.0014764275955903758
-0.30000000000000004,0.5888888888888888,0.0010080909154901747
-0.2777777777777778,0.5888888888888888,0.0006971392068518984
-0.25555555555555565,0.5888888888888888,0.0004900611702869485
-0.2333333333333334,0.5888888888888888,0.00035105255714321695
-0.21111111111111114,0.5888888888888888,0.000256613184628205
-0.188888888888889,0.5888888888888888,0.0001915492911848339
-0.16666666666666674,0.5888888888888888,0.00014613206168483998
-0.1444444444444445,0.5888888888888888,0.0001141497288446182
-0.12222222222222223,0.5888888888888888,9.161598355556417e-05
-0.10000000000000009,0.5888888888888888,7.594005121716261e-05
-0.07777777777777772,0.5888888888888888,6.540950909034256e-05
-0.05555555555555558,0.5888888888888888,5.88777931098092e-05
-0.03333333333333344,0.5888888888888888,5.558119308250983e-05
-0.011111111111111072,0.5888888888888888,5.5035033174482154e-05
0.011111111111111072,0.5888888888888888,5.697756644267322e-05
0.033333333333333215,0.5888888888888888,6.134531660007652e-05
0.05555555555555558,0.5888888888888888,6.82772490776345e-05
0.07777777777777772,0.5888888888888888,7.81585372665809e-05
0.09999999999999987,0.5888888888888888,9.172847124518056e-05
0.12222222222222223,0.5888888888888888,0.00011029193581859344
0.14444444444444438,0.5888888888888888,0.00013609158874692756
0.16666666666666652,0.5888888888888888,0.00017292209994835013
0.18888888888888888,0.5888888888888888,0.00022710460397532776
0.21111111111111103,0.5888888888888888,0.0003089963636857048
0.2333333333333334,0.5888888888888888,0.00043529388838824915
0.25555555555555554,0.5888888888888888,0.0006324982814126489
0.2777777777777777,0.5888888888888888,0.0009420395459638866
0.30000000000000004,0.5888888888888888,0.0014276762645049196
0.3222222222222222,0.5888888888888888,0.0021858530015236737
0.34444444444444433,0.5888888888888888,0.00335964165022514
0.3666666666666667,0.5888888888888888,0.0051566207964019945
0.38888888888888884,0.5888888888888888,0.00787043845823888
0.411111111111111,0.5888888888888888,0.011904720535040013
0.43333333333333335,0.5888888888888888,0.01779631208972738
0.4555555555555555,0.5888888888888888,0.026232557362591103
0.47777777777777786,0.5888888888888888,0.038054661764068
0.5,0.5888888888888888,0.05423674606139245
0.5222222222222221,0.5888888888888888,0.07582907123126259
0.5444444444444445,0.5888888888888888,0.10385549766705485
0.5666666666666667,0.5888888888888888,0.1391609093414612
0.5888888888888888,0.5888888888888888,0.18221474160563608
0.6111111111111112,0.5888888888888888,0.23289111863814765
0.6333333333333333,0.5888888888888888,0.29026171369930565
0.6555555555555554,0.5888888888888888,0.3524497451441623
0.6777777777777778,0.5888888888888888,0.4165970985785424
0.7,0.5888888888888888,0.4789868932434973
0.7222222222222221,0.5888888888888888,0.5353393424278936
0.7444444444444445,0.5888888888888888,0.581262552743279
0.7666666666666666,0.5888888888888888,0.6127998938226983
0.788888888888889,0.5888888888888888,0.6269828973886751
0.8111111111111111,0.5888888888888888,0.6222843173850009
0.8333333333333333,0.5888888888888888,0.5988768484833648
0.8555555555555556,0.5888888888888888,0.5586386982716705
0.8777777777777778,0.5888888888888888,0.5048995206372527
0.8999999999999999,0.5888888888888888,0.4419753401181341
0.922222222222222,0.5888888888888888,0.3745840891308533
0.9444444444444446,0.5888888888888888,0.30725307875605723
0.9666666666666668,0.5888888888888888,0.2438222175638555
0.9888888888888889,0.5888888888888888,0.187116222126459
1.011111111111111,0.5888888888888888,0.13881565368728616
1.0333333333333332,0.5888888888888888,0.09951291843680116
1.0555555555555554,0.5888888888888888,0.06890621599493664
1.077777777777778,0.5888888888888888,0.04606800771930848
1.1,0.5888888888888888,0.029725468066226866

-1.1,0.6111111111111112,0.01915076680046159
-1.077777777777778,0.6111111111111112,0.030256106668938708
-1.0555555555555556,0.6111111111111112,0.04601225107715009
-1.0333333333333334,0.6111111111111112,0.06736753889085842
-1.0111111111111113,0.6111111111111112,0.09498280606060823
-0.9888888888888889,0.6111111111111112,0.12899653203582118
-0.9666666666666668,0.6111111111111112,0.1688096881657663
-0.9444444444444445,0.6111111111111112,0.2129520503569922
-0.9222222222222223,0.6111111111111112,0.2590880561035897
-0.9000000000000001,0.6111111111111112,0.30419603129134054
-0.8777777777777779,0.6111111111111112,0.3449131580970919
-0.8555555555555556,0.6111111111111112,0.37799122372486066
-0.8333333333333335,0.6111111111111112,0.4007710021053505
-0.8111111111111111,0.6111111111111112,0.41157058783964784
-0.788888888888889,0.6111111111111112,0.40990161463985625
-0.7666666666666667,0.6111111111111112,0.39647199070391337
-0.7444444444444445,0.6111111111111112,0.3729894891454431
-0.7222222222222223,0.6111111111111112,0.34182827830036233
-0.7000000000000001,0.6111111111111112,0.30564528494059773
-0.6777777777777778,0.6111111111111112,0.2670299477323617
-0.6555555555555557,0.6111111111111112,0.22824507615422254
-0.6333333333333334,0.6111111111111112,0.19108091165259342
-0.6111111111111112,0.6111111111111112,0.15681266210310374
-0.5888888888888889,0.6111111111111112,0.12623266117848855
-0.5666666666666668,0.6111111111111112,0.09972379590882634
-0.5444444444444445,0.6111111111111112,0.07734704268408522
-0.5222222222222223,0.6111111111111112,0.05892648363413747
-0.5000000000000001,0.6111111111111112,0.044124594063119735
-0.47777777777777786,0.6111111111111112,0.032506236716533424
-0.4555555555555556,0.6111111111111112,0.023591769145050432
-0.43333333333333335,0.6111111111111112,0.016899577347506658
-0.4111111111111112,0.6111111111111112,0.011977888592650792
-0.38888888888888895,0.6111111111111112,0.00842581763822229
-0.3666666666666667,0.6111111111111112,0.00590432417304057
-0.34444444444444455,0.6111111111111112,0.004138677374308069
-0.3222222222222223,0.6111111111111112,0.0029146769600013867
-0.30000000000000004,0.6111111111111112,0.0020710461096419704
-0.2777777777777778,0.6111111111111112,0.00149013079052902
-0.25555555555555565,0.6111111111111112,0.0010885010989284997
-0.2333333333333334,0.6111111111111112,0.000808456126030818
-0.21111111111111114,0.6111111111111112,0.0006109227354852012
-0.188888888888889,0.6111111111111112,0.0004698688900042462
-0.16666666666666674,0.6111111111111112,0.0003681245182945286
-0.1444444444444445,0.6111111111111112,0.0002943898473116883
-0.12222222222222223,0.6111111111111112,0.00024117780589264192
-0.10000000000000009,0.6111111111111112,0.0002034517551872029
-0.07777777777777772,0.6111111111111112,0.00017775747479409714
-0.05555555555555558,0.6111111111111112,0.00016169193005329381
-0.03333333333333344,0.6111111111111112,0.00015359141837196938
-0.011111111111111072,0.6111111111111112,0.00015235522599439427
0.011111111111111072,0.6111111111111112,0.00015734916408141505
0.033333333333333215,0.6111111111111112,0.0001683592049073493
0.05555555555555558,0.6111111111111112,0.00018559127162683396
0.07777777777777772,0.6111111111111112,0.00020973968057339903
0.09999999999999987,0.6111111111111112,0.0002421728042575167
0.12222222222222223,0.6111111111111112,0.0002853089208113847
0.14444444444444438,0.6111111111111112,0.0003432783983191145
0.16666666666666652,0.6111111111111112,0.00042299449126238125
0.18888888888888888,0.6111111111111112,0.0005357925925133238
0.21111111111111103,0.6111111111111112,0.0006998575864696522
0.2333333333333334,0.6111111111111112,0.000943748622738668
0.25555555555555554,0.6111111111111112,0.0013114462855751828
0.2777777777777777,0.6111111111111112,0.0018694645317497247
0.30000000000000004,0.6111111111111112,0.0027166388617313525
0.3222222222222222,0.6111111111111112,0.003997148438931351
0.34444444444444433,0.6111111111111112,0.005917062853200963
0.3666666666666667,0.6111111111111112,0.008764130224788039
0.38888888888888884,0.6111111111111112,0.012929558069260959
0.411111111111111,0.6111111111111112,0.018929122414927554
0.43333333333333335,0.6111111111111112,0.027419072876799802
0.4555555555555555,0.6111111111111112,0.03920011142560962
0.47777777777777786,0.6111111111111112,0.055200588875741544
0.5,0.6111111111111112,0.07642873422486032
0.5222222222222221,0.6111111111111112,0.10388434892857604
0.5444444444444445,0.6111111111111112,0.13842428716887847
0.5666666666666667,0.6111111111111112,0.1805842051038273
0.5888888888888888,0.6111111111111112,0.23037144024483625
0.6111111111111112,0.6111111111111112,0.2870586848749285
0.6333333333333333,0.6111111111111112,0.3490215982213527
0.6555555555555554,0.6111111111111112,0.41367054449197627
0.6777777777777778,0.6111111111111112,0.47752223308136366
0.7,0.6111111111111112,0.5364382941354432
0.7222222222222221,0.6111111111111112,0.5860258934712875
0.7444444444444445,0.6111111111111112,0.6221564129019466
0.7666666666666666,0.6111111111111112,0.6415220690909783
0.788888888888889,0.6111111111111112,0.642128524174752
0.8111111111111111,0.6111111111111112,0.6236229267833314
0.8333333333333333,0.6111111111111112,0.5873841024915474
0.8555555555555556,0.6111111111111112,0.5363494711422765
0.8777777777777778,0.6111111111111112,0.474609433188913
0.8999999999999999,0.6111111111111112,0.4068490222532902
0.922222222222222,0.6111111111111112,0.33774519039755363
0.9444444444444446,0.6111111111111112,0.27142932058447816
0.9666666666666668,0.6111111111111112,0.2111000981707785
0.9888888888888889,0.6111111111111112,0.15883070451700557
1.011111111111111,0.6111111111111112,0.11556911708234643
1.0333333333333332,0.6111111111111112,0.08129308347236645
1.0555555555555554,0.6111111111111112,0.05525981176103186
1.077777777777778,0.6111111111111112,0.03628656401817598
1.1,0.6111111111111112,0.0230090055251474

-1.1,0.6333333333333333,0.013869714319823577
-1.077777777777778,0.6333333333333333,0.022245512558440456
-1.0555555555555556,0.6333333333333333,0.03435034257456293
-1.0333333333333334,0.6333333333333333,0.0510793808566657
-1.0111111111111113,0.6333333333333333,0.07316810240241714
-0.9888888888888889,0.6333333333333333,0.10100049722690789
-0.9666666666666668,0.6333333333333333,0.13441511012045215
-0.9444444444444445,0.6333333333333333,0.17255668603070826
-0.9222222222222223,0.6333333333333333,0.21382358947372984
-0.9000000000000001,0.6333333333333333,0.2559475292056231
-0.8777777777777779,0.6333333333333333,0.2962131477121566
-0.8555555555555556,0.6333333333333333,0.3317879576665762
-0.8333333333333335,0.6333333333333333,0.3600999367171511
-0.8111111111111111,0.6333333333333333,0.37918313827958416
-0.788888888888889,0.6333333333333333,0.38791816127492723
-0.7666666666666667,0.6333333333333333,0.3861227533958421
-0.7444444444444445,0.6333333333333333,0.3744881844398847
-0.7222222222222223,0.6333333333333333,0.354394960188837
-0.7000000000000001,0.6333333333333333,0.32766445518254866
-0.6777777777777778,0.6333333333333333,0.29630561591967886
-0.6555555555555557,0.6333333333333333,0.2623010692349686
-0.6333333333333334,0.6333333333333333,0.22745385307533453
-0.6111111111111112,0.6333333333333333,0.19329478167136133
-0.5888888888888889,0.6333333333333333,0.1610379104343723
-0.5666666666666668,0.6333333333333333,0.13156889729411855
-0.5444444444444445,0.6333333333333333,0.10545495624764147
-0.5222222222222223,0.6333333333333333,0.08297061180631554
-0.5000000000000001,0.6333333333333333,0.06413686083002457
-0.47777777777777786,0.6333333333333333,0.048771529297438186
-0.4555555555555556,0.6333333333333333,0.03654673893063571
-0.43333333333333335,0.6333333333333333,0.027047494271738193
-0.4111111111111112,0.6333333333333333,0.019824962087629353
-0.38888888888888895,0.6333333333333333,0.014439371945532405
-0.3666666666666667,0.6333333333333333,0.010489965325482973
-0.34444444444444455,0.6333333333333333,0.007632044324296774
-0.3222222222222223,0.6333333333333333,0.005583122122748659
-0.30000000000000004,0.6333333333333333,0.0041211400811586646
-0.2777777777777778,0.6333333333333333,0.0030778002567690083
-0.25555555555555565,0.6333333333333333,0.0023295883596671876
-0.2333333333333334,0.6333333333333333,0.0017883605715722666
-0.21111111111111114,0.6333333333333333,0.0013926701770553271
-0.188888888888889,0.6333333333333333,0.0011004355807411848
-0.16666666666666674,0.6333333333333333,0.0008831373892720454
-0.1444444444444445,0.6333333333333333,0.0007214713191283366
-0.12222222222222223,0.6333333333333333,0.0006022477896417049
-0.10000000000000009,0.6333333333333333,0.0005162826733141215
-0.07777777777777772,0.6333333333333333,0.0004570315063330872
-0.05555555555555558,0.6333333333333333,0.00041975252818905
-0.03333333333333344,0.6333333333333333,0.0004010236727987957
-0.011111111111111072,0.6333333333333333,0.00039847761703064685
0.011111111111111072,0.6333333333333333,0.0004106578734504324
0.033333333333333215,0.6333333333333333,0.00043694147999378955
0.05555555555555558,0.6333333333333333,0.0004775222377485682
0.07777777777777772,0.6333333333333333,0.0005335004966442395
0.09999999999999987,0.6333333333333333,0.0006071748802009201
0.12222222222222223,0.6333333333333333,0.0007026705750959793
0.14444444444444438,0.6333333333333333,0.0008270638188544841
0.16666666666666652,0.6333333333333333,0.0009921767804553156
0.18888888888888888,0.6333333333333333,0.0012172344007566245
0.21111111111111103,0.6333333333333333,0.001532613857037402
0.2333333333333334,0.6333333333333333,0.0019849921363461797
0.25555555555555554,0.6333333333333333,0.0026443012072087818
0.2777777777777777,0.6333333333333333,0.0036129914669517345
0.30000000000000004,0.6333333333333333,0.005038099523147494
0.3222222222222222,0.6333333333333333,0.007126403616413285
0.34444444444444433,0.6333333333333333,0.010162417388821595
0.3666666666666667,0.6333333333333333,0.014528048093264403
0.38888888888888884,0.6333333333333333,0.020721427825870463
0.411111111111111,0.6333333333333333,0.029370799785499575
0.43333333333333335,0.6333333333333333,0.04123757843903631
0.4555555555555555,0.6333333333333333,0.057201087259906636
0.47777777777777786,0.6333333333333333,0.07821647261010081
0.5,0.6333333333333333,0.10523761887860368
0.5222222222222221,0.6333333333333333,0.13909952340406045
0.5444444444444445,0.6333333333333333,0.18036052322736812
0.5666666666666667,0.6333333333333333,0.22911447103352742
0.5888888888888888,0.6333333333333333,0.2847956620738735
0.6111111111111112,0.6333333333333333,0.3460124466252442
0.6333333333333333,0.6333333333333333,0.4104547285285036
0.6555555555555554,0.6333333333333333,0.4749209351493878
0.6777777777777778,0.6333333333333333,0.53549764487055
0.7,0.6333333333333333,0.5878991472626296
0.7222222222222221,0.6333333333333333,0.6279386322487919
0.7444444444444445,0.6333333333333333,0.6520657739267601
0.7666666666666666,0.6333333333333333,0.6578780371437167
0.788888888888889,0.6333333333333333,0.6445050656024921
0.8111111111111111,0.6333333333333333,0.6127823638622085
0.8333333333333333,0.6333333333333333,0.5651702690588507
0.8555555555555556,0.6333333333333333,0.505427539476564
0.8777777777777778,0.6333333333333333,0.43810146765664504
0.8999999999999999,0.6333333333333333,0.36793367519309284
0.922222222222222,0.6333333333333333,0.2992927589626538
0.9444444444444446,0.6333333333333333,0.23572978165843825
0.9666666666666668,0.6333333333333333,0.17971651759492993
0.9888888888888889,0.6333333333333333,0.13258119066304305
1.011111111111111,0.6333333333333333,0.09461509927751394
1.0333333333333332,0.6333333333333333,0.06529580894763816
1.0555555555555554,0.6333333333333333,0.043562680787574956
1.077777777777778,0.6333333333333333,0.028086808481344955
1.1,0.6333333333333333,0.017494393098344958

-1.1,0.6555555555555554,0.009783559160214067
-1.077777777777778,0.6555555555555554,0.015927919040333163
-1.0555555555555556,0.6555555555555554,0.024972836772284464
-1.0333333333333334,0.6555555555555554,0.037720226733541314
-1.0111111111111113,0.6555555555555554,0.05491098636727748
-0.9888888888888889,0.6555555555555554,0.07707945809768685
-0.9666666666666668,0.6555555555555554,0.10439232224101497
-0.9444444444444445,0.6555555555555554,0.13650552190155615
-0.9222222222222223,0.6555555555555554,0.1724783766155466
-0.9000000000000001,0.6555555555555554,0.2107783055183456
-0.8777777777777779,0.6555555555555554,0.24939170690032292
-0.8555555555555556,0.6555555555555554,0.2860305517087588
-0.8333333333333335,0.6555555555555554,0.31839829813234544
-0.8111111111111111,0.6555555555555554,0.34446213475030024
-0.788888888888889,0.6555555555555554,0.36267772026007816
-0.7666666666666667,0.6555555555555554,0.372127872145119
-0.7444444444444445,0.6555555555555554,0.3725619425992597
-0.7222222222222223,0.6555555555555554,0.36434802076163036
-0.7000000000000001,0.6555555555555554,0.34836655570379255
-0.6777777777777778,0.6555555555555554,0.32587733008494024
-0.6555555555555557,0.6555555555555554,0.2983840311343873
-0.6333333333333334,0.6555555555555554,0.26750845933207357
-0.6111111111111112,0.6555555555555554,0.23487668626734193
-0.5888888888888889,0.6555555555555554,0.202016132513549
-0.5666666666666668,0.6555555555555554,0.17026502147374514
-0.5444444444444445,0.6555555555555554,0.1407001996379623
-0.5222222222222223,0.6555555555555554,0.11409167716539108
-0.5000000000000001,0.6555555555555554,0.09089023866407848
-0.47777777777777786,0.6555555555555554,0.07124878073332841
-0.4555555555555556,0.6555555555555554,0.05507130296080588
-0.43333333333333335,0.6555555555555554,0.0420785751131575
-0.4111111111111112,0.6555555555555554,0.03187803250302247
-0.38888888888888895,0.6555555555555554,0.024027302078260683
-0.3666666666666667,0.6555555555555554,0.018084600222197166
-0.34444444444444455,0.6555555555555554,0.013643429199154856
-0.3222222222222223,0.6555555555555554,0.010352328877562525
-0.30000000000000004,0.6555555555555554,0.00792242616342985
-0.2777777777777778,0.6555555555555554,0.006126264579816671
-0.25555555555555565,0.6555555555555554,0.004791271106445656
-0.2333333333333334,0.6555555555555554,0.003790629775730128
-0.21111111111111114,0.6555555555555554,0.003033581525308364
-0.188888888888889,0.6555555555555554,0.002456440013488487
-0.16666666666666674,0.6555555555555554,0.002015000822790214
-0.1444444444444445,0.6555555555555554,0.0016785691828784825
-0.12222222222222223,0.6555555555555554,0.0014255425961832622
-0.10000000000000009,0.6555555555555554,0.0012403338797444907
-0.07777777777777772,0.6555555555555554,0.0011113649391214463
-0.05555555555555558,0.6555555555555554,0.0010298594344866757
-0.03333333333333344,0.6555555555555554,0.0009891837797850515
-0.011111111111111072,0.6555555555555554,0.0009845191204243657
0.011111111111111072,0.6555555555555554,0.0010126944478306506
0.033333333333333215,0.6555555555555554,0.001072079411622831
0.05555555555555558,0.6555555555555554,0.0011625257259334496
0.07777777777777772,0.6555555555555554,0.0012854484285046198
0.09999999999999987,0.6555555555555554,0.0014442326792561044
0.12222222222222223,0.6555555555555554,0.0016452151428754105
0.14444444444444438,0.6555555555555554,0.0018995055369060438
0.16666666666666652,0.6555555555555554,0.0022258854459815377
0.18888888888888888,0.6555555555555554,0.0026549717302207145
0.21111111111111103,0.6555555555555554,0.0032347997904292112
0.2333333333333334,0.6555555555555554,0.004038001991563136
0.25555555555555554,0.6555555555555554,0.005170829393966239
0.2777777777777777,0.6555555555555554,0.006784331122210248
0.30000000000000004,0.6555555555555554,0.009087938896473182
0.3222222222222222,0.6555555555555554,0.012365339464059044
0.34444444444444433,0.6555555555555554,0.016991715738066068
0.3666666666666667,0.6555555555555554,0.023450165590102053
0.38888888888888884,0.6555555555555554,0.03234349710740588
0.411111111111111,0.6555555555555554,0.044395946829307725
0.43333333333333335,0.6555555555555554,0.06043807291121336
0.4555555555555555,0.6555555555555554,0.08136756497487134
0.47777777777777786,0.6555555555555554,0.1080794111965337
0.5,0.6555555555555554,0.14136123203061796
0.5222222222222221,0.6555555555555554,0.18175414977553903
0.5444444444444445,0.6555555555555554,0.2293867416325276
0.5666666666666667,0.6555555555555554,0.2837993146868151
0.5888888888888888,0.6555555555555554,0.34378668088088626
0.6111111111111112,0.6555555555555554,0.4072969528474655
0.6333333333333333,0.6555555555555554,0.47142746883347725
0.6555555555555554,0.6555555555555554,0.5325525542766412
0.6777777777777778,0.6555555555555554,0.5865990908200083
0.7,0.6555555555555554,0.6294562029807719
0.7222222222222221,0.6555555555555554,0.6574707343173198
0.7444444444444445,0.6555555555555554,0.667950019058112
0.7666666666666666,0.6555555555555554,0.6595779374006479
0.788888888888889,0.6555555555555554,0.6326566313980466
0.8111111111111111,0.6555555555555554,0.5891157868199168
0.8333333333333333,0.6555555555555554,0.5322780315616413
0.8555555555555556,0.6555555555555554,0.46642083530981476
0.8777777777777778,0.6555555555555554,0.3962181336215922
0.8999999999999999,0.6555555555555554,0.32616698834444185
0.922222222222222,0.6555555555555554,0.26010056065339177
0.9444444444444446,0.6555555555555554,0.2008611659622954
0.9666666666666668,0.6555555555555554,0.1501655986520151
0.9888888888888889,0.6555555555555554,0.10865179188968416
1.011111111111111,0.6555555555555554,0.07606250821285114
1.0333333333333332,0.6555555555555554,0.051504809075411356
1.0555555555555554,0.6555555555555554,0.03372431241572155
1.077777777777778,0.6555555555555554,0.021346592902587523
1.1,0.6555555555555554,0.0130578689955218

-1.1,0.6777777777777778,0.006711237339263898
-1.077777777777778,0.6777777777777778,0.011091798323220835
-1.0555555555555556,0.6777777777777778,0.01766232436342253
-1.0333333333333334,0.6777777777777778,0.027110549532106367
-1.0111111111111113,0.6777777777777778,0.04013353731948183
-0.9888888888888889,0.6777777777777778,0.05733633521712375
-0.9666666666666668,0.6777777777777778,0.07910890934618917
-0.9444444444444445,0.6777777777777778,0.10550222831059698
-0.9222222222222223,0.6777777777777778,0.13613072700770346
-0.9000000000000001,0.6777777777777778,0.17012768940673398
-0.8777777777777779,0.6777777777777778,0.20617094732592453
-0.8555555555555556,0.6777777777777778,0.2425805705052407
-0.8333333333333335,0.6777777777777778,0.2774728753340815
-0.8111111111111111,0.6777777777777778,0.3089423014619883
-0.788888888888889,0.6777777777777778,0.3352391274827863
-0.7666666666666667,0.6777777777777778,0.3549173341599791
-0.7444444444444445,0.6777777777777778,0.36693949035320655
-0.7222222222222223,0.6777777777777778,0.3707381004423336
-0.7000000000000001,0.6777777777777778,0.3662399357479104
-0.6777777777777778,0.6777777777777778,0.35385965028140254
-0.6555555555555557,0.6777777777777778,0.3344640501602861
-0.6333333333333334,0.6777777777777778,0.30930394303090464
-0.6111111111111112,0.6777777777777778,0.2799110408414174
-0.5888888888888889,0.6777777777777778,0.2479639933652595
-0.5666666666666668,0.6777777777777778,0.21513736814306594
-0.5444444444444445,0.6777777777777778,0.1829551940683967
-0.5222222222222223,0.6777777777777778,0.15267230516478833
-0.5000000000000001,0.6777777777777778,0.12520100515150884
-0.47777777777777786,0.6777777777777778,0.10108980689802174
-0.4555555555555556,0.6777777777777778,0.08054940213959895
-0.43333333333333335,0.6777777777777778,0.06351250618279557
-0.4111111111111112,0.6777777777777778,0.04971078174563106
-0.38888888888888895,0.6777777777777778,0.03875337431359161
-0.3666666666666667,0.6777777777777778,0.03019588358643622
-0.34444444444444455,0.6777777777777778,0.023593729604523554
-0.3222222222222223,0.6777777777777778,0.018538299636982565
-0.30000000000000004,0.6777777777777778,0.014677300545852265
-0.2777777777777778,0.6777777777777778,0.011722386647503582
-0.25555555555555565,0.6777777777777778,0.00944770118411588
-0.2333333333333334,0.6777777777777778,0.007682822271255463
-0.21111111111111114,0.6777777777777778,0.006303036802263069
-0.188888888888889,0.6777777777777778,0.005219103644220567
-0.16666666666666674,0.6777777777777778,0.0043678875044020895
-0.1444444444444445,0.6777777777777778,0.0037045768760313614
-0.12222222222222223,0.6777777777777778,0.0031967123059580293
-0.10000000000000009,0.6777777777777778,0.0028199483676125204
-0.07777777777777772,0.6777777777777778,0.002555310749448091
-0.05555555555555558,0.6777777777777778,0.002387632004998869
-0.03333333333333344,0.6777777777777778,0.0023048159382743918
-0.011111111111111072,0.6777777777777778,0.0022975811283071973
0.011111111111111072,0.6777777777777778,0.002359380829965238
0.033333333333333215,0.6777777777777778,0.00248630455927792
0.05555555555555558,0.6777777777777778,0.00267693486963016
0.07777777777777772,0.6777777777777778,0.002932333445011719
0.09999999999999987,0.6777777777777778,0.0032565127808467597
0.12222222222222223,0.6777777777777778,0.0036578552436996423
0.14444444444444438,0.6777777777777778,0.004151928380172219
0.16666666666666652,0.6777777777777778,0.004766011119718544
0.18888888888888888,0.6777777777777778,0.0055454367454268955
0.21111111111111103,0.6777777777777778,0.0065616601490322045
0.2333333333333334,0.6777777777777778,0.007921854889386097
0.25555555555555554,0.6777777777777778,0.009779872358999412
0.2777777777777777,0.6777777777777778,0.01234848074204765
0.30000000000000004,0.6777777777777778,0.015912760676003532
0.3222222222222222,0.6777777777777778,0.020844120032756763
0.34444444444444433,0.6777777777777778,0.027613408638364322
0.3666666666666667,0.6777777777777778,0.0368000698742835
0.38888888888888884,0.6777777777777778,0.049092460220530126
0.411111111111111,0.6777777777777778,0.06527297170559816
0.43333333333333335,0.6777777777777778,0.08618108351683734
0.4555555555555555,0.6777777777777778,0.11264849424362909
0.47777777777777786,0.6777777777777778,0.14540328954123583
0.5,0.6777777777777778,0.18494462268964618
0.5222222222222221,0.6777777777777778,0.23139540048046756
0.5444444444444445,0.6777777777777778,0.28434765571008164
0.5666666666666667,0.6777777777777778,0.3427230526377977
0.5888888888888888,0.6777777777777778,0.4046779893477343
0.6111111111111112,0.6777777777777778,0.46758661932269036
0.6333333333333333,0.6777777777777778,0.5281325653856563
0.6555555555555554,0.6777777777777778,0.5825282343609272
0.6777777777777778,0.6777777777777778,0.6268587123938769
0.7,0.6777777777777778,0.6575182040340348
0.7222222222222221,0.6777777777777778,0.6716778039914626
0.7444444444444445,0.6777777777777778,0.6677032753796605
0.7666666666666666,0.6777777777777778,0.6454387642906935
0.788888888888889,0.6777777777777778,0.6062909635357042
0.8111111111111111,0.6777777777777778,0.5530855748069012
0.8333333333333333,0.6777777777777778,0.48971508267464575
0.8555555555555556,0.6777777777777778,0.42064118874804535
0.8777777777777778,0.6777777777777778,0.35034450715604254
0.8999999999999999,0.6777777777777778,0.28282053624683706
0.922222222222222,0.6777777777777778,0.22120373205504323
0.9444444444444446,0.6777777777777778,0.16756692926121816
0.9666666666666668,0.6777777777777778,0.12290212876188594
0.9888888888888889,0.6777777777777778,0.08725224044474582
1.011111111111111,0.6777777777777778,0.059940196216270725
1.0333333333333332,0.6777777777777778,0.039835230291154725
1.0555555555555554,0.6777777777777778,0.025604115148142002
1.077777777777778,0.6777777777777778,0.015912242229832844
1.1,0.6777777777777778,0.009559087048309968

-1.1,0.7,0.00447285363269661
-1.077777777777778,0.7,0.007507566830843269
-1.0555555555555556,0.7,0.012148877767611354
-1.0333333333333334,0.7,0.01896473694881412
-1.0111111111111113,0.7,0.028577415888392237
-0.9888888888888889,0.7,0.04160064658879878
-0.9666666666666668,0.7,0.05855438183829146
-0.9444444444444445,0.7,0.0797677821707683
-0.9222222222222223,0.7,0.10528656668179892
-0.9000000000000001,0.7,0.13480268399334389
-0.8777777777777779,0.7,0.16762111805277888
-0.8555555555555556,0.7,0.20267124718730842
-0.8333333333333335,0.7,0.2385611795658253
-0.8111111111111111,0.7,0.27366637676885536
-0.788888888888889,0.7,0.30624115030975874
-0.7666666666666667,0.7,0.3345432961787607
-0.7444444444444445,0.7,0.35696560395095533
-0.7222222222222223,0.7,0.37216949782185466
-0.7000000000000001,0.7,0.37921321892542736
-0.6777777777777778,0.7,0.377660537111028
-0.6555555555555557,0.7,0.36764998394431925
-0.6333333333333334,0.7,0.34990408183329264
-0.6111111111111112,0.7,0.32566601088222963
-0.5888888888888889,0.7,0.2965663986578833
-0.5666666666666668,0.7,0.2644402214772015
-0.5444444444444445,0.7,0.23112646156192795
-0.5222222222222223,0.7,0.19828633150593855
-0.5000000000000001,0.7,0.16726883110727872
-0.47777777777777786,0.7,0.1390385127803319
-0.4555555555555556,0.7,0.1141650456044918
-0.43333333333333335,0.7,0.09286234325556296
-0.4111111111111112,0.7,0.07505910927605897
-0.38888888888888895,0.7,0.060482426716984374
-0.3666666666666667,0.7,0.04873954975633864
-0.34444444444444455,0.7,0.03938807000364548
-0.3222222222222223,0.7,0.03198946222744925
-0.30000000000000004,0.7,0.026144858108841058
-0.2777777777777778,0.7,0.021514573759858456
-0.25555555555555565,0.7,0.017824521063445557
-0.2333333333333334,0.7,0.014863316066481473
-0.21111111111111114,0.7,0.012473829491754122
-0.188888888888889,0.7,0.0105423244182148
-0.16666666666666674,0.7,0.008987461956256155
-0.1444444444444445,0.7,0.007750583530296898
-0.12222222222222223,0.7,0.006787969102623864
-0.10000000000000009,0.7,0.006065276522448192
-0.07777777777777772,0.7,0.005554047655157006
-0.05555555555555558,0.7,0.005229951231491513
-0.03333333333333344,0.7,0.005072277064708905
-0.011111111111111072,0.7,0.005064108594625987
0.011111111111111072,0.7,0.0051926223627189886
0.033333333333333215,0.7,0.005449131532751403
0.05555555555555558,0.7,0.0058288014944250285
0.07777777777777772,0.7,0.006330354349052829
0.09999999999999987,0.7,0.0069564306555116575
0.12222222222222223,0.7,0.007715461082396594
0.14444444444444438,0.7,0.00862582269129547
0.16666666666666652,0.7,0.00972270262082806
0.18888888888888888,0.7,0.011067560558961458
0.21111111111111103,0.7,0.012759551526054262
0.2333333333333334,0.7,0.014947939802506785
0.25555555555555554,0.7,0.01784451568012172
0.2777777777777777,0.7,0.021735253929065626
0.30000000000000004,0.7,0.02699065726777105
0.3222222222222222,0.7,0.0340740202179584
0.34444444444444433,0.7,0.04354591361664802
0.3666666666666667,0.7,0.05606152749404289
0.38888888888888884,0.7,0.07235559426129806
0.411111111111111,0.7,0.09320834277827603
0.43333333333333335,0.7,0.11938631866296444
0.4555555555555555,0.7,0.1515546136364411
0.47777777777777786,0.7,0.19016203068661264
0.5,0.7,0.2353071755985676
0.5222222222222221,0.7,0.2866001936820379
0.5444444444444445,0.7,0.343040693860437
0.5666666666666667,0.7,0.4029364188458589
0.5888888888888888,0.7,0.46388858168210895
0.6111111111111112,0.7,0.5228672829426734
0.6333333333333333,0.7,0.5763924179151941
0.6555555555555554,0.7,0.620820692826753
0.6777777777777778,0.7,0.6527182845504842
0.7,0.7,0.669274812356046
0.7222222222222221,0.7,0.6686941518546211
0.7444444444444445,0.7,0.6504888851950693
0.7666666666666666,0.7,0.6156135887659245
0.788888888888889,0.7,0.5663985746459819
0.8111111111111111,0.7,0.5062848737915708
0.8333333333333333,0.7,0.4394030600857231
0.8555555555555556,0.7,0.3700713099257008
0.8777777777777778,0.7,0.3023027161580673
0.8999999999999999,0.7,0.23940477340269223
0.922222222222222,0.7,0.18372816588634658
0.9444444444444446,0.7,0.13658578751832323
0.9666666666666668,0.7,0.09832674546933536
0.9888888888888889,0.7,0.06852306340480323
1.011111111111111,0.7,0.04621408884947542
1.0333333333333332,0.7,0.03015552616810201
1.0555555555555554,0.7,0.019032821999018037
1.077777777777778,0.7,0.011616525249881117
1.1,0.7,0.006854581999573128

-1.1,0.7222222222222221,0.0028954958312387524
-1.077777777777778,0.7222222222222221,0.00493927303022565
-1.0555555555555556,0.7222222222222221,0.00812981505498311
-1.0333333333333334,0.7222222222222221,0.012920597196365305
-1.0111111111111113,0.7222222222222221,0.01984345947362667
-0.9888888888888889,0.7222222222222221,0.02947650177662058
-0.9666666666666668,0.7222222222222221,0.042392522716993765
-0.9444444444444445,0.7222222222222221,0.059091211511799455
-0.9222222222222223,0.7222222222222221,0.07992212662860468
-0.9000000000000001,0.7222222222222221,0.10500791281698454
-0.8777777777777779,0.7222222222222221,0.13417749889867917
-0.8555555555555556,0.7222222222222221,0.16691748499709036
-0.8333333333333335,0.7222222222222221,0.20234783512140428
-0.8111111111111111,0.7222222222222221,0.23922680857638368
-0.788888888888889,0.7222222222222221,0.27599033560738506
-0.7666666666666667,0.7222222222222221,0.31083161757274314
-0.7444444444444445,0.7222222222222221,0.3418250664354544
-0.7222222222222223,0.7222222222222221,0.36709237511315856
-0.7000000000000001,0.7222222222222221,0.3849972408946035
-0.6777777777777778,0.7222222222222221,0.3943420705614249
-0.6555555555555557,0.7222222222222221,0.3945305011115381
-0.6333333333333334,0.7222222222222221,0.38565940782157204
-0.6111111111111112,0.7222222222222221,0.3685157122114103
-0.5888888888888889,0.7222222222222221,0.34447419110987754
-0.5666666666666668,0.7222222222222221,0.3153157686174347
-0.5444444444444445,0.7222222222222221,0.28300335118867276
-0.5222222222222223,0.7222222222222221,0.24945852505883392
-0.5000000000000001,0.7222222222222221,0.21637654637498996
-0.47777777777777786,0.7222222222222221,0.18510275671543167
-0.4555555555555556,0.7222222222222221,0.15657682426185474
-0.43333333333333335,0.7222222222222221,0.1313373549009191
-0.4111111111111112,0.7222222222222221,0.1095712022835594
-0.38888888888888895,0.7222222222222221,0.09118925440769156
-0.3666666666666667,0.7222222222222221,0.0759119433903469
-0.34444444444444455,0.7222222222222221,0.06335126603266071
-0.3222222222222223,0.7222222222222221,0.053080305500895666
-0.30000000000000004,0.7222222222222221,0.044685361509864616
-0.2777777777777778,0.7222222222222221,0.0377994506015296
-0.25555555555555565,0.7222222222222221,0.032118839606293824
-0.2333333333333334,0.7222222222222221,0.02740616708606099
-0.21111111111111114,0.7222222222222221,0.02348448162456279
-0.188888888888889,0.7222222222222221,0.020226326062150465
-0.16666666666666674,0.7222222222222221,0.01754118225841367
-0.1444444444444445,0.7222222222222221,0.015363577338046329
-0.12222222222222223,0.7222222222222221,0.013643241436787655
-0.10000000000000009,0.7222222222222221,0.012338008108022805
-0.07777777777777772,0.7222222222222221,0.01140961890217411
-0.05555555555555558,0.7222222222222221,0.010822147007569251
-0.03333333333333344,0.7222222222222221,0.010542360925503688
-0.011111111111111072,0.7222222222222221,0.010541067935892979
0.011111111111111072,0.7222222222222221,0.010794421516060528
0.033333333333333215,0.7222222222222221,0.011284435526814152
0.05555555555555558,0.7222222222222221,0.011998513325492982
0.07777777777777772,0.7222222222222221,0.01292853698494042
0.09999999999999987,0.7222222222222221,0.01407073204486579
0.12222222222222223,0.7222222222222221,0.015427858762593857
0.14444444444444438,0.7222222222222221,0.017015086198426205
0.16666666666666652,0.7222222222222221,0.018870152888342775
0.18888888888888888,0.7222222222222221,0.021067294120420646
0.21111111111111103,0.7222222222222221,0.023733285782180067
0.2333333333333334,0.7222222222222221,0.027063232313152302
0.25555555555555554,0.7222222222222221,0.03133368661385753
0.2777777777777777,0.7222222222222221,0.03691129870090076
0.30000000000000004,0.7222222222222221,0.044256046874982774
0.3222222222222222,0.7222222222222221,0.05391857085248088
0.34444444444444433,0.7222222222222221,0.06653063304543852
0.3666666666666667,0.7222222222222221,0.0827861714409098
0.38888888888888884,0.7222222222222221,0.10340838415873342
0.411111111111111,0.7222222222222221,0.12909706146829164
0.43333333333333335,0.7222222222222221,0.1604513836735781
0.4555555555555555,0.7222222222222221,0.19786748543211616
0.47777777777777786,0.7222222222222221,0.24141690185520667
0.5,0.7222222222222221,0.290719920769258
0.5222222222222221,0.7222222222222221,0.3448345307316779
0.5444444444444445,0.7222222222222221,0.4021850207282807
0.5666666666666667,0.7222222222222221,0.4605533503499169
0.5888888888888888,0.7222222222222221,0.517151274647417
0.6111111111111112,0.7222222222222221,0.5687824897837935
0.6333333333333333,0.7222222222222221,0.612092237255097
0.6555555555555554,0.7222222222222221,0.6438872196676605
0.6777777777777778,0.7222222222222221,0.6614924290065995
0.7,0.7222222222222221,0.6630964160400638
0.7222222222222221,0.7222222222222221,0.6480273542563196
0.7444444444444445,0.7222222222222221,0.6169041275657744
0.7666666666666666,0.7222222222222221,0.5716226437920686
0.788888888888889,0.7222222222222221,0.5151662980354591
0.8111111111111111,0.7222222222222221,0.45126467505848405
0.8333333333333333,0.7222222222222221,0.38395667130237443
0.8555555555555556,0.7222222222222221,0.31713389505836376
0.8777777777777778,0.7222222222222221,0.2541417833280604
0.8999999999999999,0.7222222222222221,0.1974993479718271
0.922222222222222,0.7222222222222221,0.1487692838158717
0.9444444444444446,0.7222222222222221,0.10857706131287337
0.9666666666666668,0.7222222222222221,0.07674946605181085
0.9888888888888889,0.7222222222222221,0.05252609364639205
1.011111111111111,0.7222222222222221,0.03479369647902623
1.0333333333333332,0.7222222222222221,0.02230112030036269
1.0555555555555554,0.7222222222222221,0.013827325503347471
1.077777777777778,0.7222222222222221,0.008291396381609265
1.1,0.7222222222222221,0.00480721384429107

-1.1,0.7444444444444445,0.0018212003574833047
-1.077777777777778,0.7444444444444445,0.003160516640720749
-1.0555555555555556,0.7444444444444445,0.005297435100620962
-1.0333333333333334,0.7444444444444445,0.008582995866025263
-1.0111111111111113,0.7444444444444445,0.013454712546406664
-0.9888888888888889,0.7444444444444445,0.020426919871590923
-0.9666666666666668,0.7444444444444445,0.030066403507922643
-0.9444444444444445,0.7444444444444445,0.042951880959106306
-0.9222222222222223,0.7444444444444445,0.05961779796832472
-0.9000000000000001,0.7444444444444445,0.08048473916020453
-0.8777777777777779,0.7444444444444445,0.10578042876990758
-0.8555555555555556,0.7444444444444445,0.1354571841541312
-0.8333333333333335,0.7444444444444445,0.16911439655107105
-0.8111111111111111,0.7444444444444445,0.20593837953369126
-0.788888888888889,0.7444444444444445,0.2446758469637357
-0.7666666666666667,0.7444444444444445,0.2836590652501978
-0.7444444444444445,0.7444444444444445,0.32089739299916786
-0.7222222222222223,0.7444444444444445,0.3542394771021181
-0.7000000000000001,0.7444444444444445,0.3815936318374075
-0.6777777777777778,0.7444444444444445,0.4011752975624078
-0.6555555555555557,0.7444444444444445,0.41173680854171124
-0.6333333333333334,0.7444444444444445,0.4127323652984052
-0.6111111111111112,0.7444444444444445,0.40438271059408726
-0.5888888888888889,0.7444444444444445,0.3876266360759844
-0.5666666666666668,0.7444444444444445,0.3639726305626483
-0.5444444444444445,0.7444444444444445,0.33528500154938773
-0.5222222222222223,0.7444444444444445,0.3035485387662834
-0.5000000000000001,0.7444444444444445,0.27065303078994285
-0.47777777777777786,0.7444444444444445,0.23822708601011075
-0.4555555555555556,0.7444444444444445,0.2075353628266451
-0.43333333333333335,0.7444444444444445,0.17943948338670493
-0.4111111111111112,0.7444444444444445,0.1544132605150655
-0.38888888888888895,0.7444444444444445,0.1325977055033458
-0.3666666666666667,0.7444444444444445,0.11387961348769775
-0.34444444444444455,0.7444444444444445,0.09797823534657871
-0.3222222222222223,0.7444444444444445,0.0845269477127738
-0.30000000000000004,0.7444444444444445,0.0731404988241361
-0.2777777777777778,0.7444444444444445,0.06346279615921832
-0.25555555555555565,0.7444444444444445,0.055194508575557646
-0.2333333333333334,0.7444444444444445,0.04810312882780989
-0.21111111111111114,0.7444444444444445,0.04202004686349107
-0.188888888888889,0.7444444444444445,0.036829617153150675
-0.16666666666666674,0.7444444444444445,0.03245460950972842
-0.1444444444444445,0.7444444444444445,0.028841405852958496
-0.12222222222222223,0.7444444444444445,0.02594728304592469
-0.10000000000000009,0.7444444444444445,0.023731252007806097
-0.07777777777777772,0.7444444444444445,0.02214913411591793
-0.05555555555555558,0.7444444444444445,0.021152739571367606
-0.03333333333333344,0.7444444444444445,0.02069218373573094
-0.011111111111111072,0.7444444444444445,0.02071971593781392
0.011111111111111072,0.7444444444444445,0.0211932016051844
0.033333333333333215,0.7444444444444445,0.02207778558474204
0.05555555555555558,0.7444444444444445,0.023345264574205774
0.07777777777777772,0.7444444444444445,0.02497204925431657
0.09999999999999987,0.7444444444444445,0.026937841526503487
0.12222222222222223,0.7444444444444445,0.029227774159261897
0.14444444444444438,0.7444444444444445,0.03184038453271134
0.16666666666666652,0.7444444444444445,0.034802365901073655
0.18888888888888888,0.7444444444444445,0.03818890974866583
0.21111111111111103,0.7444444444444445,0.042146311659675424
0.2333333333333334,0.7444444444444445,0.04691215692120168
0.25555555555555554,0.7444444444444445,0.05282839725446047
0.2777777777777777,0.7444444444444445,0.060344009343903986
0.30000000000000004,0.7444444444444445,0.0700060765455384
0.3222222222222222,0.7444444444444445,0.08243999092136116
0.34444444444444433,0.7444444444444445,0.09831999695326345
0.3666666666666667,0.7444444444444445,0.11833008796036916
0.38888888888888884,0.7444444444444445,0.14311297719389052
0.411111111111111,0.7444444444444445,0.17320315189995925
0.43333333333333335,0.7444444444444445,0.20894085627158784
0.4555555555555555,0.7444444444444445,0.25036845027119636
0.47777777777777786,0.7444444444444445,0.29711845120739183
0.5,0.7444444444444445,0.34831126922377903
0.5222222222222221,0.7444444444444445,0.4024867338574196
0.5444444444444445,0.7444444444444445,0.4575940399962635
0.5666666666666667,0.7444444444444445,0.5110587157055119
0.5888888888888888,0.7444444444444445,0.5599339388377148
0.6111111111111112,0.7444444444444445,0.6011297531043654
0.6333333333333333,0.7444444444444445,0.6317002015466378
0.6555555555555554,0.7444444444444445,0.6491568909244808
0.6777777777777778,0.7444444444444445,0.6517690173600678
0.7,0.7444444444444445,0.638805561408342
0.7222222222222221,0.7444444444444445,0.6106771257455323
0.7444444444444445,0.7444444444444445,0.5689449004264012
0.7666666666666666,0.7444444444444445,0.5161832382747429
0.788888888888889,0.7444444444444445,0.45570798066197554
0.8111111111111111,0.7444444444444445,0.3912093026138777
0.8333333333333333,0.7444444444444445,0.326348003972495
0.8555555555555556,0.7444444444444445,0.2643815311588157
0.8777777777777778,0.7444444444444445,0.20787801686506768
0.8999999999999999,0.7444444444444445,0.15855559763384985
0.922222222222222,0.7444444444444445,0.11725648749211942
0.9444444444444446,0.7444444444444445,0.08403856424230531
0.9666666666666668,0.7444444444444445,0.05834818259075984
0.9888888888888889,0.7444444444444445,0.03923005001549346
1.011111111111111,0.7444444444444445,0.02553308880049665
1.0333333333333332,0.7444444444444445,0.016082151653154193
1.0555555555555554,0.7444444444444445,0.009799785015781588
1.077777777777778,0.7444444444444445,0.005775723045894244
1.1,0.7444444444444445,0.003291609297610517

-1.1,0.7666666666666666,0.001113904554643878
-1.077777777777778,0.7666666666666666,0.0019689997076775116
-1.0555555555555556,0.7666666666666666,0.003365425050505567
-1.0333333333333334,0.7666666666666666,0.005567099325301486
-1.0111111111111113,0.7666666666666666,0.008921511714286566
-0.9888888888888889,0.7666666666666666,0.013864754100025755
-0.9666666666666668,0.7666666666666666,0.02091697752577638
-0.9444444444444445,0.7666666666666666,0.030664504257209995
-0.9222222222222223,0.7666666666666666,0.04372503685946204
-0.9000000000000001,0.7666666666666666,0.06069314625520136
-0.8777777777777779,0.7666666666666666,0.08206491895034428
-0.8555555555555556,0.7666666666666666,0.1081439217826359
-0.8333333333333335,0.7666666666666666,0.13893595569074987
-0.8111111111111111,0.7666666666666666,0.1740470798510844
-0.788888888888889,0.7666666666666666,0.21260639653398783
-0.7666666666666667,0.7666666666666666,0.25323904194088787
-0.7444444444444445,0.7666666666666666,0.29411227300522935
-0.7222222222222223,0.7666666666666666,0.3330663826260972
-0.7000000000000001,0.7666666666666666,0.3678234647159311
-0.6777777777777778,0.7666666666666666,0.3962456048468277
-0.6555555555555557,0.7666666666666666,0.41659717446850547
-0.6333333333333334,0.7666666666666666,0.4277603188187852
-0.6111111111111112,0.7666666666666666,0.42936143887787653
-0.5888888888888889,0.7666666666666666,0.42178699532434644
-0.5666666666666668,0.7666666666666666,0.4060923192369531
-0.5444444444444445,0.7666666666666666,0.3838289898098944
-0.5222222222222223,0.7666666666666666,0.3568287430074294
-0.5000000000000001,0.7666666666666666,0.32698324998262024
-0.47777777777777786,0.7666666666666666,0.29605197509938624
-0.4555555555555556,0.7666666666666666,0.26551909908015014
-0.43333333333333335,0.7666666666666666,0.23650902293079124
-0.4111111111111112,0.7666666666666666,0.20976027037526304
-0.38888888888888895,0.7666666666666666,0.18565011103482873
-0.3666666666666667,0.7666666666666666,0.16425682680959716
-0.34444444444444455,0.7666666666666666,0.14544340768301678
-0.3222222222222223,0.7666666666666666,0.12894604698488757
-0.30000000000000004,0.7666666666666666,0.11445328336725492
-0.2777777777777778,0.7666666666666666,0.10166638335459709
-0.25555555555555565,0.7666666666666666,0.09033718791237491
-0.2333333333333334,0.7666666666666666,0.08028458545369856
-0.21111111111111114,0.7666666666666666,0.07139395841103975
-0.188888888888889,0.7666666666666666,0.06360518784851205
-0.16666666666666674,0.7666666666666666,0.056894618957334275
-0.1444444444444445,0.7666666666666666,0.05125555730839814
-0.12222222222222223,0.7666666666666666,0.04668091977281967
-0.10000000000000009,0.7666666666666666,0.04315072596789168
-0.07777777777777772,0.7666666666666666,0.040626024064949445
-0.05555555555555558,0.7666666666666666,0.03904945361027823
-0.03333333333333344,0.7666666666666666,0.038351071176305485
-0.011111111111111072,0.7666666666666666,0.03845671274714555
0.011111111111111072,0.7666666666666666,0.039295575590854157
0.033333333333333215,0.7666666666666666,0.04080425795816826
0.05555555555555558,0.7666666666666666,0.04292619845132942
0.07777777777777772,0.7666666666666666,0.04560783920757771
0.09999999999999987,0.7666666666666666,0.048795063714321275
0.12222222222222223,0.7666666666666666,0.05243460018855887
0.14444444444444438,0.7666666666666666,0.05648445998692884
0.16666666666666652,0.7666666666666666,0.06093499601054432
0.18888888888888888,0.7666666666666666,0.06583844066290734
0.21111111111111103,0.7666666666666666,0.07134104141372813
0.2333333333333334,0.7666666666666666,0.07770957540031674
0.25555555555555554,0.7666666666666666,0.08534413319276578
0.2777777777777777,0.7666666666666666,0.09477175882482455
0.30000000000000004,0.7666666666666666,0.10661986715154945
0.3222222222222222,0.7666666666666666,0.12157257482046316
0.34444444444444433,0.7666666666666666,0.14031535997739739
0.3666666666666667,0.7666666666666666,0.16347285387887603
0.38888888888888884,0.7666666666666666,0.19154164372993904
0.411111111111111,0.7666666666666666,0.22481682598788694
0.43333333333333335,0.7666666666666666,0.26331041982525777
0.4555555555555555,0.7666666666666666,0.3066635027941171
0.47777777777777786,0.7666666666666666,0.3540617163120184
0.5,0.7666666666666666,0.40417266169610383
0.5222222222222221,0.7666666666666666,0.45512920384985783
0.5444444444444445,0.7666666666666666,0.5045809999302544
0.5666666666666667,0.7666666666666666,0.5498265934016863
0.5888888888888888,0.7666666666666666,0.588022562833707
0.6111111111111112,0.7666666666666666,0.6164492582492795
0.6333333333333333,0.7666666666666666,0.632799433690233
0.6555555555555554,0.7666666666666666,0.6354494840778179
0.6777777777777778,0.7666666666666666,0.6236734097969792
0.7,0.7666666666666666,0.5977659185721931
0.7222222222222221,0.7666666666666666,0.5590519672131314
0.7444444444444445,0.7666666666666666,0.5097747829578756
0.7666666666666666,0.7666666666666666,0.4528721164628346
0.788888888888889,0.7666666666666666,0.39166906339846047
0.8111111111111111,0.7666666666666666,0.3295314749259942
0.8333333333333333,0.7666666666666666,0.2695322616204744
0.8555555555555556,0.7666666666666666,0.21418051429629673
0.8777777777777778,0.7666666666666666,0.16525007310297876
0.8999999999999999,0.7666666666666666,0.12372325691637905
0.922222222222222,0.7666666666666666,0.08984262725141982
0.9444444444444446,0.7666666666666666,0.06324490989664533
0.9666666666666668,0.7666666666666666,0.04314074253114943
0.9888888888888889,0.7666666666666666,0.028503010718211787
1.011111111111111,0.7666666666666666,0.018233563992976626
1.0333333333333332,0.7666666666666666,0.011289647285885895
1.0555555555555554,0.7666666666666666,0.006763636630234152
1.077777777777778,0.7666666666666666,0.00391964104305612
1.1,0.7666666666666666,0.0021966678317868423

-1.1,0.788888888888889,0.0006632977824203933
-1.077777777777778,0.788888888888889,0.0011959296042892587
-1.0555555555555556,0.788888888888889,0.002087475290481158
-1.0333333333333334,0.788888888888889,0.0035307900466666465
-1.0111111111111113,0.788888888888889,0.005792727905572912
-0.9888888888888889,0.788888888888889,0.00922733918364756
-0.9666666666666668,0.788888888888889,0.014284079813921489
-0.9444444444444445,0.788888888888889,0.021506610202052207
-0.9222222222222223,0.788888888888889,0.031516778706550855
-0.9000000000000001,0.788888888888889,0.044978026694825306
-0.8777777777777779,0.788888888888889,0.06253346816086484
-0.8555555555555556,0.788888888888889,0.08471715249902166
-0.8333333333333335,0.788888888888889,0.11184304969024507
-0.8111111111111111,0.788888888888889,0.1438846708734338
-0.788888888888889,0.788888888888889,0.18036705017884325
-0.7666666666666667,0.788888888888889,0.22029878042269996
-0.7444444444444445,0.788888888888889,0.26217124611820775
-0.7222222222222223,0.788888888888889,0.30404281178254805
-0.7000000000000001,0.788888888888889,0.34370823000039535
-0.6777777777777778,0.788888888888889,0.3789323087450826
-0.6555555555555557,0.788888888888889,0.407708740587502
-0.6333333333333334,0.788888888888889,0.42849646557802507
-0.6111111111111112,0.788888888888889,0.44039024838792035
-0.5888888888888889,0.788888888888889,0.44319768647425056
-0.5666666666666668,0.788888888888889,0.4374159910291587
-0.5444444444444445,0.788888888888889,0.42412169115482456
-0.5222222222222223,0.788888888888889,0.40479981468971765
-0.5000000000000001,0.788888888888889,0.3811444927376821
-0.47777777777777786,0.788888888888889,0.354861751780806
-0.4555555555555556,0.788888888888889,0.3275001054755198
-0.43333333333333335,0.788888888888889,0.30032743808606205
-0.4111111111111112,0.788888888888889,0.2742644042888183
-0.38888888888888895,0.788888888888889,0.24987547461663945
-0.3666666666666667,0.788888888888889,0.22740966395556178
-0.34444444444444455,0.788888888888889,0.20687557859829633
-0.3222222222222223,0.788888888888889,0.1881315953436965
-0.30000000000000004,0.788888888888889,0.17097272889998752
-0.2777777777777778,0.788888888888889,0.15520044024740004
-0.25555555555555565,0.788888888888889,0.14066832471706237
-0.2333333333333334,0.788888888888889,0.12730297289248213
-0.21111111111111114,0.788888888888889,0.11510371710795025
-0.188888888888889,0.788888888888889,0.10412709252786283
-0.16666666666666674,0.788888888888889,0.09446227759039748
-0.1444444444444445,0.788888888888889,0.08620344461468474
-0.12222222222222223,0.788888888888889,0.07942439512025448
-0.10000000000000009,0.788888888888889,0.07416004170332952
-0.07777777777777772,0.788888888888889,0.0703978683713973
-0.05555555555555558,0.788888888888889,0.06808024260609345
-0.03333333333333344,0.788888888888889,0.06711565754013982
-0.011111111111111072,0.788888888888889,0.06739446176210477
0.011111111111111072,0.788888888888889,0.06880339091586128
0.033333333333333215,0.788888888888889,0.07123396491003844
0.05555555555555558,0.788888888888889,0.07458258599762735
0.07777777777777772,0.788888888888889,0.07874417280884954
0.09999999999999987,0.788888888888889,0.08360496965628847
0.12222222222222223,0.788888888888889,0.08904219184062655
0.14444444444444438,0.788888888888889,0.09493725698400214
0.16666666666666652,0.788888888888889,0.10120533121615023
0.18888888888888888,0.788888888888889,0.10783782391153982
0.21111111111111103,0.788888888888889,0.11494833756113872
0.2333333333333334,0.788888888888889,0.12280879051490726
0.25555555555555554,0.788888888888889,0.13186273315425118
0.2777777777777777,0.788888888888889,0.14270757355788227
0.30000000000000004,0.788888888888889,0.15604504878942912
0.3222222222222222,0.788888888888889,0.1726070278375664
0.34444444444444433,0.788888888888889,0.1930686128468719
0.3666666666666667,0.788888888888889,0.21796069462048837
0.38888888888888884,0.788888888888889,0.24758998457055487
0.411111111111111,0.788888888888889,0.2819687094833996
0.43333333333333335,0.788888888888889,0.32075237326607187
0.4555555555555555,0.788888888888889,0.36318519951037803
0.47777777777777786,0.788888888888889,0.4080593241394919
0.5,0.788888888888889,0.45370241069679623
0.5222222222222221,0.788888888888889,0.4980138518682744
0.5444444444444445,0.788888888888889,0.5385673564827409
0.5666666666666667,0.788888888888889,0.5727860483962608
0.5888888888888888,0.788888888888889,0.598178248585278
0.6111111111111112,0.788888888888889,0.612604136143796
0.6333333333333333,0.788888888888889,0.6145319607137041
0.6555555555555554,0.788888888888889,0.6032410900972071
0.6777777777777778,0.788888888888889,0.5789375690987391
0.7,0.788888888888889,0.5427626498077613
0.7222222222222221,0.788888888888889,0.49669173807280365
0.7444444444444445,0.788888888888889,0.4433372233847987
0.7666666666666666,0.788888888888889,0.38568199994733826
0.788888888888889,0.788888888888889,0.3267801043746647
0.8111111111111111,0.788888888888889,0.2694655766472332
0.8333333333333333,0.788888888888889,0.21610900705760186
0.8555555555555556,0.788888888888889,0.16845259519635009
0.8777777777777778,0.788888888888889,0.12753999355990525
0.8999999999999999,0.788888888888889,0.09373980900184685
0.922222222222222,0.788888888888889,0.06684560646779993
0.9444444444444446,0.788888888888889,0.04622444059743776
0.9666666666666668,0.788888888888889,0.030982419027863094
0.9888888888888889,0.788888888888889,0.020119344854950677
1.011111111111111,0.788888888888889,0.012652939531119806
1.0333333333333332,0.788888888888889,0.0077034600571267466
1.0555555555555554,0.788888888888889,0.004538868529330407
1.077777777777778,0.788888888888889,0.0025872569595723166
1.1,0.788888888888889,0.001426383159929751

-1.1,0.8111111111111111,0.00038505964349480257
-1.077777777777778,0.8111111111111111,0.0007091505861983797
-1.0555555555555556,0.8111111111111111,0.0012658525629481883
-1.0333333333333334,0.8111111111111111,0.002192128114371141
-1.0111111111111113,0.8111111111111111,0.0036861892908078716
-0.9888888888888889,0.8111111111111111,0.006023924054232211
-0.9666666666666668,0.8111111111111111,0.009573860355467327
-0.9444444444444445,0.8111111111111111,0.014806641945888798
-0.9222222222222223,0.8111111111111111,0.022293365780210045
-0.9000000000000001,0.8111111111111111,0.032685965253270825
-0.8777777777777779,0.8111111111111111,0.046672976074213134
-0.8555555555555556,0.8111111111111111,0.064906479493372
-0.8333333333333335,0.8111111111111111,0.08790144581387092
-0.8111111111111111,0.8111111111111111,0.11591682847998845
-0.788888888888889,0.8111111111111111,0.148836900550112
-0.7666666666666667,0.8111111111111111,0.186078450119339
-0.7444444444444445,0.8111111111111111,0.2265510651131693
-0.7222222222222223,0.8111111111111111,0.26869142585418876
-0.7000000000000001,0.8111111111111111,0.31057847838665004
-0.6777777777777778,0.8111111111111111,0.35011797288797813
-0.6555555555555557,0.8111111111111111,0.3852677531535382
-0.6333333333333334,0.8111111111111111,0.41426498358807895
-0.6111111111111112,0.8111111111111111,0.4358163082702021
-0.5888888888888889,0.8111111111111111,0.4492210697652807
-0.5666666666666668,0.8111111111111111,0.45441234915523404
-0.5444444444444445,0.8111111111111111,0.4519159096904348
-0.5222222222222223,0.8111111111111111,0.442739600587585
-0.5000000000000001,0.8111111111111111,0.4282141628062819
-0.47777777777777786,0.8111111111111111,0.4098110878937391
-0.4555555555555556,0.8111111111111111,0.38896480796128713
-0.43333333333333335,0.8111111111111111,0.3669248292738972
-0.4111111111111112,0.8111111111111111,0.3446577328156804
-0.38888888888888895,0.8111111111111111,0.3228092100200062
-0.3666666666666667,0.8111111111111111,0.3017241363956282
-0.34444444444444455,0.8111111111111111,0.2815113075503715
-0.3222222222222223,0.8111111111111111,0.2621322447402817
-0.30000000000000004,0.8111111111111111,0.2434922846086545
-0.2777777777777778,0.8111111111111111,0.2255164712455358
-0.25555555555555565,0.8111111111111111,0.2082001029406055
-0.2333333333333334,0.8111111111111111,0.19163117482104336
-0.21111111111111114,0.8111111111111111,0.17598736540089235
-0.188888888888889,0.8111111111111111,0.16151318580660587
-0.16666666666666674,0.8111111111111111,0.14848419458498754
-0.1444444444444445,0.8111111111111111,0.1371657704066679
-0.12222222222222223,0.8111111111111111,0.12777423147284103
-0.10000000000000009,0.8111111111111111,0.12044770504788462
-0.07777777777777772,0.8111111111111111,0.11523236148957192
-0.05555555555555558,0.8111111111111111,0.11208611192575471
-0.03333333333333344,0.8111111111111111,0.11089720687369739
-0.011111111111111072,0.8111111111111111,0.11151080487119021
0.011111111111111072,0.8111111111111111,0.11375424117691346
0.033333333333333215,0.8111111111111111,0.1174526521941506
0.05555555555555558,0.8111111111111111,0.12243089203819302
0.07777777777777772,0.8111111111111111,0.12850405082558836
0.09999999999999987,0.8111111111111111,0.1354650578058543
0.12222222222222223,0.8111111111111111,0.1430812697639269
0.14444444444444438,0.8111111111111111,0.15111075391876327
0.16666666666666652,0.8111111111111111,0.15934287275173814
0.18888888888888888,0.8111111111111111,0.1676583894543264
0.21111111111111103,0.8111111111111111,0.17609484175082327
0.2333333333333334,0.8111111111111111,0.1848970933106659
0.25555555555555554,0.8111111111111111,0.19453351787296203
0.2777777777777777,0.8111111111111111,0.20566570981510793
0.30000000000000004,0.8111111111111111,0.21907173894087875
0.3222222222222222,0.8111111111111111,0.23553552629896524
0.34444444444444433,0.8111111111111111,0.2557232748097506
0.3666666666666667,0.8111111111111111,0.28006901910737153
0.38888888888888884,0.8111111111111111,0.3086853105405697
0.411111111111111,0.8111111111111111,0.34130510612647513
0.43333333333333335,0.8111111111111111,0.37725220109766705
0.4555555555555555,0.8111111111111111,0.41543449381890657
0.47777777777777786,0.8111111111111111,0.454358346471673
0.5,0.8111111111111111,0.492170476915504
0.5222222222222221,0.8111111111111111,0.5267403583774477
0.5444444444444445,0.8111111111111111,0.5557952626669413
0.5666666666666667,0.8111111111111111,0.5771095879065091
0.5888888888888888,0.8111111111111111,0.5887328825138954
0.6111111111111112,0.8111111111111111,0.5892239614782822
0.6333333333333333,0.8111111111111111,0.5778491990370447
0.6555555555555554,0.8111111111111111,0.5547057265268375
0.6777777777777778,0.8111111111111111,0.5207440103154892
0.7,0.8111111111111111,0.47768411611672246
0.7222222222222221,0.8111111111111111,0.42783956654006594
0.7444444444444445,0.8111111111111111,0.3738772926028043
0.7666666666666666,0.8111111111111111,0.31854980117053966
0.788888888888889,0.8111111111111111,0.26443665571968
0.8111111111111111,0.8111111111111111,0.21372797926714737
0.8333333333333333,0.8111111111111111,0.16807420509163676
0.8555555555555556,0.8111111111111111,0.1285148952559649
0.8777777777777778,0.8111111111111111,0.09548663760089973
0.8999999999999999,0.8111111111111111,0.06889793744200995
0.922222222222222,0.8111111111111111,0.04825000254666069
0.9444444444444446,0.8111111111111111,0.03277817753479424
0.9666666666666668,0.8111111111111111,0.0215900219670743
0.9888888888888889,0.8111111111111111,0.013781662562586103
1.011111111111111,0.8111111111111111,0.008522046298833796
1.0333333333333332,0.8111111111111111,0.005102777486291138
1.0555555555555554,0.8111111111111111,0.002957529236904377
1.077777777777778,0.8111111111111111,0.0016586788119086673
1.1,0.8111111111111111,0.0008998478356928846

-1.1,0.8333333333333333,0.0002182079854369354
-1.077777777777778,0.8333333333333333,0.0004110122621658507
-1.0555555555555556,0.8333333333333333,0.0007511641175267337
-1.0333333333333334,0.8333333333333333,0.0013331174825873128
-1.0111111111111113,0.8333333333333333,0.002299199486471579
-0.9888888888888889,0.8333333333333333,0.0038559362632500866
-0.9666666666666668,0.8333333333333333,0.006291244634803664
-0.9444444444444445,0.8333333333333333,0.009989368436015453
-0.9222222222222223,0.8333333333333333,0.015438646042138359
-0.9000000000000001,0.8333333333333333,0.02322561718569514
-0.8777777777777779,0.8333333333333333,0.03400841407653808
-0.8555555555555556,0.8333333333333333,0.04846379724068406
-0.8333333333333335,0.8333333333333333,0.06720632354054829
-0.8111111111111111,0.8333333333333333,0.09068493525310048
-0.788888888888889,0.8333333333333333,0.11907048861510107
-0.7666666666666667,0.8333333333333333,0.15215494846390962
-0.7444444444444445,0.8333333333333333,0.1892861889696202
-0.7222222222222223,0.8333333333333333,0.22935929777593933
-0.7000000000000001,0.8333333333333333,0.27087569008255646
-0.6777777777777778,0.8333333333333333,0.31206741534901944
-0.6555555555555557,0.8333333333333333,0.3510698416521915
-0.6333333333333334,0.8333333333333333,0.38611565876067244
-0.6111111111111112,0.8333333333333333,0.41571943026300334
-0.5888888888888889,0.8333333333333333,0.4388247805246919
-0.5666666666666668,0.8333333333333333,0.45489373973873376
-0.5444444444444445,0.8333333333333333,0.4639272967996427
-0.5222222222222223,0.8333333333333333,0.4664161843190648
-0.5000000000000001,0.8333333333333333,0.4632308057071429
-0.47777777777777786,0.8333333333333333,0.45546867800775326
-0.4555555555555556,0.8333333333333333,0.44428555497066585
-0.43333333333333335,0.8333333333333333,0.43074014784636655
-0.4111111111111112,0.8333333333333333,0.41567973858031726
-0.38888888888888895,0.8333333333333333,0.3996844235837082
-0.3666666666666667,0.8333333333333333,0.3830734904910011
-0.34444444444444455,0.8333333333333333,0.3659629769897678
-0.3222222222222223,0.8333333333333333,0.3483534412197065
-0.30000000000000004,0.8333333333333333,0.3302240210576686
-0.2777777777777778,0.8333333333333333,0.3116125431215544
-0.25555555555555565,0.8333333333333333,0.29266892654171595
-0.2333333333333334,0.8333333333333333,0.2736769871245912
-0.21111111111111114,0.8333333333333333,0.2550457339695256
-0.188888888888889,0.8333333333333333,0.23727498752080645
-0.16666666666666674,0.8333333333333333,0.22090256151205848
-0.1444444444444445,0.8333333333333333,0.20644232241671084
-0.12222222222222223,0.8333333333333333,0.19432421074507306
-0.10000000000000009,0.8333333333333333,0.18484777051606577
-0.07777777777777772,0.8333333333333333,0.17815859321616553
-0.05555555555555558,0.8333333333333333,0.17425184604749103
-0.03333333333333344,0.8333333333333333,0.17299971748837986
-0.011111111111111072,0.8333333333333333,0.174192527931071
0.011111111111111072,0.8333333333333333,0.17757921385624265
0.033333333333333215,0.8333333333333333,0.1828938968698096
0.05555555555555558,0.8333333333333333,0.18986150092709772
0.07777777777777772,0.8333333333333333,0.19818498965672823
0.09999999999999987,0.8333333333333333,0.2075262791710842
0.12222222222222223,0.8333333333333333,0.21749834793471348
0.14444444444444438,0.8333333333333333,0.22768468700379935
0.16666666666666652,0.8333333333333333,0.23769351979892747
0.18888888888888888,0.8333333333333333,0.24724056278953288
0.21111111111111103,0.8333333333333333,0.2562402393181681
0.2333333333333334,0.8333333333333333,0.26487668545780624
0.25555555555555554,0.8333333333333333,0.27362665637287675
0.2777777777777777,0.8333333333333333,0.2832173179137215
0.30000000000000004,0.8333333333333333,0.2945197043673969
0.3222222222222222,0.8333333333333333,0.30839719878878785
0.34444444444444433,0.8333333333333333,0.3255410188496913
0.3666666666666667,0.8333333333333333,0.34632684105195144
0.38888888888888884,0.8333333333333333,0.37071803861297575
0.411111111111111,0.8333333333333333,0.39822565991130504
0.43333333333333335,0.8333333333333333,0.427920048928521
0.4555555555555555,0.8333333333333333,0.4584802998688972
0.47777777777777786,0.8333333333333333,0.4882684039366865
0.5,0.8333333333333333,0.51542278568866
0.5222222222222221,0.8333333333333333,0.5379747367362439
0.5444444444444445,0.8333333333333333,0.5539941792614371
0.5666666666666667,0.8333333333333333,0.561764671056111
0.5888888888888888,0.8333333333333333,0.559973620476101
0.6111111111111112,0.8333333333333333,0.5478890675048556
0.6333333333333333,0.8333333333333333,0.525486976069479
0.6555555555555554,0.8333333333333333,0.4934974915708214
0.6777777777777778,0.8333333333333333,0.4533542071632608
0.7,0.8333333333333333,0.4070514864106235
0.7222222222222221,0.8333333333333333,0.3569339598525244
0.7444444444444445,0.8333333333333333,0.3054538993692597
0.7666666666666666,0.8333333333333333,0.25493440991036054
0.788888888888889,0.8333333333333333,0.20737075748918674
0.8111111111111111,0.8333333333333333,0.1642918258421295
0.8333333333333333,0.8333333333333333,0.12669174981604384
0.8555555555555556,0.8333333333333333,0.09503040523385191
0.8777777777777778,0.8333333333333333,0.06929200504787725
0.8999999999999999,0.8333333333333333,0.049084475968997926
0.922222222222222,0.8333333333333333,0.033759209133369765
0.9444444444444446,0.8333333333333333,0.022531398317444388
0.9666666666666668,0.8333333333333333,0.014585029573887904
0.9888888888888889,0.8333333333333333,0.009152504895609682
1.011111111111111,0.8333333333333333,0.005565322575309928
1.0333333333333332,0.8333333333333333,0.003277749766910392
1.0555555555555554,0.8333333333333333,0.0018690716270476934
1.077777777777778,0.8333333333333333,0.0010315301591750084
1.1,0.8333333333333333,0.0005508025043369015

-1.1,0.8555555555555556,0.00012082908739013714
-1.077777777777778,0.8555555555555556,0.00023300566096209001
-1.0555555555555556,0.8555555555555556,0.0004363331559825614
-1.0333333333333334,0.8555555555555556,0.0007939762392046796
-1.0111111111111113,0.8555555555555556,0.0014046266184733315
-0.9888888888888889,0.8555555555555556,0.0024168104357570777
-0.9666666666666668,0.8555555555555556,0.004045311512810115
-0.9444444444444445,0.8555555555555556,0.006587607025360339
-0.9222222222222223,0.8555555555555556,0.01043657970227078
-0.9000000000000001,0.8555555555555556,0.016084137905368646
-0.8777777777777779,0.8555555555555556,0.024109387356076872
-0.8555555555555556,0.8555555555555556,0.03514548080602798
-0.8333333333333335,0.8555555555555556,0.0498219297708901
-0.8111111111111111,0.8555555555555556,0.06868415035464254
-0.788888888888889,0.8555555555555556,0.09209856584352637
-0.7666666666666667,0.8555555555555556,0.12015796375210462
-0.7444444444444445,0.8555555555555556,0.15260575147912073
-0.7222222222222223,0.8555555555555556,0.18879739213198954
-0.7000000000000001,0.8555555555555556,0.22771204871816764
-0.6777777777777778,0.8555555555555556,0.26801846574136906
-0.6555555555555557,0.8555555555555556,0.3081888327060722
-0.6333333333333334,0.8555555555555556,0.34664548762562136
-0.6111111111111112,0.8555555555555556,0.38191960518792417
-0.5888888888888889,0.8555555555555556,0.4127988899931892
-0.5666666666666668,0.8555555555555556,0.43844230106269577
-0.5444444444444445,0.8555555555555556,0.4584435781467729
-0.5222222222222223,0.8555555555555556,0.47283202192080304
-0.5000000000000001,0.8555555555555556,0.4820089169748867
-0.47777777777777786,0.8555555555555556,0.4866304400804227
-0.4555555555555556,0.8555555555555556,0.487460220598398
-0.43333333333333335,0.8555555555555556,0.4852228224397722
-0.4111111111111112,0.8555555555555556,0.4804896119071059
-0.38888888888888895,0.8555555555555556,0.4736196873456181
-0.3666666666666667,0.8555555555555556,0.4647633661885697
-0.34444444444444455,0.8555555555555556,0.45391946097269775
-0.3222222222222223,0.8555555555555556,0.44102574309222875
-0.30000000000000004,0.8555555555555556,0.4260577298916399
-0.2777777777777778,0.8555555555555556,0.40911386145581063
-0.25555555555555565,0.8555555555555556,0.39047222004192994
-0.2333333333333334,0.8555555555555556,0.37061160553578076
-0.21111111111111114,0.8555555555555556,0.35019585252333346
-0.188888888888889,0.8555555555555556,0.33002467466357427
-0.16666666666666674,0.8555555555555556,0.31095820957246767
-0.1444444444444445,0.8555555555555556,0.29382666621693465
-0.12222222222222223,0.8555555555555556,0.2793404756952879
-0.10000000000000009,0.8555555555555556,0.26801818452463316
-0.07777777777777772,0.8555555555555556,0.2601469033154825
-0.05555555555555558,0.8555555555555556,0.2557826920274119
-0.03333333333333344,0.8555555555555556,0.254787371889018
-0.011111111111111072,0.8555555555555556,0.2568874674241167
0.011111111111111072,0.8555555555555556,0.2617345087555487
0.033333333333333215,0.8555555555555556,0.2689467925068018
0.05555555555555558,0.8555555555555556,0.2781213104049063
0.07777777777777772,0.8555555555555556,0.288818237317347
0.09999999999999987,0.8555555555555556,0.30053413300467247
0.12222222222222223,0.8555555555555556,0.3126882539026808
0.14444444444444438,0.8555555555555556,0.3246450070860699
0.16666666666666652,0.8555555555555556,0.3357838443935123
0.18888888888888888,0.8555555555555556,0.3456091083279762
0.21111111111111103,0.8555555555555556,0.3538731256313118
0.2333333333333334,0.8555555555555556,0.3606738542576635
0.25555555555555554,0.8555555555555556,0.3664892690914826
0.2777777777777777,0.8555555555555556,0.37212548557402647
0.30000000000000004,0.8555555555555556,0.37857998910254914
0.3222222222222222,0.8555555555555556,0.3868468562742463
0.34444444444444433,0.8555555555555556,0.3977083337498666
0.3666666666666667,0.8555555555555556,0.41156034019238963
0.38888888888888884,0.8555555555555556,0.4283076768482671
0.411111111111111,0.8555555555555556,0.44734311222976386
0.43333333333333335,0.8555555555555556,0.4676018236385909
0.4555555555555555,0.8555555555555556,0.48766752569628635
0.47777777777777786,0.8555555555555556,0.5059036025091621
0.5,0.8555555555555556,0.5205903153982023
0.5222222222222221,0.8555555555555556,0.5300612327767525
0.5444444444444445,0.8555555555555556,0.5328404088558854
0.5666666666666667,0.8555555555555556,0.5277813360141055
0.5888888888888888,0.8555555555555556,0.514199808810382
0.6111111111111112,0.8555555555555556,0.4919813809193859
0.6333333333333333,0.8555555555555556,0.4616377778963724
0.6555555555555554,0.8555555555555556,0.42429059913980594
0.6777777777777778,0.8555555555555556,0.38157466426934683
0.7,0.8555555555555556,0.33547214966000655
0.7222222222222221,0.8555555555555556,0.2881049290671587
0.7444444444444445,0.8555555555555556,0.24152067762550145
0.7666666666666666,0.8555555555555556,0.197506647032129
0.788888888888889,0.8555555555555556,0.1574557057683994
0.8111111111111111,0.8555555555555556,0.12229637025221
0.8333333333333333,0.8555555555555556,0.09248608486245267
0.8555555555555556,0.8555555555555556,0.06805746018036406
0.8777777777777778,0.8555555555555556,0.04870147826582148
0.8999999999999999,0.8555555555555556,0.033869680881825376
0.922222222222222,0.8555555555555556,0.022878443502382228
0.9444444444444446,0.8555555555555556,0.01500179812777811
0.9666666666666668,0.8555555555555556,0.009543985790571367
0.9888888888888889,0.8555555555555556,0.005888002055601119
1.011111111111111,0.8555555555555556,0.0035209007464436348
1.0333333333333332,0.8555555555555556,0.0020398417375785236
1.0555555555555554,0.8555555555555556,0.001144504610061546
1.077777777777778,0.8555555555555556,0.0006216556723323878
1.1,0.8555555555555556,0.00032676613756018013

-1.1,0.8777777777777778,6.540935804929961e-05
-1.077777777777778,0.8777777777777778,0.00012921112810610383
-1.0555555555555556,0.8777777777777778,0.00024799379559065863
-1.0333333333333334,0.8777777777777778,0.00046264465181976294
-1.0111111111111113,0.8777777777777778,0.0008391577365841046
-0.9888888888888889,0.8777777777777778,0.0014801010093151796
-0.9666666666666668,0.8777777777777778,0.0025386249185351973
-0.9444444444444445,0.8777777777777778,0.004233800970831783
-0.9222222222222223,0.8777777777777778,0.006864777437519194
-0.9000000000000001,0.8777777777777778,0.010819801224321413
-0.8777777777777779,0.8777777777777778,0.016575037456025312
-0.8555555555555556,0.8777777777777778,0.024677950050564935
-0.8333333333333335,0.8777777777777778,0.03571138490905628
-0.8111111111111111,0.8777777777777778,0.05023768018890259
-0.788888888888889,0.8777777777777778,0.06872674897664625
-0.7666666666666667,0.8777777777777778,0.09147707200765058
-0.7444444444444445,0.8777777777777778,0.11854240050775414
-0.7222222222222223,0.8777777777777778,0.1496783263691933
-0.7000000000000001,0.8777777777777778,0.1843210760770949
-0.6777777777777778,0.8777777777777778,0.2216062769990817
-0.6555555555555557,0.8777777777777778,0.2604291482241174
-0.6333333333333334,0.8777777777777778,0.29954086055388457
-0.6111111111111112,0.8777777777777778,0.3376695936365052
-0.5888888888888889,0.8777777777777778,0.373649586594583
-0.5666666666666668,0.8777777777777778,0.40653780924450994
-0.5444444444444445,0.8777777777777778,0.43569695398915675
-0.5222222222222223,0.8777777777777778,0.46082691660996095
-0.5000000000000001,0.8777777777777778,0.4819358917027949
-0.47777777777777786,0.8777777777777778,0.4992557994481792
-0.4555555555555556,0.8777777777777778,0.5131215174547026
-0.43333333333333335,0.8777777777777778,0.523844147797434
-0.4111111111111112,0.8777777777777778,0.5316107585543244
-0.38888888888888895,0.8777777777777778,0.5364352478839357
-0.3666666666666667,0.8777777777777778,0.538169876995456
-0.34444444444444455,0.8777777777777778,0.5365702707230237
-0.3222222222222223,0.8777777777777778,0.5313941453967647
-0.30000000000000004,0.8777777777777778,0.5225089846250611
-0.2777777777777778,0.8777777777777778,0.5099859510461232
-0.25555555555555565,0.8777777777777778,0.4941634390317712
-0.2333333333333334,0.8777777777777778,0.4756704291932656
-0.21111111111111114,0.8777777777777778,0.4554054586457793
-0.188888888888889,0.8777777777777778,0.43447199855927987
-0.16666666666666674,0.8777777777777778,0.4140767725504645
-0.1444444444444445,0.8777777777777778,0.39540465495390037
-0.12222222222222223,0.8777777777777778,0.3794908190030325
-0.10000000000000009,0.8777777777777778,0.367114614060329
-0.07777777777777772,0.8777777777777778,0.35873709154883643
-0.05555555555555558,0.8777777777777778,0.3544941017387135
-0.03333333333333344,0.8777777777777778,0.35424165111450295
-0.011111111111111072,0.8777777777777778,0.3576347827947509
0.011111111111111072,0.8777777777777778,0.36421156793419135
0.033333333333333215,0.8777777777777778,0.3734541946553427
0.05555555555555558,0.8777777777777778,0.3848103061346331
0.07777777777777772,0.8777777777777778,0.3976761232075623
0.09999999999999987,0.8777777777777778,0.41136173469965953
0.12222222222222223,0.8777777777777778,0.42507063571067005
0.14444444444444438,0.8777777777777778,0.4379245524390398
0.16666666666666652,0.8777777777777778,0.4490496839995679
0.18888888888888888,0.8777777777777778,0.45771605063145204
0.21111111111111103,0.8777777777777778,0.46349639775545837
0.2333333333333334,0.8777777777777778,0.4663951614689222
0.25555555555555554,0.8777777777777778,0.4668987816545441
0.2777777777777777,0.8777777777777778,0.46591755704143994
0.30000000000000004,0.8777777777777778,0.4646205720244851
0.3222222222222222,0.8777777777777778,0.46419809818736935
0.34444444444444433,0.8777777777777778,0.4656084449771669
0.3666666666666667,0.8777777777777778,0.46937047955412614
0.38888888888888884,0.8777777777777778,0.47544795643800686
0.411111111111111,0.8777777777777778,0.4832436954213348
0.43333333333333335,0.8777777777777778,0.49169137837723526
0.4555555555555555,0.8777777777777778,0.49941113519850244
0.47777777777777786,0.8777777777777778,0.5048885089469509
0.5,0.8777777777777778,0.506644306866992
0.5222222222222221,0.8777777777777778,0.5033786268663075
0.5444444444444445,0.8777777777777778,0.49408687907398413
0.5666666666666667,0.8777777777777778,0.4781519961101852
0.5888888888888888,0.8777777777777778,0.45541390658902003
0.6111111111111112,0.8777777777777778,0.42620915203018583
0.6333333333333333,0.8777777777777778,0.3913674218097401
0.6555555555555554,0.8777777777777778,0.3521533089622468
0.6777777777777778,0.8777777777777778,0.3101515586962034
0.7,0.8777777777777778,0.2671084032912819
0.7222222222222221,0.8777777777777778,0.22475386898147268
0.7444444444444445,0.8777777777777778,0.18463506056475043
0.7666666666666666,0.8777777777777778,0.1479868318501233
0.788888888888889,0.8777777777777778,0.11565609637462956
0.8111111111111111,0.8777777777777778,0.08808349047116207
0.8333333333333333,0.8777777777777778,0.06533515893047778
0.8555555555555556,0.8777777777777778,0.047170458311286044
0.8777777777777778,0.8777777777777778,0.03312884182679325
0.8999999999999999,0.8777777777777778,0.022620274559850287
0.922222222222222,0.8777777777777778,0.015006896934035875
0.9444444444444446,0.8777777777777778,0.009668038392980466
0.9666666666666668,0.8777777777777778,0.006045098986902447
0.9888888888888889,0.8777777777777778,0.0036665817494152563
1.011111111111111,0.8777777777777778,0.002156257951824257
1.0333333333333332,0.8777777777777778,0.001228918621033951
1.0555555555555554,0.8777777777777778,0.0006784890985239002
1.077777777777778,0.8777777777777778,0.0003627319915474773
1.1,0.8777777777777778,0.00018771051602261738

-1.1,0.8999999999999999,3.4609103493421746e-05
-1.077777777777778,0.8999999999999999,7.004074292159807e-05
-1.0555555555555556,0.8999999999999999,0.0001377412480126376
-1.0333333333333334,0.8999999999999999,0.00026327937745729014
-1.0111111111111113,0.8999999999999999,0.0004891469196324135
-0.9888888888888889,0.8999999999999999,0.0008833104580212744
-0.9666666666666668,0.8999999999999999,0.0015501938225416167
-0.9444444444444445,0.8999999999999999,0.0026435409033320435
-0.9222222222222223,0.8999999999999999,0.004379681158396433
-0.9000000000000001,0.8999999999999999,0.007048599795008961
-0.8777777777777779,0.8999999999999999,0.011019186207817892
-0.8555555555555556,0.8999999999999999,0.01673452491288006
-0.8333333333333335,0.8999999999999999,0.024693552265811703
-0.8111111111111111,0.8999999999999999,0.03541710442547029
-0.788888888888889,0.8999999999999999,0.049399233268284534
-0.7666666666666667,0.8999999999999999,0.06704812972380265
-0.7444444444444445,0.8999999999999999,0.08862421528977814
-0.7222222222222223,0.8999999999999999,0.11418507613737326
-0.7000000000000001,0.8999999999999999,0.14354735885021716
-0.6777777777777778,0.8999999999999999,0.1762743984309009
-0.6555555555555557,0.8999999999999999,0.21169538419978098
-0.6333333333333334,0.8999999999999999,0.2489574998015041
-0.6111111111111112,0.8999999999999999,0.28710685402387914
-0.5888888888888889,0.8999999999999999,0.3251875287571534
-0.5666666666666668,0.8999999999999999,0.36234182810704163
-0.5444444444444445,0.8999999999999999,0.3978909204694295
-0.5222222222222223,0.8999999999999999,0.4313760640162624
-0.5000000000000001,0.8999999999999999,0.46254811202231844
-0.47777777777777786,0.8999999999999999,0.4913062104024219
-0.4555555555555556,0.8999999999999999,0.517601784766048
-0.43333333333333335,0.8999999999999999,0.5413355286563207
-0.4111111111111112,0.8999999999999999,0.5622783121727998
-0.38888888888888895,0.8999999999999999,0.5800401208939818
-0.3666666666666667,0.8999999999999999,0.5940969114248039
-0.34444444444444455,0.8999999999999999,0.6038691832247879
-0.3222222222222223,0.8999999999999999,0.608833789742989
-0.30000000000000004,0.8999999999999999,0.608645137932877
-0.2777777777777778,0.8999999999999999,0.6032429731985414
-0.25555555555555565,0.8999999999999999,0.5929285262559573
-0.2333333333333334,0.8999999999999999,0.5783959860481777
-0.21111111111111114,0.8999999999999999,0.5607110371708554
-0.188888888888889,0.8999999999999999,0.5412336789908451
-0.16666666666666674,0.8999999999999999,0.5214904691183448
-0.1444444444444445,0.8999999999999999,0.5030119343029209
-0.12222222222222223,0.8999999999999999,0.48716166081185874
-0.10000000000000009,0.8999999999999999,0.47498992764042247
-0.07777777777777772,0.8999999999999999,0.4671423124785165
-0.05555555555555558,0.8999999999999999,0.46384100535063066
-0.03333333333333344,0.8999999999999999,0.4649365142569288
-0.011111111111111072,0.8999999999999999,0.47000671381898923
0.011111111111111072,0.8999999999999999,0.47846667047547736
0.033333333333333215,0.8999999999999999,0.4896521811562655
0.05555555555555558,0.8999999999999999,0.5028535776231714
0.07777777777777772,0.8999999999999999,0.5172996414969481
0.09999999999999987,0.8999999999999999,0.5321158215724764
0.12222222222222223,0.8999999999999999,0.5462965637581361
0.14444444444444438,0.8999999999999999,0.5587312261299363
0.16666666666666652,0.8999999999999999,0.5683051816287176
0.18888888888888888,0.8999999999999999,0.5740676413050766
0.21111111111111103,0.8999999999999999,0.5754263411519612
0.2333333333333334,0.8999999999999999,0.5723091151179726
0.25555555555555554,0.8999999999999999,0.5652327843589293
0.2777777777777777,0.8999999999999999,0.5552424939122496
0.30000000000000004,0.8999999999999999,0.5437226130207244
0.3222222222222222,0.8999999999999999,0.532120236989406
0.34444444444444433,0.8999999999999999,0.5216497641993106
0.3666666666666667,0.8999999999999999,0.513052273270137
0.38888888888888884,0.8999999999999999,0.5064652991687696
0.411111111111111,0.8999999999999999,0.5014245977232271
0.43333333333333335,0.8999999999999999,0.4969824285163113
0.4555555555555555,0.8999999999999999,0.491899624138468
0.47777777777777786,0.8999999999999999,0.4848590914056758
0.5,0.8999999999999999,0.4746565798171624
0.5222222222222221,0.8999999999999999,0.4603437804870428
0.5444444444444445,0.8999999999999999,0.4413190537360105
0.5666666666666667,0.8999999999999999,0.41737391541999364
0.5888888888888888,0.8999999999999999,0.3887057377348529
0.6111111111111112,0.8999999999999999,0.3559018350812092
0.6333333333333333,0.8999999999999999,0.31989361502213104
0.6555555555555554,0.8999999999999999,0.2818776144640328
0.6777777777777778,0.8999999999999999,0.24320502802771263
0.7,0.8999999999999999,0.20525029726889427
0.7222222222222221,0.8999999999999999,0.16927747733000675
0.7444444444444445,0.8999999999999999,0.1363260289079253
0.7666666666666666,0.8999999999999999,0.10713387078755533
0.788888888888889,0.8999999999999999,0.08210667171318342
0.8111111111111111,0.8999999999999999,0.0613320175252939
0.8333333333333333,0.8999999999999999,0.04462871582123382
0.8555555555555556,0.8999999999999999,0.031617057826735726
0.8777777777777778,0.8999999999999999,0.02179550102973359
0.8999999999999999,0.8999999999999999,0.014611862386146573
0.922222222222222,0.8999999999999999,0.009521190939614501
0.9444444444444446,0.8999999999999999,0.0060267029684235585
0.9666666666666668,0.8999999999999999,0.00370367462376767
0.9888888888888889,0.8999999999999999,0.002208621074895859
1.011111111111111,0.8999999999999999,0.0012774006188795005
1.0333333333333332,0.8999999999999999,0.000716217993581724
1.0555555555555554,0.8999999999999999,0.00038911935788853413
1.077777777777778,0.8999999999999999,0.00020476669066018873
1.1,0.8999999999999999,0.0001043290088701387

-1.1,0.922222222222222,1.7882044191005983e-05
-1.077777777777778,0.922222222222222,3.705881807998392e-05
-1.0555555555555556,0.922222222222222,7.461870260114905e-05
-1.0333333333333334,0.922222222222222,0.00014597817277693713
-1.0111111111111113,0.922222222222222,0.00027744250908016347
-0.9888888888888889,0.922222222222222,0.0005121957633205857
-0.9666666666666668,0.922222222222222,0.0009183298783456438
-0.9444444444444445,0.922222222222222,0.001598782212968526
-0.9222222222222223,0.922222222222222,0.0027024575863159
-0.9000000000000001,0.922222222222222,0.0044350277036539045
-0.8777777777777779,0.922222222222222,0.007067080354778602
-0.8555555555555556,0.922222222222222,0.010936689810911476
-0.8333333333333335,0.922222222222222,0.01644339855105062
-0.8111111111111111,0.922222222222222,0.024031272817272905
-0.788888888888889,0.922222222222222,0.03416017299455798
-0.7666666666666667,0.922222222222222,0.04726647880636107
-0.7444444444444445,0.922222222222222,0.06371685069829575
-0.7222222222222223,0.922222222222222,0.08376074809502525
-0.7000000000000001,0.922222222222222,0.1074889687914831
-0.6777777777777778,0.922222222222222,0.1348060922085108
-0.6555555555555557,0.922222222222222,0.16542404593872095
-0.6333333333333334,0.922222222222222,0.19888162833429548
-0.6111111111111112,0.922222222222222,0.2345903568725606
-0.5888888888888889,0.922222222222222,0.2719006732015053
-0.5666666666666668,0.922222222222222,0.310175592273027
-0.5444444444444445,0.922222222222222,0.34885376474581586
-0.5222222222222223,0.922222222222222,0.3874834818437706
-0.5000000000000001,0.922222222222222,0.42571520568409055
-0.47777777777777786,0.922222222222222,0.463252082449898
-0.4555555555555556,0.922222222222222,0.4997720008157509
-0.43333333333333335,0.922222222222222,0.5348457787917257
-0.4111111111111112,0.922222222222222,0.5678793849659106
-0.38888888888888895,0.922222222222222,0.5981021782752202
-0.3666666666666667,0.922222222222222,0.6246103658232648
-0.34444444444444455,0.922222222222222,0.6464602871157034
-0.3222222222222223,0.922222222222222,0.6627948010313285
-0.30000000000000004,0.922222222222222,0.6729805964224027
-0.2777777777777778,0.922222222222222,0.6767340650732939
-0.25555555555555565,0.922222222222222,0.6742159119869777
-0.2333333333333334,0.922222222222222,0.6660777496441922
-0.21111111111111114,0.922222222222222,0.6534474394727211
-0.188888888888889,0.922222222222222,0.6378458126054835
-0.16666666666666674,0.922222222222222,0.621037656452818
-0.1444444444444445,0.922222222222222,0.6048342746135891
-0.12222222222222223,0.922222222222222,0.5908798474169805
-0.10000000000000009,0.922222222222222,0.5804631301351866
-0.07777777777777772,0.922222222222222,0.5743940677376302
-0.05555555555555558,0.922222222222222,0.5729697341349194
-0.03333333333333344,0.922222222222222,0.5760291827416799
-0.011111111111111072,0.922222222222222,0.5830706096594315
0.011111111111111072,0.922222222222222,0.593386549193306
0.033333333333333215,0.922222222222222,0.606170992880919
0.05555555555555558,0.922222222222222,0.6205679281959583
0.07777777777777772,0.922222222222222,0.6356586188811798
0.09999999999999987,0.922222222222222,0.650414608186996
0.12222222222222223,0.922222222222222,0.6636630520079018
0.14444444444444438,0.922222222222222,0.6741117397499385
0.16666666666666652,0.922222222222222,0.68046096015048
0.18888888888888888,0.922222222222222,0.681594399553595
0.21111111111111103,0.922222222222222,0.6768043221384628
0.2333333333333334,0.922222222222222,0.6659822238641679
0.25555555555555554,0.922222222222222,0.6497059051837349
0.2777777777777777,0.922222222222222,0.6291795996995616
0.30000000000000004,0.922222222222222,0.6060272934678532
0.3222222222222222,0.922222222222222,0.5819851990480357
0.34444444444444433,0.922222222222222,0.5585708809006248
0.3666666666666667,0.922222222222222,0.5368126898038283
0.38888888888888884,0.922222222222222,0.5171026775881445
0.411111111111111,0.922222222222222,0.4991975847740876
0.43333333333333335,0.922222222222222,0.48235027517561263
0.4555555555555555,0.922222222222222,0.46552251231208946
0.47777777777777786,0.922222222222222,0.44761811366578413
0.5,0.922222222222222,0.42768389938655893
0.5222222222222221,0.922222222222222,0.4050476092959166
0.5444444444444445,0.922222222222222,0.3793864878552318
0.5666666666666667,0.922222222222222,0.3507380784485437
0.5888888888888888,0.922222222222222,0.31947144320213344
0.6111111111111112,0.922222222222222,0.28623406448839006
0.6333333333333333,0.922222222222222,0.25188265769487556
0.6555555555555554,0.922222222222222,0.21740096790690022
0.6777777777777778,0.922222222222222,0.183807423902434
0.7,0.922222222222222,0.1520594358327161
0.7222222222222221,0.922222222222222,0.12296567165928961
0.7444444444444445,0.922222222222222,0.09711925873095423
0.7666666666666666,0.922222222222222,0.07486195590106451
0.788888888888889,0.922222222222222,0.05628291433242537
0.8111111111111111,0.922222222222222,0.04124829527717207
0.8333333333333333,0.922222222222222,0.029452388758015584
0.8555555555555556,0.922222222222222,0.020478465530852568
0.8777777777777778,0.922222222222222,0.013858395471943395
0.8999999999999999,0.922222222222222,0.00912302522090134
0.922222222222222,0.922222222222222,0.005839048738470801
0.9444444444444446,0.922222222222222,0.003631507034994887
0.9666666666666668,0.922222222222222,0.0021935038435566758
0.9888888888888889,0.922222222222222,0.0012860757552683039
1.011111111111111,0.922222222222222,0.0007315591255544386
1.0333333333333332,0.922222222222222,0.0004035299164595932
1.0555555555555554,0.922222222222222,0.0002157476503265814
1.077777777777778,0.922222222222222,0.00011175661063193708
1.1,0.922222222222222,5.606367892916262e-05

-1.1,0.9444444444444446,9.00779691246869e-06
-1.077777777777778,0.9444444444444446,1.909983178284965e-05
-1.0555555555555556,0.9444444444444446,3.9331246641534385e-05
-1.0333333333333334,0.9444444444444446,7.864785198363759e-05
-1.0111111111111113,0.9444444444444446,0.00015268620985970223
-0.9888888888888889,0.9444444444444446,0.00028773616830634485
-0.9666666666666668,0.9444444444444446,0.0005262597370011403
-0.9444444444444445,0.9444444444444446,0.0009340561755601966
-0.9222222222222223,0.9444444444444446,0.0016088256987333172
-0.9000000000000001,0.9444444444444446,0.002689391899373909
-0.8777777777777779,0.9444444444444446,0.004364261975012808
-0.8555555555555556,0.9444444444444446,0.006877667164108948
-0.8333333333333335,0.9444444444444446,0.010530909771285353
-0.8111111111111111,0.9444444444444446,0.01567691677025413
-0.788888888888889,0.9444444444444446,0.022706467975601427
-0.7666666666666667,0.9444444444444446,0.03202563623990233
-0.7444444444444445,0.9444444444444446,0.044025462835872116
-0.7222222222222223,0.9444444444444446,0.05904664028754753
-0.7000000000000001,0.9444444444444446,0.0773437634734219
-0.6777777777777778,0.9444444444444446,0.0990551813186106
-0.6555555555555557,0.9444444444444446,0.12418507262594977
-0.6333333333333334,0.9444444444444446,0.15260335411288842
-0.6111111111111112,0.9444444444444446,0.1840658084379923
-0.5888888888888889,0.9444444444444446,0.218251445792158
-0.5666666666666668,0.9444444444444446,0.2548077659062344
-0.5444444444444445,0.9444444444444446,0.2933895926860544
-0.5222222222222223,0.9444444444444446,0.33367622248945744
-0.5000000000000001,0.9444444444444446,0.3753564866700624
-0.47777777777777786,0.9444444444444446,0.4180814258378359
-0.4555555555555556,0.9444444444444446,0.4613964368251246
-0.43333333333333335,0.9444444444444446,0.5046743016870118
-0.4111111111111112,0.9444444444444446,0.5470734090201569
-0.38888888888888895,0.9444444444444446,0.5875404038205294
-0.3666666666666667,0.9444444444444446,0.6248655226534808
-0.34444444444444455,0.9444444444444446,0.6577862870377882
-0.3222222222222223,0.9444444444444446,0.6851252195393743
-0.30000000000000004,0.9444444444444446,0.7059417964820086
-0.2777777777777778,0.9444444444444446,0.7196772420287274
-0.25555555555555565,0.9444444444444446,0.7262709127281177
-0.2333333333333334,0.9444444444444446,0.7262276267881123
-0.21111111111111114,0.9444444444444446,0.7206172809106249
-0.188888888888889,0.9444444444444446,0.710994160905947
-0.16666666666666674,0.9444444444444446,0.6992357702911433
-0.1444444444444445,0.9444444444444446,0.6873190955379326
-0.12222222222222223,0.9444444444444446,0.677071227870775
-0.10000000000000009,0.9444444444444446,0.6699436442773868
-0.07777777777777772,0.9444444444444446,0.6668583448994031
-0.05555555555555558,0.9444444444444446,0.6681570145607775
-0.03333333333333344,0.9444444444444446,0.6736554903810693
-0.011111111111111072,0.9444444444444446,0.6827747353749761
0.011111111111111072,0.9444444444444446,0.6946978453349919
0.033333333333333215,0.9444444444444446,0.7084991219269765
0.05555555555555558,0.9444444444444446,0.723208048908365
0.07777777777777772,0.9444444444444446,0.7378023494204775
0.09999999999999987,0.9444444444444446,0.7511583787068221
0.12222222222222223,0.9444444444444446,0.7620103231917323
0.14444444444444438,0.9444444444444446,0.7689718139927554
0.16666666666666652,0.9444444444444446,0.7706520424453638
0.18888888888888888,0.9444444444444446,0.7658600404382372
0.21111111111111103,0.9444444444444446,0.7538496852505685
0.2333333333333334,0.9444444444444446,0.7345307667761953
0.25555555555555554,0.9444444444444446,0.7085703364649605
0.2777777777777777,0.9444444444444446,0.6773359959645648
0.30000000000000004,0.9444444444444446,0.642679880452681
0.3222222222222222,0.9444444444444446,0.6066118840455076
0.34444444444444433,0.9444444444444446,0.5709450075010096
0.3666666666666667,0.9444444444444446,0.5370026004875584
0.38888888888888884,0.9444444444444446,0.5054554555663667
0.411111111111111,0.9444444444444446,0.47631549738606427
0.43333333333333335,0.9444444444444446,0.44906767752960897
0.4555555555555555,0.9444444444444446,0.4228878613615495
0.47777777777777786,0.9444444444444446,0.39688133966869515
0.5,0.9444444444444446,0.3702849151098154
0.5222222222222221,0.9444444444444446,0.34259845700557523
0.5444444444444445,0.9444444444444446,0.3136386418314865
0.5666666666666667,0.9444444444444446,0.28352842047961335
0.5888888888888888,0.9444444444444446,0.252645285668141
0.6111111111111112,0.9444444444444446,0.22155015437800116
0.6333333333333333,0.9444444444444446,0.190911371891601
0.6555555555555554,0.9444444444444446,0.161430767653313
0.6777777777777778,0.9444444444444446,0.13377464813464154
0.7,0.9444444444444446,0.10851257583146827
0.7222222222222221,0.9444444444444446,0.08606863129111281
0.7444444444444445,0.9444444444444446,0.06669080752227413
0.7666666666666666,0.9444444444444446,0.050442631751182965
0.788888888888889,0.9444444444444446,0.03721730982446769
0.8111111111111111,0.9444444444444446,0.026770251668463352
0.8333333333333333,0.9444444444444446,0.01876257431129759
0.8555555555555556,0.9444444444444446,0.012807145735055555
0.8777777777777778,0.9444444444444446,0.008509902402409784
0.8999999999999999,0.9444444444444446,0.005501729116795942
0.922222222222222,0.9444444444444446,0.0034590792058853017
0.9444444444444446,0.9444444444444446,0.002113910873808315
0.9666666666666668,0.9444444444444446,0.001255023833974541
0.9888888888888889,0.9444444444444446,0.0007234864067772668
1.011111111111111,0.9444444444444446,0.0004047618264918602
1.0333333333333332,0.9444444444444446,0.0002196566897744242
1.0555555555555554,0.9444444444444446,0.00011557393491544445
1.077777777777778,0.9444444444444446,5.893213872902799e-05
1.1,0.9444444444444446,2.910981124762298e-05

-1.1,0.9666666666666668,4.41431706398184e-06
-1.077777777777778,0.9666666666666668,9.565271469089366e-06
-1.0555555555555556,0.9666666666666668,2.01174249966393e-05
-1.0333333333333334,0.9666666666666668,4.105863934730249e-05
-1.0111111111111113,0.9666666666666668,8.130367792932949e-05
-0.9888888888888889,0.9666666666666668,0.0001561786268796666
-0.9666666666666668,0.9666666666666668,0.000291005262109996
-0.9444444444444445,0.9666666666666668,0.0005259583494539385
-0.9222222222222223,0.9666666666666668,0.0009222031391873609
-0.9000000000000001,0.9666666666666668,0.0015690449246924245
-0.8777777777777779,0.9666666666666668,0.0025914551457295026
-0.8555555555555556,0.9666666666666668,0.00415693449864659
-0.8333333333333335,0.9666666666666668,0.006480321296182338
-0.8111111111111111,0.9666666666666668,0.009824958006115589
-0.788888888888889,0.9666666666666668,0.014498692301072926
-0.7666666666666667,0.9666666666666668,0.020843595678338787
-0.7444444444444445,0.9666666666666668,0.029219091543179684
-0.7222222222222223,0.9666666666666668,0.039979406817357295
-0.7000000000000001,0.9666666666666668,0.05344780117736241
-0.6777777777777778,0.9666666666666668,0.0698915903439459
-0.6555555555555557,0.9666666666666668,0.08950300366482965
-0.6333333333333334,0.9666666666666668,0.11239065233407296
-0.6111111111111112,0.9666666666666668,0.13858420129525473
-0.5888888888888889,0.9666666666666668,0.1680507046013516
-0.5666666666666668,0.9666666666666668,0.20071596251951818
-0.5444444444444445,0.9666666666666668,0.23648016440148142
-0.5222222222222223,0.9666666666666668,0.2752162910396118
-0.5000000000000001,0.9666666666666668,0.3167437169056218
-0.47777777777777786,0.9666666666666668,0.36077771531079667
-0.4555555555555556,0.9666666666666668,0.4068655040425365
-0.43333333333333335,0.9666666666666668,0.4543272316800974
-0.4111111111111112,0.9666666666666668,0.5022226217562659
-0.38888888888888895,0.9666666666666668,0.5493598217999567
-0.3666666666666667,0.9666666666666668,0.5943540455141095
-0.34444444444444455,0.9666666666666668,0.635733262296704
-0.3222222222222223,0.9666666666666668,0.6720796539337832
-0.30000000000000004,0.9666666666666668,0.7021901307053091
-0.2777777777777778,0.9666666666666668,0.7252360932626598
-0.25555555555555565,0.9666666666666668,0.7409002938927289
-0.2333333333333334,0.9666666666666668,0.7494667131865085
-0.21111111111111114,0.9666666666666668,0.7518396991604721
-0.188888888888889,0.9666666666666668,0.7494745769329355
-0.16666666666666674,0.9666666666666668,0.7442159821851905
-0.1444444444444445,0.9666666666666668,0.7380612276613471
-0.12222222222222223,0.9666666666666668,0.7328884332445664
-0.10000000000000009,0.9666666666666668,0.7302043067424869
-0.07777777777777772,0.9666666666666668,0.730966519407948
-0.05555555555555558,0.9666666666666668,0.7355176840482348
-0.03333333333333344,0.9666666666666668,0.7436363440598377
-0.011111111111111072,0.9666666666666668,0.7546757008173495
0.011111111111111072,0.9666666666666668,0.7677358965556949
0.033333333333333215,0.9666666666666668,0.7818103916857674
0.05555555555555558,0.9666666666666668,0.795863972588722
0.07777777777777772,0.9666666666666668,0.8088332134421313
0.09999999999999987,0.9666666666666668,0.819577146428591
0.12222222222222223,0.9666666666666668,0.826831763872884
0.14444444444444438,0.9666666666666668,0.8292256225938279
0.16666666666666652,0.9666666666666668,0.8253922321429891
0.18888888888888888,0.9666666666666668,0.8141750343921927
0.21111111111111103,0.9666666666666668,0.7948775529332313
0.2333333333333334,0.9666666666666668,0.7674821657454317
0.25555555555555554,0.9666666666666668,0.7327588708638139
0.2777777777777777,0.9666666666666668,0.6922130747736955
0.30000000000000004,0.9666666666666668,0.6478696590357805
0.3222222222222222,0.9666666666666668,0.6019417927134856
0.34444444444444433,0.9666666666666668,0.5564683865502251
0.3666666666666667,0.9666666666666668,0.5130114324984556
0.38888888888888884,0.9666666666666668,0.4724825438194329
0.411111111111111,0.9666666666666668,0.4351264173715795
0.43333333333333335,0.9666666666666668,0.40064342666000974
0.4555555555555555,0.9666666666666668,0.3683994118938484
0.47777777777777786,0.9666666666666668,0.33765723264065056
0.5,0.9666666666666668,0.3077725577490267
0.5222222222222221,0.9666666666666668,0.27831902953468496
0.5444444444444445,0.9666666666666668,0.2491349495676142
0.5666666666666667,0.9666666666666668,0.22030532025223648
0.5888888888888888,0.9666666666666668,0.19210394117495802
0.6111111111111112,0.9666666666666668,0.1649201532065941
0.6333333333333333,0.9666666666666668,0.13918771339001093
0.6555555555555554,0.9666666666666668,0.11532453278360684
0.6777777777777778,0.9666666666666668,0.0936856742634462
0.7,0.9666666666666668,0.07452942843243239
0.7222222222222221,0.9666666666666668,0.05799637726167465
0.7444444444444445,0.9666666666666668,0.04410203004596449
0.7666666666666666,0.9666666666666668,0.032743300222299085
0.788888888888889,0.9666666666666668,0.023717482079064777
0.8111111111111111,0.9666666666666668,0.01675025980989929
0.8333333333333333,0.9666666666666668,0.011527740617548004
0.8555555555555556,0.9666666666666668,0.007727257859432888
0.8777777777777778,0.9666666666666668,0.005042756057547953
0.8999999999999999,0.9666666666666668,0.003202420454460062
0.922222222222222,0.9666666666666668,0.0019781520665567522
0.9444444444444446,0.9666666666666668,0.0011879770565665548
0.9666666666666668,0.9666666666666668,0.0006932858353916461
0.9888888888888889,0.9666666666666668,0.00039296713541344807
1.011111111111111,0.9666666666666668,0.0002162330420565563
1.0333333333333332,0.9666666666666668,0.00011545022517885142
1.0555555555555554,0.9666666666666668,5.97813637237169e-05
1.077777777777778,0.9666666666666668,3.0007915673260864e-05
1.1,0.9666666666666668,1.4595414354053298e-05

-1.1,0.9888888888888889,2.0993404091048766e-06
-1.077777777777778,0.9888888888888889,4.6425265019760084e-06
-1.0555555555555556,0.9888888888888889,9.958276385030446e-06
-1.0333333333333334,0.9888888888888889,2.071519983983967e-05
-1.0111111111111113,0.9888888888888889,4.178359124346004e-05
-0.9888888888888889,0.9888888888888889,8.171518201124749e-05
-0.9666666666666668,0.9888888888888889,0.00015494983798538083
-0.9444444444444445,0.9888888888888889,0.00028492572570123744
-0.9222222222222223,0.9888888888888889,0.0005082051853905635
-0.9000000000000001,0.9888888888888889,0.0008795955635078797
-0.8777777777777779,0.9888888888888889,0.0014780384441464567
-0.8555555555555556,0.9888888888888889,0.0024127759436285497
-0.8333333333333335,0.9888888888888889,0.003829013818533238
-0.8111111111111111,0.9888888888888889,0.005912043831160768
-0.788888888888889,0.9888888888888889,0.008888638028127203
-0.7666666666666667,0.9888888888888889,0.013024580005936969
-0.7444444444444445,0.9888888888888889,0.018617556464632076
-0.7222222222222223,0.9888888888888889,0.0259853742412689
-0.7000000000000001,0.9888888888888889,0.035450573768239145
-0.6777777777777778,0.9888888888888889,0.04732376819303424
-0.6555555555555557,0.9888888888888889,0.061888990445567046
-0.6333333333333334,0.9888888888888889,0.07939434914009981
-0.6111111111111112,0.9888888888888889,0.10004984137650498
-0.5888888888888889,0.9888888888888889,0.12403119742440934
-0.5666666666666668,0.9888888888888889,0.15148490018343114
-0.5444444444444445,0.9888888888888889,0.18252657328335414
-0.5222222222222223,0.9888888888888889,0.21722454706635996
-0.5000000000000001,0.9888888888888889,0.2555636988540833
-0.47777777777777786,0.9888888888888889,0.29739123503427456
-0.4555555555555556,0.9888888888888889,0.34235388376287706
-0.43333333333333335,0.9888888888888889,0.3898420304353061
-0.4111111111111112,0.9888888888888889,0.4389581590114527
-0.38888888888888895,0.9888888888888889,0.48852379702146925
-0.3666666666666667,0.9888888888888889,0.5371323014826522
-0.34444444444444455,0.9888888888888889,0.5832467769919064
-0.3222222222222223,0.9888888888888889,0.6253353760167939
-0.30000000000000004,0.9888888888888889,0.6620308831721716
-0.2777777777777778,0.9888888888888889,0.6922970338670918
-0.25555555555555565,0.9888888888888889,0.7155794550274382
-0.2333333333333334,0.9888888888888889,0.7319148778187775
-0.21111111111111114,0.9888888888888889,0.7419709901243272
-0.188888888888889,0.9888888888888889,0.7469947949996374
-0.16666666666666674,0.9888888888888889,0.7486621568789411
-0.1444444444444445,0.9888888888888889,0.7488440119131207
-0.12222222222222223,0.9888888888888889,0.7493293368382742
-0.10000000000000009,0.9888888888888889,0.7515621635972174
-0.07777777777777772,0.9888888888888889,0.7564512906531782
-0.05555555555555558,0.9888888888888889,0.7642936248074593
-0.03333333333333344,0.9888888888888889,0.7748195884028939
-0.011111111111111072,0.9888888888888889,0.7873326425188606
0.011111111111111072,0.9888888888888889,0.800888111085645
0.033333333333333215,0.9888888888888889,0.8144495963836489
0.05555555555555558,0.9888888888888889,0.8269774232888654
0.07777777777777772,0.9888888888888889,0.8374368959602295
0.09999999999999987,0.9888888888888889,0.8447519136417871
0.12222222222222223,0.9888888888888889,0.847756656543436
0.14444444444444438,0.9888888888888889,0.8452031046904266
0.16666666666666652,0.9888888888888889,0.8358617791468569
0.18888888888888888,0.9888888888888889,0.8187140322459676
0.21111111111111103,0.9888888888888889,0.7931912586782682
0.2333333333333334,0.9888888888888889,0.7593869493133086
0.25555555555555554,0.9888888888888889,0.7181645234198594
0.2777777777777777,0.9888888888888889,0.6711101865099974
0.30000000000000004,0.9888888888888889,0.6203267494217504
0.3222222222222222,0.9888888888888889,0.5681141921058483
0.34444444444444433,0.9888888888888889,0.5166173912529676
0.3666666666666667,0.9888888888888889,0.4675288769257742
0.38888888888888884,0.9888888888888889,0.42191364761162564
0.411111111111111,0.9888888888888889,0.3801833452202436
0.43333333333333335,0.9888888888888889,0.3422036680146063
0.4555555555555555,0.9888888888888889,0.30748635064200086
0.47777777777777786,0.9888888888888889,0.27540404433255117
0.5,0.9888888888888889,0.24537359548141818
0.5222222222222221,0.9888888888888889,0.21697429160796755
0.5444444444444445,0.9888888888888889,0.18999300171940894
0.5666666666666667,0.9888888888888889,0.16440886715795067
0.5888888888888888,0.9888888888888889,0.14034110036944397
0.6111111111111112,0.9888888888888889,0.11798406028255537
0.6333333333333333,0.9888888888888889,0.09754735470791308
0.6555555555555554,0.9888888888888889,0.07920999916342271
0.6777777777777778,0.9888888888888889,0.06309053073067944
0.7,0.9888888888888889,0.04923117224068109
0.7222222222222221,0.9888888888888889,0.03759327396205837
0.7444444444444445,0.9888888888888889,0.028061808584549142
0.7666666666666666,0.9888888888888889,0.020457219789182825
0.788888888888889,0.9888888888888889,0.014552790437282867
0.8111111111111111,0.9888888888888889,0.01009510225235994
0.8333333333333333,0.9888888888888889,0.006824688683003158
0.8555555555555556,0.9888888888888889,0.004494095770546202
0.8777777777777778,0.9888888888888889,0.0028813336722613315
0.8999999999999999,0.9888888888888889,0.0017978509557534858
0.922222222222222,0.9888888888888889,0.0010912958480730334
0.9444444444444446,0.9888888888888889,0.0006441327222906822
0.9666666666666668,0.9888888888888889,0.0003695384069361756
0.9888888888888889,0.9888888888888889,0.00020596531477768917
1.011111111111111,0.9888888888888889,0.0001114734861138426
1.0333333333333332,0.9888888888888889,5.8557460116055766e-05
1.0555555555555554,0.9888888888888889,2.984131145892186e-05
1.077777777777778,0.9888888888888889,1.4746063228019084e-05
1.1,0.9888888888888889,7.062572473157057e-06

-1.1,1.011111111111111,9.66416775851382e-07
-1.077777777777778,1.011111111111111,2.1781056364654904e-06
-1.0555555555555556,1.011111111111111,4.758609728105466e-06
-1.0333333333333334,1.011111111111111,1.0076497669652926e-05
-1.0111111111111113,1.011111111111111,2.067964961833269e-05
-0.9888888888888889,1.011111111111111,4.113385508529659e-05
-0.9666666666666668,1.011111111111111,7.931332079594174e-05
-0.9444444444444445,1.011111111111111,0.0001482871739367227
-0.9222222222222223,1.011111111111111,0.00026893333434692857
-0.9000000000000001,1.011111111111111,0.0004733603895557909
-0.8777777777777779,1.011111111111111,0.0008091188657345593
-0.8555555555555556,1.011111111111111,0.0013440317078108074
-0.8333333333333335,1.011111111111111,0.002171277195936538
-0.8111111111111111,1.011111111111111,0.003414139971161864
-0.788888888888889,1.011111111111111,0.005229654651888543
-0.7666666666666667,1.011111111111111,0.00781027674692395
-0.7444444444444445,1.011111111111111,0.011382823084175034
-0.7222222222222223,1.011111111111111,0.016204314079000838
-0.7000000000000001,1.011111111111111,0.02255503509347654
-0.6777777777777778,1.011111111111111,0.030729975964677792
-0.6555555555555557,1.011111111111111,0.04103047626104326
-0.6333333333333334,1.011111111111111,0.05375793658444772
-0.6111111111111112,1.011111111111111,0.0692104598782231
-0.5888888888888889,1.011111111111111,0.08768123084281394
-0.5666666666666668,1.011111111111111,0.10945489078602506
-0.5444444444444445,1.011111111111111,0.13479624815048918
-0.5222222222222223,1.011111111111111,0.16392566961571653
-0.5000000000000001,1.011111111111111,0.19697820260057228
-0.47777777777777786,1.011111111111111,0.23394856866295421
-0.4555555555555556,1.011111111111111,0.27463011471831117
-0.43333333333333335,1.011111111111111,0.3185604490779634
-0.4111111111111112,1.011111111111111,0.3649880253033692
-0.38888888888888895,1.011111111111111,0.4128718313725825
-0.3666666666666667,1.011111111111111,0.4609215078145905
-0.34444444444444455,1.011111111111111,0.5076793409919539
-0.3222222222222223,1.011111111111111,0.5516399844959909
-0.30000000000000004,1.011111111111111,0.5913986395636988
-0.2777777777777778,1.011111111111111,0.6258130181941288
-0.25555555555555565,1.011111111111111,0.6541581857340827
-0.2333333333333334,1.011111111111111,0.6762473842975615
-0.21111111111111114,1.011111111111111,0.6924892761146663
-0.188888888888889,1.011111111111111,0.7038567403599212
-0.16666666666666674,1.011111111111111,0.7117569237941279
-0.1444444444444445,1.011111111111111,0.7178152486415197
-0.12222222222222223,1.011111111111111,0.7236112966917659
-0.10000000000000009,1.011111111111111,0.7304226331171255
-0.07777777777777772,1.011111111111111,0.7390352244945089
-0.05555555555555558,1.011111111111111,0.7496626937486639
-0.03333333333333344,1.011111111111111,0.7619852224158228
-0.011111111111111072,1.011111111111111,0.7752830089661937
0.011111111111111072,1.011111111111111,0.7886119887211196
0.033333333333333215,1.011111111111111,0.8009614576449199
0.05555555555555558,1.011111111111111,0.811347647065299
0.07777777777777772,1.011111111111111,0.8188288124676331
0.09999999999999987,1.011111111111111,0.822463841214118
0.12222222222222223,1.011111111111111,0.8212632775513674
0.14444444444444438,1.011111111111111,0.8141877902679397
0.16666666666666652,1.011111111111111,0.8002310407961448
0.18888888888888888,1.011111111111111,0.7785877951528373
0.21111111111111103,1.011111111111111,0.7488678076587706
0.2333333333333334,1.011111111111111,0.7112878682920531
0.25555555555555554,1.011111111111111,0.6667707273166582
0.2777777777777777,1.011111111111111,0.6169032134615232
0.30000000000000004,1.011111111111111,0.5637485749444551
0.3222222222222222,1.011111111111111,0.5095539653264155
0.34444444444444433,1.011111111111111,0.4564260524785351
0.3666666666666667,1.011111111111111,0.406054880974705
0.38888888888888884,1.011111111111111,0.3595473895236908
0.411111111111111,1.011111111111111,0.3173960420149604
0.43333333333333335,1.011111111111111,0.27956877561153026
0.4555555555555555,1.011111111111111,0.2456770838999786
0.47777777777777786,1.011111111111111,0.21516724371531418
0.5,1.011111111111111,0.18748586808499307
0.5222222222222221,1.011111111111111,0.16218948548236595
0.5444444444444445,1.011111111111111,0.13899022707881858
0.5666666666666667,1.011111111111111,0.11774817317197045
0.5888888888888888,1.011111111111111,0.0984309135947248
0.6111111111111112,1.011111111111111,0.08106187751457881
0.6333333333333333,1.011111111111111,0.06567360995602625
0.6555555555555554,1.011111111111111,0.052274373386837034
0.6777777777777778,1.011111111111111,0.040829658148181375
0.7,1.011111111111111,0.03125615883136798
0.7222222222222221,1.011111111111111,0.023424517387123492
0.7444444444444445,1.011111111111111,0.01716757658691128
0.7666666666666666,1.011111111111111,0.012291802208471354
0.788888888888889,1.011111111111111,0.008590170887021163
0.8111111111111111,1.011111111111111,0.005855054447812458
0.8333333333333333,1.011111111111111,0.0038897124675560985
0.8555555555555556,1.011111111111111,0.00251722134235554
0.8777777777777778,1.011111111111111,0.0015861272887063376
0.8999999999999999,1.011111111111111,0.0009727165754359812
0.922222222222222,1.011111111111111,0.0005803591957962911
0.9444444444444446,1.011111111111111,0.0003367456608369192
0.9666666666666668,1.011111111111111,0.0001899453497381247
0.9888888888888889,1.011111111111111,0.00010411055527771346
1.011111111111111,1.011111111111111,5.542539470572433e-05
1.0333333333333332,1.011111111111111,2.8646525955981147e-05
1.0555555555555554,1.011111111111111,1.4367522740405988e-05
1.077777777777778,1.011111111111111,6.98935292081514e-06
1.1,1.011111111111111,3.2964036883833046e-06

-1.1,1.0333333333333332,4.295708207789725e-07
-1.077777777777778,1.0333333333333332,9.85455313791893e-07
-1.0555555555555556,1.0333333333333332,2.19025381485763e-06
-1.0333333333333334,1.0333333333333332,4.716178179445219e-06
-1.0111111111111113,1.0333333333333332,9.838984984792085e-06
-0.9888888888888889,1.0333333333333332,1.9890661916926707e-05
-0.9666666666666668,1.0333333333333332,3.8977356109935874e-05
-0.9444444444444445,1.0333333333333332,7.406541287219092e-05
-0.9222222222222223,1.0333333333333332,0.0001365467091141176
-0.9000000000000001,1.0333333333333332,0.0002443845579117093
-0.8777777777777779,1.0333333333333332,0.000424903674538013
-0.8555555555555556,1.0333333333333332,0.000718213555895473
-0.8333333333333335,1.0333333333333332,0.00118114052214369
-0.8111111111111111,1.0333333333333332,0.0018913966770159251
-0.788888888888889,1.0333333333333332,0.0029515594117853405
-0.7666666666666667,1.0333333333333332,0.004492321902211903
-0.7444444444444445,1.0333333333333332,0.0066744724351630634
-0.7222222222222223,1.0333333333333332,0.009689234537173151
-0.7000000000000001,1.0333333333333332,0.013756968345978561
-0.6777777777777778,1.0333333333333332,0.01912471036398593
-0.6555555555555557,1.0333333333333332,0.02606339504228408
-0.6333333333333334,1.0333333333333332,0.034865550124702986
-0.6111111111111112,1.0333333333333332,0.04584353260992255
-0.5888888888888889,1.0333333333333332,0.05932697111400642
-0.5666666666666668,1.0333333333333332,0.07565640890989082
-0.5444444444444445,1.0333333333333332,0.09516898509704638
-0.5222222222222223,1.0333333333333332,0.11817222996532599
-0.5000000000000001,1.0333333333333332,0.14490420160351608
-0.47777777777777786,1.0333333333333332,0.17548200899757302
-0.4555555555555556,1.0333333333333332,0.2098451831577607
-0.43333333333333335,1.0333333333333332,0.24770387666281984
-0.4111111111111112,1.0333333333333332,0.28850326505901963
-0.38888888888888895,1.0333333333333332,0.3314144185424619
-0.3666666666666667,1.0333333333333332,0.3753588805875873
-0.34444444444444455,1.0333333333333332,0.41907023364522183
-0.3222222222222223,1.0333333333333332,0.4611916991662248
-0.30000000000000004,1.0333333333333332,0.5004041394364432
-0.2777777777777778,1.0333333333333332,0.5355730193644657
-0.25555555555555565,1.0333333333333332,0.5658957721493036
-0.2333333333333334,1.0333333333333332,0.59102400820982
-0.21111111111111114,1.0333333333333332,0.6111313619500713
-0.188888888888889,1.0333333333333332,0.6269014285449704
-0.16666666666666674,1.0333333333333332,0.6394235924395101
-0.1444444444444445,1.0333333333333332,0.6500062206375482
-0.12222222222222223,1.0333333333333332,0.6599408285641232
-0.10000000000000009,1.0333333333333332,0.6702686840593786
-0.07777777777777772,1.0333333333333332,0.6816048375502267
-0.05555555555555558,1.0333333333333332,0.694060307109425
-0.03333333333333344,1.0333333333333332,0.707274546791852
-0.011111111111111072,1.0333333333333332,0.7205369959269081
0.011111111111111072,1.0333333333333332,0.7329506319374642
0.033333333333333215,1.0333333333333332,0.7435818591748894
0.05555555555555558,1.0333333333333332,0.7515531327355698
0.07777777777777772,1.0333333333333332,0.7560628264667977
0.09999999999999987,1.0333333333333332,0.7563500515757112
0.12222222222222223,1.0333333333333332,0.7516472459495565
0.14444444444444438,1.0333333333333332,0.7411700614645036
0.16666666666666652,1.0333333333333332,0.7241790389728301
0.18888888888888888,1.0333333333333332,0.7001160594614043
0.21111111111111103,1.0333333333333332,0.6687828254092802
0.2333333333333334,1.0333333333333332,0.63050323014189
0.25555555555555554,1.0333333333333332,0.5862074158542272
0.2777777777777777,1.0333333333333332,0.5373952685200812
0.30000000000000004,1.0333333333333332,0.4859740007126561
0.3222222222222222,1.0333333333333332,0.43400441061841916
0.34444444444444433,1.0333333333333332,0.3834184705613549
0.3666666666666667,1.0333333333333332,0.33577739446935034
0.38888888888888884,1.0333333333333332,0.29212340387618335
0.411111111111111,1.0333333333333332,0.25294760547370415
0.43333333333333335,1.0333333333333332,0.21826275520873517
0.4555555555555555,1.0333333333333332,0.18774453407161712
0.47777777777777786,1.0333333333333332,0.1608948041008897
0.5,1.0333333333333332,0.13718537539625353
0.5222222222222221,1.0333333333333332,0.11615624579251989
0.5444444444444445,1.0333333333333332,0.0974609491269166
0.5666666666666667,1.0333333333333332,0.08086713098770354
0.5888888888888888,1.0333333333333332,0.06622902472380761
0.6111111111111112,1.0333333333333332,0.0534496490325868
0.6333333333333333,1.0333333333333332,0.042446349874014244
0.6555555555555554,1.0333333333333332,0.03312691512248098
0.6777777777777778,1.0333333333333332,0.02537769967898656
0.7,1.0333333333333332,0.01906156744010671
0.7222222222222221,1.0333333333333332,0.014022165254939125
0.7444444444444445,1.0333333333333332,0.010091361324526826
0.7666666666666666,1.0333333333333332,0.007097633601576189
0.788888888888889,1.0333333333333332,0.004874077949566617
0.8111111111111111,1.0333333333333332,0.003265258225435966
0.8333333333333333,1.0333333333333332,0.0021324084241256614
0.8555555555555556,1.0333333333333332,0.0013566965140261872
0.8777777777777778,1.0333333333333332,0.0008404856033320283
0.8999999999999999,1.0333333333333332,0.000506784307726443
0.922222222222222,1.0333333333333332,0.00029729930113238156
0.9444444444444446,1.0333333333333332,0.00016962340274746966
0.9666666666666668,1.0333333333333332,9.408988317370131e-05
0.9888888888888889,1.0333333333333332,5.072280403892286e-05
1.011111111111111,1.0333333333333332,2.6564076517280446e-05
1.0333333333333332,1.0333333333333332,1.3509364528674692e-05
1.0555555555555554,1.0333333333333332,6.668576372607691e-06
1.077777777777778,1.0333333333333332,3.1936995463091457e-06
1.1,1.0333333333333332,1.4832769054054412e-06

-1.1,1.0555555555555554,1.8395772644834973e-07
-1.077777777777778,1.0555555555555554,4.290673237826221e-07
-1.0555555555555556,1.0555555555555554,9.692038908351068e-07
-1.0333333333333334,1.0555555555555554,2.1204131456024054e-06
-1.0111111111111113,1.0555555555555554,4.493888513043429e-06
-0.9888888888888889,1.0555555555555554,9.228914298673686e-06
-0.9666666666666668,1.0555555555555554,1.8373152360234718e-05
-0.9444444444444445,1.0555555555555554,3.547678091052768e-05
-0.9222222222222223,1.0555555555555554,6.648035364457127e-05
-0.9000000000000001,1.0555555555555554,0.00012098251405516205
-0.8777777777777779,1.0555555555555554,0.00021396623184264348
-0.8555555555555556,1.0555555555555554,0.00036803358337795107
-0.8333333333333335,1.0555555555555554,0.0006161433588608057
-0.8111111111111111,1.0555555555555554,0.0010047628287870867
-0.788888888888889,1.0555555555555554,0.001597246314870596
-0.7666666666666667,1.0555555555555554,0.0024771665043516085
-0.7444444444444445,1.0555555555555554,0.0037512917961294136
-0.7222222222222223,1.0555555555555554,0.00555196602818915
-0.7000000000000001,1.0555555555555554,0.008038817297393372
-0.6777777777777778,1.0555555555555554,0.011399946526437589
-0.6555555555555557,1.0555555555555554,0.015852887547850886
-0.6333333333333334,1.0555555555555554,0.021645499609364127
-0.6111111111111112,1.0555555555555554,0.029056400268865606
-0.5888888888888889,1.0555555555555554,0.0383935897783718
-0.5666666666666668,1.0555555555555554,0.04998883997883301
-0.5444444444444445,1.0555555555555554,0.06418474504787818
-0.5222222222222223,1.0555555555555554,0.08131163438504213
-0.5000000000000001,1.0555555555555554,0.10165315962364377
-0.47777777777777786,1.0555555555555554,0.12540211777647958
-0.4555555555555556,1.0555555555555554,0.1526112568170862
-0.43333333333333335,1.0555555555555554,0.18314645456741468
-0.4111111111111112,1.0555555555555554,0.21665096939283546
-0.38888888888888895,1.0555555555555554,0.252529173917994
-0.3666666666666667,1.0555555555555554,0.28995660285128166
-0.34444444444444455,1.0555555555555554,0.327920766004962
-0.3222222222222223,1.0555555555555554,0.36529416919338475
-0.30000000000000004,1.0555555555555554,0.40093696371648596
-0.2777777777777778,1.0555555555555554,0.4338210170697116
-0.25555555555555565,1.0555555555555554,0.4631600158296481
-0.2333333333333334,1.0555555555555554,0.4885230036351766
-0.21111111111111114,1.0555555555555554,0.509904622780568
-0.188888888888889,1.0555555555555554,0.5277278808325327
-0.16666666666666674,1.0555555555555554,0.5427666711610525
-0.1444444444444445,1.0555555555555554,0.555994359969396
-0.12222222222222223,1.0555555555555554,0.5683863651305908
-0.10000000000000009,1.0555555555555554,0.5807210690242157
-0.07777777777777772,1.0555555555555554,0.5934274231339203
-0.05555555555555558,1.0555555555555554,0.6065159772477583
-0.03333333333333344,1.0555555555555554,0.619605572831779
-0.011111111111111072,1.0555555555555554,0.6320288152388015
0.011111111111111072,1.0555555555555554,0.6429763077025054
0.033333333333333215,1.0555555555555554,0.6516312113439603
0.05555555555555558,1.0555555555555554,0.6572551851888107
0.07777777777777772,1.0555555555555554,0.6592104292525498
0.09999999999999987,1.0555555555555554,0.6569311091014509
0.12222222222222223,1.0555555555555554,0.6498795683548961
0.14444444444444438,1.0555555555555554,0.6375294654444975
0.16666666666666652,1.0555555555555554,0.6194062424436342
0.18888888888888888,1.0555555555555554,0.5951894153028747
0.21111111111111103,1.0555555555555554,0.5648512641136485
0.2333333333333334,1.0555555555555554,0.5287848439051177
0.25555555555555554,1.0555555555555554,0.4878701486684574
0.2777777777777777,1.0555555555555554,0.44344312615573395
0.30000000000000004,1.0555555555555554,0.39716233046742594
0.3222222222222222,1.0555555555555554,0.35080082898267106
0.34444444444444433,1.0555555555555554,0.306014204614568
0.3666666666666667,1.0555555555555554,0.26414106521039443
0.38888888888888884,1.0555555555555554,0.226079653368243
0.411111111111111,1.0555555555555554,0.19225914459578927
0.43333333333333335,1.0555555555555554,0.16269690592533292
0.4555555555555555,1.0555555555555554,0.1371125818477962
0.47777777777777786,1.0555555555555554,0.11506160261553279
0.5,1.0555555555555554,0.09605466567024733
0.5222222222222221,1.0555555555555554,0.07964195888014129
0.5444444444444445,1.0555555555555554,0.0654556744566138
0.5666666666666667,1.0555555555555554,0.05321664212501783
0.5888888888888888,1.0555555555555554,0.04271779340215289
0.6111111111111112,1.0555555555555554,0.03379829350293662
0.6333333333333333,1.0555555555555554,0.026319108119961215
0.6555555555555554,1.0555555555555554,0.02014589871800871
0.6777777777777778,1.0555555555555554,0.01514060658902846
0.7,1.0555555555555554,0.011160135198565855
0.7222222222222221,1.0555555555555554,0.008059398150729804
0.7444444444444445,1.0555555555555554,0.005696184266853755
0.7666666666666666,1.0555555555555554,0.003936082150424716
0.788888888888889,1.0555555555555554,0.002656526484823568
0.8111111111111111,1.0555555555555554,0.001749600700712584
0.8333333333333333,1.0555555555555554,0.0011235377479648207
0.8555555555555556,1.0555555555555554,0.0007030059500787885
0.8777777777777778,1.0555555555555554,0.00042835177189330973
0.8999999999999999,1.0555555555555554,0.00025404051655092007
0.922222222222222,1.0555555555555554,0.0001465851829484188
0.9444444444444446,1.0555555555555554,8.226349481775048e-05
0.9666666666666668,1.0555555555555554,4.4885852477368245e-05
0.9888888888888889,1.0555555555555554,2.380413037064491e-05
1.011111111111111,1.0555555555555554,1.2265463285996733e-05
1.0333333333333332,1.0555555555555554,6.138212515708747e-06
1.0555555555555554,1.0555555555555554,2.982307704627235e-06
1.077777777777778,1.0555555555555554,1.4061528223362e-06
1.1,1.0555555555555554,6.431223066889658e-07

-1.1,1.077777777777778,7.574800348509144e-08
-1.077777777777778,1.077777777777778,1.794701267072941e-07
-1.0555555555555556,1.077777777777778,4.1170772084433077e-07
-1.0333333333333334,1.077777777777778,9.146364031964489e-07
-1.0111111111111113,1.077777777777778,1.9683616834924286e-06
-0.9888888888888889,1.077777777777778,4.105241017770145e-06
-0.9666666666666668,1.077777777777778,8.30179878152916e-06
-0.9444444444444445,1.077777777777778,1.6287849683716753e-05
-0.9222222222222223,1.077777777777778,3.1024104685643786e-05
-0.9000000000000001,1.077777777777778,5.740945855746816e-05
-0.8777777777777779,1.077777777777778,0.00010328356435130703
-0.8555555555555556,1.077777777777778,0.0001807842879196837
-0.8333333333333335,1.077777777777778,0.00030809843065546455
-0.8111111111111111,1.077777777777778,0.0005116056482892765
-0.788888888888889,1.077777777777778,0.0008283640847423338
-0.7666666666666667,1.077777777777778,0.001308835592744743
-0.7444444444444445,1.077777777777778,0.002019720680871455
-0.7222222222222223,1.077777777777778,0.0030467903421641527
-0.7000000000000001,1.077777777777778,0.0044976676141236195
-0.6777777777777778,1.077777777777778,0.0065045916113064045
-0.6555555555555557,1.077777777777778,0.009227208808520368
-0.6333333333333334,1.077777777777778,0.012855270678892644
-0.6111111111111112,1.077777777777778,0.01761069254541783
-0.5888888888888889,1.077777777777778,0.02374777201261255
-0.5666666666666668,1.077777777777778,0.03154966667879
-0.5444444444444445,1.077777777777778,0.041318826007953925
-0.5222222222222223,1.077777777777778,0.05335932508396729
-0.5000000000000001,1.077777777777778,0.06795016610416799
-0.47777777777777786,1.077777777777778,0.08531049395059817
-0.4555555555555556,1.077777777777778,0.10555988464419915
-0.43333333333333335,1.077777777777778,0.12867881578360327
-0.4111111111111112,1.077777777777778,0.15447562730711115
-0.38888888888888895,1.077777777777778,0.18256655070744793
-0.3666666666666667,1.077777777777778,0.21237484138556084
-0.34444444444444455,1.077777777777778,0.24315384904635834
-0.3222222222222223,1.077777777777778,0.2740368883846059
-0.30000000000000004,1.077777777777778,0.30411355007639573
-0.2777777777777778,1.077777777777778,0.33252712237470117
-0.25555555555555565,1.077777777777778,0.3585812377588871
-0.2333333333333334,1.077777777777778,0.3818371531998025
-0.21111111111111114,1.077777777777778,0.4021789403449403
-0.188888888888889,1.077777777777778,0.4198254079216183
-0.16666666666666674,1.077777777777778,0.43527667340783416
-0.1444444444444445,1.077777777777778,0.44919902530644706
-0.12222222222222223,1.077777777777778,0.46226984309139907
-0.10000000000000009,1.077777777777778,0.47501845594836634
-0.07777777777777772,1.077777777777778,0.48770286002406343
-0.05555555555555558,1.077777777777778,0.5002533166643814
-0.03333333333333344,1.077777777777778,0.5122941020458999
-0.011111111111111072,1.077777777777778,0.5232307157549102
0.011111111111111072,1.077777777777778,0.5323704108822604
0.033333333333333215,1.077777777777778,0.5390362705145708
0.05555555555555558,1.077777777777778,0.5426420613384553
0.07777777777777772,1.077777777777778,0.542713915041447
0.09999999999999987,1.077777777777778,0.5388680868531852
0.12222222222222223,1.077777777777778,0.5307724430878185
0.14444444444444438,1.077777777777778,0.5181255735219796
0.16666666666666652,1.077777777777778,0.5006788684187332
0.18888888888888888,1.077777777777778,0.4783067880898518
0.21111111111111103,1.077777777777778,0.4511069107659122
0.2333333333333334,1.077777777777778,0.41949389155150485
0.25555555555555554,1.077777777777778,0.3842476610792403
0.2777777777777777,1.077777777777778,0.34648805055127746
0.30000000000000004,1.077777777777778,0.3075711683108531
0.3222222222222222,1.077777777777778,0.2689283295629577
0.34444444444444433,1.077777777777778,0.23188649455262508
0.3666666666666667,1.077777777777778,0.19751367719735113
0.38888888888888884,1.077777777777778,0.16652303258474568
0.411111111111111,1.077777777777778,0.13925012263187664
0.43333333333333335,1.077777777777778,0.11569685225971113
0.4555555555555555,1.077777777777778,0.09561988343651616
0.47777777777777786,1.077777777777778,0.0786349589061429
0.5,1.077777777777778,0.06431151763842344
0.5222222222222221,1.077777777777778,0.05224118637503826
0.5444444444444445,1.077777777777778,0.04207484922967815
0.5666666666666667,1.077777777777778,0.03353223966829002
0.5888888888888888,1.077777777777778,0.026393238359554982
0.6111111111111112,1.077777777777778,0.020481049878712545
0.6333333333333333,1.077777777777778,0.015645318260899193
0.6555555555555554,1.077777777777778,0.011749753962286
0.6777777777777778,1.077777777777778,0.00866553314621616
0.7,1.077777777777778,0.00626951187595131
0.7222222222222221,1.077777777777778,0.004445376406091741
0.7444444444444445,1.077777777777778,0.003085920401090405
0.7666666666666666,1.077777777777778,0.0020952017586922103
0.788888888888889,1.077777777777778,0.0013899584392867463
0.8111111111111111,1.077777777777778,0.0009001229513742486
0.8333333333333333,1.077777777777778,0.0005685231370503946
0.8555555555555556,1.077777777777778,0.00034995042524164704
0.8777777777777778,1.077777777777778,0.00020979325507150168
0.8999999999999999,1.077777777777778,0.00012242374739684282
0.922222222222222,1.077777777777778,6.950779001272365e-05
0.9444444444444446,1.077777777777778,3.838236057367934e-05
0.9666666666666668,1.077777777777778,2.0607135771294755e-05
0.9888888888888889,1.077777777777778,1.075369810047878e-05
1.011111111111111,1.077777777777778,5.452782074364749e-06
1.0333333333333332,1.077777777777778,2.6856948297629227e-06
1.0555555555555554,1.077777777777778,1.2844583691001509e-06
1.077777777777778,1.077777777777778,5.962697023198427e-07
1.1,1.077777777777778,2.685648119872939e-07

-1.1,1.1,2.99431820173981e-08
-1.077777777777778,1.1,7.201731803774056e-08
-1.0555555555555556,1.1,1.6769210150473824e-07
-1.0333333333333334,1.1,3.7814915171318954e-07
-1.0111111111111113,1.1,8.261724930341779e-07
-0.9888888888888889,1.1,1.7496750267295222e-06
-0.9666666666666668,1.1,3.5940029913684498e-06
-0.9444444444444445,1.1,7.164970328354958e-06
-0.9222222222222223,1.1,1.3872734340275485e-05
-0.9000000000000001,1.1,2.610512655142886e-05
-0.8777777777777779,1.1,4.7776075603620184e-05
-0.8555555555555556,1.1,8.509764183651712e-05
-0.8333333333333335,1.1,0.00014761999807836533
-0.8111111111111111,1.1,0.0002495705980412299
-0.788888888888889,1.1,0.0004115030062127963
-0.7666666666666667,1.1,0.0006622433753902049
-0.7444444444444445,1.1,0.0010411084297486655
-0.7222222222222223,1.1,0.0016003723142778126
-0.7000000000000001,1.1,0.0024079795569595932
-0.6777777777777778,1.1,0.003550514885252292
-0.6555555555555557,1.1,0.00513639932349083
-0.6333333333333334,1.1,0.007299124404421201
-0.6111111111111112,1.1,0.010200021499848116
-0.5888888888888889,1.1,0.014029615873159405
-0.5666666666666668,1.1,0.019006157039391597
-0.5444444444444445,1.1,0.025369655696823635
-0.5222222222222223,1.1,0.03336991552947791
-0.5000000000000001,1.1,0.0432477562122444
-0.47777777777777786,1.1,0.05520983156396997
-0.4555555555555556,1.1,0.06939891384302163
-0.43333333333333335,1.1,0.0858629062514177
-0.4111111111111112,1.1,0.10452688050931178
-0.38888888888888895,1.1,0.12517299431445056
-0.3666666666666667,1.1,0.14743323222039093
-0.34444444444444455,1.1,0.17079950116186657
-0.3222222222222223,1.1,0.19465444689036673
-0.30000000000000004,1.1,0.2183239642590152
-0.2777777777777778,1.1,0.24114834732144008
-0.25555555555555565,1.1,0.2625635478763031
-0.2333333333333334,1.1,0.28217829717638426
-0.21111111111111114,1.1,0.29982911395948036
-0.188888888888889,1.1,0.3155959755335851
-0.16666666666666674,1.1,0.3297681982036875
-0.1444444444444445,1.1,0.3427622077683366
-0.12222222222222223,1.1,0.35500712891238173
-0.10000000000000009,1.1,0.36682548085978145
-0.07777777777777772,1.1,0.3783399332741481
-0.05555555555555558,1.1,0.3894306793861127
-0.03333333333333344,1.1,0.399752976668792
-0.011111111111111072,1.1,0.4088058346366853
0.011111111111111072,1.1,0.4160274520525158
0.033333333333333215,1.1,0.42088656449932405
0.05555555555555558,1.1,0.4229437172339217
0.07777777777777772,1.1,0.42187061379685575
0.09999999999999987,1.1,0.41743349517021966
0.12222222222222223,1.1,0.4094609527269299
0.14444444444444438,1.1,0.39782196438005113
0.16666666666666652,1.1,0.3824341196700682
0.18888888888888888,1.1,0.3633072831929404
0.21111111111111103,1.1,0.3406102982234227
0.2333333333333334,1.1,0.3147350404737484
0.25555555555555554,1.1,0.28632884013881726
0.2777777777777777,1.1,0.2562746067583778
0.30000000000000004,1.1,0.2256147615316562
0.3222222222222222,1.1,0.19543373560343283
0.34444444444444433,1.1,0.16672718948917378
0.3666666666666667,1.1,0.1402895470055982
0.38888888888888884,1.1,0.11664442478247622
0.411111111111111,1.1,0.09602858358578413
0.43333333333333335,1.1,0.07842474120126657
0.4555555555555555,1.1,0.0636271745141004
0.47777777777777786,1.1,0.051319393090204585
0.5,1.1,0.041145268965799044
0.5222222222222221,1.1,0.0327616023834561
0.5444444444444445,1.1,0.02586805608071519
0.5666666666666667,1.1,0.020217000801401673
0.5888888888888888,1.1,0.015609594930818685
0.6111111111111112,1.1,0.011885218315616727
0.6333333333333333,1.1,0.008910002214296735
0.6555555555555554,1.1,0.006567836764624358
0.6777777777777778,1.1,0.004754956978560812
0.7,1.1,0.0033776425142664694
0.7222222222222221,1.1,0.002351872420695417
0.7444444444444445,1.1,0.0016037672081757053
0.7666666666666666,1.1,0.0010700016178849484
0.788888888888889,1.1,0.0006977914351330191
0.8111111111111111,1.1,0.00044437727194489806
0.8333333333333333,1.1,0.0002761013378053626
0.8555555555555556,1.1,0.0001672298330656043
0.8777777777777778,1.1,9.866629386858159e-05
0.8999999999999999,1.1,5.667128287150339e-05
0.922222222222222,1.1,3.1671815137792316e-05
0.9444444444444446,1.1,1.7215359682822718e-05
0.9666666666666668,1.1,9.097904050962722e-06
0.9888888888888889,1.1,4.673232687523568e-06
1.011111111111111,1.1,2.3324986576656648e-06
1.0333333333333332,1.1,1.1309129593569036e-06
1.0555555555555554,1.1,5.324860468224985e-07
1.077777777777778,1.1,2.43396232651975e-07
1.1,1.1,1.0796634928131495e-07



==> csv_files/dinov2_vmf_kde.csv <==
x,prob
-3.141592653589793,0.22124375518189404
-3.1354507324684056,0.22206789500947366
-3.129308811347018,0.2228781571537557
-3.12316689022563,0.2236739707561763
-3.1170249691042424,0.22445476715740253
-3.110883047982855,0.22521998119436026
-3.1047411268614673,0.2259690525017478
-3.0985992057400793,0.2267014268140516
-3.0924572846186917,0.22741655726402935
-3.086315363497304,0.2281139056735701
-3.0801734423759166,0.22879294383279206
-3.0740315212545286,0.229453154763197
-3.067889600133141,0.23009403396065686
-3.0617476790117535,0.23071509061397705
-3.055605757890366,0.23131584879475528
-3.049463836768978,0.231895848614236
-3.0433219156475904,0.23245464734285626
-3.037179994526203,0.23299182048818456
-3.0310380734048152,0.2335069628269711
-3.0248961522834272,0.23399968938706636
-3.0187542311620397,0.23446963637501395
-3.012612310040652,0.2349164620451959
-3.0064703889192645,0.235339847506499
-3.0003284677978765,0.2357394974625838
-2.994186546676489,0.23611514088197316
-2.9880446255551014,0.23646653159434164
-2.981902704433714,0.23679344880956807
-2.975760783312326,0.2370956975563312
-2.9696188621909383,0.2373731090372684
-2.9634769410695507,0.23762554089798307
-2.957335019948163,0.23785287740748678
-2.951193098826775,0.23805502954798374
-2.9450511777053876,0.23823193501225737
-2.938909256584,0.2383835581072994
-2.9327673354626125,0.23850988956322286
-2.9266254143412245,0.2386109462469331
-2.920483493219837,0.23868677078047806
-2.9143415720984494,0.23873743106447395
-2.908199650977062,0.2387630197074914
-2.902057729855674,0.23876365336279126
-2.8959158087342862,0.2387394719743203
-2.8897738876128987,0.2386906379343995
-2.883631966491511,0.23861733515607533
-2.8774900453701235,0.23851976806363373
-2.8713481242487355,0.23839816050531326
-2.865206203127348,0.23825275459277692
-2.8590642820059604,0.23808380947241783
-2.8529223608845724,0.23789160003407678
-2.846780439763185,0.2376764155632262
-2.8406385186417973,0.23743855834313726
-2.8344965975204097,0.2371783422139721
-2.828354676399022,0.23689609109614074
-2.822212755277634,0.2365921374856233
-2.8160708341562466,0.236266820929275
-2.809928913034859,0.2359204864884076
-2.8037869919134715,0.23555348319916639
-2.7976450707920835,0.23516616253839845
-2.791503149670696,0.23475887690382877
-2.7853612285493083,0.23433197811742368
-2.779219307427921,0.2338858159608304
-2.7730773863065328,0.23342073675172556
-2.766935465185145,0.23293708196978943
-2.7607935440637577,0.2324351869408463
-2.75465162294237,0.23191537958747208
-2.748509701820982,0.23137797925406622
-2.7423677806995945,0.23082329561402729
-2.736225859578207,0.23025162766624338
-2.7300839384568194,0.2296632628276371
-2.7239420173354314,0.2290584761279632
-2.717800096214044,0.22843752951247775
-2.7116581750926563,0.22780067125745795
-2.7055162539712687,0.22714813550287716
-2.6993743328498807,0.22648014190581864
-2.693232411728493,0.22579689541745865
-2.6870904906071056,0.2250985861856647
-2.680948569485718,0.22438538958444854
-2.6748066483643305,0.2236574663706835
-2.6686647272429425,0.22291496296765798
-2.662522806121555,0.22215801187418996
-2.6563808850001673,0.2213867321971802
-2.6502389638787793,0.22060123030464132
-2.6440970427573918,0.21980160059541332
-2.637955121636004,0.21898792638096365
-2.6318132005146166,0.21816028087388925
-2.625671279393229,0.21731872827698312
-2.619529358271841,0.2164633249660105
-2.6133874371504535,0.21559412075867107
-2.607245516029066,0.21471116026159107
-2.601103594907678,0.21381448428662478
-2.5949616737862904,0.21290413132722305
-2.588819752664903,0.21198013908517604
-2.5826778315435153,0.2110425460376491
-2.5765359104221277,0.21009139303411026
-2.5703939893007397,0.2091267249124975
-2.564252068179352,0.20814859212379977
-2.5581101470579646,0.20715705235412119
-2.5519682259365766,0.20615217213327372
-2.545826304815189,0.20513402841899
-2.5396843836938015,0.20410271014597212
-2.533542462572414,0.20305831972919208
-2.5274005414510263,0.20200097451112614
-2.5212586203296383,0.20093080814295095
-2.5151166992082508,0.19984797189013487
-2.508974778086863,0.19875263585333294
-2.502832856965475,0.1976449900960314
-2.4966909358440876,0.196525245670976
-2.4905490147227,0.19539363553806507
-2.4844070936013125,0.19425041536708496
-2.478265172479925,0.19309586421939276
-2.4721232513585374,0.1919302851034319
-2.4659813302371494,0.1907540053997653
-2.459839409115762,0.18956737715214195
-2.4536974879943743,0.18837077722196022
-2.4475555668729863,0.1871646073043567
-2.4414136457515987,0.18594929380501382
-2.435271724630211,0.18472528757765355
-2.4291298035088236,0.18349306352304795
-2.422987882387436,0.1822531200512312
-2.416845961266048,0.1810059784094366
-2.4107040401446604,0.17975218187909264
-2.404562119023273,0.17849229484600423
-2.398420197901885,0.1772269017485944
-2.3922782767804973,0.175956605909801
-2.3861363556591098,0.17468202825889428
-2.379994434537722,0.17340380595011226
-2.3738525134163346,0.172122590885586
-2.3677105922949466,0.17083904815055465
-2.361568671173559,0.16955385436933956
-2.3554267500521715,0.16826769599095712
-2.3492848289307835,0.1669812675136053
-2.343142907809396,0.1656952696575494
-2.3370009866880084,0.16441040749615937
-2.330859065566621,0.16312738855502384
-2.3247171444452333,0.16184692088916658
-2.3185752233238452,0.1605697111484376
-2.3124333022024577,0.1592964626411316
-2.30629138108107,0.15802787340581095
-2.300149459959682,0.15676463430117712
-2.2940075388382946,0.1555074271236403
-2.287865617716907,0.15425692276199648
-2.2817236965955194,0.153013779398326
-2.275581775474132,0.15177864076388392
-2.269439854352744,0.15055213445836688
-2.2632979332313563,0.14933487034051252
-2.2571560121099687,0.14812743899752132
-2.2510140909885807,0.146930410300291
-2.244872169867193,0.14574433205092432
-2.2387302487458056,0.1445697287284118
-2.232588327624418,0.14340710033781665
-2.2264464065030305,0.14225692136768622
-2.220304485381643,0.14111963985980716
-2.214162564260255,0.1399956765947944
-2.2080206431388674,0.13888542439637744
-2.20187872201748,0.13778924755661062
-2.195736800896092,0.13670748138360425
-2.1895948797747042,0.1356404318727405
-2.1834529586533167,0.1345883755017169
-2.177311037531929,0.13355155914914715
-2.1711691164105416,0.1325302001358459
-2.1650271952891535,0.13152448638734346
-2.158885274167766,0.13053457671560448
-2.1527433530463784,0.1295606012173807
-2.1466014319249904,0.12860266178610194
-2.140459510803603,0.12766083273370843
-2.1343175896822153,0.12673516151835254
-2.1281756685608277,0.12582566957345082
-2.12203374743944,0.12493235323314629
-2.115891826318052,0.12405518474885223
-2.1097499051966646,0.12319411339118852
-2.1036079840752766,0.12234906663129178
-2.097466062953889,0.12151995139518644
-2.0913241418325015,0.120706655384635
-2.085182220711114,0.1199090484576564
-2.0790402995897264,0.11912698406169908
-2.072898378468339,0.11836030071228737
-2.0667564573469512,0.11760882350982513
-2.0606145362255632,0.11687236568713617
-2.0544726151041757,0.11615073018024948
-2.0483306939827877,0.1154437112148964
-2.0421887728614,0.1147510959011794
-2.0360468517400125,0.11407266582889115
-2.029904930618625,0.11340819865601594
-2.0237630094972374,0.11275746968302577
-2.01762108837585,0.11212025340569332
-2.011479167254462,0.11149632503928211
-2.0053372461330743,0.11088546200714046
-1.9991953250116865,0.11028744538691718
-1.993053403890299,0.1097020613078371
-1.9869114827689112,0.10912910229271718
-1.9807695616475236,0.10856836853867273
-1.9746276405261358,0.10801966913075464
-1.9684857194047483,0.10748282318307416
-1.9623437982833605,0.10695766090230532
-1.956201877161973,0.10644402456881488
-1.9500599560405851,0.1059417694310415
-1.9439180349191976,0.10545076450914453
-1.9377761137978098,0.10497089330434946
-1.9316341926764222,0.10450205441084714
-1.9254922715550344,0.10404416202754267
-1.9193503504336469,0.10359714636740511
-1.913208429312259,0.1031609539626318
-1.9070665081908715,0.10273554786431785
-1.9009245870694838,0.10232090773580117
-1.8947826659480962,0.10191702983934205
-1.8886407448267084,0.101523926916288
-1.8824988237053208,0.1011416279613681
-1.876356902583933,0.10077017789225416
-1.8702149814625455,0.10040963711601812
-1.8640730603411577,0.10006008099460081
-1.8579311392197702,0.09972159921188807
-1.8517892180983824,0.09939429504546049
-1.8456472969769948,0.09907828454654363
-1.839505375855607,0.09877369563213101
-1.8333634547342195,0.09848066709368286
-1.827221533612832,0.09819934752721558
-1.8210796124914441,0.09792989418998893
-1.8149376913700566,0.09767247178936693
-1.8087957702486688,0.09742725120977228
-1.8026538491272812,0.09719440818397423
-1.7965119280058934,0.09697412191523574
-1.7903700068845059,0.09676657365710797
-1.784228085763118,0.09657194525788461
-1.7780861646417305,0.0963904176769236
-1.7719442435203427,0.09622216948020149
-1.7658023223989552,0.09606737532258855
-1.7596604012775674,0.09592620442441972
-1.7535184801561798,0.09579881904998319
-1.747376559034792,0.0956853729955604
-1.7412346379134045,0.09558601009462238
-1.7350927167920167,0.09550086274772186
-1.7289507956706291,0.09543005048451582
-1.7228088745492414,0.09537367856521185
-1.7166669534278538,0.09533183662855224
-1.710525032306466,0.09530459739323542
-1.7043831111850785,0.09529201541942425
-1.6982411900636907,0.09529412593670768
-1.6920992689423031,0.09531094374456685
-1.6859573478209153,0.0953424621910513
-1.6798154266995278,0.09538865223499818
-1.67367350557814,0.09544946159672653
-1.6675315844567524,0.09552481400171658
-1.6613896633353646,0.09561460852133911
-1.655247742213977,0.09571871901423647
-1.6491058210925893,0.09583699367147844
-1.6429638999712017,0.09596925466812241
-1.636821978849814,0.09611529792330607
-1.6306800577284264,0.09627489297048922
-1.6245381366070386,0.09644778293894674
-1.618396215485651,0.09663368464709786
-1.6122542943642633,0.09683228880774108
-1.6061123732428757,0.09704326034475232
-1.599970452121488,0.09726623882029824
-1.5938285310001004,0.0975008389711213
-1.5876866098787126,0.09774665135196868
-1.581544688757325,0.09800324308376722
-1.5754027676359372,0.09827015870369434
-1.5692608465145497,0.09854692111385913
-1.563118925393162,0.09883303262489576
-1.5569770042717743,0.09912797609038013
-1.5508350831503868,0.09943121612761285
-1.544693162028999,0.09974220041997382
-1.5385512409076114,0.10006036109573696
-1.5324093197862236,0.10038511617795094
-1.526267398664836,0.10071587109973355
-1.5201254775434483,0.10105202027910279
-1.5139835564220607,0.10139294874727005
-1.507841635300673,0.10173803382415672
-1.5016997141792854,0.10208664683476042
-1.4955577930578976,0.10243815485989398
-1.48941587193651,0.10279192251474613
-1.4832739508151223,0.10314731374867159
-1.4771320296937347,0.10350369365960396
-1.470990108572347,0.10386043031650138
-1.4648481874509593,0.10421689658327911
-1.4587062663295716,0.10457247193775507
-1.452564345208184,0.1049265442792318
-1.4464224240867962,0.10527851171846238
-1.4402805029654087,0.10562778434389464
-1.4341385818440209,0.10597378595825788
-1.4279966607226333,0.10631595577974826
-1.4218547396012455,0.10665375010228019
-1.415712818479858,0.1069866439095008
-1.4095708973584702,0.1073141324375119
-1.4034289762370826,0.10763573268150671
-1.3972870551156948,0.10795098484180501
-1.3911451339943073,0.10825945370505935
-1.3850032128729195,0.108560729956706
-1.378861291751532,0.10885443142104383
-1.3727193706301442,0.10914020422564137
-1.3665774495087566,0.10941772388709792
-1.3604355283873688,0.10968669631551234
-1.3542936072659812,0.1099468587353476
-1.3481516861445935,0.11019798052071302
-1.342009765023206,0.11043986394342237
-1.3358678439018181,0.11067234483252113
-1.3297259227804306,0.11089529314430982
-1.3235840016590428,0.11110861344221938
-1.3174420805376552,0.11131224528622086
-1.3113001594162674,0.11150616353177126
-1.3051582382948799,0.11169037853860954
-1.2990163171734923,0.11186493629002159
-1.2928743960521045,0.11202991842348906
-1.286732474930717,0.11218544217392014
-1.2805905538093292,0.11233166023093603
-1.2744486326879416,0.11246876051194543
-1.2683067115665538,0.11259696585298927
-1.2621647904451663,0.1127165336195702
-1.2560228693237785,0.11282775523989833
-1.249880948202391,0.11293095566318931
-1.2437390270810031,0.11302649274583332
-1.2375971059596156,0.1131147565684232
-1.2314551848382278,0.11319616868677869
-1.2253132637168402,0.11327118132023431
-1.2191713425954525,0.11334027648057143
-1.213029421474065,0.11340396504506536
-1.2068875003526771,0.1134627857771921
-1.2007455792312896,0.11351730429859087
-1.1946036581099018,0.11356811201591038
-1.1884617369885142,0.11361582500617887
-1.1823198158671264,0.11366108286432948
-1.1761778947457389,0.11370454751648469
-1.170035973624351,0.11374690200255513
-1.1638940525029635,0.11378884923164273
-1.1577521313815757,0.11383111071365153
-1.1516102102601882,0.11387442527040878
-1.1454682891388004,0.11391954772947777
-1.1393263680174126,0.11396724760370966
-1.133184446896025,0.11401830775943171
-1.1270425257746375,0.1140735230760059
-1.12090060465325,0.114133699099317
-1.114758683531862,0.11419965069156339
-1.1086167624104744,0.11427220067952935
-1.1024748412890868,0.11435217850331605
-1.0963329201676992,0.114440418867301
-1.0901909990463112,0.11453776039488509
-1.0840490779249237,0.11464504428837383
-1.077907156803536,0.11476311299512724
-1.0717652356821485,0.11489280888090336
-1.0656233145607605,0.1150349729111142
-1.059481393439373,0.1151904433405138
-1.0533394723179854,0.11536005441164786
-1.0471975511965979,0.11554463506221194
-1.0410556300752103,0.1157450076412984
-1.0349137089538223,0.11596198663435581
-1.0287717878324347,0.11619637739654623
-1.0226298667110472,0.11644897489406372
-1.0164879455896596,0.11672056245287249
-1.0103460244682716,0.11701191051424273
-1.004204103346884,0.11732377539639552
-0.9980621822254965,0.11765689806153205
-0.9919202611041089,0.11801200288750137
-0.9857783399827209,0.11838979644336911
-0.9796364188613333,0.11879096626817741
-0.9734944977399458,0.11921617965224143
-0.9673525766185582,0.11966608242040273
-0.9612106554971702,0.1201412977167621
-0.9550687343757827,0.12064242479053773
-0.9489268132543951,0.12117003778283852
-0.9427848921330075,0.12172468451431066
-0.9366429710116195,0.12230688527380032
-0.930501049890232,0.12291713160838114
-0.9243591287688444,0.1235558851153156
-0.9182172076474568,0.12422357623675577
-0.9120752865260688,0.12492060305823732
-0.9059333654046813,0.12564733011228127
-0.8997914442832937,0.12640408718868487
-0.8936495231619062,0.12719116815335613
-0.8875076020405182,0.12800882977782557
-0.8813656809191306,0.12885729058184375
-0.875223759797743,0.1297367296917525
-0.8690818386763555,0.13064728571758433
-0.8629399175549675,0.13158905565211365
-0.8567979964335799,0.13256209379533337
-0.8506560753121923,0.13356641070807487
-0.8445141541908048,0.13460197219871348
-0.8383722330694168,0.13566869834711293
-0.8322303119480292,0.136766462570149
-0.8260883908266416,0.1378950907333236
-0.8199464697052541,0.13905436031311813
-0.8138045485838661,0.1402439996148594
-0.8076626274624785,0.14146368705095475
-0.801520706341091,0.14271305048442054
-0.7953787852197034,0.14399166664265317
-0.7892368640983154,0.14529906060639736
-0.7830949429769278,0.14663470537883067
-0.7769530218555403,0.14799802153962252
-0.7708111007341527,0.1493883769887267
-0.7646691796127651,0.1508050867845387
-0.7585272584913771,0.15224741308088915
-0.7523853373699896,0.1537145651671478
-0.746243416248602,0.1552056996154936
-0.7401014951272145,0.15671992053914605
-0.7339595740058265,0.1582562799650747
-0.7278176528844389,0.15981377832438823
-0.7216757317630513,0.16139136506327217
-0.7155338106416638,0.16298793937697506
-0.7093918895202758,0.16460235106896648
-0.7032499683988882,0.1662334015369782
-0.6971080472775006,0.1678798448872208
-0.6909661261561131,0.16954038917762362
-0.6848242050347251,0.17121369779049406
-0.6786822839133375,0.17289839093452386
-0.67254036279195,0.17459304727559716
-0.6663984416705624,0.1762962056953661
-0.6602565205491744,0.17800636717607837
-0.6541145994277868,0.17972199680964507
-0.6479726783063993,0.18144152592845184
-0.6418307571850117,0.18316335435492312
-0.6356888360636237,0.18488585276636849
-0.6295469149422361,0.18660736517116241
-0.6234049938208486,0.18832621149184106
-0.617263072699461,0.1900406902502386
-0.611121151578073,0.19174908134934562
-0.6049792304566854,0.19344964894613725
-0.5988373093352979,0.19514064440920803
-0.5926953882139103,0.19682030935465072
-0.5865534670925223,0.19848687875324175
-0.5804115459711348,0.2001385841016389
-0.5742696248497472,0.20177365664996388
-0.5681277037283596,0.20339033067782897
-0.5619857826069716,0.20498684681058438
-0.5558438614855841,0.2065614553672997
-0.5497019403641965,0.20811241973176065
-0.543560019242809,0.20963801973755394
-0.5374180981214209,0.21113655505813447
-0.5312761770000334,0.212606348592622
-0.5251342558786458,0.21404574983795063
-0.5189923347572583,0.21545313823790652
-0.5128504136358707,0.21682692649952923
-0.5067084925144827,0.218165563867324
-0.5005665713930951,0.21946753934573446
-0.49442465027170757,0.2207313848603622
-0.48828272915032,0.22195567834848395
-0.482140808028932,0.22313904676951937
-0.47599888690754444,0.2242801690262325
-0.4698569657861569,0.2253777787876172
-0.4637150446647693,0.22643066720461041
-0.4575731235433813,0.227437685510012
-0.45143120242199375,0.2283977474942485
-0.4452892813006062,0.22930983184891762
-0.4391473601792186,0.23017298437037317
-0.4330054390578306,0.23098632001597338
-0.42686351793644306,0.23174902480600235
-0.4207215968150555,0.23246035756469996
-0.41457967569366794,0.2331196514942806
-0.40843775457227993,0.23372631557630735
-0.40229583345089237,0.2342798357952902
-0.3961539123295048,0.23477977617991783
-0.39001199120811725,0.23522577965788613
-0.38387007008672924,0.23561756872087625
-0.3777281489653417,0.23595494589683866
-0.3715862278439541,0.23623779402736586
-0.36544430672256656,0.2364660763485832
-0.35930238560117855,0.2366398363746475
-0.353160464479791,0.236759197583617
-0.34701854335840343,0.23682436290614362
-0.34087662223701587,0.2368356140181319
-0.33473470111562786,0.23679331043920748
-0.3285927799942403,0.23669788843954231
-0.32245085887285274,0.23654985975828322
-0.3163089377514652,0.2363498101375272
-0.3101670166300772,0.23609839767647806
-0.3040250955086896,0.23579635101109542
-0.29788317438730205,0.23544446732521235
-0.2917412532659145,0.235043610199743
-0.2855993321445265,0.23459470730722548
-0.2794574110231389,0.23409874795954333
-0.27331548990175136,0.23355678051723927
-0.2671735687803638,0.23296990966937142
-0.2610316476589758,0.2323392935933625
-0.25488972653758823,0.2316661410047577
-0.24874780541620067,0.23095170810722238
-0.2426058842948131,0.23019729545349085
-0.23646396317342555,0.22940424472830043
-0.23032204205203755,0.2285739354646249
-0.22418012093064998,0.22770778170474573
-0.21803819980926242,0.22680722861786842
-0.21189627868787486,0.22587374908610974
-0.20575435756648686,0.22490884027073593
-0.1996124364450993,0.22391402017053624
-0.19347051532371173,0.22289082418415387
-0.18732859420232417,0.2218408016880858
-0.18118667308093617,0.22076551264188407
-0.1750447519595486,0.21966652423186372
-0.16890283083816104,0.21854540756433316
-0.16276090971677348,0.21740373441902225
-0.15661898859538548,0.21624307407298932
-0.15047706747399792,0.21506499020484332
-0.14433514635261036,0.21387103788862438
-0.1381932252312228,0.21266276068615197
-0.1320513041098348,0.21144168784606934
-0.12590938298844723,0.21020933161719813
-0.11976746186705967,0.2089671846831687
-0.1136255407456721,0.20771671772461311
-0.1074836196242841,0.20645937711450213
-0.10134169850289654,0.20519658275148722
-0.09519977738150898,0.2039297260353645
-0.08905785626012142,0.20266016798803094
-0.08291593513873341,0.20138923752254292
-0.07677401401734585,0.20011822986213315
-0.07063209289595829,0.19884840511028215
-0.06449017177457073,0.1975809869722031
-0.05834825065318272,0.19631716162735835
-0.05220632953179516,0.1950580767519177
-0.0460644084104076,0.19380484068937143
-0.03992248728902004,0.19255852176685181
-0.03378056616763203,0.19132014775407336
-0.02763864504624447,0.19009070546120824
-0.02149672392485691,0.18887114047144363
-0.015354802803469347,0.18766235700344794
-0.009212881682081342,0.18646521789848897
-0.0030709605606937806,0.18528054472651387
0.0030709605606937806,0.18410911800510865
0.009212881682081342,0.18295167752491992
0.015354802803468903,0.18180892277482413
0.02149672392485691,0.1806815134598955
0.02763864504624447,0.17957007010502815
0.03378056616763203,0.17847517473693084
0.03992248728901959,0.1773973716371212
0.0460644084104076,0.17633716815850448
0.05220632953179516,0.17529503559812645
0.05834825065318272,0.17427141011874162
0.06449017177457028,0.17326669371193226
0.07063209289595829,0.17228125519565032
0.07677401401734585,0.17131543123922693
0.08291593513873341,0.17036952740910732
0.08905785626012097,0.16944381922881185
0.09519977738150898,0.168538553246896
0.10134169850289654,0.16765394810698736
0.1074836196242841,0.1667901956142937
0.11362554074567166,0.16594746179332853
0.11976746186705967,0.16512588793195432
0.12590938298844723,0.16432559160721946
0.1320513041098348,0.16354666768884715
0.13819322523122235,0.16278918931662406
0.14433514635261036,0.16205320884832833
0.15047706747399792,0.1613387587752292
0.15661898859538548,0.16064585260257894
0.16276090971677304,0.15997448569290323
0.16890283083816104,0.15932463607027142
0.1750447519595486,0.15869626518409075
0.18118667308093617,0.1580893186313261
0.18732859420232373,0.15750372683638036
0.19347051532371173,0.15693940568819587
0.1996124364450993,0.15639625713444086
0.20575435756648686,0.15587416973293222
0.21189627868787442,0.15537301916071275
0.21803819980926242,0.15489266868144863
0.22418012093064998,0.15443296957204056
0.23032204205203755,0.15399376150954844
0.2364639631734251,0.15357487291971766
0.2426058842948131,0.1531761212885602
0.24874780541620067,0.15279731343859376
0.25488972653758823,0.15243824577146942
0.2610316476589758,0.15209870447882998
0.26717356878036336,0.15177846572333636
0.27331548990175136,0.15147729579187624
0.2794574110231389,0.15119495122303359
0.2855993321445265,0.15093117891094704
0.29174125326591405,0.1506857161877244
0.29788317438730205,0.15045829088660415
0.3040250955086896,0.15024862138807393
0.3101670166300772,0.15005641665116268
0.31630893775146474,0.1498813762321238
0.32245085887285274,0.1497231902927204
0.3285927799942403,0.1495815396003137
0.33473470111562786,0.14945609552193695
0.3408766222370154,0.14934652001452262
0.34701854335840343,0.14925246561342329
0.353160464479791,0.1491735754213473
0.35930238560117855,0.14910948309980124
0.3654443067225661,0.14905981286510606
0.3715862278439541,0.1490241794910241
0.3777281489653417,0.14900218832000808
0.38387007008672924,0.14899343528505013
0.3900119912081168,0.14899750694408107
0.3961539123295048,0.14901398052883763
0.40229583345089237,0.14904242401008153
0.40843775457227993,0.1490823961810212
0.4145796756936675,0.14913344676074763
0.4207215968150555,0.14919511651945816
0.42686351793644306,0.14926693742719657
0.4330054390578306,0.14934843282779278
0.4391473601792182,0.14943911763963058
0.4452892813006062,0.1495384985848172
0.45143120242199375,0.14964607444826294
0.4575731235433813,0.14976133636811062
0.46371504466476887,0.14988376815887486
0.4698569657861569,0.15001284666856918
0.47599888690754444,0.15014804217100194
0.482140808028932,0.15028881879432182
0.48828272915031956,0.15043463498678067
0.49442465027170757,0.15058494402056122
0.5005665713930951,0.15073919453438533
0.5067084925144827,0.15089683111547902
0.5128504136358703,0.15105729492131934
0.5189923347572583,0.1512200243414288
0.5251342558786458,0.15138445569931408
0.5312761770000334,0.15155002399446754
0.5374180981214209,0.15171616368416344
0.5435600192428085,0.15188230950458761
0.5497019403641965,0.15204789733063578
0.5558438614855841,0.152212365073511
0.5619857826069716,0.15237515361503484
0.5681277037283592,0.15253570777737133
0.5742696248497472,0.15269347732664082
0.5804115459711348,0.152847918008678
0.5865534670925223,0.15299849261496576
0.5926953882139099,0.153144672076549
0.5988373093352979,0.15328593658351547
0.6049792304566854,0.15342177672740684
0.611121151578073,0.1535516946637103
0.6172630726994606,0.1536752052913703
0.6234049938208486,0.15379183744605804
0.6295469149422361,0.15390113510374065
0.6356888360636237,0.15400265859090734
0.6418307571850113,0.1540959857976346
0.6479726783063993,0.15418071338950995
0.6541145994277868,0.15425645801428486
0.6602565205491744,0.15432285749898889
0.666398441670562,0.15437957203311978
0.67254036279195,0.15442628533341712
0.6786822839133375,0.1544627057856393
0.6848242050347251,0.15448856755869425
0.6909661261561126,0.15450363168642078
0.6971080472775006,0.1545076871122842
0.7032499683988882,0.15450055169223575
0.7093918895202758,0.15448207315099116
0.7155338106416633,0.15445212998700644
0.7216757317630513,0.15441063232147828
0.7278176528844389,0.15435752268675837
0.7339595740058265,0.15429277674965838
0.740101495127214,0.15421640396522845
0.746243416248602,0.15412844815671803
0.7523853373699896,0.15402898801757314
0.7585272584913771,0.15391813753149114
0.7646691796127647,0.15379604630673788
0.7708111007341527,0.15366289982113657
0.7769530218555403,0.15351891957435954
0.7830949429769278,0.15336436314439456
0.7892368640983154,0.1531995241453153
0.795378785219703,0.15302473208375816
0.801520706341091,0.15284035211180055
0.8076626274624785,0.15264678467423962
0.8138045485838661,0.15244446504859124
0.8199464697052536,0.1522338627764641
0.8260883908266416,0.15201548098531018
0.8322303119480292,0.15178985559991318
0.8383722330694168,0.1515575544433464
0.8445141541908043,0.15131917622751367
0.8506560753121923,0.15107534943377623
0.8567979964335799,0.15082673108456807
0.8629399175549679,0.150574005407307
0.8690818386763555,0.15031788239232152
0.875223759797743,0.15005909624692926
0.8813656809191306,0.14979840374822245
0.8875076020405182,0.14953658249753987
0.8936495231619057,0.14927442908002542
0.8997914442832933,0.14901275713309636
0.9059333654046808,0.1487523953280661
0.9120752865260693,0.14849418526957897
0.9182172076474568,0.1482389793179291
0.9243591287688444,0.14798763833973566
0.930501049890232,0.14774102939284323
0.9366429710116195,0.14750002335169912
0.9427848921330071,0.14726549247982923
0.9489268132543947,0.14703830795639186
0.9550687343757822,0.14681933736412647
0.9612106554971707,0.14660944214633626
0.9673525766185582,0.1464094750408413
0.9734944977399458,0.14622027749911742
0.9796364188613333,0.14604267709908622
0.9857783399827209,0.1458774849602468
0.9919202611041085,0.14572549317003386
0.998062182225496,0.14558747223045282
1.0042041033468836,0.14546416853417088
1.010346024468272,0.14535630187934093
1.0164879455896596,0.145264563032493
1.0226298667110472,0.1451896113488483
1.0287717878324347,0.14513207245939183
1.0349137089538223,0.1450925360339784
1.0410556300752098,0.1450715536296428
1.0471975511965974,0.1450696366331373
1.053339472317985,0.14508725430652936
1.0594813934393725,0.145124831944453
1.065623314560761,0.14518274915132667
1.0717652356821485,0.14526133824652276
1.077907156803536,0.1453608828050994
1.0840490779249237,0.14548161634128784
1.0901909990463112,0.14562372114146727
1.0963329201676988,0.14578732725285357
1.1024748412890863,0.14597251163358094
1.108616762410474,0.14617929746927089
1.1147586835318624,0.14640765366055733
1.12090060465325,0.1466574944853774
1.1270425257746375,0.1469286794391454
1.133184446896025,0.14722101325520484
1.1393263680174126,0.14753424610720375
1.1454682891388002,0.14786807399426827
1.1516102102601877,0.14822213930905614
1.1577521313815753,0.14859603158796708
1.1638940525029637,0.14898928844196735
1.1700359736243513,0.14940139666566396
1.1761778947457389,0.14983179352143589
1.1823198158671264,0.15027986819460745
1.188461736988514,0.15074496341483187
1.1946036581099015,0.15122637723805196
1.200745579231289,0.15172336498261663
1.2068875003526767,0.15223514131237006
1.2130294214740651,0.1527608824587938
1.2191713425954527,0.1532997285735776
1.2253132637168402,0.15385078620232945
1.2314551848382278,0.1544131308695071
1.2375971059596154,0.1549858097640753
1.243739027081003,0.1555678445148631
1.2498809482023905,0.15615823404411833
1.256022869323778,0.15675595748733834
1.2621647904451665,0.15735997716709874
1.268306711566554,0.15796924160830547
1.2744486326879416,0.15858268858207017
1.2805905538093292,0.15919924816524492
1.2867324749307167,0.15981784580256467
1.2928743960521043,0.1604374053583259
1.2990163171734919,0.16105685214458085
1.3051582382948794,0.1616751159129535
1.3113001594162679,0.1622911337973775
1.3174420805376554,0.1629038531953252
1.323584001659043,0.16351223457543493
1.3297259227804306,0.16411525419984618
1.3358678439018181,0.16471190675002936
1.3420097650232057,0.16530120784542732
1.3481516861445932,0.1658821964448259
1.3542936072659808,0.1664539371210214
1.3604355283873684,0.16701552220006047
1.3665774495087568,0.16756607375708274
1.3727193706301444,0.16810474546159695
1.378861291751532,0.16863072426586062
1.3850032128729195,0.16914323193090408
1.391145133994307,0.1696415263856479
1.3972870551156946,0.17012490291548168
1.4034289762370822,0.17059269517762018
1.4095708973584697,0.17104427604150446
1.4157128184798582,0.17147905825347706
1.4218547396012458,0.1718964949259188
1.4279966607226333,0.1722960798519889
1.4341385818440209,0.172677347648047
1.4402805029654084,0.17303987372676263
1.446422424086796,0.17338327410480903
1.4525643452081836,0.17370720504990986
1.4587062663295711,0.1740113625728374
1.4648481874509596,0.1742954817707527
1.4709901085723471,0.1745593360290238
1.4771320296937347,0.1748027360893557
1.4832739508151223,0.175025528992706
1.4894158719365098,0.1752275969060452
1.4955577930578974,0.1754088558425435
1.501699714179285,0.17556925428522333
1.5078416353006725,0.17570877172450888
1.513983556422061,0.17582741712042596
1.5201254775434485,0.17592522730045632
1.526267398664836,0.17600226530423133
1.5324093197862236,0.17605861868635606
1.5385512409076112,0.17609439778868985
1.5446931620289988,0.1761097339933716
1.5508350831503863,0.1761047779677677
1.5569770042717739,0.17607969791234307
1.5631189253931623,0.1760346778222051
1.56926084651455,0.17596991577275817
1.5754027676359375,0.1758856222395279
1.581544688757325,0.17578201846177627
1.5876866098787126,0.17565933485903323
1.5938285310001001,0.17551780950912335
1.5999704521214877,0.17535768669566845
1.6061123732428753,0.17517921553240523
1.6122542943642628,0.1749826486709782
1.6183962154856513,0.17476824109815028
1.6245381366070388,0.17453624902763162
1.6306800577284264,0.17428692889095668
1.636821978849814,0.17402053643105578
1.6429638999712015,0.1737373259013666
1.649105821092589,0.17343754937252576
1.6552477422139766,0.17312145614787575
1.6613896633353642,0.1727892922882178
1.6675315844567526,0.17244130024545162
1.6736735055781402,0.17207771860396773
1.6798154266995278,0.17169878192789934
1.6859573478209153,0.17130472071161817
1.692099268942303,0.17089576143015736
1.6982411900636905,0.1704721266855846
1.704383111185078,0.170034035444729
1.7105250323064656,0.16958170336308764
1.716666953427854,0.1691153431892096
1.7228088745492416,0.16863516524338032
1.7289507956706291,0.16814137796400302
1.7350927167920167,0.16763418851471182
1.7412346379134043,0.16711380344494192
1.7473765590347918,0.16658042939643575
1.7535184801561794,0.1660342738479785
1.759660401277567,0.16547554589053393
1.7658023223989554,0.1649044570248873
1.771944243520343,0.16432122197390509
1.7780861646417305,0.1637260595015792
1.784228085763118,0.16311919323114624
1.7903700068845056,0.16250085245474716
1.7965119280058932,0.1618712729273284
1.8026538491272808,0.16123069763776893
1.8087957702486683,0.16057937755055496
1.8149376913700568,0.15991757231170423
1.8210796124914443,0.1592455509130673
1.827221533612832,0.15856359230959255
1.8333634547342195,0.15787198598464222
1.839505375855607,0.15717103245896902
1.8456472969769946,0.15646104373951442
1.8517892180983822,0.1557423437047604
1.8579311392197697,0.15501526842394936
1.8640730603411573,0.15428016640808315
1.8702149814625457,0.1535373987912086
1.8763569025839333,0.15278733944109724
1.8824988237053208,0.15203037499901523
1.8886407448267084,0.15126690484886465
1.894782665948096,0.15049734101654105
1.9009245870694835,0.14972210800089664
1.907066508190871,0.14894164253822204
1.9132084293122587,0.14815639330264968
1.919350350433647,0.14736682054534284
1.9254922715550347,0.14657339567575806
1.9316341926764222,0.14577660078865265
1.9377761137978098,0.14497692814085428
1.9439180349191973,0.14417487958210545
1.950059956040585,0.14337096594455093
1.9562018771619725,0.14256570639564092
1.96234379828336,0.14175962775937884
1.9684857194047485,0.14095326381095077
1.974627640526136,0.14014715454983365
1.9807695616475236,0.13934184545648484
1.9869114827689112,0.13853788673768314
1.9930534038902987,0.13773583256550084
1.9991953250116863,0.1369362403147587
2.005337246133074,0.13613966980364156
2.0114791672544614,0.13534668254193766
2.01762108837585,0.13455784099111245
2.0237630094972374,0.13377370784014153
2.029904930618625,0.13299484530070563
2.0360468517400125,0.13222181442500858
2.0421887728614,0.13145517444910476
2.0483306939827877,0.13069548216423413
2.0544726151041752,0.12994329131825683
2.060614536225563,0.1291991520488608
2.0667564573469512,0.1284636103497932
2.072898378468339,0.12773720757093848
2.0790402995897264,0.127020479952639
2.085182220711114,0.12631395819423905
2.0913241418325015,0.1256181670564201
2.097466062953889,0.1249336249965026
2.1036079840752766,0.12426084383551296
2.109749905196664,0.12360032845545987
2.1158918263180517,0.12295257652493456
2.12203374743944,0.12231807825084993
2.1281756685608277,0.12169731615386331
2.1343175896822153,0.1210907648647916
2.140459510803603,0.1204988909391296
2.1466014319249904,0.11992215268661899
2.152743353046378,0.11936100001269258
2.1588852741677655,0.11881587426853737
2.165027195289153,0.11828720810647565
2.1711691164105416,0.11777542533736438
2.177311037531929,0.11728094078675166
2.1834529586533167,0.11680416014660798
2.1895948797747042,0.11634547981957025
2.195736800896092,0.1159052867527911
2.2018787220174794,0.11548395825867927
2.208020643138867,0.11508186182004093
2.2141625642602545,0.11469935487739097
2.220304485381643,0.11433678459648715
2.2264464065030305,0.1139944876144523
2.232588327624418,0.11367278976318185
2.2387302487458056,0.11337200576908867
2.244872169867193,0.11309243892860292
2.2510140909885807,0.11283438075922465
2.2571560121099683,0.11259811062631427
2.263297933231356,0.11238389534619628
2.2694398543527443,0.112191988766543
2.275581775474132,0.11202263132539127
2.2817236965955194,0.11187604959052434
2.287865617716907,0.11175245578131836
2.2940075388382946,0.111652047275505
2.300149459959682,0.11157500610363513
2.3062913810810697,0.11152149843433914
2.3124333022024572,0.11149167405376671
2.3185752233238457,0.11148566584284603
2.3247171444452333,0.11150358925623104
2.330859065566621,0.11154554180699972
2.3370009866880084,0.11161160256132703
2.343142907809396,0.11170183164748033
2.3492848289307835,0.11181626978357079
2.355426750052171,0.11195493782854328
2.3615686711735586,0.11211783636089478
2.367710592294946,0.11230494528958204
2.3738525134163346,0.11251622350150792
2.379994434537722,0.11275160854986888
2.3861363556591098,0.11301101638749834
2.3922782767804973,0.11329434114915814
2.398420197901885,0.11360145498651049
2.4045621190232724,0.11393220795925248
2.41070404014466,0.11428642798560872
2.4168459612660476,0.11466392085506708
2.422987882387436,0.11506447030589999
2.4291298035088236,0.11548783816965112
2.435271724630211,0.1159337645843818
2.4414136457515987,0.11640196827806572
2.4475555668729863,0.116892146923105
2.453697487994374,0.11740397756250645
2.4598394091157614,0.11793711710782086
2.465981330237149,0.11849120290850053
2.4721232513585374,0.11906585339188677
2.478265172479925,0.11966066877259122
2.4844070936013125,0.12027523182959754
2.4905490147227,0.12090910874897381
2.4966909358440876,0.12156185002966728
2.502832856965475,0.1222329914494436
2.5089747780868628,0.1229220550876413
2.5151166992082503,0.12362855040104052
2.5212586203296388,0.12435197534879429
2.5274005414510263,0.1250918175620433
2.533542462572414,0.12584755555353694
2.5396843836938015,0.12661865996230592
2.545826304815189,0.12740459482819316
2.5519682259365766,0.12820481889083368
2.558110147057964,0.1290187869074939
2.5642520681793517,0.1298459509840342
2.57039398930074,0.1306857619131408
2.5765359104221277,0.1315376705138956
2.5826778315435153,0.13240112896670408
2.588819752664903,0.13327559213758836
2.5949616737862904,0.13416051888587488
2.601103594907678,0.13505537334936088
2.6072455160290655,0.13595962620113067
2.613387437150453,0.1368727558723124
2.6195293582718415,0.1377942497352175
2.625671279393229,0.13872360524148386
2.6318132005146166,0.13966033101005598
2.637955121636004,0.14060394786006714
2.6440970427573918,0.14155398978395525
2.6502389638787793,0.14251000485642748
2.656380885000167,0.14347155607519696
2.6625228061215545,0.14443822212974497
2.668664727242942,0.1454095980947074
2.6748066483643305,0.14638529604484912
2.680948569485718,0.14736494558896557
2.6870904906071056,0.14834819432044605
2.693232411728493,0.14933470818262573
2.6993743328498807,0.1503241717474694
2.7055162539712683,0.1513162884065402
2.711658175092656,0.15231078047362476
2.7178000962140434,0.15330738919880738
2.723942017335432,0.15430587469420312
2.7300839384568194,0.15530601577197622
2.736225859578207,0.15630760969568408
2.7423677806995945,0.15731047184638539
2.748509701820982,0.15831443530535483
2.7546516229423696,0.15931935035562442
2.760793544063757,0.1603250839049476
2.7669354651851448,0.1613315188331378
2.773077386306533,0.16233855326707605
2.779219307427921,0.1633460997870028
2.7853612285493083,0.16435408456801676
2.791503149670696,0.16536244646098144
2.7976450707920835,0.1663711360173055
2.803786991913471,0.16738011446229695
2.8099289130348586,0.1683893526220048
2.816070834156246,0.1693988298086491
2.8222127552776346,0.17040853266990055
2.828354676399022,0.17141845400740427
2.8344965975204097,0.17242859157005203
2.8406385186417973,0.1734389468275786
2.846780439763185,0.17444952373011713
2.8529223608845724,0.1754603274593653
2.85906428200596,0.1764713631770108
2.8652062031273475,0.1774826347760325
2.871348124248736,0.1784941436404335
2.8774900453701235,0.17950588741887596
2.883631966491511,0.18051785881757934
2.8897738876128987,0.18153004441770182
2.8959158087342862,0.18254242352227346
2.902057729855674,0.18355496703756086
2.9081996509770613,0.18456763639354695
2.914341572098449,0.1855803825079845
2.9204834932198365,0.18659314479824649
2.926625414341225,0.18760585024493992
2.9327673354626125,0.1886184125109809
2.938909256584,0.18963073111955284
2.9450511777053876,0.19064269069407136
2.951193098826775,0.19165416026298776
2.9573350199481627,0.19266499263195364
2.9634769410695503,0.19367502382556037
2.969618862190938,0.19468407260055565
2.9757607833123263,0.1956919400321259
2.981902704433714,0.19669840917452183
2.9880446255551014,0.1977032447969976
2.994186546676489,0.19870619319572572
3.0003284677978765,0.19970698208205664
3.006470388919264,0.20070532054719903
3.0126123100406517,0.20170089910311392
3.0187542311620392,0.20269338979914608
3.0248961522834277,0.20368244641365307
3.0310380734048152,0.2046677047196419
3.037179994526203,0.2056487828231884
3.0433219156475904,0.20662528157318458
3.049463836768978,0.20759678504075146
3.0556057578903655,0.20856286106645192
3.061747679011753,0.20952306187325304
3.0678896001331406,0.21047692474301408
3.074031521254529,0.21142397275411204
3.0801734423759166,0.21236371557767048
3.086315363497304,0.21329565032971698
3.0924572846186917,0.2142192624764657
3.0985992057400793,0.2151340267898063
3.104741126861467,0.21603940834996974
3.1108830479828544,0.2169348635922407
3.117024969104242,0.21781984139449448
3.1231668902256304,0.21869378420224675
3.129308811347018,0.2195561291878251
3.1354507324684056,0.22040630944019454
3.141592653589793,0.22124375518189401


==> csv_files/vanilla_carp_gaussian_kde.csv <==
x_grid,y_grid,prob
-1.1,-1.1,8.794709372840303e-07
-1.077777777777778,-1.1,1.7644312300287339e-06
-1.0555555555555556,-1.1,3.4567369779230208e-06
-1.0333333333333334,-1.1,6.6152087771907024e-06
-1.0111111111111113,-1.1,1.2370538449210514e-05
-0.9888888888888889,-1.1,2.2613552703467448e-05
-0.9666666666666668,-1.1,4.0426448099676257e-05
-0.9444444444444445,-1.1,7.070861734519707e-05
-0.9222222222222223,-1.1,0.00012105730663914886
-0.9000000000000001,-1.1,0.00020296806671249985
-0.8777777777777779,-1.1,0.00033341711832218785
-0.8555555555555556,-1.1,0.0005368726279498817
-0.8333333333333335,-1.1,0.0008477492396283682
-0.8111111111111111,-1.1,0.0013132655249501334
-0.788888888888889,-1.1,0.001996585580245275
-0.7666666666666667,-1.1,0.0029800273932314887
-0.7444444444444445,-1.1,0.004368012627027869
-0.7222222222222223,-1.1,0.006289333092663292
-0.7000000000000001,-1.1,0.008898240206550763
-0.6777777777777778,-1.1,0.012373844275643243
-0.6555555555555557,-1.1,0.01691734944498574
-0.6333333333333334,-1.1,0.02274674203787655
-0.6111111111111112,-1.1,0.030088678092444764
-0.5888888888888889,-1.1,0.03916746424758928
-0.5666666666666668,-1.1,0.05019119555426786
-0.5444444444444445,-1.1,0.06333533081806791
-0.5222222222222223,-1.1,0.07872429349324497
-0.5000000000000001,-1.1,0.09641211084602588
-0.47777777777777786,-1.1,0.11636361326241322
-0.4555555555555556,-1.1,0.13843818698130098
-0.43333333333333335,-1.1,0.16237830971768466
-0.4111111111111112,-1.1,0.18780489873716133
-0.38888888888888895,-1.1,0.21422077164559067
-0.3666666666666667,-1.1,0.24102237334238177
-0.34444444444444455,-1.1,0.26751869463731653
-0.3222222222222223,-1.1,0.2929554604780726
-0.30000000000000004,-1.1,0.31654258458177875
-0.2777777777777778,-1.1,0.33748366292539506
-0.25555555555555565,-1.1,0.3550075819424721
-0.2333333333333334,-1.1,0.3684034630811517
-0.21111111111111114,-1.1,0.3770603728256361
-0.188888888888889,-1.1,0.3805119868319253
-0.16666666666666674,-1.1,0.37848378035951963
-0.1444444444444445,-1.1,0.3709370715356102
-0.12222222222222223,-1.1,0.35810159073598496
-0.10000000000000009,-1.1,0.3404874435648926
-0.07777777777777772,-1.1,0.3188691522743058
-0.05555555555555558,-1.1,0.29423882848238037
-0.03333333333333344,-1.1,0.26773146898999395
-0.011111111111111072,-1.1,0.24053128003055357
0.011111111111111072,-1.1,0.21377214450790685
0.033333333333333215,-1.1,0.18844666031007717
0.05555555555555558,-1.1,0.16533627957224703
0.07777777777777772,-1.1,0.14497059524495406
0.09999999999999987,-1.1,0.12761806262057848
0.12222222222222223,-1.1,0.11330493813213702
0.14444444444444438,-1.1,0.10185522650720227
0.16666666666666652,-1.1,0.09294260725508532
0.18888888888888888,-1.1,0.08614562360258587
0.21111111111111103,-1.1,0.08099927022435285
0.2333333333333334,-1.1,0.07703865698477176
0.25555555555555554,-1.1,0.07383285098433104
0.2777777777777777,-1.1,0.07100878206480096
0.30000000000000004,-1.1,0.06826607292800484
0.3222222222222222,-1.1,0.06538396701381298
0.34444444444444433,-1.1,0.06222148213435515
0.3666666666666667,-1.1,0.05871182358313412
0.38888888888888884,-1.1,0.05485213560177814
0.411111111111111,-1.1,0.05068987934625372
0.43333333333333335,-1.1,0.04630739065615292
0.4555555555555555,-1.1,0.04180632955976303
0.47777777777777786,-1.1,0.037293654943493695
0.5,-1.1,0.03287040196841767
0.5222222222222221,-1.1,0.028623969979885443
0.5444444444444445,-1.1,0.024623982177469337
0.5666666666666667,-1.1,0.020921212468038353
0.5888888888888888,-1.1,0.017548712300548712
0.6111111111111112,-1.1,0.014524163380483028
0.6333333333333333,-1.1,0.011852606501075275
0.6555555555555554,-1.1,0.009528969989547243
0.6777777777777778,-1.1,0.007540137582604329
0.7,-1.1,0.00586656095294943
0.7222222222222221,-1.1,0.004483579497401173
0.7444444444444445,-1.1,0.003362647634245315
0.7666666666666666,-1.1,0.0024726141343441445
0.788888888888889,-1.1,0.0017810960992428783
0.8111111111111111,-1.1,0.001255890401247658
0.8333333333333333,-1.1,0.0008663020140864715
0.8555555555555556,-1.1,0.0005842551312719677
0.8777777777777778,-1.1,0.000385083406481608
0.8999999999999999,-1.1,0.0002479520290674321
0.922222222222222,-1.1,0.00015592545877249277
0.9444444444444446,-1.1,9.574342270674426e-05
0.9666666666666668,-1.1,5.739513835716522e-05
0.9888888888888889,-1.1,3.3586767511823106e-05
1.011111111111111,-1.1,1.918480415625733e-05
1.0333333333333332,-1.1,1.0696055151963644e-05
1.0555555555555554,-1.1,5.8204378566391155e-06
1.077777777777778,-1.1,3.09133220993727e-06
1.1,-1.1,1.602454942341613e-06

-1.1,-1.077777777777778,1.8468253274013078e-06
-1.077777777777778,-1.077777777777778,3.6523968730991917e-06
-1.0555555555555556,-1.077777777777778,7.05340457673522e-06
-1.0333333333333334,-1.077777777777778,1.3305070052213485e-05
-1.0111111111111113,-1.077777777777778,2.4523131683254296e-05
-0.9888888888888889,-1.077777777777778,4.418076107048756e-05
-0.9666666666666668,-1.077777777777778,7.783277571229757e-05
-0.9444444444444445,-1.077777777777778,0.00013413803762451275
-0.9222222222222223,-1.077777777777778,0.00022625684490613565
-0.9000000000000001,-1.077777777777778,0.0003736980246015624
-0.8777777777777779,-1.077777777777778,0.0006046754421419563
-0.8555555555555556,-1.077777777777778,0.0009589999677817047
-0.8333333333333335,-1.077777777777778,0.0014914746941584915
-0.8111111111111111,-1.077777777777778,0.0022756741712192945
-0.788888888888889,-1.077777777777778,0.0034078729735765294
-0.7666666666666667,-1.077777777777778,0.005010753439162073
-0.7444444444444445,-1.077777777777778,0.007236385925153666
-0.7222222222222223,-1.077777777777778,0.010267866467866829
-0.7000000000000001,-1.077777777777778,0.014318949723576557
-0.6777777777777778,-1.077777777777778,0.019631056480450024
-0.6555555555555557,-1.077777777777778,0.02646717284893356
-0.6333333333333334,-1.077777777777778,0.03510237382335888
-0.6111111111111112,-1.077777777777778,0.04581095645190507
-0.5888888888888889,-1.077777777777778,0.058850413482309585
-0.5666666666666668,-1.077777777777778,0.07444269735488647
-0.5444444444444445,-1.077777777777778,0.09275344064117969
-0.5222222222222223,-1.077777777777778,0.11387007302696413
-0.5000000000000001,-1.077777777777778,0.13778016249693617
-0.47777777777777786,-1.077777777777778,0.16435179761317983
-0.4555555555555556,-1.077777777777778,0.19331829045278243
-0.43333333333333335,-1.077777777777778,0.22426967965677913
-0.4111111111111112,-1.077777777777778,0.25665319406292847
-0.38888888888888895,-1.077777777777778,0.28978386964258085
-0.3666666666666667,-1.077777777777778,0.3228650267503346
-0.34444444444444455,-1.077777777777778,0.3550167370965049
-0.3222222222222223,-1.077777777777778,0.3853093391202876
-0.30000000000000004,-1.077777777777778,0.4127990083091122
-0.2777777777777778,-1.077777777777778,0.43656349016754054
-0.25555555555555565,-1.077777777777778,0.4557379478074256
-0.2333333333333334,-1.077777777777778,0.46955258348058543
-0.21111111111111114,-1.077777777777778,0.47737424630045605
-0.188888888888889,-1.077777777777778,0.47875295286710945
-0.16666666666666674,-1.077777777777778,0.4734711724315144
-0.1444444444444445,-1.077777777777778,0.4615897682702969
-0.12222222222222223,-1.077777777777778,0.443481152123667
-0.10000000000000009,-1.077777777777778,0.419839060837474
-0.07777777777777772,-1.077777777777778,0.3916563775410309
-0.05555555555555558,-1.077777777777778,0.36016752337555574
-0.03333333333333344,-1.077777777777778,0.32675895711370134
-0.011111111111111072,-1.077777777777778,0.2928583070159736
0.011111111111111072,-1.077777777777778,0.25981759850681224
0.033333333333333215,-1.077777777777778,0.22880751168731397
0.05555555555555558,-1.077777777777778,0.20073724923827332
0.07777777777777772,-1.077777777777778,0.1762091980863437
0.09999999999999987,-1.077777777777778,0.15551071780114453
0.12222222222222223,-1.077777777777778,0.1386389172293648
0.14444444444444438,-1.077777777777778,0.12534967668408037
0.16666666666666652,-1.077777777777778,0.11522018399083689
0.18888888888888888,-1.077777777777778,0.10771478758184612
0.21111111111111103,-1.077777777777778,0.10224628330007213
0.2333333333333334,-1.077777777777778,0.09822780179115821
0.25555555555555554,-1.077777777777778,0.09511329089277142
0.2777777777777777,-1.077777777777778,0.09242658576369957
0.30000000000000004,-1.077777777777778,0.08978006974132365
0.3222222222222222,-1.077777777777778,0.08688416446038355
0.34444444444444433,-1.077777777777778,0.08354875114942273
0.3666666666666667,-1.077777777777778,0.07967750357724293
0.38888888888888884,-1.077777777777778,0.07525622983308512
0.411111111111111,-1.077777777777778,0.07033668167220311
0.43333333333333335,-1.077777777777778,0.06501773131743195
0.4555555555555555,-1.077777777777778,0.05942610439106376
0.47777777777777786,-1.077777777777778,0.05369880988278753
0.5,-1.077777777777778,0.04796896580906413
0.5222222222222221,-1.077777777777778,0.04235596901207573
0.5444444444444445,-1.077777777777778,0.036960090736141614
0.5666666666666667,-1.077777777777778,0.0318608181896114
0.5888888888888888,-1.077777777777778,0.027117782018362152
0.6111111111111112,-1.077777777777778,0.022772988129397403
0.6333333333333333,-1.077777777777778,0.01885327648339198
0.6555555555555554,-1.077777777777778,0.015372340483439152
0.6777777777777778,-1.077777777777778,0.012332102579632558
0.7,-1.077777777777778,0.009723614537726835
0.7222222222222221,-1.077777777777778,0.007527849002028824
0.7444444444444445,-1.077777777777778,0.005716756727262967
0.7666666666666666,-1.077777777777778,0.004254825595243222
0.788888888888889,-1.077777777777778,0.0031011716022680026
0.8111111111111111,-1.077777777777778,0.002211999254306658
0.8333333333333333,-1.077777777777778,0.0015431473555505939
0.8555555555555556,-1.077777777777778,0.0010524090861880944
0.8777777777777778,-1.077777777777778,0.0007013721518163503
0.8999999999999999,-1.077777777777778,0.0004566334066865825
0.922222222222222,-1.077777777777778,0.0002903638748677411
0.9444444444444446,-1.077777777777778,0.0001803021551922644
0.9666666666666668,-1.077777777777778,0.00010931823455215465
0.9888888888888889,-1.077777777777778,6.471200779768639e-05
1.011111111111111,-1.077777777777778,3.739877705702941e-05
1.0333333333333332,-1.077777777777778,2.1100742229568996e-05
1.0555555555555554,-1.077777777777778,1.1622430351215594e-05
1.077777777777778,-1.077777777777778,6.24950685906669e-06
1.1,-1.077777777777778,3.280431231555741e-06

-1.1,-1.0555555555555556,3.766832329914839e-06
-1.077777777777778,-1.0555555555555556,7.340848298234751e-06
-1.0555555555555556,-1.0555555555555556,1.3969499062182045e-05
-1.0333333333333334,-1.0555555555555556,2.596585917904151e-05
-1.0111111111111113,-1.0555555555555556,4.7157042155879525e-05
-0.9888888888888889,-1.0555555555555556,8.370691276812428e-05
-0.9666666666666668,-1.0555555555555556,0.00014528188125036636
-0.9444444444444445,-1.0555555555555556,0.00024664778249516096
-0.9222222222222223,-1.0555555555555556,0.0004097827754652275
-0.9000000000000001,-1.0555555555555556,0.000666574180446486
-0.8777777777777779,-1.0555555555555556,0.0010621308426097176
-0.8555555555555556,-1.0555555555555556,0.0016586812966327322
-0.8333333333333335,-1.0555555555555556,0.002539936666016085
-0.8111111111111111,-1.0555555555555556,0.003815673557739419
-0.788888888888889,-1.0555555555555556,0.00562614021216758
-0.7666666666666667,-1.0555555555555556,0.008145723582049945
-0.7444444444444445,-1.0555555555555556,0.011585164589968134
-0.7222222222222223,-1.0555555555555556,0.016191515166382325
-0.7000000000000001,-1.0555555555555556,0.022245039738338232
-0.6777777777777778,-1.0555555555555556,0.03005240965960944
-0.6555555555555557,-1.0555555555555556,0.039935824685257866
-0.6333333333333334,-1.0555555555555556,0.05221808095213319
-0.6111111111111112,-1.0555555555555556,0.06720401287936886
-0.5888888888888889,-1.0555555555555556,0.08515908155681953
-0.5666666666666668,-1.0555555555555556,0.10628611420280132
-0.5444444444444445,-1.0555555555555556,0.13070133782948137
-0.5222222222222223,-1.0555555555555556,0.15841098401891318
-0.5000000000000001,-1.0555555555555556,0.18928997641946307
-0.47777777777777786,-1.0555555555555556,0.22306458314979608
-0.4555555555555556,-1.0555555555555556,0.25930131034705267
-0.43333333333333335,-1.0555555555555556,0.2974044656027316
-0.4111111111111112,-1.0555555555555556,0.33662441462979037
-0.38888888888888895,-1.0555555555555556,0.37607740790025107
-0.3666666666666667,-1.0555555555555556,0.4147760956148436
-0.34444444444444455,-1.0555555555555556,0.45166798005683895
-0.3222222222222223,-1.0555555555555556,0.4856778058580364
-0.30000000000000004,-1.0555555555555556,0.5157499041440672
-0.2777777777777778,-1.0555555555555556,0.5408879750564237
-0.25555555555555565,-1.0555555555555556,0.5601922312175321
-0.2333333333333334,-1.0555555555555556,0.5728961582925518
-0.21111111111111114,-1.0555555555555556,0.5784061168775221
-0.188888888888889,-1.0555555555555556,0.5763457423587308
-0.16666666666666674,-1.0555555555555556,0.5666036092220539
-0.1444444444444445,-1.0555555555555556,0.5493779644860781
-0.12222222222222223,-1.0555555555555556,0.5252082910671603
-0.10000000000000009,-1.0555555555555556,0.49498189965943235
-0.07777777777777772,-1.0555555555555556,0.4599058397174912
-0.05555555555555558,-1.0555555555555556,0.4214401074878529
-0.03333333333333344,-1.0555555555555556,0.38119604575596033
-0.011111111111111072,-1.0555555555555556,0.34081173735612447
0.011111111111111072,-1.0555555555555556,0.3018217563928612
0.033333333333333215,-1.0555555555555556,0.26554023259006965
0.05555555555555558,-1.0555555555555556,0.23297342202119145
0.07777777777777772,-1.0555555555555556,0.20477178709316526
0.09999999999999987,-1.0555555555555556,0.18122381468652868
0.12222222222222223,-1.0555555555555556,0.16228654309271773
0.14444444444444438,-1.0555555555555556,0.1476427054180965
0.16666666666666652,-1.0555555555555556,0.13677234144208825
0.18888888888888888,-1.0555555555555556,0.12902752605427956
0.21111111111111103,-1.0555555555555556,0.12370161426975644
0.2333333333333334,-1.0555555555555556,0.12008789507298452
0.25555555555555554,-1.0555555555555556,0.11752568410554642
0.2777777777777777,-1.0555555555555556,0.11543400271232182
0.30000000000000004,-1.0555555555555556,0.11333395225413967
0.3222222222222222,-1.0555555555555556,0.11086099361141227
0.34444444444444433,-1.0555555555555556,0.10776808639957966
0.3666666666666667,-1.0555555555555556,0.10392049700890049
0.38888888888888884,-1.0555555555555556,0.09928330075351217
0.411111111111111,-1.0555555555555556,0.09390315939724422
0.43333333333333335,-1.0555555555555556,0.08788661547167886
0.4555555555555555,-1.0555555555555556,0.08137759412295606
0.47777777777777786,-1.0555555555555556,0.0745367940080376
0.5,-1.0555555555555556,0.06752510222584232
0.5222222222222221,-1.0555555555555556,0.06049219958432313
0.5444444444444445,-1.0555555555555556,0.053570390261166265
0.5666666666666667,-1.0555555555555556,0.04687269809448997
0.5888888888888888,-1.0555555555555556,0.04049366498156063
0.6111111111111112,-1.0555555555555556,0.03451117631991543
0.6333333333333333,-1.0555555555555556,0.028987979737265426
0.6555555555555554,-1.0555555555555556,0.023972187682198613
0.6777777777777778,-1.0555555555555556,0.01949673557127413
0.7,-1.0555555555555556,0.015578298038694713
0.7222222222222221,-1.0555555555555556,0.012216418246118842
0.7444444444444445,-1.0555555555555556,0.009393555941449541
0.7666666666666666,-1.0555555555555556,0.007076479654231787
0.788888888888889,-1.0555555555555556,0.005219043091216347
0.8111111111111111,-1.0555555555555556,0.0037660280620148176
0.8333333333333333,-1.0555555555555556,0.002657504078783471
0.8555555555555556,-1.0555555555555556,0.0018330895716571483
0.8777777777777778,-1.0555555555555556,0.0012355868287170528
0.8999999999999999,-1.0555555555555556,0.0008136491933371994
0.922222222222222,-1.0555555555555556,0.0005233579655060898
0.9444444444444446,-1.0555555555555556,0.00032877977768637663
0.9666666666666668,-1.0555555555555556,0.00020170706454373486
0.9888888888888889,-1.0555555555555556,0.00012084398910142393
1.011111111111111,-1.0555555555555556,7.06973613235987e-05
1.0333333333333332,-1.0555555555555556,4.038734593732821e-05
1.0555555555555554,-1.0555555555555556,2.252892188709595e-05
1.077777777777778,-1.0555555555555556,1.2270806524699442e-05
1.1,-1.0555555555555556,6.525601270127098e-06

-1.1,-1.0333333333333334,7.468871438283714e-06
-1.077777777777778,-1.0333333333333334,1.4337843218234311e-05
-1.0555555555555556,-1.0333333333333334,2.687662619468134e-05
-1.0333333333333334,-1.0333333333333334,4.9209339292412826e-05
-1.0111111111111113,-1.0333333333333334,8.803010627965527e-05
-0.9888888888888889,-1.0333333333333334,0.00015391004156468095
-0.9666666666666668,-1.0333333333333334,0.00026309355854705236
-0.9444444444444445,-1.0333333333333334,0.00043987808038530783
-0.9222222222222223,-1.0333333333333334,0.0007196490461188282
-0.9000000000000001,-1.0333333333333334,0.0011525988297470724
-0.8777777777777779,-1.0333333333333334,0.0018080898870060805
-0.8555555555555556,-1.0333333333333334,0.002779526025574633
-0.8333333333333335,-1.0333333333333334,0.004189469500630906
-0.8111111111111111,-1.0333333333333334,0.006194587258094427
-0.788888888888889,-1.0333333333333334,0.008989835674691691
-0.7666666666666667,-1.0333333333333334,0.012811120419612214
-0.7444444444444445,-1.0333333333333334,0.017935533918176993
-0.7222222222222223,-1.0333333333333334,0.02467822991961204
-0.7000000000000001,-1.0333333333333334,0.03338509948743569
-0.6777777777777778,-1.0333333333333334,0.04442070389518915
-0.6555555555555557,-1.0333333333333334,0.05815139107825133
-0.6333333333333334,-1.0333333333333334,0.07492410447595137
-0.6111111111111112,-1.0333333333333334,0.09504196212507654
-0.5888888888888889,-1.0333333333333334,0.11873810117352727
-0.5666666666666668,-1.0333333333333334,0.1461494594663505
-0.5444444444444445,-1.0333333333333334,0.17729211783306306
-0.5222222222222223,-1.0333333333333334,0.21203968441249352
-0.5000000000000001,-1.0333333333333334,0.2501061470167682
-0.47777777777777786,-1.0333333333333334,0.29103476457263755
-0.4555555555555556,-1.0333333333333334,0.3341948454952733
-0.43333333333333335,-1.0333333333333334,0.3787883899430274
-0.4111111111111112,-1.0333333333333334,0.42386817248389735
-0.38888888888888895,-1.0333333333333334,0.46836765167135164
-0.3666666666666667,-1.0333333333333334,0.5111412075321408
-0.34444444444444455,-1.0333333333333334,0.551011169507952
-0.3222222222222223,-1.0333333333333334,0.5868167486089308
-0.30000000000000004,-1.0333333333333334,0.6174600978511294
-0.2777777777777778,-1.0333333333333334,0.6419465494870835
-0.25555555555555565,-1.0333333333333334,0.6594190820320733
-0.2333333333333334,-1.0333333333333334,0.6691900126167024
-0.21111111111111114,-1.0333333333333334,0.6707743063690496
-0.188888888888889,-1.0333333333333334,0.6639276948395377
-0.16666666666666674,-1.0333333333333334,0.6486889662237451
-0.1444444444444445,-1.0333333333333334,0.625420500652995
-0.12222222222222223,-1.0333333333333334,0.5948364053394735
-0.10000000000000009,-1.0333333333333334,0.5580055867428415
-0.07777777777777772,-1.0333333333333334,0.516319132712854
-0.05555555555555558,-1.0333333333333334,0.4714174284679269
-0.03333333333333344,-1.0333333333333334,0.4250809866422874
-0.011111111111111072,-1.0333333333333334,0.3790975492073388
0.011111111111111072,-1.0333333333333334,0.3351240338347137
0.033333333333333215,-1.0333333333333334,0.29456356770764636
0.05555555555555558,-1.0333333333333334,0.258474780445729
0.07777777777777772,-1.0333333333333334,0.22752376094084117
0.09999999999999987,-1.0333333333333334,0.2019806649551455
0.12222222222222223,-1.0333333333333334,0.18175519126062392
0.14444444444444438,-1.0333333333333334,0.16645983626545266
0.16666666666666652,-1.0333333333333334,0.1554878314014171
0.18888888888888888,-1.0333333333333334,0.14809373832462563
0.21111111111111103,-1.0333333333333334,0.14346779650639388
0.2333333333333334,-1.0333333333333334,0.1407989309405424
0.25555555555555554,-1.0333333333333334,0.13932464035193923
0.2777777777777777,-1.0333333333333334,0.13836810246818973
0.30000000000000004,-1.0333333333333334,0.13736365714468796
0.3222222222222222,-1.0333333333333334,0.13587174424299608
0.34444444444444433,-1.0333333333333334,0.1335839837816768
0.3666666666666667,-1.0333333333333334,0.1303189289152397
0.38888888888888884,-1.0333333333333334,0.12600936812483576
0.411111111111111,-1.0333333333333334,0.12068284057814734
0.43333333333333335,-1.0333333333333334,0.11443794057866143
0.4555555555555555,-1.0333333333333334,0.10741961462696557
0.47777777777777786,-1.0333333333333334,0.09979667857858839
0.5,-1.0333333333333334,0.09174410074286535
0.5222222222222221,-1.0333333333333334,0.08343135921637505
0.5444444444444445,-1.0333333333333334,0.07501672846641019
0.5666666666666667,-1.0333333333333334,0.06664608696916154
0.5888888888888888,-1.0333333333333334,0.058454097333122165
0.6111111111111112,-1.0333333333333334,0.050565549010163566
0.6333333333333333,-1.0333333333333334,0.04309521421192346
0.6555555555555554,-1.0333333333333334,0.0361455151252018
0.6777777777777778,-1.0333333333333334,0.02980231184951515
0.7,-1.0333333333333334,0.024129892710929354
0.7222222222222221,-1.0333333333333334,0.019166588763069217
0.7444444444444445,-1.0333333333333334,0.014922303419818558
0.7666666666666666,-1.0333333333333334,0.011378750982875541
0.788888888888889,-1.0333333333333334,0.008492528785468613
0.8111111111111111,-1.0333333333333334,0.006200517717100048
0.8333333333333333,-1.0333333333333334,0.004426676979998995
0.8555555555555556,-1.0333333333333334,0.003089146210820496
0.8777777777777778,-1.0333333333333334,0.0021066765450181127
0.8999999999999999,-1.0333333333333334,0.001403701281608781
0.922222222222222,-1.0333333333333334,0.0009137188696417716
0.9444444444444446,-1.0333333333333334,0.0005809976805450155
0.9666666666666668,-1.0333333333333334,0.00036085822400367643
0.9888888888888889,-1.0333333333333334,0.00021891929921094027
1.011111111111111,-1.0333333333333334,0.00012971940107936182
1.0333333333333332,-1.0333333333333334,7.50734505139453e-05
1.0555555555555554,-1.0333333333333334,4.243365933972385e-05
1.077777777777778,-1.0333333333333334,2.3423463877107722e-05
1.1,-1.0333333333333334,1.2626162517153795e-05

-1.1,-1.0111111111111113,1.440996883917247e-05
-1.077777777777778,-1.0111111111111113,2.7238955333153757e-05
-1.0555555555555556,-1.0111111111111113,5.0277488110260354e-05
-1.0333333333333334,-1.0111111111111113,9.064282712371249e-05
-1.0111111111111113,-1.0111111111111113,0.0001596603392802143
-0.9888888888888889,-1.0111111111111113,0.00027485300075141394
-0.9666666666666668,-1.0111111111111113,0.0004625853851819396
-0.9444444444444445,-1.0111111111111113,0.0007614370204902722
-0.9222222222222223,-1.0111111111111113,0.0012263247118483966
-0.9000000000000001,-1.0111111111111113,0.0019333106761546092
-0.8777777777777779,-1.0111111111111113,0.00298492414056915
-0.8555555555555556,-1.0111111111111113,0.004515691869989696
-0.8333333333333335,-1.0111111111111113,0.006697422937814551
-0.8111111111111111,-1.0111111111111113,0.009743631898719527
-0.788888888888889,-1.0111111111111113,0.013912324314481417
-0.7666666666666667,-1.0111111111111113,0.019506232240164526
-0.7444444444444445,-1.0111111111111113,0.026869514762240358
-0.7222222222222223,-1.0111111111111113,0.03637998724507115
-0.7000000000000001,-1.0111111111111113,0.04843617479783878
-0.6777777777777778,-1.0111111111111113,0.0634389404399642
-0.6555555555555557,-1.0111111111111113,0.08176809874142563
-0.6333333333333334,-1.0111111111111113,0.10375519096368511
-0.6111111111111112,-1.0111111111111113,0.12965429258921246
-0.5888888888888889,-1.0111111111111113,0.15961315149875352
-0.5666666666666668,-1.0111111111111113,0.19364698343476375
-0.5444444444444445,-1.0111111111111113,0.23161689650073414
-0.5222222222222223,-1.0111111111111113,0.27321436334950394
-0.5000000000000001,-1.0111111111111113,0.31795268952777295
-0.47777777777777786,-1.0111111111111113,0.36516626214277864
-0.4555555555555556,-1.0111111111111113,0.41401850851927063
-0.43333333333333335,-1.0111111111111113,0.46351967151096957
-0.4111111111111112,-1.0111111111111113,0.5125552641169144
-0.38888888888888895,-1.0111111111111113,0.5599250362009373
-0.3666666666666667,-1.0111111111111113,0.6043904848041286
-0.34444444444444455,-1.0111111111111113,0.6447269020936515
-0.3222222222222223,-1.0111111111111113,0.6797745964904474
-0.30000000000000004,-1.0111111111111113,0.7084841229314307
-0.2777777777777778,-1.0111111111111113,0.7299524516216193
-0.25555555555555565,-1.0111111111111113,0.7434504456068952
-0.2333333333333334,-1.0111111111111113,0.7484454494827062
-0.21111111111111114,-1.0111111111111113,0.7446245566300242
-0.188888888888889,-1.0111111111111113,0.7319230191341132
-0.16666666666666674,-1.0111111111111113,0.7105582046900909
-0.1444444444444445,-1.0111111111111113,0.6810637317962837
-0.12222222222222223,-1.0111111111111113,0.6443131334363279
-0.10000000000000009,-1.0111111111111113,0.6015199389094786
-0.07777777777777772,-1.0111111111111113,0.5542029159990084
-0.05555555555555558,-1.0111111111111113,0.5041113701929074
-0.03333333333333344,-1.0111111111111113,0.4531142569958449
-0.011111111111111072,-1.0111111111111113,0.40306578731865167
0.011111111111111072,-1.0111111111111113,0.35566645624684307
0.033333333333333215,-1.0111111111111113,0.31234012969150493
0.05555555555555558,-1.0111111111111113,0.27414458520638774
0.07777777777777772,-1.0111111111111113,0.24172585090892865
0.09999999999999987,-1.0111111111111113,0.21531798602487237
0.12222222222222223,-1.0111111111111113,0.19478200804997714
0.14444444444444438,-1.0111111111111113,0.17967236532273811
0.16666666666666652,-1.0111111111111113,0.1693175106673655
0.18888888888888888,-1.0111111111111113,0.16290245762636474
0.21111111111111103,-1.0111111111111113,0.15954457086769674
0.2333333333333334,-1.0111111111111113,0.15835781218607267
0.25555555555555554,-1.0111111111111113,0.15850398829088932
0.2777777777777777,-1.0111111111111113,0.15923153396094353
0.30000000000000004,-1.0111111111111113,0.15990297352493374
0.3222222222222222,-1.0111111111111113,0.16001190462815862
0.34444444444444433,-1.0111111111111113,0.15918982994429243
0.3666666666666667,-1.0111111111111113,0.15720301932165065
0.38888888888888884,-1.0111111111111113,0.15394009290711946
0.411111111111111,-1.0111111111111113,0.14939206479070957
0.43333333333333335,-1.0111111111111113,0.14362776966088728
0.4555555555555555,-1.0111111111111113,0.13676840221318964
0.47777777777777786,-1.0111111111111113,0.12896493389635416
0.5,-1.0111111111111113,0.12038130691323212
0.5222222222222221,-1.0111111111111113,0.11118473086941044
0.5444444444444445,-1.0111111111111113,0.10154255964205952
0.5666666666666667,-1.0111111111111113,0.09162363490760352
0.5888888888888888,-1.0111111111111113,0.08160109315917562
0.6111111111111112,-1.0111111111111113,0.07165366310048328
0.6333333333333333,-1.0111111111111113,0.06196336189864505
0.6555555555555554,-1.0111111111111113,0.05270891449484005
0.6777777777777778,-1.0111111111111113,0.044055718144892515
0.7,-1.0111111111111113,0.03614431757485602
0.7222222222222221,-1.0111111111111113,0.02907985419718898
0.7444444444444445,-1.0111111111111113,0.022924734354174556
0.7666666666666666,-1.0111111111111113,0.017695969328475055
0.788888888888889,-1.0111111111111113,0.013367559413147793
0.8111111111111111,-1.0111111111111113,0.009877248204489769
0.8333333333333333,-1.0111111111111113,0.007136220810201117
0.8555555555555556,-1.0111111111111113,0.005039994036674643
0.8777777777777778,-1.0111111111111113,0.0034788425740626206
0.8999999999999999,-1.0111111111111113,0.0023465109031997303
0.922222222222222,-1.0111111111111113,0.001546513627813879
0.9444444444444446,-1.0111111111111113,0.0009958706055181457
0.9666666666666668,-1.0111111111111113,0.0006265464041861336
0.9888888888888889,-1.0111111111111113,0.00038511565161762466
1.011111111111111,-1.0111111111111113,0.00023126057661121394
1.0333333333333332,-1.0111111111111113,0.00013566374074352832
1.0555555555555554,-1.0111111111111113,7.774060077215094e-05
1.077777777777778,-1.0111111111111113,4.3512338870461395e-05
1.1,-1.0111111111111113,2.3784964288540023e-05

-1.1,-0.9888888888888889,2.70776674802429e-05
-1.077777777777778,-0.9888888888888889,5.03829620782736e-05
-1.0555555555555556,-0.9888888888888889,9.15367307999986e-05
-1.0333333333333334,-0.9888888888888889,0.00016243259767309695
-1.0111111111111113,-0.9888888888888889,0.00028160893025077884
-0.9888888888888889,-0.9888888888888889,0.0004771446699395923
-0.9666666666666668,-0.9888888888888889,0.0007903656042332599
-0.9444444444444445,-0.9888888888888889,0.0012803720451545811
-0.9222222222222223,-0.9888888888888889,0.002029294332521866
-0.9000000000000001,-0.9888888888888889,0.0031480488235859907
-0.8777777777777779,-0.9888888888888889,0.004782215379609866
-0.8555555555555556,-0.9888888888888889,0.007117502870631202
-0.8333333333333335,-0.9888888888888889,0.010384126695843954
-0.8111111111111111,-0.9888888888888889,0.014859303403691002
-0.788888888888889,-0.9888888888888889,0.02086698200027332
-0.7666666666666667,-0.9888888888888889,0.028773894455102842
-0.7444444444444445,-0.9888888888888889,0.03898104939935455
-0.7222222222222223,-0.9888888888888889,0.05190996337210574
-0.7000000000000001,-0.9888888888888889,0.06798328362500168
-0.6777777777777778,-0.9888888888888889,0.0876000454559876
-0.6555555555555557,-0.9888888888888889,0.11110660098359033
-0.6333333333333334,-0.9888888888888889,0.1387651315935801
-0.6111111111111112,-0.9888888888888889,0.1707223942544268
-0.5888888888888889,-0.9888888888888889,0.2069817015781995
-0.5666666666666668,-0.9888888888888889,0.24738092476832269
-0.5444444444444445,-0.9888888888888889,0.2915785544889189
-0.5222222222222223,-0.9888888888888889,0.3390488036759174
-0.5000000000000001,-0.9888888888888889,0.38908578377874736
-0.47777777777777786,-0.9888888888888889,0.44081628572583254
-0.4555555555555556,-0.9888888888888889,0.49322074789300613
-0.43333333333333335,-0.9888888888888889,0.5451623325626705
-0.4111111111111112,-0.9888888888888889,0.5954241330571005
-0.38888888888888895,-0.9888888888888889,0.6427538999852817
-0.3666666666666667,-0.9888888888888889,0.6859141945798265
-0.34444444444444455,-0.9888888888888889,0.7237340214702657
-0.3222222222222223,-0.9888888888888889,0.7551567007124302
-0.30000000000000004,-0.9888888888888889,0.7792789761516506
-0.2777777777777778,-0.9888888888888889,0.7953785512798862
-0.25555555555555565,-0.9888888888888889,0.8029308901360094
-0.2333333333333334,-0.9888888888888889,0.8016198250811175
-0.21111111111111114,-0.9888888888888889,0.7913485197624718
-0.188888888888889,-0.9888888888888889,0.7722563370347165
-0.16666666666666674,-0.9888888888888889,0.7447430108008368
-0.1444444444444445,-0.9888888888888889,0.7094954774369299
-0.12222222222222223,-0.9888888888888889,0.6675070723258062
-0.10000000000000009,-0.9888888888888889,0.6200759728661333
-0.07777777777777772,-0.9888888888888889,0.5687713449170025
-0.05555555555555558,-0.9888888888888889,0.5153616438613129
-0.03333333333333344,-0.9888888888888889,0.46170831653144684
-0.011111111111111072,-0.9888888888888889,0.4096370591986824
0.011111111111111072,-0.9888888888888889,0.3608050301640461
0.033333333333333215,-0.9888888888888889,0.3165841068306057
0.05555555555555558,-0.9888888888888889,0.2779770367539911
0.07777777777777772,-0.9888888888888889,0.245576321515617
0.09999999999999987,-0.9888888888888889,0.21956708576604073
0.12222222222222223,-0.9888888888888889,0.19976743718135076
0.14444444444444438,-0.9888888888888889,0.1856947630334139
0.16666666666666652,-0.9888888888888889,0.1766448183885676
0.18888888888888888,-0.9888888888888889,0.17177198762158588
0.21111111111111103,-0.9888888888888889,0.1701625696975145
0.2333333333333334,-0.9888888888888889,0.17089687638760656
0.25555555555555554,-0.9888888888888889,0.17309910086308494
0.2777777777777777,-0.9888888888888889,0.1759756575525186
0.30000000000000004,-0.9888888888888889,0.17884303615340705
0.3222222222222222,-0.9888888888888889,0.1811456978154542
0.34444444444444433,-0.9888888888888889,0.18246392442854092
0.3666666666666667,-0.9888888888888889,0.18251144278525688
0.38888888888888884,-0.9888888888888889,0.1811233512202145
0.411111111111111,-0.9888888888888889,0.1782362098550931
0.43333333333333335,-0.9888888888888889,0.17386361637201292
0.4555555555555555,-0.9888888888888889,0.16807156335902015
0.47777777777777786,-0.9888888888888889,0.16095788224755272
0.5,-0.9888888888888889,0.15263896753496997
0.5222222222222221,-0.9888888888888889,0.14324497620305887
0.5444444444444445,-0.9888888888888889,0.1329223575054507
0.5666666666666667,-0.9888888888888889,0.12184056589813365
0.5888888888888888,-0.9888888888888889,0.11019873104402937
0.6111111111111112,-0.9888888888888889,0.09822820820594859
0.6333333333333333,-0.9888888888888889,0.08618824016042496
0.6555555555555554,-0.9888888888888889,0.0743540152978769
0.6777777777777778,-0.9888888888888889,0.06299859128662634
0.7,-0.9888888888888889,0.052371852300775575
0.7222222222222221,-0.9888888888888889,0.042680448035343564
0.7444444444444445,-0.9888888888888889,0.03407239175801192
0.7666666666666666,-0.9888888888888889,0.02662884846859014
0.788888888888889,-0.9888888888888889,0.020364019014880514
0.8111111111111111,-0.9888888888888889,0.01523239241169885
0.8333333333333333,-0.9888888888888889,0.011141394859293078
0.8555555555555556,-0.9888888888888889,0.007966835813169574
0.8777777777777778,-0.9888888888888889,0.005568563017559268
0.8999999999999999,-0.9888888888888889,0.00380424896356851
0.922222222222222,-0.9888888888888889,0.002540011853867312
0.9444444444444446,-0.9888888888888889,0.0016573905834656724
0.9666666666666668,-0.9888888888888889,0.0010568678453206051
0.9888888888888889,-0.9888888888888889,0.0006585754944389914
1.011111111111111,-0.9888888888888889,0.0004010102564500784
1.0333333333333332,-0.9888888888888889,0.00023858131635420132
1.0555555555555554,-0.9888888888888889,0.00013867615596722594
1.077777777777778,-0.9888888888888889,7.873912884667627e-05
1.1,-0.9888888888888889,4.366432579482783e-05

-1.1,-0.9666666666666668,4.960303058588575e-05
-1.077777777777778,-0.9666666666666668,9.082144021336645e-05
-1.0555555555555556,-0.9666666666666668,0.00016235832619591818
-1.0333333333333334,-0.9666666666666668,0.0002834678929894321
-1.0111111111111113,-0.9666666666666668,0.0004835181923051602
-0.9888888888888889,-0.9666666666666668,0.0008060091772803993
-0.9666666666666668,-0.9666666666666668,0.0013134974483173288
-0.9444444444444445,-0.9666666666666668,0.002093307676830021
-0.9222222222222223,-0.9666666666666668,0.0032637427134956207
-0.9000000000000001,-0.9666666666666668,0.004980316055613461
-0.8777777777777779,-0.9666666666666668,0.007441349830319733
-0.8555555555555556,-0.9666666666666668,0.010892140369333283
-0.8333333333333335,-0.9666666666666668,0.015626817357184186
-0.8111111111111111,-0.9666666666666668,0.021987022686005563
-0.788888888888889,-0.9666666666666668,0.030356607313058347
-0.7666666666666667,-0.9666666666666668,0.04115167833262633
-0.7444444444444445,-0.9666666666666668,0.054805525444695274
-0.7222222222222223,-0.9666666666666668,0.07174824404825812
-0.7000000000000001,-0.9666666666666668,0.09238130358292887
-0.6777777777777778,-0.9666666666666668,0.11704793042615706
-0.6555555555555557,-0.9666666666666668,0.14600097086250047
-0.6333333333333334,-0.9666666666666668,0.17937074829703845
-0.6111111111111112,-0.9666666666666668,0.2171360910275317
-0.5888888888888889,-0.9666666666666668,0.25910189355320506
-0.5666666666666668,-0.9666666666666668,0.3048860776960372
-0.5444444444444445,-0.9666666666666668,0.3539176534124232
-0.5222222222222223,-0.9666666666666668,0.40544604224950415
-0.5000000000000001,-0.9666666666666668,0.4585604230032193
-0.47777777777777786,-0.9666666666666668,0.5122170763848614
-0.4555555555555556,-0.9666666666666668,0.5652727473269756
-0.43333333333333335,-0.9666666666666668,0.6165226740355089
-0.4111111111111112,-0.9666666666666668,0.6647425541116124
-0.38888888888888895,-0.9666666666666668,0.708733687838523
-0.3666666666666667,-0.9666666666666668,0.7473695811483455
-0.34444444444444455,-0.9666666666666668,0.7796407611983258
-0.3222222222222223,-0.9666666666666668,0.8046933658426746
-0.30000000000000004,-0.9666666666666668,0.8218572389820578
-0.2777777777777778,-0.9666666666666668,0.8306613283223843
-0.25555555555555565,-0.9666666666666668,0.8308377338012174
-0.2333333333333334,-0.9666666666666668,0.822319450528813
-0.21111111111111114,-0.9666666666666668,0.8052389273918021
-0.188888888888889,-0.9666666666666668,0.7799336667542031
-0.16666666666666674,-0.9666666666666668,0.7469610146812175
-0.1444444444444445,-0.9666666666666668,0.7071182455447835
-0.12222222222222223,-0.9666666666666668,0.6614582875825407
-0.10000000000000009,-0.9666666666666668,0.6112883926278282
-0.07777777777777772,-0.9666666666666668,0.5581403080317822
-0.05555555555555558,-0.9666666666666668,0.5037061091429206
-0.03333333333333344,-0.9666666666666668,0.44974222820874665
-0.011111111111111072,-0.9666666666666668,0.39795275240664635
0.011111111111111072,-0.9666666666666668,0.349869058143529
0.033333333333333215,-0.9666666666666668,0.30674448005483074
0.05555555555555558,-0.9666666666666668,0.26947963200955527
0.07777777777777772,-0.9666666666666668,0.23858734589640607
0.09999999999999987,-0.9666666666666668,0.21419809843499338
0.12222222222222223,-0.9666666666666668,0.1960995736847533
0.14444444444444438,-0.9666666666666668,0.18379940374119144
0.16666666666666652,-0.9666666666666668,0.17659884567040243
0.18888888888888888,-0.9666666666666668,0.17366679687239883
0.21111111111111103,-0.9666666666666668,0.17410695086036854
0.2333333333333334,-0.9666666666666668,0.17701461596103768
0.25555555555555554,-0.9666666666666668,0.18152257940357325
0.2777777777777777,-0.9666666666666668,0.18683681229849475
0.30000000000000004,-0.9666666666666668,0.1922628670537946
0.3222222222222222,-0.9666666666666668,0.1972231191428587
0.34444444444444433,-0.9666666666666668,0.2012643433254356
0.3666666666666667,-0.9666666666666668,0.20405513251819607
0.38888888888888884,-0.9666666666666668,0.2053736094982011
0.411111111111111,-0.9666666666666668,0.20508751888575247
0.43333333333333335,-0.9666666666666668,0.20313052625747308
0.4555555555555555,-0.9666666666666668,0.19947967439638628
0.47777777777777786,-0.9666666666666668,0.19413888932543236
0.5,-0.9666666666666668,0.1871320017278199
0.5222222222222221,-0.9666666666666668,0.17850622695464263
0.5444444444444445,-0.9666666666666668,0.16834409479641765
0.5666666666666667,-0.9666666666666668,0.15677928854277756
0.5888888888888888,-0.9666666666666668,0.1440105029491065
0.6111111111111112,-0.9666666666666668,0.1303076876912506
0.6333333333333333,-0.9666666666666668,0.11600685608514531
0.6555555555555554,-0.9666666666666668,0.10149249740229639
0.6777777777777778,-0.9666666666666668,0.08716972835185874
0.7,-0.9666666666666668,0.07343080838213095
0.7222222222222221,-0.9666666666666668,0.06062189535398639
0.7444444444444445,-0.9666666666666668,0.04901569510086525
0.7666666666666666,-0.9666666666666668,0.038794150167430874
0.788888888888889,-0.9666666666666668,0.030043035567517577
0.8111111111111111,-0.9666666666666668,0.022757934425696777
0.8333333333333333,-0.9666666666666668,0.016859136021856225
0.8555555555555556,-0.9666666666666668,0.012211894824069572
0.8777777777777778,-0.9666666666666668,0.008648295869262064
0.8999999999999999,-0.9666666666666668,0.005987532581018066
0.922222222222222,-0.9666666666666668,0.004052418026567036
0.9444444444444446,-0.9666666666666668,0.0026810912953374537
0.9666666666666668,-0.9666666666666668,0.0017338815711371836
0.9888888888888889,-0.9666666666666668,0.0010959984924372385
1.011111111111111,-0.9666666666666668,0.00067708700228739
1.0333333333333332,-0.9666666666666668,0.0004087621076498027
1.0555555555555554,-0.9666666666666668,0.0002411130495144667
1.077777777777778,-0.9666666666666668,0.0001389347979989972
1.1,-0.9666666666666668,7.818836948505655e-05

-1.1,-0.9444444444444445,8.866387939562342e-05
-1.077777777777778,-0.9444444444444445,0.00015970680074230023
-1.0555555555555556,-0.9444444444444445,0.00028083400064449166
-1.0333333333333334,-0.9444444444444445,0.0004822550432129197
-1.0111111111111113,-0.9444444444444445,0.0008090081938558472
-0.9888888888888889,-0.9444444444444445,0.0013262497878621473
-0.9666666666666668,-0.9444444444444445,0.0021254106976173457
-0.9444444444444445,-0.9444444444444445,0.0033308820401827736
-0.9222222222222223,-0.9444444444444445,0.005106655849943395
-0.9000000000000001,-0.9444444444444445,0.007662116569707581
-0.8777777777777779,-0.9444444444444445,0.011256007072019349
-0.8555555555555556,-0.9444444444444445,0.0161975292203402
-0.8333333333333335,-0.9444444444444445,0.022843616296296086
-0.8111111111111111,-0.9444444444444445,0.031591632174078024
-0.788888888888889,-0.9444444444444445,0.042867072348052315
-0.7666666666666667,-0.9444444444444445,0.057106205391296815
-0.7444444444444445,-0.9444444444444445,0.07473394979332972
-0.7222222222222223,-0.9444444444444445,0.09613762159567255
-0.7000000000000001,-0.9444444444444445,0.12163755707164695
-0.6777777777777778,-0.9444444444444445,0.1514560815220633
-0.6555555555555557,-0.9444444444444445,0.18568689003267747
-0.6333333333333334,-0.9444444444444445,0.22426754703463345
-0.6111111111111112,-0.9444444444444445,0.26695827691413404
-0.5888888888888889,-0.9444444444444445,0.31333020373095577
-0.5666666666666668,-0.9444444444444445,0.362765462644691
-0.5444444444444445,-0.9444444444444445,0.4144701404637677
-0.5222222222222223,-0.9444444444444445,0.46749912784698777
-0.5000000000000001,-0.9444444444444445,0.5207902610358202
-0.47777777777777786,-0.9444444444444445,0.5732041952728973
-0.4555555555555556,-0.9444444444444445,0.6235665903135132
-0.43333333333333335,-0.9444444444444445,0.6707102034358008
-0.4111111111111112,-0.9444444444444445,0.7135157246723672
-0.38888888888888895,-0.9444444444444445,0.7509508711382158
-0.3666666666666667,-0.9444444444444445,0.7821069286694291
-0.34444444444444455,-0.9444444444444445,0.8062307925865368
-0.3222222222222223,-0.9444444444444445,0.8227494515021776
-0.30000000000000004,-0.9444444444444445,0.831283828677757
-0.2777777777777778,-0.9444444444444445,0.8316505840207461
-0.25555555555555565,-0.9444444444444445,0.8238536270602586
-0.2333333333333334,-0.9444444444444445,0.8080704903758618
-0.21111111111111114,-0.9444444444444445,0.7846406876042581
-0.188888888888889,-0.9444444444444445,0.7540623896655201
-0.16666666666666674,-0.9444444444444445,0.716999931810637
-0.1444444444444445,-0.9444444444444445,0.6742989100603016
-0.12222222222222223,-0.9444444444444445,0.6270000595146198
-0.10000000000000009,-0.9444444444444445,0.5763400342822367
-0.07777777777777772,-0.9444444444444445,0.5237281509437636
-0.05555555555555558,-0.9444444444444445,0.47069318563981105
-0.03333333333333344,-0.9444444444444445,0.4188019748543957
-0.011111111111111072,-0.9444444444444445,0.369559421475246
0.011111111111111072,-0.9444444444444445,0.32430503718257797
0.033333333333333215,-0.9444444444444445,0.28412267685061376
0.05555555555555558,-0.9444444444444445,0.24977733256658974
0.07777777777777772,-0.9444444444444445,0.22168682727145356
0.09999999999999987,-0.9444444444444445,0.19992895213242592
0.12222222222222223,-0.9444444444444445,0.1842781540827861
0.14444444444444438,-0.9444444444444445,0.17426187721733816
0.16666666666666652,-0.9444444444444445,0.1692256961037713
0.18888888888888888,-0.9444444444444445,0.1683980404900067
0.21111111111111103,-0.9444444444444445,0.17094848060948234
0.2333333333333334,-0.9444444444444445,0.1760368822576564
0.25555555555555554,-0.9444444444444445,0.1828531759957004
0.2777777777777777,-0.9444444444444445,0.1906485191324232
0.30000000000000004,-0.9444444444444445,0.19875841487069398
0.3222222222222222,-0.9444444444444445,0.20661752553169435
0.34444444444444433,-0.9444444444444445,0.21376527977833248
0.3666666666666667,-0.9444444444444445,0.21984155845601813
0.38888888888888884,-0.9444444444444445,0.22457296022128617
0.411111111111111,-0.9444444444444445,0.22775210716883607
0.43333333333333335,-0.9444444444444445,0.22921447184767005
0.4555555555555555,-0.9444444444444445,0.2288184701591282
0.47777777777777786,-0.9444444444444445,0.22643441467965916
0.5,-0.9444444444444445,0.22194612573747674
0.5222222222222221,-0.9444444444444445,0.21526585893357217
0.5444444444444445,-0.9444444444444445,0.20635951333885674
0.5666666666666667,-0.9444444444444445,0.19527587387880338
0.5888888888888888,-0.9444444444444445,0.1821718855503978
0.6111111111111112,-0.9444444444444445,0.16732624400932627
0.6333333333333333,-0.9444444444444445,0.1511359206998967
0.6555555555555554,-0.9444444444444445,0.13409402608639687
0.6777777777777778,-0.9444444444444445,0.11675163728989567
0.7,-0.9444444444444445,0.09966975694003756
0.7222222222222221,-0.9444444444444445,0.08336954377938166
0.7444444444444445,-0.9444444444444445,0.06828896295507113
0.7666666666666666,-0.9444444444444445,0.0547522103063387
0.788888888888889,-0.9444444444444445,0.04295529641924454
0.8111111111111111,-0.9444444444444445,0.03296788475399642
0.8333333333333333,-0.9444444444444445,0.02474866955933824
0.8555555555555556,-0.9444444444444445,0.018169798371046885
0.8777777777777778,-0.9444444444444445,0.013045276306406046
0.8999999999999999,-0.9444444444444445,0.009158788635252617
0.922222222222222,-0.9444444444444445,0.00628758194000455
0.9444444444444446,-0.9444444444444445,0.0042205226547079745
0.9666666666666668,-0.9444444444444445,0.002769834029105823
0.9888888888888889,-0.9444444444444445,0.001777060325060464
1.011111111111111,-0.9444444444444445,0.0011144298384982607
1.0333333333333332,-0.9444444444444445,0.0006830150572120084
1.0555555555555554,-0.9444444444444445,0.0004090183366644209
1.077777777777778,-0.9444444444444445,0.00023926646036104393
1.1,-0.9444444444444445,0.0001366859865632957

-1.1,-0.9222222222222223,0.00015477098900511534
-1.077777777777778,-0.9222222222222223,0.0002742123242922934
-1.0555555555555556,-0.9222222222222223,0.00047418643575305514
-1.0333333333333334,-0.9222222222222223,0.0008006522089128063
-1.0111111111111113,-0.9222222222222223,0.001320489630768523
-0.9888888888888889,-0.9222222222222223,0.0021280550898481925
-0.9666666666666668,-0.9222222222222223,0.0033523287153729314
-0.9444444444444445,-0.9222222222222223,0.005164002871745434
-0.9222222222222223,-0.9222222222222223,0.007781570069421541
-0.9000000000000001,-0.9222222222222223,0.011475236209925833
-0.8777777777777779,-0.9222222222222223,0.016567388354323576
-0.8555555555555556,-0.9222222222222223,0.023428451795862105
-0.8333333333333335,-0.9222222222222223,0.032467307754634356
-0.8111111111111111,-0.9222222222222223,0.04411597852038273
-0.788888888888889,-0.9222222222222223,0.058808925293930184
-0.7666666666666667,-0.9222222222222223,0.07695791054521202
-0.7444444444444445,-0.9222222222222223,0.09892382932284662
-0.7222222222222223,-0.9222222222222223,0.1249871605894897
-0.7000000000000001,-0.9222222222222223,0.15531877941705588
-0.6777777777777778,-0.9222222222222223,0.18995293028136506
-0.6555555555555557,-0.9222222222222223,0.22876431291609065
-0.6333333333333334,-0.9222222222222223,0.27145148792997964
-0.6111111111111112,-0.9222222222222223,0.3175290086576403
-0.5888888888888889,-0.9222222222222223,0.3663305305450405
-0.5666666666666668,-0.9222222222222223,0.4170243549930397
-0.5444444444444445,-0.9222222222222223,0.46864136167036646
-0.5222222222222223,-0.9222222222222223,0.5201133548632687
-0.5000000000000001,-0.9222222222222223,0.5703180914745916
-0.47777777777777786,-0.9222222222222223,0.6181263378299652
-0.4555555555555556,-0.9222222222222223,0.6624466117801912
-0.43333333333333335,-0.9222222222222223,0.702264664295542
-0.4111111111111112,-0.9222222222222223,0.7366765708362616
-0.38888888888888895,-0.9222222222222223,0.7649156534252608
-0.3666666666666667,-0.9222222222222223,0.7863737254753658
-0.34444444444444455,-0.9222222222222223,0.8006163820743135
-0.3222222222222223,-0.9222222222222223,0.8073909771214375
-0.30000000000000004,-0.9222222222222223,0.8066255757968791
-0.2777777777777778,-0.9222222222222223,0.7984182829163043
-0.25555555555555565,-0.9222222222222223,0.7830188420483469
-0.2333333333333334,-0.9222222222222223,0.7608072724035616
-0.21111111111111114,-0.9222222222222223,0.7322760479290922
-0.188888888888889,-0.9222222222222223,0.6980216551453066
-0.16666666666666674,-0.9222222222222223,0.6587479748561986
-0.1444444444444445,-0.9222222222222223,0.6152787492874863
-0.12222222222222223,-0.9222222222222223,0.5685713106239056
-0.10000000000000009,-0.9222222222222223,0.5197208458588239
-0.07777777777777772,-0.9222222222222223,0.46994515039033696
-0.05555555555555558,-0.9222222222222223,0.4205441672454397
-0.03333333333333344,-0.9222222222222223,0.37283533231644844
-0.011111111111111072,-0.9222222222222223,0.32807267380500477
0.011111111111111072,-0.9222222222222223,0.28736250940360797
0.033333333333333215,-0.9222222222222223,0.2515899593189785
0.05555555555555558,-0.9222222222222223,0.2213680875403046
0.07777777777777772,-0.9222222222222223,0.19701626210587958
0.09999999999999987,-0.9222222222222223,0.17856803592010423
0.12222222222222223,-0.9222222222222223,0.16580336059968998
0.14444444444444438,-0.9222222222222223,0.15829662028826416
0.16666666666666652,-0.9222222222222223,0.15547130092037972
0.18888888888888888,-0.9222222222222223,0.15665368813737027
0.21111111111111103,-0.9222222222222223,0.1611207933051716
0.2333333333333334,-0.9222222222222223,0.16814054768289055
0.25555555555555554,-0.9222222222222223,0.17700424503575896
0.2777777777777777,-0.9222222222222223,0.1870518592425733
0.30000000000000004,-0.9222222222222223,0.19769042075947593
0.3222222222222222,-0.9222222222222223,0.2084047498044838
0.34444444444444433,-0.9222222222222223,0.21875930246521044
0.3666666666666667,-0.9222222222222223,0.22839029072238676
0.38888888888888884,-0.9222222222222223,0.23698876005711617
0.411111111111111,-0.9222222222222223,0.24427760539947058
0.43333333333333335,-0.9222222222222223,0.24998782090466581
0.4555555555555555,-0.9222222222222223,0.25384069501782996
0.47777777777777786,-0.9222222222222223,0.25554242802492916
0.5,-0.9222222222222223,0.2547954684880327
0.5222222222222221,-0.9222222222222223,0.25132705408174033
0.5444444444444445,-0.9222222222222223,0.24493089378748412
0.5666666666666667,-0.9222222222222223,0.23551387674518856
0.5888888888888888,-0.9222222222222223,0.22313734741463395
0.6111111111111112,-0.9222222222222223,0.20804264360580157
0.6333333333333333,-0.9222222222222223,0.19065336178730347
0.6555555555555554,-0.9222222222222223,0.17155155019954937
0.6777777777777778,-0.9222222222222223,0.151430521445347
0.7,-0.9222222222222223,0.13103180603882805
0.7222222222222221,-0.9222222222222223,0.11107674573833724
0.7444444444444445,-0.9222222222222223,0.09220372576081384
0.7666666666666666,-0.9222222222222223,0.07492015202821047
0.788888888888889,-0.9222222222222223,0.059574694449222844
0.8111111111111111,-0.9222222222222223,0.0463510863488015
0.8333333333333333,-0.9222222222222223,0.03528094491081593
0.8555555555555556,-0.9222222222222223,0.02627042610046611
0.8777777777777778,-0.9222222222222223,0.019134383018143606
0.8999999999999999,-0.9222222222222223,0.013631962491795397
0.922222222222222,-0.9222222222222223,0.009498851616147516
0.9444444444444446,-0.9222222222222223,0.006473151167479009
0.9666666666666668,-0.9222222222222223,0.004313624155558699
0.9888888888888889,-0.9222222222222223,0.0028105079558537623
1.011111111111111,-0.9222222222222223,0.0017900283327217715
1.0333333333333332,-0.9222222222222223,0.0011142083396021682
1.0555555555555554,-0.9222222222222223,0.000677619925665206
1.077777777777778,-0.9222222222222223,0.00040251837888346094
1.1,-0.9222222222222223,0.00023346327179125405

-1.1,-0.9000000000000001,0.00026403163001339054
-1.077777777777778,-0.9000000000000001,0.0004600885836176132
-1.0555555555555556,-0.9000000000000001,0.0007823030310876246
-1.0333333333333334,-0.9000000000000001,0.001298500171888323
-1.0111111111111113,-0.9000000000000001,0.0021048629691347953
-0.9888888888888889,-0.9000000000000001,0.0033334791253968555
-0.9666666666666668,-0.9000000000000001,0.0051598570947413635
-0.9444444444444445,-0.9000000000000001,0.007809367160262471
-0.9222222222222223,-0.9000000000000001,0.011561262105276197
-0.9000000000000001,-0.9000000000000001,0.016748769338615237
-0.8777777777777779,-0.9000000000000001,0.023753821292530918
-0.8555555555555556,-0.9000000000000001,0.03299537428316092
-0.8333333333333335,-0.9000000000000001,0.04491096300847236
-0.8111111111111111,-0.9000000000000001,0.05993206051192791
-0.788888888888889,-0.9000000000000001,0.07845478166400939
-0.7666666666666667,-0.9000000000000001,0.1008082518265708
-0.7444444444444445,-0.9000000000000001,0.12722335974465307
-0.7222222222222223,-0.9000000000000001,0.15780453954035195
-0.7000000000000001,-0.9000000000000001,0.1925067646694261
-0.6777777777777778,-0.9000000000000001,0.2311193170893951
-0.6555555555555557,-0.9000000000000001,0.2732573879187328
-0.6333333333333334,-0.9000000000000001,0.31836233132537184
-0.6111111111111112,-0.9000000000000001,0.36571136670862886
-0.5888888888888889,-0.9000000000000001,0.4144374204538221
-0.5666666666666668,-0.9000000000000001,0.4635592622776985
-0.5444444444444445,-0.9000000000000001,0.5120209333860927
-0.5222222222222223,-0.9000000000000001,0.5587378527523283
-0.5000000000000001,-0.9000000000000001,0.6026454595589436
-0.47777777777777786,-0.9000000000000001,0.6427454861699785
-0.4555555555555556,-0.9000000000000001,0.6781454221434549
-0.43333333333333335,-0.9000000000000001,0.7080883686294343
-0.4111111111111112,-0.9000000000000001,0.7319726660557087
-0.38888888888888895,-0.9000000000000001,0.7493624872127463
-0.3666666666666667,-0.9000000000000001,0.7599912966855105
-0.34444444444444455,-0.9000000000000001,0.7637595738791029
-0.3222222222222223,-0.9000000000000001,0.7607270790898947
-0.30000000000000004,-0.9000000000000001,0.7510992014194716
-0.2777777777777778,-0.9000000000000001,0.7352073672931417
-0.25555555555555565,-0.9000000000000001,0.7134852029450849
-0.2333333333333334,-0.9000000000000001,0.6864443657704232
-0.21111111111111114,-0.9000000000000001,0.654655392238983
-0.188888888888889,-0.9000000000000001,0.6187383975138225
-0.16666666666666674,-0.9000000000000001,0.5793656431262737
-0.1444444444444445,-0.9000000000000001,0.53727359594584
-0.12222222222222223,-0.9000000000000001,0.4932777285179125
-0.10000000000000009,-0.9000000000000001,0.44828075454610267
-0.07777777777777772,-0.9000000000000001,0.40326547284707254
-0.05555555555555558,-0.9000000000000001,0.35926700751391816
-0.03333333333333344,-0.9000000000000001,0.3173248940154275
-0.011111111111111072,-0.9000000000000001,0.2784213196263019
0.011111111111111072,-0.9000000000000001,0.24341597954318897
0.033333333333333215,-0.9000000000000001,0.21298919872848016
0.05555555555555558,-0.9000000000000001,0.18760298525427963
0.07777777777777772,-0.9000000000000001,0.16748535243661966
0.09999999999999987,-0.9000000000000001,0.15263805805640163
0.12222222222222223,-0.9000000000000001,0.14286342896045845
0.14444444444444438,-0.9000000000000001,0.13780329579167774
0.16666666666666652,-0.9000000000000001,0.1369826346504924
0.18888888888888888,-0.9000000000000001,0.13985192069555172
0.21111111111111103,-0.9000000000000001,0.14582455136020872
0.2333333333333334,-0.9000000000000001,0.15430797320306802
0.25555555555555554,-0.9000000000000001,0.16472857012728595
0.2777777777777777,-0.9000000000000001,0.17655065229568592
0.30000000000000004,-0.9000000000000001,0.18928926893459935
0.3222222222222222,-0.9000000000000001,0.2025156886511105
0.34444444444444433,-0.9000000000000001,0.2158539989977003
0.3666666666666667,-0.9000000000000001,0.22896793482548405
0.38888888888888884,-0.9000000000000001,0.2415388875725961
0.411111111111111,-0.9000000000000001,0.2532386910066315
0.43333333333333335,-0.9000000000000001,0.2637034067954714
0.4555555555555555,-0.9000000000000001,0.27251594317483746
0.47777777777777786,-0.9000000000000001,0.2792050791448593
0.5,-0.9000000000000001,0.2832659550475648
0.5222222222222221,-0.9000000000000001,0.28420262266629115
0.5444444444444445,-0.9000000000000001,0.2815877925900573
0.5666666666666667,-0.9000000000000001,0.27512988850072384
0.5888888888888888,-0.9000000000000001,0.2647343763072214
0.6111111111111112,-0.9000000000000001,0.25054612572656876
0.6333333333333333,-0.9000000000000001,0.23296255432929247
0.6555555555555554,-0.9000000000000001,0.21261286872558274
0.6777777777777778,-0.9000000000000001,0.19030548415312246
0.7,-0.9000000000000001,0.16695196837533158
0.7222222222222221,-0.9000000000000001,0.14348009343318288
0.7444444444444445,-0.9000000000000001,0.12074988330276827
0.7666666666666666,-0.9000000000000001,0.09948485012686589
0.788888888888889,-0.9000000000000001,0.08022662977740248
0.8111111111111111,-0.9000000000000001,0.06331615998432423
0.8333333333333333,-0.9000000000000001,0.048899678613212004
0.8555555555555556,-0.9000000000000001,0.03695416719808905
0.8777777777777778,-0.9000000000000001,0.027324945981122704
0.8999999999999999,-0.9000000000000001,0.019767942700110584
0.922222222222222,-0.9000000000000001,0.013990315153327059
0.9444444444444446,-0.9000000000000001,0.009685021796475964
0.9666666666666668,-0.9000000000000001,0.0065570250236106275
0.9888888888888889,-0.9000000000000001,0.004340639413644897
1.011111111111111,-0.9000000000000001,0.0028088598284563954
1.0333333333333332,-0.9000000000000001,0.0017762627544292567
1.0555555555555554,-0.9000000000000001,0.0010973391477594149
1.077777777777778,-0.9000000000000001,0.0006620242616678539
1.1,-0.9000000000000001,0.00038988752015161574

-1.1,-0.8777777777777779,0.00044046432797658643
-1.077777777777778,-0.8777777777777779,0.00075491795748294
-1.0555555555555556,-0.8777777777777779,0.001262081464354594
-1.0333333333333334,-0.8777777777777779,0.0020590904101715217
-1.0111111111111113,-0.8777777777777779,0.0032799195958102003
-0.9888888888888889,-0.8777777777777779,0.005103247443571271
-0.9666666666666668,-0.8777777777777779,0.007759214532804507
-0.9444444444444445,-0.8777777777777779,0.01153361071508398
-0.9222222222222223,-0.8777777777777779,0.01676779515604586
-0.9000000000000001,-0.8777777777777779,0.02385266608120066
-0.8777777777777779,-0.8777777777777779,0.03321535713486584
-0.8555555555555556,-0.8777777777777779,0.04529809747136088
-0.8333333333333335,-0.8777777777777779,0.06052978863846946
-0.8111111111111111,-0.8777777777777779,0.0792921548050539
-0.788888888888889,-0.8777777777777779,0.10188353369310066
-0.7666666666666667,-0.8777777777777779,0.12848416581041566
-0.7444444444444445,-0.8777777777777779,0.15912694295632962
-0.7222222222222223,-0.8777777777777779,0.19367690682874694
-0.7000000000000001,-0.8777777777777779,0.2318215082732887
-0.6777777777777778,-0.8777777777777779,0.2730721320378923
-0.6555555555555557,-0.8777777777777779,0.316776126078895
-0.6333333333333334,-0.8777777777777779,0.3621378884124271
-0.6111111111111112,-0.8777777777777779,0.40824750058820775
-0.5888888888888889,-0.8777777777777779,0.4541156655263809
-0.5666666666666668,-0.8777777777777779,0.4987138364935762
-0.5444444444444445,-0.8777777777777779,0.5410180352655242
-0.5222222222222223,-0.8777777777777779,0.5800539248403528
-0.5000000000000001,-0.8777777777777779,0.614939628187126
-0.47777777777777786,-0.8777777777777779,0.644922220485538
-0.4555555555555556,-0.8777777777777779,0.6694043024225181
-0.43333333333333335,-0.8777777777777779,0.6879586553848835
-0.4111111111111112,-0.8777777777777779,0.7003311762735652
-0.38888888888888895,-0.8777777777777779,0.7064342227335427
-0.3666666666666667,-0.8777777777777779,0.7063333996972434
-0.34444444444444455,-0.8777777777777779,0.7002304514685357
-0.3222222222222223,-0.8777777777777779,0.6884437441321362
-0.30000000000000004,-0.8777777777777779,0.6713867285143637
-0.2777777777777778,-0.8777777777777779,0.6495445852463426
-0.25555555555555565,-0.8777777777777779,0.6234502110864036
-0.2333333333333334,-0.8777777777777779,0.5936622782922806
-0.21111111111111114,-0.8777777777777779,0.5607492314086451
-0.188888888888889,-0.8777777777777779,0.5252827653666156
-0.16666666666666674,-0.8777777777777779,0.4878421675975696
-0.1444444444444445,-0.8777777777777779,0.4490274293433053
-0.12222222222222223,-0.8777777777777779,0.40947550719176257
-0.10000000000000009,-0.8777777777777779,0.36987201716071433
-0.07777777777777772,-0.8777777777777779,0.3309509887906743
-0.05555555555555558,-0.8777777777777779,0.2934781997248266
-0.03333333333333344,-0.8777777777777779,0.2582181794694497
-0.011111111111111072,-0.8777777777777779,0.2258897120089354
0.011111111111111072,-0.8777777777777779,0.19711803571068598
0.033333333333333215,-0.8777777777777779,0.17239291862725725
0.05555555555555558,-0.8777777777777779,0.1520402181498604
0.07777777777777772,-0.8777777777777779,0.13621109715493296
0.09999999999999987,-0.8777777777777779,0.12488896871665511
0.12222222222222223,-0.8777777777777779,0.11791073967478037
0.14444444444444438,-0.8777777777777779,0.11499691082542922
0.16666666666666652,-0.8777777777777779,0.11578484484520027
0.18888888888888888,-0.8777777777777779,0.11986069315381088
0.21111111111111103,-0.8777777777777779,0.12678733251427973
0.2333333333333334,-0.8777777777777779,0.1361273644651158
0.25555555555555554,-0.8777777777777779,0.14746115972581156
0.2777777777777777,-0.8777777777777779,0.1603998924240622
0.30000000000000004,-0.8777777777777779,0.17459277397506603
0.3222222222222222,-0.8777777777777779,0.18972686919415366
0.34444444444444433,-0.8777777777777779,0.20551765909535102
0.3666666666666667,-0.8777777777777779,0.2216894245838317
0.38888888888888884,-0.8777777777777779,0.23794667130078875
0.411111111111111,-0.8777777777777779,0.25394079396071234
0.43333333333333335,-0.8777777777777779,0.26923913668203026
0.4555555555555555,-0.8777777777777779,0.2833054725389961
0.47777777777777786,-0.8777777777777779,0.2955007469820059
0.5,-0.8777777777777779,0.3051102202985898
0.5222222222222221,-0.8777777777777779,0.31139813549794754
0.5444444444444445,-0.8777777777777779,0.3136847250614963
0.5666666666666667,-0.8777777777777779,0.3114343077519598
0.5888888888888888,-0.8777777777777779,0.3043391091190785
0.6111111111111112,-0.8777777777777779,0.2923825810084806
0.6333333333333333,-0.8777777777777779,0.27586888636897766
0.6555555555555554,-0.8777777777777779,0.2554113149667991
0.6777777777777778,-0.8777777777777779,0.23188025281385335
0.7,-0.8777777777777779,0.206319005163551
0.7222222222222221,-0.8777777777777779,0.17984142384869578
0.7444444444444445,-0.8777777777777779,0.15352769535856395
0.7666666666666666,-0.8777777777777779,0.1283335219919524
0.788888888888889,-0.8777777777777779,0.10502391719737533
0.8111111111111111,-0.8777777777777779,0.08413721644080871
0.8333333333333333,-0.8777777777777779,0.06597914877495942
0.8555555555555556,-0.8777777777777779,0.050642160061290804
0.8777777777777778,-0.8777777777777779,0.03804235310217599
0.8999999999999999,-0.8777777777777779,0.02796555594546428
0.922222222222222,-0.8777777777777779,0.020114816141895635
0.9444444444444446,-0.8777777777777779,0.014153450370413894
0.9666666666666668,-0.8777777777777779,0.009740015974456855
0.9888888888888889,-0.8777777777777779,0.006553692196351793
1.011111111111111,-0.8777777777777779,0.004310238653216226
1.0333333333333332,-0.8777777777777779,0.0027698081587620963
1.0555555555555554,-0.8777777777777779,0.0017384519694438852
1.077777777777778,-0.8777777777777779,0.0010652771350230373
1.1,-0.8777777777777779,0.0006370387902082772

-1.1,-0.8555555555555556,0.0007188816619632035
-1.077777777777778,-0.8555555555555556,0.0012120339654586427
-1.0555555555555556,-0.8555555555555556,0.0019924639471058125
-1.0333333333333334,-0.8555555555555556,0.0031952112081419723
-1.0111111111111113,-0.8555555555555556,0.00500100846668678
-0.9888888888888889,-0.8555555555555556,0.007643260611855136
-0.9666666666666668,-0.8555555555555556,0.01141232824934184
-0.9444444444444445,-0.8555555555555556,0.016655298688570862
-0.9222222222222223,-0.8555555555555556,0.023769390603218147
-0.9000000000000001,-0.8555555555555556,0.03318745327163225
-0.8777777777777779,-0.8555555555555556,0.04535477023060312
-0.8555555555555556,-0.8555555555555556,0.060697562842789696
-0.8333333333333335,-0.8555555555555556,0.0795850915213142
-0.8111111111111111,-0.8555555555555556,0.1022888099221547
-0.788888888888889,-0.8555555555555556,0.12894326648340407
-0.7666666666666667,-0.8555555555555556,0.15951397010483662
-0.7444444444444445,-0.8555555555555556,0.1937769559647305
-0.7222222222222223,-0.8555555555555556,0.23131326812568254
-0.7000000000000001,-0.8555555555555556,0.2715193105177556
-0.6777777777777778,-0.8555555555555556,0.3136315827483641
-0.6555555555555557,-0.8555555555555556,0.35676238809173194
-0.6333333333333334,-0.8555555555555556,0.39994219096873007
-0.6111111111111112,-0.8555555555555556,0.4421645316281544
-0.5888888888888889,-0.8555555555555556,0.4824304382480566
-0.5666666666666668,-0.8555555555555556,0.5197904673119006
-0.5444444444444445,-0.8555555555555556,0.5533832250272345
-0.5222222222222223,-0.8555555555555556,0.5824691979311584
-0.5000000000000001,-0.8555555555555556,0.6064581747427313
-0.47777777777777786,-0.8555555555555556,0.6249280732763188
-0.4555555555555556,-0.8555555555555556,0.6376332120338339
-0.43333333333333335,-0.8555555555555556,0.6445012306649448
-0.4111111111111112,-0.8555555555555556,0.6456196536387311
-0.38888888888888895,-0.8555555555555556,0.6412147781824898
-0.3666666666666667,-0.8555555555555556,0.6316264091065794
-0.34444444444444455,-0.8555555555555556,0.6172816376094229
-0.3222222222222223,-0.8555555555555556,0.5986696669360779
-0.30000000000000004,-0.8555555555555556,0.5763183818919124
-0.2777777777777778,-0.8555555555555556,0.5507727183189305
-0.25555555555555565,-0.8555555555555556,0.5225752460878875
-0.2333333333333334,-0.8555555555555556,0.49225041088302485
-0.21111111111111114,-0.8555555555555556,0.46029476927828655
-0.188888888888889,-0.8555555555555556,0.4271754452491565
-0.16666666666666674,-0.8555555555555556,0.393337541720243
-0.1444444444444445,-0.8555555555555556,0.35921869181527216
-0.12222222222222223,-0.8555555555555556,0.3252662841079755
-0.10000000000000009,-0.8555555555555556,0.29195129193363856
-0.07777777777777772,-0.8555555555555556,0.2597728931294417
-0.05555555555555558,-0.8555555555555556,0.22925028792061145
-0.03333333333333344,-0.8555555555555556,0.20090164545233477
-0.011111111111111072,-0.8555555555555556,0.17521377225011084
0.011111111111111072,-0.8555555555555556,0.15260870165023813
0.033333333333333215,-0.8555555555555556,0.13341416752067942
0.05555555555555558,-0.8555555555555556,0.11784373215308766
0.07777777777777772,-0.8555555555555556,0.10598972229810773
0.09999999999999987,-0.8555555555555556,0.09782902377977956
0.12222222222222223,-0.8555555555555556,0.09323916329984215
0.14444444444444438,-0.8555555555555556,0.09202063794256733
0.16666666666666652,-0.8555555555555556,0.09392132721221702
0.18888888888888888,-0.8555555555555556,0.09865974871672875
0.21111111111111103,-0.8555555555555556,0.1059452947056593
0.2333333333333334,-0.8555555555555556,0.1154947533583207
0.25555555555555554,-0.8555555555555556,0.12704490863374637
0.2777777777777777,-0.8555555555555556,0.14036071411117598
0.30000000000000004,-0.8555555555555556,0.15523772707600142
0.3222222222222222,-0.8555555555555556,0.17149673311748448
0.34444444444444433,-0.8555555555555556,0.18896843376965766
0.3666666666666667,-0.8555555555555556,0.20746718893691785
0.38888888888888884,-0.8555555555555556,0.22675519867481173
0.411111111111111,-0.8555555555555556,0.2465017764489105
0.43333333333333335,-0.8555555555555556,0.26624565137679984
0.4555555555555555,-0.8555555555555556,0.285370425754236
0.47777777777777786,-0.8555555555555556,0.3031033614899108
0.5,-0.8555555555555556,0.31854496847658387
0.5222222222222221,-0.8555555555555556,0.330731544742735
0.5444444444444445,-0.8555555555555556,0.33872583044912596
0.5666666666666667,-0.8555555555555556,0.34172391234153604
0.5888888888888888,-0.8555555555555556,0.33916133159668477
0.6111111111111112,-0.8555555555555556,0.3307995789102967
0.6333333333333333,-0.8555555555555556,0.3167765523835116
0.6555555555555554,-0.8555555555555556,0.2976107358463184
0.6777777777777778,-0.8555555555555556,0.2741574021137651
0.7,-0.8555555555555556,0.24752398479068677
0.7222222222222221,-0.8555555555555556,0.21895879220331885
0.7444444444444445,-0.8555555555555556,0.1897309376535377
0.7666666666666666,-0.8555555555555556,0.16101918503921872
0.788888888888889,-0.8555555555555556,0.1338238422149006
0.8111111111111111,-0.8555555555555556,0.10891012714190813
0.8333333333333333,-0.8555555555555556,0.08678514518096252
0.8555555555555556,-0.8555555555555556,0.06770515212216903
0.8777777777777778,-0.8555555555555556,0.051706050289152
0.8999999999999999,-0.8555555555555556,0.038648382919432886
0.922222222222222,-0.8555555555555556,0.0282682403122417
0.9444444444444446,-0.8555555555555556,0.020226933108667137
0.9666666666666668,-0.8555555555555556,0.01415438960611574
0.9888888888888889,-0.8555555555555556,0.009683439386879081
1.011111111111111,-0.8555555555555556,0.006474069622865014
1.0333333333333332,-0.8555555555555556,0.004228184245204651
1.0555555555555554,-0.8555555555555556,0.0026963127714840517
1.077777777777778,-0.8555555555555556,0.0016781571154630749
1.1,-0.8555555555555556,0.0010189331851477492

-1.1,-0.8333333333333335,0.001148250218374456
-1.077777777777778,-0.8333333333333335,0.001904907880525088
-1.0555555555555556,-0.8333333333333335,0.003079803769768244
-1.0333333333333334,-0.8333333333333335,0.004855205044252411
-1.0111111111111113,-0.8333333333333335,0.007467158610286319
-0.9888888888888889,-0.8333333333333335,0.011209756351215714
-0.9666666666666668,-0.8333333333333335,0.016434619516582177
-0.9444444444444445,-0.8333333333333335,0.023543653591564323
-0.9222222222222223,-0.8333333333333335,0.03297343312476742
-0.9000000000000001,-0.8333333333333335,0.04517031472790463
-0.8777777777777779,-0.8333333333333335,0.06055656533263126
-0.8555555555555556,-0.8333333333333335,0.0794893506650263
-0.8333333333333335,-0.8333333333333335,0.10221614522008526
-0.8111111111111111,-0.8333333333333335,0.12883165862682744
-0.788888888888889,-0.8333333333333335,0.15924229932167092
-0.7666666666666667,-0.8333333333333335,0.1931441113069542
-0.7444444444444445,-0.8333333333333335,0.2300187890282547
-0.7222222222222223,-0.8333333333333335,0.26914987654937367
-0.7000000000000001,-0.8333333333333335,0.30965804668840774
-0.6777777777777778,-0.8333333333333335,0.35055119794220996
-0.6555555555555557,-0.8333333333333335,0.3907828517705881
-0.6333333333333334,-0.8333333333333335,0.4293116054542533
-0.6111111111111112,-0.8333333333333335,0.46515532864154874
-0.5888888888888889,-0.8333333333333335,0.4974359379653263
-0.5666666666666668,-0.8333333333333335,0.525413085844989
-0.5444444444444445,-0.8333333333333335,0.5485070582293311
-0.5222222222222223,-0.8333333333333335,0.5663120544498803
-0.5000000000000001,-0.8333333333333335,0.5786008711457755
-0.47777777777777786,-0.8333333333333335,0.585321392162754
-0.4555555555555556,-0.8333333333333335,0.5865849218210689
-0.43333333333333335,-0.8333333333333335,0.5826467530635395
-0.4111111111111112,-0.8333333333333335,0.5738803754391064
-0.38888888888888895,-0.8333333333333335,0.560747872838121
-0.3666666666666667,-0.8333333333333335,0.5437696752803184
-0.34444444444444455,-0.8333333333333335,0.5234965282375541
-0.3222222222222223,-0.8333333333333335,0.5004854595760904
-0.30000000000000004,-0.8333333333333335,0.47528023178970497
-0.2777777777777778,-0.8333333333333335,0.44839593610895184
-0.25555555555555565,-0.8333333333333335,0.4203073794684382
-0.2333333333333334,-0.8333333333333335,0.3914415725049341
-0.21111111111111114,-0.8333333333333335,0.36217534801567686
-0.188888888888889,-0.8333333333333335,0.3328392372927861
-0.16666666666666674,-0.8333333333333335,0.3037278347106672
-0.1444444444444445,-0.8333333333333335,0.27511516848384004
-0.12222222222222223,-0.8333333333333335,0.24727174102873864
-0.10000000000000009,-0.8333333333333335,0.22047875810849094
-0.07777777777777772,-0.8333333333333335,0.1950352568183216
-0.05555555555555558,-0.8333333333333335,0.1712554695093664
-0.03333333333333344,-0.8333333333333335,0.14945634785974346
-0.011111111111111072,-0.8333333333333335,0.12993786476455568
0.011111111111111072,-0.8333333333333335,0.11296062745994341
0.033333333333333215,-0.8333333333333335,0.0987258957294894
0.05555555555555558,-0.8333333333333335,0.08736222369238805
0.07777777777777772,-0.8333333333333335,0.07892103431204522
0.09999999999999987,-0.8333333333333335,0.07338118575986269
0.12222222222222223,-0.8333333333333335,0.07066070953046637
0.14444444444444438,-0.8333333333333335,0.0706328746004298
0.16666666666666652,-0.8333333333333335,0.07314367816447323
0.18888888888888888,-0.8333333333333335,0.0780285418500873
0.21111111111111103,-0.8333333333333335,0.08512693460878391
0.2333333333333334,-0.8333333333333335,0.09429434891736223
0.25555555555555554,-0.8333333333333335,0.10541118539709342
0.2777777777777777,-0.8333333333333335,0.11838760346094512
0.30000000000000004,-0.8333333333333335,0.1331625441563766
0.3222222222222222,-0.8333333333333335,0.14969443979944463
0.34444444444444433,-0.8333333333333335,0.16794118012530354
0.3666666666666667,-0.8333333333333335,0.18782815152773402
0.38888888888888884,-0.8333333333333335,0.2092057062155854
0.411111111111111,-0.8333333333333335,0.23180088602788007
0.43333333333333335,-0.8333333333333335,0.25517179530763295
0.4555555555555555,-0.8333333333333335,0.2786755674891636
0.47777777777777786,-0.8333333333333335,0.30146128913806414
0.5,-0.8333333333333335,0.3224968045544612
0.5222222222222221,-0.8333333333333335,0.3406330071977768
0.5444444444444445,-0.8333333333333335,0.35470188277446246
0.5666666666666667,-0.8333333333333335,0.3636368126075749
0.5888888888888888,-0.8333333333333335,0.36659745478881456
0.6111111111111112,-0.8333333333333335,0.3630786733334158
0.6333333333333333,-0.8333333333333335,0.35298448721126957
0.6555555555555554,-0.8333333333333335,0.33665372714438613
0.6777777777777778,-0.8333333333333335,0.31483273314489957
0.7,-0.8333333333333335,0.28859992910393023
0.7222222222222221,-0.8333333333333335,0.2592552346984603
0.7444444444444445,-0.8333333333333335,0.22819226707908324
0.7666666666666666,-0.8333333333333335,0.19677233662874669
0.788888888888889,-0.8333333333333335,0.16621661121818915
0.8111111111111111,-0.8333333333333335,0.1375276208770513
0.8333333333333333,-0.8333333333333335,0.11144502086095687
0.8555555555555556,-0.8333333333333335,0.08843468026360364
0.8777777777777778,-0.8333333333333335,0.06870574648780811
0.8999999999999999,-0.8333333333333335,0.05224781073559677
0.922222222222222,-0.8333333333333335,0.038879601675790215
0.9444444444444446,-0.8333333333333335,0.028301354513428193
0.9666666666666668,-0.8333333333333335,0.020144596651895635
0.9888888888888889,-0.8333333333333335,0.014015046782698232
1.011111111111111,-0.8333333333333335,0.009526252837222908
1.0333333333333332,-0.8333333333333335,0.006323252181933892
1.0555555555555554,-0.8333333333333335,0.004096804754242594
1.077777777777778,-0.8333333333333335,0.002589594426204178
1.1,-0.8333333333333335,0.0015962401236233408

-1.1,-0.8111111111111111,0.0017952714703892948
-1.077777777777778,-0.8111111111111111,0.0029315664448874034
-1.0555555555555556,-0.8111111111111111,0.004662884587503757
-1.0333333333333334,-0.8111111111111111,0.007228061194743733
-1.0111111111111113,-0.8111111111111111,0.010925365192880284
-0.9888888888888889,-0.8111111111111111,0.01611156469764898
-0.9666666666666668,-0.8111111111111111,0.023193775158426785
-0.9444444444444445,-0.8111111111111111,0.03261242327385533
-0.9222222222222223,-0.8111111111111111,0.04481446788265289
-0.9000000000000001,-0.8111111111111111,0.06021725500761475
-0.8777777777777779,-0.8111111111111111,0.07916495794042337
-0.8555555555555556,-0.8111111111111111,0.10188127666441196
-0.8333333333333335,-0.8111111111111111,0.1284236563358235
-0.8111111111111111,-0.8111111111111111,0.15864536511500685
-0.788888888888889,-0.8111111111111111,0.19217195858998415
-0.7666666666666667,-0.8111111111111111,0.22839764256409337
-0.7444444444444445,-0.8111111111111111,0.2665047322167158
-0.7222222222222223,-0.8111111111111111,0.30550603085857353
-0.7000000000000001,-0.8111111111111111,0.3443061272858665
-0.6777777777777778,-0.8111111111111111,0.38177422615778817
-0.6555555555555557,-0.8111111111111111,0.4168191018038225
-0.6333333333333334,-0.8111111111111111,0.44845672690774363
-0.6111111111111112,-0.8111111111111111,0.4758631240671716
-0.5888888888888889,-0.8111111111111111,0.49840841452797746
-0.5666666666666668,-0.8111111111111111,0.5156718216847317
-0.5444444444444445,-0.8111111111111111,0.5274403958020194
-0.5222222222222223,-0.8111111111111111,0.5336957228419059
-0.5000000000000001,-0.8111111111111111,0.5345927972998356
-0.47777777777777786,-0.8111111111111111,0.5304341407525813
-0.4555555555555556,-0.8111111111111111,0.5216409922017397
-0.43333333333333335,-0.8111111111111111,0.5087226802880483
-0.4111111111111112,-0.8111111111111111,0.49224532089969425
-0.38888888888888895,-0.8111111111111111,0.4728014593530221
-0.3666666666666667,-0.8111111111111111,0.45098263175471165
-0.34444444444444455,-0.8111111111111111,0.42735661958899257
-0.3222222222222223,-0.8111111111111111,0.4024503754234268
-0.30000000000000004,-0.8111111111111111,0.3767385673159979
-0.2777777777777778,-0.8111111111111111,0.3506369420367119
-0.25555555555555565,-0.8111111111111111,0.324499582899544
-0.2333333333333334,-0.8111111111111111,0.2986195873564065
-0.21111111111111114,-0.8111111111111111,0.273233302916082
-0.188888888888889,-0.8111111111111111,0.24852851381797045
-0.16666666666666674,-0.8111111111111111,0.22465653991160742
-0.1444444444444445,-0.8111111111111111,0.2017471652322383
-0.12222222222222223,-0.8111111111111111,0.1799241052873032
-0.10000000000000009,-0.8111111111111111,0.15931795325388576
-0.07777777777777772,-0.8111111111111111,0.1400736772477499
-0.05555555555555558,-0.8111111111111111,0.12235086730296993
-0.03333333333333344,-0.8111111111111111,0.10631673094495114
-0.011111111111111072,-0.8111111111111111,0.09213371431981958
0.011111111111111072,-0.8111111111111111,0.07994495964221335
0.033333333333333215,-0.8111111111111111,0.06986119328377173
0.05555555555555558,-0.8111111111111111,0.061952018908576795
0.07777777777777772,-0.8111111111111111,0.05624325438827295
0.09999999999999987,-0.8111111111111111,0.052720390782769445
0.12222222222222223,-0.8111111111111111,0.051336964581663515
0.14444444444444438,-0.8111111111111111,0.052025950306917264
0.16666666666666652,-0.8111111111111111,0.05471226489302345
0.18888888888888888,-0.8111111111111111,0.05932493626808755
0.21111111111111103,-0.8111111111111111,0.06580807332453102
0.2333333333333334,-0.8111111111111111,0.07413011415706901
0.25555555555555554,-0.8111111111111111,0.08429068516239213
0.2777777777777777,-0.8111111111111111,0.09632376860250305
0.30000000000000004,-0.8111111111111111,0.11029500445360542
0.3222222222222222,-0.8111111111111111,0.126290301673122
0.34444444444444433,-0.8111111111111111,0.14439303291153494
0.3666666666666667,-0.8111111111111111,0.16464835244292492
0.38888888888888884,-0.8111111111111111,0.18701573071275648
0.411111111111111,-0.8111111111111111,0.21131433342334618
0.43333333333333335,-0.8111111111111111,0.2371696309713891
0.4555555555555555,-0.8111111111111111,0.2639725216673753
0.47777777777777786,-0.8111111111111111,0.29086315028405496
0.5,-0.8111111111111111,0.31674966989416137
0.5222222222222221,-0.8111111111111111,0.3403672534688822
0.5444444444444445,-0.8111111111111111,0.36037539637418703
0.5666666666666667,-0.8111111111111111,0.3754834564706946
0.5888888888888888,-0.8111111111111111,0.3845874231539711
0.6111111111111112,-0.8111111111111111,0.3868969810861248
0.6333333333333333,-0.8111111111111111,0.3820322596428063
0.6555555555555554,-0.8111111111111111,0.37007436548588535
0.6777777777777778,-0.8111111111111111,0.3515618390006301
0.7,-0.8111111111111111,0.32743463639290066
0.7222222222222221,-0.8111111111111111,0.2989359040809897
0.7444444444444445,-0.8111111111111111,0.26748782284010286
0.7666666666666666,-0.8111111111111111,0.23456014533416095
0.788888888888889,-0.8111111111111111,0.20154874476811002
0.8111111111111111,-0.8111111111111111,0.1696774088047357
0.8333333333333333,-0.8111111111111111,0.13993059427591092
0.8555555555555556,-0.8111111111111111,0.11301926331131229
0.8777777777777778,-0.8111111111111111,0.08937727597079377
0.8999999999999999,-0.8111111111111111,0.06918265335705524
0.922222222222222,-0.8111111111111111,0.052396423983438814
0.9444444444444446,-0.8111111111111111,0.038811490042665014
0.9666666666666668,-0.8111111111111111,0.028104630446479244
0.9888888888888889,-0.8111111111111111,0.01988602590335802
1.011111111111111,-0.8111111111111111,0.013742246054380052
1.0333333333333332,-0.8111111111111111,0.009270253263619254
1.0555555555555554,-0.8111111111111111,0.006101483086008317
1.077777777777778,-0.8111111111111111,0.00391632950543166
1.1,-0.8111111111111111,0.002450303076005361

-1.1,-0.788888888888889,0.002747714421896831
-1.077777777777778,-0.788888888888889,0.004418312362768286
-1.0555555555555556,-0.788888888888889,0.006916536261221768
-1.0333333333333334,-0.788888888888889,0.010546112473098508
-1.0111111111111113,-0.788888888888889,0.015671232726406366
-0.9888888888888889,-0.788888888888889,0.02270734608053956
-0.9666666666666668,-0.788888888888889,0.03210225167594248
-0.9444444444444445,-0.788888888888889,0.04430673701292455
-0.9222222222222223,-0.788888888888889,0.05973542981490672
-0.9000000000000001,-0.788888888888889,0.07872023361194436
-0.8777777777777779,-0.788888888888889,0.10146045924404118
-0.8555555555555556,-0.788888888888889,0.12797525653441427
-0.8333333333333335,-0.788888888888889,0.15806488598908985
-0.8111111111111111,-0.788888888888889,0.1912874626716492
-0.788888888888889,-0.788888888888889,0.2269568307812196
-0.7666666666666667,-0.788888888888889,0.26416509368248153
-0.7444444444444445,-0.788888888888889,0.3018301461348083
-0.7222222222222223,-0.788888888888889,0.33876473112072863
-0.7000000000000001,-0.788888888888889,0.3737597621402657
-0.6777777777777778,-0.788888888888889,0.40567178825235656
-0.6555555555555557,-0.788888888888889,0.4335033621206899
-0.6333333333333334,-0.788888888888889,0.45646618102575864
-0.6111111111111112,-0.788888888888889,0.47402009049928323
-0.5888888888888889,-0.788888888888889,0.48588559814244153
-0.5666666666666668,-0.788888888888889,0.49203222004394703
-0.5444444444444445,-0.788888888888889,0.49264852313587504
-0.5222222222222223,-0.788888888888889,0.4881013175674035
-0.5000000000000001,-0.788888888888889,0.47889100587365413
-0.47777777777777786,-0.788888888888889,0.46560822811278146
-0.4555555555555556,-0.788888888888889,0.4488946478379117
-0.43333333333333335,-0.788888888888889,0.42940890368070556
-0.4111111111111112,-0.788888888888889,0.4077978442149211
-0.38888888888888895,-0.788888888888889,0.3846730516690893
-0.3666666666666667,-0.788888888888889,0.36059286646576055
-0.34444444444444455,-0.788888888888889,0.3360501632816715
-0.3222222222222223,-0.788888888888889,0.31146579277738534
-0.30000000000000004,-0.788888888888889,0.28718703626598896
-0.2777777777777778,-0.788888888888889,0.2634899670065397
-0.25555555555555565,-0.788888888888889,0.2405845535556803
-0.2333333333333334,-0.788888888888889,0.21862170197297484
-0.21111111111111114,-0.788888888888889,0.19770196359652226
-0.188888888888889,-0.788888888888889,0.17788596514223512
-0.16666666666666674,-0.788888888888889,0.1592064893633421
-0.1444444444444445,-0.788888888888889,0.14168155755464176
-0.12222222222222223,-0.788888888888889,0.12532712247053424
-0.10000000000000009,-0.788888888888889,0.11016748149694867
-0.07777777777777772,-0.788888888888889,0.09624159268365719
-0.05555555555555558,-0.788888888888889,0.08360420311461635
-0.03333333333333344,-0.788888888888889,0.07232187799321697
-0.011111111111111072,-0.788888888888889,0.062465254928162406
0.011111111111111072,-0.788888888888889,0.054099724019500715
0.033333333333333215,-0.788888888888889,0.04727697783947021
0.05555555555555558,-0.788888888888889,0.04202945227576328
0.07777777777777772,-0.788888888888889,0.03836878570019976
0.09999999999999987,-0.788888888888889,0.03628839162545708
0.12222222222222223,-0.788888888888889,0.03576940122725063
0.14444444444444438,-0.788888888888889,0.03678879982054871
0.16666666666666652,-0.788888888888889,0.03932858433448268
0.18888888888888888,-0.788888888888889,0.043385057615008125
0.21111111111111103,-0.788888888888889,0.04897769051466052
0.2333333333333334,-0.788888888888889,0.056157058788139445
0.25555555555555554,-0.788888888888889,0.0650110347597516
0.2777777777777777,-0.788888888888889,0.07566770034495236
0.30000000000000004,-0.788888888888889,0.08829257388184694
0.3222222222222222,-0.788888888888889,0.10307710635376945
0.34444444444444433,-0.788888888888889,0.12021547268013286
0.3666666666666667,-0.788888888888889,0.13986785280275324
0.38888888888888884,-0.788888888888889,0.1621108137795577
0.411111111111111,-0.788888888888889,0.1868788386374528
0.43333333333333335,-0.788888888888889,0.21390484478307406
0.4555555555555555,-0.788888888888889,0.2426706954042809
0.47777777777777786,-0.788888888888889,0.27238011656139377
0.5,-0.788888888888889,0.30196519411482586
0.5222222222222221,-0.788888888888889,0.3301334097316255
0.5444444444444445,-0.788888888888889,0.3554554607723064
0.5666666666666667,-0.788888888888889,0.37648618595967553
0.5888888888888888,-0.788888888888889,0.39190362150344304
0.6111111111111112,-0.788888888888889,0.4006464185619145
0.6333333333333333,-0.788888888888889,0.40202890990527823
0.6555555555555554,-0.788888888888889,0.39581639414017505
0.6777777777777778,-0.788888888888889,0.3822499663452808
0.7,-0.788888888888889,0.36201882878688246
0.7222222222222221,-0.788888888888889,0.3361864471688142
0.7444444444444445,-0.788888888888889,0.30608338324591033
0.7666666666666666,-0.788888888888889,0.2731830444491741
0.788888888888889,-0.788888888888889,0.23897675893660403
0.8111111111111111,-0.788888888888889,0.2048621110429543
0.8333333333333333,-0.788888888888889,0.17205440909729958
0.8555555555555556,-0.788888888888889,0.14152661130403318
0.8777777777777778,-0.788888888888889,0.11397886359018289
0.8999999999999999,-0.788888888888889,0.08983548677539772
0.922222222222222,-0.788888888888889,0.06926493133936705
0.9444444444444446,-0.788888888888889,0.05221683268974129
0.9666666666666668,-0.788888888888889,0.0384697159345137
0.9888888888888889,-0.788888888888889,0.02768299688863335
1.011111111111111,-0.788888888888889,0.01944760848092311
1.0333333333333332,-0.788888888888889,0.013330741531444732
1.0555555555555554,-0.788888888888889,0.00891167268563802
1.077777777777778,-0.788888888888889,0.00580725423061804
1.1,-0.788888888888889,0.0036871318932776807

-1.1,-0.7666666666666667,0.004116807192297971
-1.077777777777778,-0.7666666666666667,0.006521733096306934
-1.0555555555555556,-0.7666666666666667,0.01005245050683428
-1.0333333333333334,-0.7666666666666667,0.015083530627281511
-1.0111111111111113,-0.7666666666666667,0.0220437913136945
-0.9888888888888889,-0.7666666666666667,0.031395351717392155
-0.9666666666666668,-0.7666666666666667,0.04360094639372364
-0.9444444444444445,-0.7666666666666667,0.05908048746288646
-0.9222222222222223,-0.7666666666666667,0.07815992132882409
-0.9000000000000001,-0.7666666666666667,0.10101740039596384
-0.8777777777777779,-0.7666666666666667,0.12763328073432023
-0.8555555555555556,-0.7666666666666667,0.15775112467379482
-0.8333333333333335,-0.7666666666666667,0.1908565244762918
-0.8111111111111111,-0.7666666666666667,0.22617912001683121
-0.788888888888889,-0.7666666666666667,0.262720760073463
-0.7666666666666667,-0.7666666666666667,0.299309582524366
-0.7444444444444445,-0.7666666666666667,0.33467621444081713
-0.7222222222222223,-0.7666666666666667,0.36754480014130536
-0.7000000000000001,-0.7666666666666667,0.39672875786650413
-0.6777777777777778,-0.7666666666666667,0.42121969805255915
-0.6555555555555557,-0.7666666666666667,0.44025834843796763
-0.6333333333333334,-0.7666666666666667,0.4533788267508171
-0.6111111111111112,-0.7666666666666667,0.4604218615195231
-0.5888888888888889,-0.7666666666666667,0.4615177154230701
-0.5666666666666668,-0.7666666666666667,0.4570443897151388
-0.5444444444444445,-0.7666666666666667,0.44756999156181304
-0.5222222222222223,-0.7666666666666667,0.4337891961186174
-0.5000000000000001,-0.7666666666666667,0.4164625274916536
-0.47777777777777786,-0.7666666666666667,0.39636441705239217
-0.4555555555555556,-0.7666666666666667,0.3742427622798224
-0.43333333333333335,-0.7666666666666667,0.3507900248442075
-0.4111111111111112,-0.7666666666666667,0.3266243472540489
-0.38888888888888895,-0.7666666666666667,0.30227873152593476
-0.3666666666666667,-0.7666666666666667,0.27819658436651235
-0.34444444444444455,-0.7666666666666667,0.254732354897831
-0.3222222222222223,-0.7666666666666667,0.23215622024796648
-0.30000000000000004,-0.7666666666666667,0.21066176554078234
-0.2777777777777778,-0.7666666666666667,0.1903755401147071
-0.25555555555555565,-0.7666666666666667,0.1713674656822491
-0.2333333333333334,-0.7666666666666667,0.15366139670245724
-0.21111111111111114,-0.7666666666666667,0.13724556708547303
-0.188888888888889,-0.7666666666666667,0.12208297196749772
-0.16666666666666674,-0.7666666666666667,0.10812174688367303
-0.1444444444444445,-0.7666666666666667,0.09530530454991018
-0.12222222222222223,-0.7666666666666667,0.08358154159310827
-0.10000000000000009,-0.7666666666666667,0.0729100999589512
-0.07777777777777772,-0.7666666666666667,0.06326668364687711
-0.05555555555555558,-0.7666666666666667,0.054643858899544706
-0.03333333333333344,-0.7666666666666667,0.04704848610128369
-0.011111111111111072,-0.7666666666666667,0.04049669585668602
0.011111111111111072,-0.7666666666666667,0.035007863023524995
0.033333333333333215,-0.7666666666666667,0.03059917556431666
0.05555555555555558,-0.7666666666666667,0.02728211863004673
0.07777777777777772,-0.7666666666666667,0.025061625544998425
0.09999999999999987,-0.7666666666666667,0.023937999669023925
0.12222222222222223,-0.7666666666666667,0.023911195374076738
0.14444444444444438,-0.7666666666666667,0.024986792129262903
0.16666666666666652,-0.7666666666666667,0.02718300852242854
0.18888888888888888,-0.7666666666666667,0.030538268943555293
0.21111111111111103,-0.7666666666666667,0.03511896727265454
0.2333333333333334,-0.7666666666666667,0.041026980744195224
0.25555555555555554,-0.7666666666666667,0.048406060760664574
0.2777777777777777,-0.7666666666666667,0.057445490823263175
0.30000000000000004,-0.7666666666666667,0.0683785449609775
0.3222222222222222,-0.7666666666666667,0.08147263866955107
0.34444444444444433,-0.7666666666666667,0.09700804766523553
0.3666666666666667,-0.7666666666666667,0.11524304205291902
0.38888888888888884,-0.7666666666666667,0.13636542050146747
0.411111111111111,-0.7666666666666667,0.16043358729370522
0.43333333333333335,-0.7666666666666667,0.1873139651864801
0.4555555555555555,-0.7666666666666667,0.2166248076255067
0.47777777777777786,-0.7666666666666667,0.24769833111092546
0.5,-0.7666666666666667,0.2795726278574489
0.5222222222222221,-0.7666666666666667,0.31102159394103956
0.5444444444444445,-0.7666666666666667,0.34062538068247455
0.5666666666666667,-0.7666666666666667,0.3668766732446699
0.5888888888888888,-0.7666666666666667,0.38831101068286855
0.6111111111111112,-0.7666666666666667,0.40364411550541646
0.6333333333333333,-0.7666666666666667,0.41189714664470384
0.6555555555555554,-0.7666666666666667,0.41249246559264496
0.6777777777777778,-0.7666666666666667,0.4053074665887122
0.7,-0.7666666666666667,0.39068099714023186
0.7222222222222221,-0.7666666666666667,0.3693742127640534
0.7444444444444445,-0.7666666666666667,0.34249382292021874
0.7666666666666666,-0.7666666666666667,0.31138959819275935
0.788888888888889,-0.7666666666666667,0.2775394572661444
0.8111111111111111,-0.7666666666666667,0.24243480456852884
0.8333333333333333,-0.7666666666666667,0.20747675808080804
0.8555555555555556,-0.7666666666666667,0.173891219915032
0.8777777777777778,-0.7666666666666667,0.14266791641872345
0.8999999999999999,-0.7666666666666667,0.1145258164584407
0.922222222222222,-0.7666666666666667,0.08990479092675768
0.9444444444444446,-0.7666666666666667,0.0689810344057263
0.9666666666666668,-0.7666666666666667,0.051701741073145076
0.9888888888888889,-0.7666666666666667,0.03783301928764529
1.011111111111111,-0.7666666666666667,0.02701427743678062
1.0333333333333332,-0.7666666666666667,0.018812466403391005
1.0555555555555554,-0.7666666666666667,0.012770595691599284
1.077777777777778,-0.7666666666666667,0.008446630710697763
1.1,-0.7666666666666667,0.005440869416568932

-1.1,-0.7444444444444445,0.006037827357655543
-1.077777777777778,-0.7444444444444445,0.00942780404067668
-1.0555555555555556,-0.7444444444444445,0.014315638155332242
-1.0333333333333334,-0.7444444444444445,0.02114871402376997
-1.0111111111111113,-0.7444444444444445,0.0304123088574951
-0.9888888888888889,-0.7444444444444445,0.042593397010441125
-0.9666666666666668,-0.7444444444444445,0.05813176725733257
-0.9444444444444445,-0.7444444444444445,0.07736215922288181
-0.9222222222222223,-0.7444444444444445,0.10045367898173749
-0.9000000000000001,-0.7444444444444445,0.12735459409718397
-0.8777777777777779,-0.7444444444444445,0.15775121127468078
-0.8555555555555556,-0.7444444444444445,0.19104863465701377
-0.8333333333333335,-0.7444444444444445,0.2263788577389112
-0.8111111111111111,-0.7444444444444445,0.2626382388801448
-0.788888888888889,-0.7444444444444445,0.2985525239450141
-0.7666666666666667,-0.7444444444444445,0.3327638188485645
-0.7444444444444445,-0.7444444444444445,0.36393080106108827
-0.7222222222222223,-0.7444444444444445,0.39083138111965254
-0.7000000000000001,-0.7444444444444445,0.4124562587694313
-0.6777777777777778,-0.7444444444444445,0.4280825520233258
-0.6555555555555557,-0.7444444444444445,0.4373189827451664
-0.6333333333333334,-0.7444444444444445,0.4401178364000274
-0.6111111111111112,-0.7444444444444445,0.4367536103914021
-0.5888888888888889,-0.7444444444444445,0.4277731150499188
-0.5666666666666668,-0.7444444444444445,0.4139257822631588
-0.5444444444444445,-0.7444444444444445,0.39608515006215333
-0.5222222222222223,-0.7444444444444445,0.37517243607130035
-0.5000000000000001,-0.7444444444444445,0.35209093845356804
-0.47777777777777786,-0.7444444444444445,0.3276764697510311
-0.4555555555555556,-0.7444444444444445,0.3026652255457472
-0.43333333333333335,-0.7444444444444445,0.27767742508954096
-0.4111111111111112,-0.7444444444444445,0.2532133173242701
-0.38888888888888895,-0.7444444444444445,0.2296577468420045
-0.3666666666666667,-0.7444444444444445,0.2072900051968016
-0.34444444444444455,-0.7444444444444445,0.1862965793434366
-0.3222222222222223,-0.7444444444444445,0.1667851985071402
-0.30000000000000004,-0.7444444444444445,0.1487990909346536
-0.2777777777777778,-0.7444444444444445,0.13233065297915572
-0.25555555555555565,-0.7444444444444445,0.11733396400490834
-0.2333333333333334,-0.7444444444444445,0.1037358574502965
-0.21111111111111114,-0.7444444444444445,0.0914455619728149
-0.188888888888889,-0.7444444444444445,0.08036314616444949
-0.16666666666666674,-0.7444444444444445,0.07038702909021897
-0.1444444444444445,-0.7444444444444445,0.06142064071893866
-0.12222222222222223,-0.7444444444444445,0.05337802935858719
-0.10000000000000009,-0.7444444444444445,0.04618798192407177
-0.07777777777777772,-0.7444444444444445,0.039796191860410036
-0.05555555555555558,-0.7444444444444445,0.03416522996267608
-0.03333333333333344,-0.7444444444444445,0.02927247924774793
-0.011111111111111072,-0.7444444444444445,0.02510663708045055
0.011111111111111072,-0.7444444444444445,0.021663702348501224
0.033333333333333215,-0.7444444444444445,0.018943444322169396
0.05555555555555558,-0.7444444444444445,0.016947179525153188
0.07777777777777772,-0.7444444444444445,0.015677341801851003
0.09999999999999987,-0.7444444444444445,0.015138949499536347
0.12222222222222223,-0.7444444444444445,0.015342779472764936
0.14444444444444438,-0.7444444444444445,0.0163099241009106
0.16666666666666652,-0.7444444444444445,0.01807742752123478
0.18888888888888888,-0.7444444444444445,0.02070478540682209
0.21111111111111103,-0.7444444444444445,0.024281115171123947
0.2333333333333334,-0.7444444444444445,0.02893262685933792
0.25555555555555554,-0.7444444444444445,0.034829570126639904
0.2777777777777777,-0.7444444444444445,0.042191122192160604
0.30000000000000004,-0.7444444444444445,0.05128586619112449
0.3222222222222222,-0.7444444444444445,0.06242486134013864
0.34444444444444433,-0.7444444444444445,0.07594417206133862
0.3666666666666667,-0.7444444444444445,0.09217443280865888
0.38888888888888884,-0.7444444444444445,0.11139677320143433
0.411111111111111,-0.7444444444444445,0.13378715304042652
0.43333333333333335,-0.7444444444444445,0.15935446558945326
0.4555555555555555,-0.7444444444444445,0.1878809475683506
0.47777777777777786,-0.7444444444444445,0.21887558482171227
0.5,-0.7444444444444445,0.25155147455662413
0.5222222222222221,-0.7444444444444445,0.28483599082526223
0.5444444444444445,-0.7444444444444445,0.3174181737566015
0.5666666666666667,-0.7444444444444445,0.34783176571061614
0.5888888888888888,-0.7444444444444445,0.37456602073741313
0.6111111111111112,-0.7444444444444445,0.39619127939607074
0.6333333333333333,-0.7444444444444445,0.4114835407925056
0.6555555555555554,-0.7444444444444445,0.4195324597314356
0.6777777777777778,-0.7444444444444445,0.4198201335628279
0.7,-0.7444444444444445,0.4122628200530501
0.7222222222222221,-0.7444444444444445,0.39721310474096194
0.7444444444444445,-0.7444444444444445,0.3754248673891465
0.7666666666666666,-0.7444444444444445,0.3479869690596057
0.788888888888889,-0.7444444444444445,0.3162337323872192
0.8111111111111111,-0.7444444444444445,0.28164128436087255
0.8333333333333333,-0.7444444444444445,0.2457190934288571
0.8555555555555556,-0.7444444444444445,0.20990585936665032
0.8777777777777778,-0.7444444444444445,0.1754783396355089
0.8999999999999999,-0.7444444444444445,0.14348053532943028
0.922222222222222,-0.7444444444444445,0.1146786956596659
0.9444444444444446,-0.7444444444444445,0.08954479696904168
0.9666666666666668,-0.7444444444444445,0.06826778421077037
0.9888888888888889,-0.7444444444444445,0.05078848532727055
1.011111111111111,-0.7444444444444445,0.03685139291935308
1.0333333333333332,-0.7444444444444445,0.026065011633826757
1.0555555555555554,-0.7444444444444445,0.017962452279237477
1.077777777777778,-0.7444444444444445,0.012055298982354563
1.1,-0.7444444444444445,0.007876052143588936

-1.1,-0.7222222222222223,0.008668006386978303
-1.077777777777778,-0.7222222222222223,0.013346942860576966
-1.0555555555555556,-0.7222222222222223,0.01997515437912457
-1.0333333333333334,-0.7222222222222223,0.029069048548746257
-1.0111111111111113,-0.7222222222222223,0.04115357838974054
-0.9888888888888889,-0.7222222222222223,0.05670770711479216
-0.9666666666666668,-0.7222222222222223,0.07609811012792804
-0.9444444444444445,-0.7222222222222223,0.09950853967844706
-0.9222222222222223,-0.7222222222222223,0.1268749767322381
-0.9000000000000001,-0.7222222222222223,0.1578377627392256
-0.8777777777777779,-0.7222222222222223,0.19172079769953312
-0.8555555555555556,-0.7222222222222223,0.22754459693204304
-0.8333333333333335,-0.7222222222222223,0.2640750901732421
-0.8111111111111111,-0.7222222222222223,0.29990453582903065
-0.788888888888889,-0.7222222222222223,0.33355596097828943
-0.7666666666666667,-0.7222222222222223,0.3635990743501028
-0.7444444444444445,-0.7222222222222223,0.3887641468089583
-0.7222222222222223,-0.7222222222222223,0.40804093275302183
-0.7000000000000001,-0.7222222222222223,0.4207519702066254
-0.6777777777777778,-0.7222222222222223,0.42659304034861656
-0.6555555555555557,-0.7222222222222223,0.4256376868562344
-0.6333333333333334,-0.7222222222222223,0.4183070445646634
-0.6111111111111112,-0.7222222222222223,0.40531036049859204
-0.5888888888888889,-0.7222222222222223,0.38756499966488656
-0.5666666666666668,-0.7222222222222223,0.36610686112828833
-0.5444444444444445,-0.7222222222222223,0.3420025341802463
-0.5222222222222223,-0.7222222222222223,0.3162730524405734
-0.5000000000000001,-0.7222222222222223,0.2898360596915641
-0.47777777777777786,-0.7222222222222223,0.26346931850386385
-0.4555555555555556,-0.7222222222222223,0.2377947199596344
-0.43333333333333335,-0.7222222222222223,0.21327913397602324
-0.4111111111111112,-0.7222222222222223,0.19024703599293602
-0.38888888888888895,-0.7222222222222223,0.16889982677569979
-0.3666666666666667,-0.7222222222222223,0.14933770432113222
-0.34444444444444455,-0.7222222222222223,0.1315812711489167
-0.3222222222222223,-0.7222222222222223,0.1155912804365655
-0.30000000000000004,-0.7222222222222223,0.10128579363243287
-0.2777777777777778,-0.7222222222222223,0.08855453376643803
-0.25555555555555565,-0.7222222222222223,0.07727050021382159
-0.2333333333333334,-0.7222222222222223,0.06729909366262965
-0.21111111111111114,-0.7222222222222223,0.058505140298035524
-0.188888888888889,-0.7222222222222223,0.050758280448511314
-0.16666666666666674,-0.7222222222222223,0.04393715450312728
-0.1444444444444445,-0.7222222222222223,0.037932669825014066
-0.12222222222222223,-0.7222222222222223,0.032650420558844734
-0.10000000000000009,-0.7222222222222223,0.028012152476482043
-0.07777777777777772,-0.7222222222222223,0.02395610417317582
-0.05555555555555558,-0.7222222222222223,0.02043614779759337
-0.03333333333333344,-0.7222222222222223,0.017419861436129013
-0.011111111111111072,-0.7222222222222223,0.014885904745794107
0.011111111111111072,-0.7222222222222223,0.012821242960729583
0.033333333333333215,-0.7222222222222223,0.011218807433380188
0.05555555555555558,-0.7222222222222223,0.010076084895185284
0.07777777777777772,-0.7222222222222223,0.009394938402993033
0.09999999999999987,-0.7222222222222223,0.009182756789642291
0.12222222222222223,-0.7222222222222223,0.009454879236401188
0.14444444444444438,-0.7222222222222223,0.010238186083625825
0.16666666666666652,-0.7222222222222223,0.0115757736715811
0.18888888888888888,-0.7222222222222223,0.01353267705184202
0.21111111111111103,-0.7222222222222223,0.016202575131049404
0.2333333333333334,-0.7222222222222223,0.019715212897349985
0.25555555555555554,-0.7222222222222223,0.02424384646583469
0.2777777777777777,-0.7222222222222223,0.030011373024106176
0.30000000000000004,-0.7222222222222223,0.03729306061869358
0.3222222222222222,-0.7222222222222223,0.04641315288455211
0.34444444444444433,-0.7222222222222223,0.05773237273770643
0.3666666666666667,-0.7222222222222223,0.07162377405696538
0.38888888888888884,-0.7222222222222223,0.0884356900452375
0.411111111111111,-0.7222222222222223,0.10844270767086141
0.43333333333333335,-0.7222222222222223,0.13178839678193974
0.4555555555555555,-0.7222222222222223,0.1584263995822954
0.47777777777777786,-0.7222222222222223,0.1880687110184847
0.5,-0.7222222222222223,0.22015081872202874
0.5222222222222221,-0.7222222222222223,0.2538223218645094
0.5444444444444445,-0.7222222222222223,0.2879686555317024
0.5666666666666667,-0.7222222222222223,0.3212650911832959
0.5888888888888888,-0.7222222222222223,0.3522591930472951
0.6111111111111112,-0.7222222222222223,0.37947350085028825
0.6333333333333333,-0.7222222222222223,0.4015173340573071
0.6555555555555554,-0.7222222222222223,0.4171957571249888
0.6777777777777778,-0.7222222222222223,0.4256047964511383
0.7,-0.7222222222222223,0.4262043502870317
0.7222222222222221,-0.7222222222222223,0.41886307362454683
0.7444444444444445,-0.7222222222222223,0.40387218922414875
0.7666666666666666,-0.7222222222222223,0.38192740318127183
0.788888888888889,-0.7222222222222223,0.3540800367643201
0.8111111111111111,-0.7222222222222223,0.3216604967318111
0.8333333333333333,-0.7222222222222223,0.28617957542558625
0.8555555555555556,-0.7222222222222223,0.24921572559867616
0.8777777777777778,-0.7222222222222223,0.21229888530967106
0.8999999999999999,-0.7222222222222223,0.1768028512913701
0.922222222222222,-0.7222222222222223,0.14385788075433417
0.9444444444444446,-0.7222222222222223,0.11429280182017652
0.9666666666666668,-0.7222222222222223,0.08861169115868865
0.9888888888888889,-0.7222222222222223,0.06700496441113307
1.011111111111111,-0.7222222222222223,0.0493896725296477
1.0333333333333332,-0.7222222222222223,0.03547001291457043
1.0555555555555554,-0.7222222222222223,0.024807275904854736
1.077777777777778,-0.7222222222222223,0.016888818034650612
1.1,-0.7222222222222223,0.011187798380931879

-1.1,-0.7000000000000001,0.012181058956924689
-1.077777777777778,-0.7000000000000001,0.018504254194829366
-1.0555555555555556,-0.7000000000000001,0.027308374256237708
-1.0333333333333334,-0.7000000000000001,0.03916754339228946
-1.0111111111111113,-0.7000000000000001,0.05461962321069561
-0.9888888888888889,-0.7000000000000001,0.07409124328711841
-0.9666666666666668,-0.7000000000000001,0.0978146757348572
-0.9444444444444445,-0.7000000000000001,0.12574856852433094
-0.9222222222222223,-0.7000000000000001,0.1575168023860275
-0.9000000000000001,-0.7000000000000001,0.19237917994254178
-0.8777777777777779,-0.7000000000000001,0.2292439143610295
-0.8555555555555556,-0.7000000000000001,0.2667254551389271
-0.8333333333333335,-0.7000000000000001,0.3032433967210701
-0.8111111111111111,-0.7000000000000001,0.33715086402296873
-0.788888888888889,-0.7000000000000001,0.3668755888009569
-0.7666666666666667,-0.7000000000000001,0.3910550056601248
-0.7444444444444445,-0.7000000000000001,0.4086483086364725
-0.7222222222222223,-0.7000000000000001,0.41901282593264283
-0.7000000000000001,-0.7000000000000001,0.42193803452561823
-0.6777777777777778,-0.7000000000000001,0.41763669611749904
-0.6555555555555557,-0.7000000000000001,0.40669790160542213
-0.6333333333333334,-0.7000000000000001,0.3900106927703809
-0.6111111111111112,-0.7000000000000001,0.3686692370117362
-0.5888888888888889,-0.7000000000000001,0.3438713413724901
-0.5666666666666668,-0.7000000000000001,0.3168215374957335
-0.5444444444444445,-0.7000000000000001,0.2886481820732214
-0.5222222222222223,-0.7000000000000001,0.2603411988060237
-0.5000000000000001,-0.7000000000000001,0.23271360715802578
-0.47777777777777786,-0.7000000000000001,0.2063864013540461
-0.4555555555555556,-0.7000000000000001,0.18179330801141183
-0.43333333333333335,-0.7000000000000001,0.15920000089241995
-0.4111111111111112,-0.7000000000000001,0.13873172986175905
-0.38888888888888895,-0.7000000000000001,0.12040390213640714
-0.3666666666666667,-0.7000000000000001,0.10415151739053123
-0.34444444444444455,-0.7000000000000001,0.08985497355688753
-0.3222222222222223,-0.7000000000000001,0.07736118287392817
-0.30000000000000004,-0.7000000000000001,0.06649993188875783
-0.2777777777777778,-0.7000000000000001,0.05709596633607283
-0.25555555555555565,-0.7000000000000001,0.048977501322898
-0.2333333333333334,-0.7000000000000001,0.04198189819945793
-0.21111111111111114,-0.7000000000000001,0.03595921416155747
-0.188888888888889,-0.7000000000000001,0.030774255251983174
-0.16666666666666674,-0.7000000000000001,0.026307645454176146
-0.1444444444444445,-0.7000000000000001,0.022456263581204537
-0.12222222222222223,-0.7000000000000001,0.01913322159349063
-0.10000000000000009,-0.7000000000000001,0.01626741082342328
-0.07777777777777772,-0.7000000000000001,0.01380257207670209
-0.05555555555555558,-0.7000000000000001,0.011695869711006194
-0.03333333333333344,-0.7000000000000001,0.009916048273903848
-0.011111111111111072,-0.7000000000000001,0.008441373952798219
0.011111111111111072,-0.7000000000000001,0.007257656776683238
0.033333333333333215,-0.7000000000000001,0.00635667596219544
0.05555555555555558,-0.7000000000000001,0.005735284635588405
0.07777777777777772,-0.7000000000000001,0.005395376919173531
0.09999999999999987,-0.7000000000000001,0.00534480268825644
0.12222222222222223,-0.7000000000000001,0.005599252997972855
0.14444444444444438,-0.7000000000000001,0.006185130927507978
0.16666666666666652,-0.7000000000000001,0.007143455231466549
0.18888888888888888,-0.7000000000000001,0.00853487257509835
0.21111111111111103,-0.7000000000000001,0.010445811668435615
0.2333333333333334,-0.7000000000000001,0.012995630706164316
0.25555555555555554,-0.7000000000000001,0.016344242762088342
0.2777777777777777,-0.7000000000000001,0.020699156400362618
0.30000000000000004,-0.7000000000000001,0.026320215826285628
0.3222222222222222,-0.7000000000000001,0.033519719960222426
0.34444444444444433,-0.7000000000000001,0.04265525991580837
0.3666666666666667,-0.7000000000000001,0.054112776289145244
0.38888888888888884,-0.7000000000000001,0.06827818730958697
0.411111111111111,-0.7000000000000001,0.08549752789168243
0.43333333333333335,-0.7000000000000001,0.10602771647920105
0.4555555555555555,-0.7000000000000001,0.12998245630467775
0.47777777777777786,-0.7000000000000001,0.15727983702823284
0.5,-0.7000000000000001,0.18759935462015145
0.5222222222222221,-0.7000000000000001,0.22035588367988404
0.5444444444444445,-0.7000000000000001,0.2546965055470816
0.5666666666666667,-0.7000000000000001,0.2895233008432106
0.5888888888888888,-0.7000000000000001,0.3235418724672327
0.6111111111111112,-0.7000000000000001,0.35533222401234277
0.6333333333333333,-0.7000000000000001,0.38343629477998675
0.6555555555555554,-0.7000000000000001,0.40645520582531974
0.6777777777777778,-0.7000000000000001,0.4231489360781398
0.7,-0.7000000000000001,0.43253126165947803
0.7222222222222221,-0.7000000000000001,0.4339528772494333
0.7444444444444445,-0.7000000000000001,0.4271654832992787
0.7666666666666666,-0.7000000000000001,0.41235952688060645
0.788888888888889,-0.7000000000000001,0.39016886820483526
0.8111111111111111,-0.7000000000000001,0.36163762951512
0.8333333333333333,-0.7000000000000001,0.3281482584437483
0.8555555555555556,-0.7000000000000001,0.2913151401515387
0.8777777777777778,-0.7000000000000001,0.25285393262407674
0.8999999999999999,-0.7000000000000001,0.21444170877407384
0.922222222222222,-0.7000000000000001,0.17758550255104757
0.9444444444444446,-0.7000000000000001,0.14351604461915665
0.9666666666666668,-0.7000000000000001,0.11311930600159714
0.9888888888888889,-0.7000000000000001,0.08691186191570409
1.011111111111111,-0.7000000000000001,0.06505862159694525
1.0333333333333332,-0.7000000000000001,0.04742488420763129
1.0555555555555554,-0.7000000000000001,0.03365035695526475
1.077777777777778,-0.7000000000000001,0.023231370909755657
1.1,-0.7000000000000001,0.015598902296645475

-1.1,-0.6777777777777778,0.01675808819056756
-1.077777777777778,-0.6777777777777778,0.025124935422218043
-1.0555555555555556,-0.6777777777777778,0.03657922559681281
-1.0333333333333334,-0.6777777777777778,0.051732457314116596
-1.0111111111111113,-0.6777777777777778,0.07109793642393451
-0.9888888888888889,-0.6777777777777778,0.09499487714497423
-0.9666666666666668,-0.6777777777777778,0.12345136818555305
-0.9444444444444445,-0.6777777777777778,0.15612335705326527
-0.9222222222222223,-0.6777777777777778,0.19224777405004528
-0.9000000000000001,-0.6777777777777778,0.2306447394424129
-0.8777777777777779,-0.6777777777777778,0.2697765194637065
-0.8555555555555556,-0.6777777777777778,0.3078608165265915
-0.8333333333333335,-0.6777777777777778,0.34302539836261525
-0.8111111111111111,-0.6777777777777778,0.3734826486528488
-0.788888888888889,-0.6777777777777778,0.3976985367400272
-0.7666666666666667,-0.6777777777777778,0.414531744456447
-0.7444444444444445,-0.6777777777777778,0.4233247512222674
-0.7222222222222223,-0.6777777777777778,0.4239377974591582
-0.7000000000000001,-0.6777777777777778,0.41672643899221334
-0.6777777777777778,-0.6777777777777778,0.4024716672612959
-0.6555555555555557,-0.6777777777777778,0.3822768941386756
-0.6333333333333334,-0.6777777777777778,0.3574481087114701
-0.6111111111111112,-0.6777777777777778,0.3293726911050427
-0.5888888888888889,-0.6777777777777778,0.29940964821224025
-0.5666666666666668,-0.6777777777777778,0.2688003723797909
-0.5444444444444445,-0.6777777777777778,0.2386051326910623
-0.5222222222222223,-0.6777777777777778,0.2096668265531466
-0.5000000000000001,-0.6777777777777778,0.18260031016432407
-0.47777777777777786,-0.6777777777777778,0.15780310207748746
-0.4555555555555556,-0.6777777777777778,0.13548161753761154
-0.43333333333333335,-0.6777777777777778,0.11568648366179513
-0.4111111111111112,-0.6777777777777778,0.09835089554535029
-0.38888888888888895,-0.6777777777777778,0.08332718932540949
-0.3666666666666667,-0.6777777777777778,0.07041845833991642
-0.34444444444444455,-0.6777777777777778,0.05940370559025482
-0.3222222222222223,-0.6777777777777778,0.05005637773446805
-0.30000000000000004,-0.6777777777777778,0.04215699950928068
-0.2777777777777778,-0.6777777777777778,0.03550103356756944
-0.25555555555555565,-0.6777777777777778,0.029903153901045473
-0.2333333333333334,-0.6777777777777778,0.025198996003107065
-0.21111111111111114,-0.6777777777777778,0.021245253848594686
-0.188888888888889,-0.6777777777777778,0.017918794850580587
-0.16666666666666674,-0.6777777777777778,0.015115276745564172
-0.1444444444444445,-0.6777777777777778,0.012747576177246204
-0.12222222222222223,-0.6777777777777778,0.010744184516759778
-0.10000000000000009,-0.6777777777777778,0.009047609346677254
-0.07777777777777772,-0.6777777777777778,0.0076127579103618895
-0.05555555555555558,-0.6777777777777778,0.0064052771735997
-0.03333333333333344,-0.6777777777777778,0.005399870637050678
-0.011111111111111072,-0.6777777777777778,0.004578676702084797
0.011111111111111072,-0.6777777777777778,0.003929846445319557
0.033333333333333215,-0.6777777777777778,0.0034464793320923325
0.05555555555555558,-0.6777777777777778,0.003126060519886774
0.07777777777777772,-0.6777777777777778,0.002970506794292673
0.09999999999999987,-0.6777777777777778,0.002986892909088121
0.12222222222222223,-0.6777777777777778,0.0031889171436640445
0.14444444444444438,-0.6777777777777778,0.003599182457702132
0.16666666666666652,-0.6777777777777778,0.004252406494094601
0.18888888888888888,-0.6777777777777778,0.005199698369449345
0.21111111111111103,-0.6777777777777778,0.006514006459808447
0.2333333333333334,-0.6777777777777778,0.008296699735381871
0.25555555555555554,-0.6777777777777778,0.010684959177402656
0.2777777777777777,-0.6777777777777778,0.013859220917018444
0.30000000000000004,-0.6777777777777778,0.018049373731131906
0.3222222222222222,-0.6777777777777778,0.023537873933246325
0.34444444444444433,-0.6777777777777778,0.03065755690129055
0.3666666666666667,-0.6777777777777778,0.03978187837498848
0.38888888888888884,-0.6777777777777778,0.051305768227228744
0.411111111111111,-0.6777777777777778,0.06561629648078394
0.43333333333333335,-0.6777777777777778,0.08305386619327401
0.4555555555555555,-0.6777777777777778,0.10386642710442369
0.47777777777777786,-0.6777777777777778,0.1281608839482289
0.5,-0.6777777777777778,0.15585705365868907
0.5222222222222221,-0.6777777777777778,0.18664990038873797
0.5444444444444445,-0.6777777777777778,0.21998525495495766
0.5666666666666667,-0.6777777777777778,0.25505297995986226
0.5888888888888888,-0.6777777777777778,0.29079995396358305
0.6111111111111112,-0.6777777777777778,0.3259637419585807
0.6333333333333333,-0.6777777777777778,0.35912665691918116
0.6555555555555554,-0.6777777777777778,0.38878904692177785
0.6777777777777778,-0.6777777777777778,0.41345969668044424
0.7,-0.6777777777777778,0.4317597084287209
0.7222222222222221,-0.6777777777777778,0.442533797171131
0.7444444444444445,-0.6777777777777778,0.4449597517697377
0.7666666666666666,-0.6777777777777778,0.43864364519287874
0.788888888888889,-0.6777777777777778,0.4236864669917565
0.8111111111111111,-0.6777777777777778,0.40070849656492236
0.8333333333333333,-0.6777777777777778,0.3708217376444415
0.8555555555555556,-0.6777777777777778,0.3355479356884483
0.8777777777777778,-0.6777777777777778,0.2966888356214996
0.8999999999999999,-0.6777777777777778,0.25616430095713427
0.922222222222222,-0.6777777777777778,0.2158403766213449
0.9444444444444446,-0.6777777777777778,0.1773715361454436
0.9666666666666668,-0.6777777777777778,0.14207854261316585
0.9888888888888889,-0.6777777777777778,0.11087626541914335
1.011111111111111,-0.6777777777777778,0.0842562539270683
1.0333333333333332,-0.6777777777777778,0.06231923498201932
1.0555555555555554,-0.6777777777777778,0.044845150634082
1.077777777777778,-0.6777777777777778,0.03138428320805151
1.1,-0.6777777777777778,0.02135276224542399

-1.1,-0.6555555555555557,0.022575237929988442
-1.077777777777778,-0.6555555555555557,0.03341577540124131
-1.0555555555555556,-0.6555555555555557,0.048012178839934375
-1.0333333333333334,-0.6555555555555557,0.06698292672306884
-1.0111111111111113,-0.6555555555555557,0.09076880268009856
-0.9888888888888889,-0.6555555555555557,0.1195177268930317
-0.9666666666666668,-0.6555555555555557,0.15297940712387562
-0.9444444444444445,-0.6555555555555557,0.19043213733464892
-0.9222222222222223,-0.6555555555555557,0.2306627385499008
-0.9000000000000001,-0.6555555555555557,0.27201381054567414
-0.8777777777777779,-0.6555555555555557,0.31250093335140905
-0.8555555555555556,-0.6555555555555557,0.34998860668585036
-0.8333333333333335,-0.6555555555555557,0.3824009635282845
-0.8111111111111111,-0.6555555555555557,0.40793508291449454
-0.788888888888889,-0.6555555555555557,0.4252433917984646
-0.7666666666666667,-0.6555555555555557,0.4335576088623577
-0.7444444444444445,-0.6555555555555557,0.4327383009532223
-0.7222222222222223,-0.6555555555555557,0.42324825466897714
-0.7000000000000001,-0.6555555555555557,0.4060609356683265
-0.6777777777777778,-0.6555555555555557,0.3825244361209324
-0.6555555555555557,-0.6555555555555557,0.35420508322442057
-0.6333333333333334,-0.6555555555555557,0.32273352311545345
-0.6111111111111112,-0.6555555555555557,0.289671063446345
-0.5888888888888889,-0.6555555555555557,0.2564073261360493
-0.5666666666666668,-0.6555555555555557,0.22409360974852358
-0.5444444444444445,-0.6555555555555557,0.1936109457575162
-0.5222222222222223,-0.6555555555555557,0.16556810963397234
-0.5000000000000001,-0.6555555555555557,0.14032275433904176
-0.47777777777777786,-0.6555555555555557,0.11801806744816369
-0.4555555555555556,-0.6555555555555557,0.09862758300306602
-0.43333333333333335,-0.6555555555555557,0.0820017319789223
-0.4111111111111112,-0.6555555555555557,0.06791115844146459
-0.38888888888888895,-0.6555555555555557,0.05608352409633137
-0.3666666666666667,-0.6555555555555557,0.04623221440283413
-0.34444444444444455,-0.6555555555555557,0.03807680223565898
-0.3222222222222223,-0.6555555555555557,0.031356151063453894
-0.30000000000000004,-0.6555555555555557,0.02583559424255355
-0.2777777777777778,-0.6555555555555557,0.021309768988932977
-0.25555555555555565,-0.6555555555555557,0.017602543130188095
-0.2333333333333334,-0.6555555555555557,0.014565193841691281
-0.21111111111111114,-0.6555555555555557,0.01207369201641861
-0.188888888888889,-0.6555555555555557,0.010025674998947604
-0.16666666666666674,-0.6555555555555557,0.008337472807809646
-0.1444444444444445,-0.6555555555555557,0.006941385372881177
-0.12222222222222223,-0.6555555555555557,0.005783283955631182
-0.10000000000000009,-0.6555555555555557,0.004820526660496484
-0.07777777777777772,-0.6555555555555557,0.004020136347225544
-0.05555555555555558,-0.6555555555555557,0.003357186509405893
-0.03333333333333344,-0.6555555555555557,0.0028133666957873573
-0.011111111111111072,-0.6555555555555557,0.002375737685297934
0.011111111111111072,-0.6555555555555557,0.0020357211701599594
0.033333333333333215,-0.6555555555555557,0.0017883881552522257
0.05555555555555558,-0.6555555555555557,0.0016321131350303369
0.07777777777777772,-0.6555555555555557,0.0015686549122216472
0.09999999999999987,-0.6555555555555557,0.0016037220482292512
0.12222222222222223,-0.6555555555555557,0.0017480923269905166
0.14444444444444438,-0.6555555555555557,0.0020193846944412705
0.16666666666666652,-0.6555555555555557,0.00244462065068281
0.18888888888888888,-0.6555555555555557,0.0030637389745500235
0.21111111111111103,-0.6555555555555557,0.003934211604695193
0.2333333333333334,-0.6555555555555557,0.005136814190957806
0.25555555555555554,-0.6555555555555557,0.0067824030846773
0.2777777777777777,-0.6555555555555557,0.009019231113453796
0.30000000000000004,-0.6555555555555557,0.012039919179659653
0.3222222222222222,-0.6555555555555557,0.016086752371952028
0.34444444444444433,-0.6555555555555557,0.021453590934879092
0.3666666666666667,-0.6555555555555557,0.028482505539873852
0.38888888888888884,-0.6555555555555557,0.03755338250232758
0.411111111111111,-0.6555555555555557,0.04906526699471186
0.43333333333333335,-0.6555555555555557,0.06340910003713908
0.4555555555555555,-0.6555555555555557,0.08093263046908665
0.47777777777777786,-0.6555555555555557,0.10189943437333271
0.5,-0.6555555555555557,0.12644492086820677
0.5222222222222221,-0.6555555555555557,0.1545327857739151
0.5444444444444445,-0.6555555555555557,0.18591558307513456
0.5666666666666667,-0.6555555555555557,0.22010307447801114
0.5888888888888888,-0.6555555555555557,0.25634204034445945
0.6111111111111112,-0.6555555555555557,0.29361148322008296
0.6333333333333333,-0.6555555555555557,0.3306375861092323
0.6555555555555554,-0.6555555555555557,0.3659330183961441
0.6777777777777778,-0.6555555555555557,0.39786453795549753
0.7,-0.6555555555555557,0.4247505913284947
0.7222222222222221,-0.6555555555555557,0.44498635853807467
0.7444444444444445,-0.6555555555555557,0.45718770340572384
0.7666666666666666,-0.6555555555555557,0.46033890935370236
0.788888888888889,-0.6555555555555557,0.45392373924844653
0.8111111111111111,-0.6555555555555557,0.43801728442394894
0.8333333333333333,-0.6555555555555557,0.41331877020892177
0.8555555555555556,-0.6555555555555557,0.3811132848223373
0.8777777777777778,-0.6555555555555557,0.3431620984107651
0.8999999999999999,-0.6555555555555557,0.30153430339050075
0.922222222222222,-0.6555555555555557,0.2584037422029173
0.9444444444444446,-0.6555555555555557,0.21584170753152243
0.9666666666666668,-0.6555555555555557,0.17563603117213258
0.9888888888888889,-0.6555555555555557,0.1391609827545261
1.011111111111111,-0.6555555555555557,0.10731162001899178
1.0333333333333332,-0.6555555555555557,0.08050370005064
1.0555555555555554,-0.6555555555555557,0.05872900360739899
1.077777777777778,-0.6555555555555557,0.04164829470702875
1.1,-0.6555555555555557,0.02870124879267476

-1.1,-0.6333333333333334,0.029789102727758865
-1.077777777777778,-0.6333333333333334,0.04354461031919371
-1.0555555555555556,-0.6333333333333334,0.061765061851949986
-1.0333333333333334,-0.6333333333333334,0.08503521960053446
-1.0111111111111113,-0.6333333333333334,0.11366616880133405
-0.9888888888888889,-0.6333333333333334,0.14756510629635763
-0.9666666666666668,-0.6333333333333334,0.18613001707525043
-0.9444444444444445,-0.6333333333333334,0.2281961046730986
-0.9222222222222223,-0.6333333333333334,0.2720560971736818
-0.9000000000000001,-0.6333333333333334,0.315565174300219
-0.8777777777777779,-0.6333333333333334,0.3563251198797564
-0.8555555555555556,-0.6333333333333334,0.3919250877182078
-0.8333333333333335,-0.6333333333333334,0.4202026232101992
-0.8111111111111111,-0.6333333333333334,0.4394822882618727
-0.788888888888889,-0.6333333333333334,0.44875244418038324
-0.7666666666666667,-0.6333333333333334,0.4477528104287543
-0.7444444444444445,-0.6333333333333334,0.436963154308671
-0.7222222222222223,-0.6333333333333334,0.4175022036662787
-0.7000000000000001,-0.6333333333333334,0.3909609710646168
-0.6777777777777778,-0.6333333333333334,0.35920294356888516
-0.6555555555555557,-0.6333333333333334,0.32416408399936103
-0.6333333333333334,-0.6333333333333334,0.28767956197238853
-0.6111111111111112,-0.6333333333333334,0.2513542790887963
-0.5888888888888889,-0.6333333333333334,0.21648362178797223
-0.5666666666666668,-0.6333333333333334,0.18402191795862724
-0.5444444444444445,-0.6333333333333334,0.15459011810702047
-0.5222222222222223,-0.6333333333333334,0.1285114581459921
-0.5000000000000001,-0.6333333333333334,0.10586368462416318
-0.47777777777777786,-0.6333333333333334,0.08653790613036688
-0.4555555555555556,-0.6333333333333334,0.07029640549809735
-0.43333333333333335,-0.6333333333333334,0.056824183758638416
-0.4111111111111112,-0.6333333333333334,0.04577125017883892
-0.38888888888888895,-0.6333333333333334,0.03678455014858912
-0.3666666666666667,-0.6333333333333334,0.029529859036996498
-0.34444444444444455,-0.6333333333333334,0.023704939276267135
-0.3222222222222223,-0.6333333333333334,0.019045773655270954
-0.30000000000000004,-0.6333333333333334,0.015327809891498966
-0.2777777777777778,-0.6333333333333334,0.012363982377896826
-0.25555555555555565,-0.6333333333333334,0.010000940577633882
-0.2333333333333334,-0.6333333333333334,0.008114525444316418
-0.21111111111111114,-0.6333333333333334,0.006605178289121974
-0.188888888888889,-0.6333333333333334,0.005393682095019283
-0.16666666666666674,-0.6333333333333334,0.004417430505590394
-0.1444444444444445,-0.6333333333333334,0.0036272828012018626
-0.12222222222222223,-0.6333333333333334,0.002984977866421941
-0.10000000000000009,-0.6333333333333334,0.002461033620585137
-0.07777777777777772,-0.6333333333333334,0.002033042161876228
-0.05555555555555558,-0.6333333333333334,0.0016842780851295091
-0.03333333333333344,-0.6333333333333334,0.0014025601522374188
-0.011111111111111072,-0.6333333333333334,0.0011793354706466361
0.011111111111111072,-0.6333333333333334,0.0010089819735678502
0.033333333333333215,-0.6333333333333334,0.0008883440452297767
0.05555555555555558,-0.6333333333333334,0.0008165273508291349
0.07777777777777772,-0.6333333333333334,0.0007949867393792401
0.09999999999999987,-0.6333333333333334,0.0008279523393589796
0.12222222222222223,-0.6333333333333334,0.0009232595978031273
0.14444444444444438,-0.6333333333333334,0.0010936806470165379
0.16666666666666652,-0.6333333333333334,0.0013588917633438559
0.18888888888888888,-0.6333333333333334,0.0017482415675951078
0.21111111111111103,-0.6333333333333334,0.0023044866122549097
0.2333333333333334,-0.6333333333333334,0.003088610749280039
0.25555555555555554,-0.6333333333333334,0.004185719657295655
0.2777777777777777,-0.6333333333333334,0.005711789571988542
0.30000000000000004,-0.6333333333333334,0.007820756050892502
0.3222222222222222,-0.6333333333333334,0.010711087046140917
0.34444444444444433,-0.6333333333333334,0.014630654404538486
0.3666666666666667,-0.6333333333333334,0.019878477488442788
0.38888888888888884,-0.6333333333333334,0.026801839180954228
0.411111111111111,-0.6333333333333334,0.035787417501482816
0.43333333333333335,-0.6333333333333334,0.04724543282084781
0.4555555555555555,-0.6333333333333334,0.061586319009990856
0.47777777777777786,-0.6333333333333334,0.07918998549437196
0.5,-0.6333333333333334,0.10036825585320056
0.5222222222222221,-0.6333333333333334,0.12532153205810784
0.5444444444444445,-0.6333333333333334,0.15409124702374818
0.5666666666666667,-0.6333333333333334,0.18651044649240345
0.5888888888888888,-0.6333333333333334,0.22215611574928532
0.6111111111111112,-0.6333333333333334,0.26030872199238975
0.6333333333333333,-0.6333333333333334,0.29992664000392133
0.6555555555555554,-0.6333333333333334,0.33964500384783564
0.6777777777777778,-0.6333333333333334,0.3778090633026923
0.7,-0.6333333333333334,0.41255023142152447
0.7222222222222221,-0.6333333333333334,0.44190797514691765
0.7444444444444445,-0.6333333333333334,0.46399265184327154
0.7666666666666666,-0.6333333333333334,0.47717457953522574
0.788888888888889,-0.6333333333333334,0.48027532796653766
0.8111111111111111,-0.6333333333333334,0.47273121826573616
0.8333333333333333,-0.6333333333333334,0.45469876148652066
0.8555555555555556,-0.6333333333333334,0.4270784368094534
0.8777777777777778,-0.6333333333333334,0.3914461258457464
0.8999999999999999,-0.6333333333333334,0.3498980881209582
0.922222222222222,-0.6333333333333334,0.304831703331913
0.9444444444444446,-0.6333333333333334,0.25869626064015305
0.9666666666666668,-0.6333333333333334,0.2137528409845805
0.9888888888888889,-0.6333333333333334,0.1718787809337522
1.011111111111111,-0.6333333333333334,0.13444153390850136
1.0333333333333332,-0.6333333333333334,0.10225195693816778
1.0555555555555554,-0.6333333333333334,0.07559195454982624
1.077777777777778,-0.6333333333333334,0.054299465194931756
1.1,-0.6333333333333334,0.037887172274877506

-1.1,-0.6111111111111112,0.03852135861916201
-1.077777777777778,-0.6111111111111112,0.055620183090960944
-1.0555555555555556,-0.6111111111111112,0.07790444161640182
-1.0333333333333334,-0.6111111111111112,0.10587492113939313
-1.0111111111111113,-0.6111111111111112,0.13964908777448368
-0.9888888888888889,-0.6111111111111112,0.17882280535772635
-0.9666666666666668,-0.6111111111111112,0.2223758680304661
-0.9444444444444445,-0.6111111111111112,0.26865134541165014
-0.9222222222222223,-0.6111111111111112,0.315429520960719
-0.9000000000000001,-0.6111111111111112,0.36010066654531453
-0.8777777777777779,-0.6111111111111112,0.39992028495909554
-0.8555555555555556,-0.6111111111111112,0.4323108677257125
-0.8333333333333335,-0.6111111111111112,0.4551611598709998
-0.8111111111111111,-0.6111111111111112,0.4670714956177072
-0.788888888888889,-0.6111111111111112,0.4675031862444228
-0.7666666666666667,-0.6111111111111112,0.4568089918170065
-0.7444444444444445,-0.6111111111111112,0.4361453971524795
-0.7222222222222223,-0.6111111111111112,0.40728957754290795
-0.7000000000000001,-0.6111111111111112,0.3723992228683894
-0.6777777777777778,-0.6111111111111112,0.3337588143141559
-0.6555555555555557,-0.6111111111111112,0.29355156664507
-0.6333333333333334,-0.6111111111111112,0.25368470851754144
-0.6111111111111112,-0.6111111111111112,0.21568111047980268
-0.5888888888888889,-0.6111111111111112,0.18063647344733258
-0.5666666666666668,-0.6111111111111112,0.14923117413582043
-0.5444444444444445,-0.6111111111111112,0.12178057593228786
-0.5222222222222223,-0.6111111111111112,0.09830678804133315
-0.5000000000000001,-0.6111111111111112,0.07861718514995526
-0.47777777777777786,-0.6111111111111112,0.06237890912452776
-0.4555555555555556,-0.6111111111111112,0.04918273626066371
-0.43333333333333335,-0.6111111111111112,0.03859327186944955
-0.4111111111111112,-0.6111111111111112,0.030185077679005055
-0.38888888888888895,-0.6111111111111112,0.023566035970318405
-0.3666666666666667,-0.6111111111111112,0.01839016543747946
-0.34444444444444455,-0.6111111111111112,0.014362428632119296
-0.3222222222222223,-0.6111111111111112,0.011237993322208852
-0.30000000000000004,-0.6111111111111112,0.008818082349225483
-0.2777777777777778,-0.6111111111111112,0.006944093038801232
-0.25555555555555565,-0.6111111111111112,0.00549118751619389
-0.2333333333333334,-0.6111111111111112,0.004362121591568424
-0.21111111111111114,-0.6111111111111112,0.0034817335620268624
-0.188888888888889,-0.6111111111111112,0.0027922672325287755
-0.16666666666666674,-0.6111111111111112,0.002249545831983684
-0.1444444444444445,-0.6111111111111112,0.0018199246883200486
-0.12222222222222223,-0.6111111111111112,0.0014779089666449319
-0.10000000000000009,-0.6111111111111112,0.0012043114929340298
-0.07777777777777772,-0.6111111111111112,0.0009848333046891583
-0.05555555555555558,-0.6111111111111112,0.0008089686116333587
-0.03333333333333344,-0.6111111111111112,0.0006691606393344892
-0.011111111111111072,-0.6111111111111112,0.0005601604795325622
0.011111111111111072,-0.6111111111111112,0.0004785637563987021
0.033333333333333215,-0.6111111111111112,0.0004225177508617202
0.05555555555555558,-0.6111111111111112,0.0003916052537109258
0.07777777777777772,-0.6111111111111112,0.0003869237827791111
0.09999999999999987,-0.6111111111111112,0.0004113939978836465
0.12222222222222223,-0.6111111111111112,0.0004703527269315209
0.14444444444444438,-0.6111111111111112,0.0005725151440849549
0.16666666666666652,-0.6111111111111112,0.0007314245562923225
0.18888888888888888,-0.6111111111111112,0.0009675393523346969
0.21111111111111103,-0.6111111111111112,0.0013111225402481753
0.2333333333333334,-0.6111111111111112,0.0018060841143773454
0.25555555555555554,-0.6111111111111112,0.00251486404158991
0.2777777777777777,-0.6111111111111112,0.0035243220208135626
0.30000000000000004,-0.6111111111111112,0.004952417264473508
0.3222222222222222,-0.6111111111111112,0.006955229718798651
0.34444444444444433,-0.6111111111111112,0.009733621203546455
0.3666666666666667,-0.6111111111111112,0.013538599217137967
0.38888888888888884,-0.6111111111111112,0.018674264723654674
0.411111111111111,-0.6111111111111112,0.0254971186036645
0.43333333333333335,-0.6111111111111112,0.034410461724061425
0.4555555555555555,-0.6111111111111112,0.04585261648924532
0.47777777777777786,-0.6111111111111112,0.060277686528570594
0.5,-0.6111111111111112,0.07812756197535113
0.5222222222222221,-0.6111111111111112,0.09979397157406611
0.5444444444444445,-0.6111111111111112,0.12556980469869283
0.5666666666666667,-0.6111111111111112,0.15558999674885843
0.5888888888888888,-0.6111111111111112,0.18976429572984968
0.6111111111111112,-0.6111111111111112,0.2277073126515933
0.6333333333333333,-0.6111111111111112,0.2686751077447258
0.6555555555555554,-0.6111111111111112,0.31152134997710246
0.6777777777777778,-0.6111111111111112,0.35468849504895855
0.7,-0.6111111111111112,0.3962489457432933
0.7222222222222221,-0.6111111111111112,0.4340065853503472
0.7444444444444445,-0.6111111111111112,0.46566010305002326
0.7666666666666666,-0.6111111111111112,0.48901719577121655
0.788888888888889,-0.6111111111111112,0.5022354849194308
0.8111111111111111,-0.6111111111111112,0.504055248950073
0.8333333333333333,-0.6111111111111112,0.4939843147891277
0.8555555555555556,-0.6111111111111112,0.472399051243297
0.8777777777777778,-0.6111111111111112,0.44053768351327915
0.8999999999999999,-0.6111111111111112,0.400380957129197
0.922222222222222,-0.6111111111111112,0.35443631624854854
0.9444444444444446,-0.6111111111111112,0.30546008942424585
0.9666666666666668,-0.6111111111111112,0.256163146592707
0.9888888888888889,-0.6111111111111112,0.20894652026889915
1.011111111111111,-0.6111111111111112,0.16570470454825093
1.0333333333333332,-0.6111111111111112,0.12771847349423307
1.0555555555555554,-0.6111111111111112,0.0956404509006532
1.077777777777778,-0.6111111111111112,0.0695599235073059
1.1,-0.6111111111111112,0.04912205214919704

-1.1,-0.5888888888888889,0.048844187968279586
-1.077777777777778,-0.5888888888888889,0.06967485014586138
-1.0555555555555556,-0.5888888888888889,0.09638706441813834
-1.0333333333333334,-0.5888888888888889,0.12933967374044708
-1.0111111111111113,-0.5888888888888889,0.16838942353651737
-0.9888888888888889,-0.5888888888888889,0.21275420517674773
-0.9666666666666668,-0.5888888888888889,0.26094216136685244
-0.9444444444444445,-0.5888888888888889,0.31077760769474233
-0.9222222222222223,-0.5888888888888889,0.35954017209231626
-0.9000000000000001,-0.5888888888888889,0.40421168746305014
-0.8777777777777779,-0.5888888888888889,0.4418010259074045
-0.8555555555555556,-0.5888888888888889,0.4696966816277378
-0.8333333333333335,-0.5888888888888889,0.4859865891848436
-0.8111111111111111,-0.5888888888888889,0.48968805435829793
-0.788888888888889,-0.5888888888888889,0.48084756969565307
-0.7666666666666667,-0.5888888888888889,0.46049650196751674
-0.7444444444444445,-0.5888888888888889,0.43047729202237894
-0.7222222222222223,-0.5888888888888889,0.3931785349361373
-0.7000000000000001,-0.5888888888888889,0.3512305764278264
-0.6777777777777778,-0.5888888888888889,0.30721392161468464
-0.6555555555555557,-0.5888888888888889,0.26342233042749175
-0.6333333333333334,-0.5888888888888889,0.22170522463743578
-0.6111111111111112,-0.5888888888888889,0.18339524969128992
-0.5888888888888889,-0.5888888888888889,0.14931113286877504
-0.5666666666666668,-0.5888888888888889,0.11981612490307586
-0.5444444444444445,-0.5888888888888889,0.0949089009607276
-0.5222222222222223,-0.5888888888888889,0.07432567382563392
-0.5000000000000001,-0.5888888888888889,0.05763736338542997
-0.47777777777777786,-0.5888888888888889,0.044331830924930545
-0.4555555555555556,-0.5888888888888889,0.03387680454482652
-0.43333333333333335,-0.5888888888888889,0.025763320192354163
-0.4111111111111112,-0.5888888888888889,0.019532077702192473
-0.38888888888888895,-0.5888888888888889,0.01478629237350116
-0.3666666666666667,-0.5888888888888889,0.011194818913098854
-0.34444444444444455,-0.5888888888888889,0.00848894147300969
-0.3222222222222223,-0.5888888888888889,0.006455573867483456
-0.30000000000000004,-0.5888888888888889,0.004928902185513619
-0.2777777777777778,-0.5888888888888889,0.0037818445572385295
-0.25555555555555565,-0.5888888888888889,0.0029181572026155452
-0.2333333333333334,-0.5888888888888889,0.002265602186731009
-0.21111111111111114,-0.5888888888888889,0.0017703069111951579
-0.188888888888889,-0.5888888888888889,0.0013922698353021374
-0.16666666666666674,-0.5888888888888889,0.0011018753259419841
-0.1444444444444445,-0.5888888888888889,0.0008772460945207054
-0.12222222222222223,-0.5888888888888889,0.0007022616516853609
-0.10000000000000009,-0.5888888888888889,0.0005650892136367437
-0.07777777777777772,-0.5888888888888889,0.0004570992968107172
-0.05555555555555558,-0.5888888888888889,0.000372066072016475
-0.03333333333333344,-0.5888888888888889,0.00030557921079638935
-0.011111111111111072,-0.5888888888888889,0.0002546175597916349
0.011111111111111072,-0.5888888888888889,0.0002172545423668155
0.033333333333333215,-0.5888888888888889,0.00019248073769428714
0.05555555555555558,-0.5888888888888889,0.0001801418100890468
0.07777777777777772,-0.5888888888888889,0.00018100205899429826
0.09999999999999987,-0.5888888888888889,0.00019695803588133507
0.12222222222222223,-0.5888888888888889,0.00023144532299114885
0.14444444444444438,-0.5888888888888889,0.0002901058473995402
0.16666666666666652,-0.5888888888888889,0.0003818120538371298
0.18888888888888888,-0.5888888888888889,0.0005201741481077937
0.21111111111111103,-0.5888888888888889,0.0007256807095584507
0.2333333333333334,-0.5888888888888889,0.0010286319636138499
0.25555555555555554,-0.5888888888888889,0.001473008445841811
0.2777777777777777,-0.5888888888888889,0.0021213663945898148
0.30000000000000004,-0.5888888888888889,0.0030607597049898006
0.3222222222222222,-0.5888888888888889,0.004409557589872635
0.34444444444444433,-0.5888888888888889,0.006324864264006565
0.3666666666666667,-0.5888888888888889,0.009010061327539037
0.38888888888888884,-0.5888888888888889,0.012721789095205232
0.411111111111111,-0.5888888888888889,0.017775449976683507
0.43333333333333335,-0.5888888888888889,0.024548027674949322
0.4555555555555555,-0.5888888888888889,0.03347663488587048
0.47777777777777786,-0.5888888888888889,0.04505071469161799
0.5,-0.5888888888888889,0.059795280421877976
0.5222222222222221,-0.5888888888888889,0.0782421586895451
0.5444444444444445,-0.5888888888888889,0.10088622188857437
0.5666666666666667,-0.5888888888888889,0.1281244984770685
0.5888888888888888,-0.5888888888888889,0.16017827145989988
0.6111111111111112,-0.5888888888888889,0.19700205583188332
0.6333333333333333,-0.5888888888888889,0.23818847916429733
0.6555555555555554,-0.5888888888888889,0.2828837380190686
0.6777777777777778,-0.5888888888888889,0.32973297529349405
0.7,-0.5888888888888889,0.3768767187840988
0.7222222222222221,-0.5888888888888889,0.42201665051615783
0.7444444444444445,-0.5888888888888889,0.4625604605595315
0.7666666666666666,-0.5888888888888889,0.4958418565659657
0.788888888888889,-0.5888888888888889,0.5193952035154046
0.8111111111111111,-0.5888888888888889,0.5312485362429183
0.8333333333333333,-0.5888888888888889,0.5301882537449882
0.8555555555555556,-0.5888888888888889,0.5159474433066684
0.8777777777777778,-0.5888888888888889,0.4892792620510223
0.8999999999999999,-0.5888888888888889,0.45189600793900775
0.922222222222222,-0.5888888888888889,0.40627943577199244
0.9444444444444446,-0.5888888888888889,0.35539259619217983
0.9666666666666668,-0.5888888888888889,0.3023418589852001
0.9888888888888889,-0.5888888888888889,0.25004532437549065
1.011111111111111,-0.5888888888888889,0.20095901881339276
1.0333333333333332,-0.5888888888888889,0.1568969756383884
1.0555555555555554,-0.5888888888888889,0.1189600276009144
1.077777777777778,-0.5888888888888889,0.08756653472253285
1.1,-0.5888888888888889,0.06256138274932047

-1.1,-0.5666666666666668,0.06076784016259458
-1.077777777777778,-0.5666666666666668,0.08565199700902416
-1.0555555555555556,-0.5666666666666668,0.11704969717624075
-1.0333333333333334,-0.5666666666666668,0.15511511980809567
-1.0111111111111113,-0.5666666666666668,0.19937843241451247
-0.9888888888888889,-0.5666666666666668,0.24862232086301334
-0.9666666666666668,-0.5666666666666668,0.3008483563300561
-0.9444444444444445,-0.5666666666666668,0.3533622649052937
-0.9222222222222223,-0.5666666666666668,0.4029867709895164
-0.9000000000000001,-0.5666666666666668,0.4463838749857425
-0.8777777777777779,-0.5666666666666668,0.4804416847016689
-0.8555555555555556,-0.5666666666666668,0.5026617772225713
-0.8333333333333335,-0.5666666666666668,0.5114776700819604
-0.8111111111111111,-0.5666666666666668,0.5064458702418114
-0.788888888888889,-0.5666666666666668,0.4882759711101305
-0.7666666666666667,-0.5666666666666668,0.4586989945668106
-0.7444444444444445,-0.5666666666666668,0.4202050305975279
-0.7222222222222223,-0.5666666666666668,0.37570416321850714
-0.7000000000000001,-0.5666666666666668,0.3281736587318239
-0.6777777777777778,-0.5666666666666668,0.2803487175347643
-0.6555555555555557,-0.5666666666666668,0.2344971036872645
-0.6333333333333334,-0.5666666666666668,0.1922955357051201
-0.6111111111111112,-0.5666666666666668,0.1548041118738662
-0.5888888888888889,-0.5666666666666668,0.12251903848997808
-0.5666666666666668,-0.5666666666666668,0.09547579826689845
-0.5444444444444445,-0.5666666666666668,0.07337436223941221
-0.5222222222222223,-0.5666666666666668,0.05570304048567595
-0.5000000000000001,-0.5666666666666668,0.041845298692422095
-0.47777777777777786,-0.5666666666666668,0.031161805669133524
-0.4555555555555556,-0.5666666666666668,0.023046422016702355
-0.43333333333333335,-0.5666666666666668,0.016959066501516507
-0.4111111111111112,-0.5666666666666668,0.012440463275839763
-0.38888888888888895,-0.5666666666666668,0.00911418911696582
-0.3666666666666667,-0.5666666666666668,0.0066808454800562165
-0.34444444444444455,-0.5666666666666668,0.004908132939332065
-0.3222222222222223,-0.5666666666666668,0.0036194892172854445
-0.30000000000000004,-0.5666666666666668,0.00268297601889448
-0.2777777777777778,-0.5666666666666668,0.0020013444653074583
-0.25555555555555565,-0.5666666666666668,0.0015036773925098468
-0.2333333333333334,-0.5666666666666668,0.0011386664196463316
-0.21111111111111114,-0.5666666666666668,0.0008693883983646747
-0.188888888888889,-0.5666666666666668,0.0006693564637302405
-0.16666666666666674,-0.5666666666666668,0.0005195984677951885
-0.1444444444444445,-0.5666666666666668,0.0004065313015223075
-0.12222222222222223,-0.5666666666666668,0.0003204331518278463
-0.10000000000000009,-0.5666666666666668,0.0002543543227096019
-0.07777777777777772,-0.5666666666666668,0.00020334399519277038
-0.05555555555555558,-0.5666666666666668,0.00016390224744721645
-0.03333333333333344,-0.5666666666666668,0.00013359301022146424
-0.011111111111111072,-0.5666666666666668,0.00011077460751672884
0.011111111111111072,-0.5666666666666668,9.442080960098766e-05
0.033333333333333215,-0.5666666666666668,8.401793553666665e-05
0.05555555555555558,-0.5666666666666668,7.953389433817849e-05
0.07777777777777772,-0.5666666666666668,8.146490429114762e-05
0.09999999999999987,-0.5666666666666668,9.09769023490624e-05
0.12222222222222223,-0.5666666666666668,0.00011017311568317202
0.14444444444444438,-0.5666666666666668,0.00014253810643056976
0.16666666666666652,-0.5666666666666668,0.00019363198860525602
0.18888888888888888,-0.5666666666666668,0.00027213520433171616
0.21111111111111103,-0.5666666666666668,0.0003913713296456526
0.2333333333333334,-0.5666666666666668,0.0005714583671162608
0.25555555555555554,-0.5666666666666668,0.0008422523066291255
0.2777777777777777,-0.5666666666666668,0.001247244679653728
0.30000000000000004,-0.5666666666666668,0.0018485535220029434
0.3222222222222222,-0.5666666666666668,0.00273310084870495
0.34444444444444433,-0.5666666666666668,0.004019995322524935
0.3666666666666667,-0.5666666666666668,0.00586902771424542
0.38888888888888884,-0.5666666666666668,0.008490019745226684
0.411111111111111,-0.5666666666666668,0.012152508205291743
0.43333333333333335,-0.5666666666666668,0.01719484373306125
0.4555555555555555,-0.5666666666666668,0.02403118224209148
0.47777777777777786,-0.5666666666666668,0.03315402124633358
0.5,-0.5666666666666668,0.045128939091426824
0.5222222222222221,-0.5666666666666668,0.06057722791745923
0.5444444444444445,-0.5666666666666668,0.08014154572243043
0.5666666666666667,-0.5666666666666668,0.10443008647331216
0.5888888888888888,-0.5666666666666668,0.1339366735241952
0.6111111111111112,-0.5666666666666668,0.1689380628918632
0.6333333333333333,-0.5666666666666668,0.209375611826544
0.6555555555555554,-0.5666666666666668,0.2547356436214898
0.6777777777777778,-0.5666666666666668,0.30394982323012115
0.7,-0.5666666666666668,0.35534147749093653
0.7222222222222221,-0.5666666666666668,0.40664368098271114
0.7444444444444445,-0.5666666666666668,0.45510828364003075
0.7666666666666666,-0.5666666666666668,0.4977114938664802
0.788888888888889,-0.5666666666666668,0.5314427988537334
0.8111111111111111,-0.5666666666666668,0.5536436472778763
0.8333333333333333,-0.5666666666666668,0.5623455957673159
0.8555555555555556,-0.5666666666666668,0.5565497289835827
0.8777777777777778,-0.5666666666666668,0.536393656749404
0.8999999999999999,-0.5666666666666668,0.5031697493354131
0.922222222222222,-0.5666666666666668,0.4591853190773203
0.9444444444444446,-0.5666666666666668,0.40748597275801945
0.9666666666666668,-0.5666666666666668,0.35148978494762245
0.9888888888888889,-0.5666666666666668,0.2945956477920859
1.011111111111111,-0.5666666666666668,0.2398304754077973
1.0333333333333332,-0.5666666666666668,0.18958725456977069
1.0555555555555554,-0.5666666666666668,0.14548336917926652
1.077777777777778,-0.5666666666666668,0.1083425931820193
1.1,-0.5666666666666668,0.07828124001259941

-1.1,-0.5444444444444445,0.074231291021829
-1.077777777777778,-0.5444444444444445,0.10339916542238632
-1.0555555555555556,-0.5444444444444445,0.13960812877454487
-1.0333333333333334,-0.5444444444444445,0.18274411641894261
-1.0111111111111113,-0.5444444444444445,0.23195100677734298
-0.9888888888888889,-0.5444444444444445,0.2855335960515744
-0.9666666666666668,-0.5444444444444445,0.3409747498061353
-0.9444444444444445,-0.5444444444444445,0.39509060541125723
-0.9222222222222223,-0.5444444444444445,0.4443214294618682
-0.9000000000000001,-0.5444444444444445,0.4851249584281404
-0.8777777777777779,-0.5444444444444445,0.5144117888451178
-0.8555555555555556,-0.5444444444444445,0.5299467886755701
-0.8333333333333335,-0.5444444444444445,0.5306420941778484
-0.8111111111111111,-0.5444444444444445,0.5166868044772972
-0.788888888888889,-0.5444444444444445,0.489491431964448
-0.7666666666666667,-0.5444444444444445,0.4514629251940099
-0.7444444444444445,-0.5444444444444445,0.4056587711249474
-0.7222222222222223,-0.5444444444444445,0.35538827384597677
-0.7000000000000001,-0.5444444444444445,0.30383179817469635
-0.6777777777777778,-0.5444444444444445,0.25373578847167966
-0.6555555555555557,-0.5444444444444445,0.2072180456490822
-0.6333333333333334,-0.5444444444444445,0.16569133306409184
-0.6111111111111112,-0.5444444444444445,0.12989065631696967
-0.5888888888888889,-0.5444444444444445,0.09997495652412258
-0.5666666666666668,-0.5444444444444445,0.0756688237675439
-0.5444444444444445,-0.5444444444444445,0.05641281614354582
-0.5222222222222223,-0.5444444444444445,0.041499077589090244
-0.5000000000000001,-0.5444444444444445,0.030178852146699034
-0.47777777777777786,-0.5444444444444445,0.021737505795884175
-0.4555555555555556,-0.5444444444444445,0.01553923529955336
-0.43333333333333335,-0.5444444444444445,0.011047344620761658
-0.4111111111111112,-0.5444444444444445,0.007827194250678281
-0.38888888888888895,-0.5444444444444445,0.005538459832713135
-0.3666666666666667,-0.5444444444444445,0.003921991359438245
-0.34444444444444455,-0.5444444444444445,0.0027849824959415917
-0.3222222222222223,-0.5444444444444445,0.0019867330459615138
-0.30000000000000004,-0.5444444444444445,0.0014261883843088687
-0.2777777777777778,-0.5444444444444445,0.001031691076579298
-0.25555555555555565,-0.5444444444444445,0.0007529280242274952
-0.2333333333333334,-0.5444444444444445,0.0005548225527329131
-0.21111111111111114,-0.5444444444444445,0.0004130303975945288
-0.188888888888889,-0.5444444444444445,0.0003106928534770314
-0.16666666666666674,-0.5444444444444445,0.00023613813673837095
-0.1444444444444445,-0.5444444444444445,0.00018127672065276591
-0.12222222222222223,-0.5444444444444445,0.00014049259054246547
-0.10000000000000009,-0.5444444444444445,0.00010988230393890822
-0.07777777777777772,-0.5444444444444445,8.673461854876524e-05
-0.05555555555555558,-0.5444444444444445,6.91752230831254e-05
-0.03333333333333344,-0.5444444444444445,5.5924990278836446e-05
-0.011111111111111072,-0.5444444444444445,4.613775597589527e-05
0.011111111111111072,-0.5444444444444445,3.929647413631213e-05
0.033333333333333215,-0.5444444444444445,3.5156157830096466e-05
0.05555555555555558,-0.5444444444444445,3.372968953359147e-05
0.07777777777777772,-0.5444444444444445,3.531977625479613e-05
0.09999999999999987,-0.5444444444444445,4.060844804865569e-05
0.12222222222222223,-0.5444444444444445,5.082589606434655e-05
0.14444444444444438,-0.5444444444444445,6.803425683248093e-05
0.16666666666666652,-0.5444444444444445,9.557993060038813e-05
0.18888888888888888,-0.5444444444444445,0.00013879037000623286
0.21111111111111103,-0.5444444444444445,0.00020601749787659901
0.2333333333333334,-0.5444444444444445,0.0003101588138085167
0.25555555555555554,-0.5444444444444445,0.00047081707117683694
0.2777777777777777,-0.5444444444444445,0.0007172880341644999
0.30000000000000004,-0.5444444444444445,0.0010925907236845527
0.3222222222222222,-0.5444444444444445,0.0016587718241545724
0.34444444444444433,-0.5444444444444445,0.0025037176269826537
0.3666666666666667,-0.5444444444444445,0.0037496762315471586
0.38888888888888884,-0.5444444444444445,0.005563597481338027
0.411111111111111,-0.5444444444444445,0.00816918490455879
0.43333333333333335,-0.5444444444444445,0.011860148448485376
0.4555555555555555,-0.5444444444444445,0.017013467097462234
0.47777777777777786,-0.5444444444444445,0.024100460038767858
0.5,-0.5444444444444445,0.03369214752942424
0.5222222222222221,-0.5444444444444445,0.046453929509574984
0.5444444444444445,-0.5444444444444445,0.06312339810426046
0.5666666666666667,-0.5444444444444445,0.08446472184341565
0.5888888888888888,-0.5444444444444445,0.11119422440787896
0.6111111111111112,-0.5444444444444445,0.1438752018799268
0.6333333333333333,-0.5444444444444445,0.18278599662689055
0.6555555555555554,-0.5444444444444445,0.22777349696973703
0.6777777777777778,-0.5444444444444445,0.27811324260476483
0.7,-0.5444444444444445,0.33240492503059627
0.7222222222222221,-0.5444444444444445,0.3885354423030944
0.7444444444444445,-0.5444444444444445,0.4437381439508131
0.7666666666666666,-0.5444444444444445,0.49476502035381215
0.788888888888889,-0.5444444444444445,0.5381690151883628
0.8111111111111111,-0.5444444444444445,0.5706696258829463
0.8333333333333333,-0.5444444444444445,0.5895520000292994
0.8555555555555556,-0.5444444444444445,0.5930342953475577
0.8777777777777778,-0.5444444444444445,0.5805356417559253
0.8999999999999999,-0.5444444444444445,0.552790171140286
0.922222222222222,-0.5444444444444445,0.5117795776726489
0.9444444444444446,-0.5444444444444445,0.4604916503940664
0.9666666666666668,-0.5444444444444445,0.402546585477418
0.9888888888888889,-0.5444444444444445,0.34175788428091114
1.011111111111111,-0.5444444444444445,0.28170408290870685
1.0333333333333332,-0.5444444444444445,0.2253797088902029
1.0555555555555554,-0.5444444444444445,0.17497183457679452
1.077777777777778,-0.5444444444444445,0.13177911901207562
1.1,-0.5444444444444445,0.09626131006355307

-1.1,-0.5222222222222223,0.08909674401137202
-1.077777777777778,-0.5222222222222223,0.12266724556236806
-1.0555555555555556,-0.5222222222222223,0.16366480858476073
-1.0333333333333334,-0.5222222222222223,0.21164717486441142
-1.0111111111111113,-0.5222222222222223,0.2653232557664448
-0.9888888888888889,-0.5222222222222223,0.32249609254010053
-0.9666666666666668,-0.5222222222222223,0.38014291719394083
-0.9444444444444445,-0.5222222222222223,0.4346475254829488
-0.9222222222222223,-0.5222222222222223,0.482168538352187
-0.9000000000000001,-0.5222222222222223,0.5190939225747868
-0.8777777777777779,-0.5222222222222223,0.5425066065354623
-0.8555555555555556,-0.5222222222222223,0.5505763175655777
-0.8333333333333335,-0.5222222222222223,0.5428030376761316
-0.8111111111111111,-0.5222222222222223,0.5200661294686996
-0.788888888888889,-0.5222222222222223,0.4844730773749178
-0.7666666666666667,-0.5222222222222223,0.43904240311762577
-0.7444444444444445,-0.5222222222222223,0.3872861329796114
-0.7222222222222223,-0.5222222222222223,0.33277100482475586
-0.7000000000000001,-0.5222222222222223,0.27873250654043547
-0.6777777777777778,-0.5222222222222223,0.22779533347348327
-0.6555555555555557,-0.5222222222222223,0.18182514022659083
-0.6333333333333334,-0.5222222222222223,0.14190777905008145
-0.6111111111111112,-0.5222222222222223,0.10843027082294121
-0.5888888888888889,-0.5222222222222223,0.08122611127244977
-0.5666666666666668,-0.5222222222222223,0.0597462934189529
-0.5444444444444445,-0.5222222222222223,0.04322411185885261
-0.5222222222222223,-0.5222222222222223,0.03081264850717656
-0.5000000000000001,-0.5222222222222223,0.0216851942576365
-0.47777777777777786,-0.5222222222222223,0.015098156370121154
-0.4555555555555556,-0.5222222222222223,0.010422027861213564
-0.43333333333333335,-0.5222222222222223,0.00714873871626491
-0.4111111111111112,-0.5222222222222223,0.004883906032466173
-0.38888888888888895,-0.5222222222222223,0.0033311585929508983
-0.3666666666666667,-0.5222222222222223,0.002273749553032778
-0.34444444444444455,-0.5222222222222223,0.0015567355795199883
-0.3222222222222223,-0.5222222222222223,0.0010714362102378146
-0.30000000000000004,-0.5222222222222223,0.0007427974671365689
-0.2777777777777778,-0.5222222222222223,0.0005196263754811443
-0.25555555555555565,-0.5222222222222223,0.0003673325904977191
-0.2333333333333334,-0.5222222222222223,0.0002626972052610552
-0.21111111111111114,-0.5222222222222223,0.00019019479369782822
-0.188888888888889,-0.5222222222222223,0.00013945856319249646
-0.16666666666666674,-0.5222222222222223,0.00010356079867347176
-0.1444444444444445,-0.5222222222222223,7.786048111338285e-05
-0.12222222222222223,-0.5222222222222223,5.9237731083737726e-05
-0.10000000000000009,-0.5222222222222223,4.558803683159185e-05
-0.07777777777777772,-0.5222222222222223,3.548901607640719e-05
-0.05555555555555558,-0.5222222222222223,2.7981085034066687e-05
-0.03333333333333344,-0.5222222222222223,2.2423488322422837e-05
-0.011111111111111072,-0.5222222222222223,1.840102657148859e-05
0.011111111111111072,-0.5222222222222223,1.566641461370398e-05
0.033333333333333215,-0.5222222222222223,1.4110026973926113e-05
0.05555555555555558,-0.5222222222222223,1.37540810984882e-05
0.07777777777777772,-0.5222222222222223,1.4773164802516745e-05
0.09999999999999987,-0.5222222222222223,1.7548462885292778e-05
0.12222222222222223,-0.5222222222222223,2.2770089871740957e-05
0.14444444444444438,-0.5222222222222223,3.161158954854488e-05
0.16666666666666652,-0.5222222222222223,4.601388486714088e-05
0.18888888888888888,-0.5222222222222223,6.913366893317988e-05
0.21111111111111103,-0.5222222222222223,0.00010603428249702666
0.2333333333333334,-0.5222222222222223,0.0001647263817899473
0.25555555555555554,-0.5222222222222223,0.0002577020782048818
0.2777777777777777,-0.5222222222222223,0.0004041506542722211
0.30000000000000004,-0.5222222222222223,0.0006330968641931093
0.3222222222222222,-0.5222222222222223,0.0009877626232409219
0.34444444444444433,-0.5222222222222223,0.0015315126760739317
0.3666666666666667,-0.5222222222222223,0.0023557868373923372
0.38888888888888884,-0.5222222222222223,0.0035904095352120367
0.411111111111111,-0.5222222222222223,0.005416540088033449
0.43333333333333335,-0.5222222222222223,0.008082195125347368
0.4555555555555555,-0.5222222222222223,0.011919630621740616
0.47777777777777786,-0.5222222222222223,0.017362819751501894
0.5,-0.5222222222222223,0.024961774889654783
0.5222222222222221,-0.5222222222222223,0.03538864936635074
0.5444444444444445,-0.5222222222222223,0.049428747040368134
0.5666666666666667,-0.5222222222222223,0.06794835775831252
0.5888888888888888,-0.5222222222222223,0.09183154306727337
0.6111111111111112,-0.5222222222222223,0.12188050505827339
0.6333333333333333,-0.5222222222222223,0.15867963817957106
0.6555555555555554,-0.5222222222222223,0.20243182358295858
0.6777777777777778,-0.5222222222222223,0.25278601705252873
0.7,-0.5222222222222223,0.30868556817173826
0.7222222222222221,-0.5222222222222223,0.36827387292127456
0.7444444444444445,-0.5222222222222223,0.42889448237938826
0.7666666666666666,-0.5222222222222223,0.48721403335610675
0.788888888888889,-0.5222222222222223,0.5394777190768465
0.8111111111111111,-0.5222222222222223,0.5818807958911925
0.8333333333333333,-0.5222222222222223,0.6110111730011917
0.8555555555555556,-0.5222222222222223,0.6242948286508715
0.8777777777777778,-0.5222222222222223,0.6203650156961213
0.8999999999999999,-0.5222222222222223,0.5992828715133839
0.922222222222222,-0.5222222222222223,0.5625615303189855
0.9444444444444446,-0.5222222222222223,0.5129833028884899
0.9666666666666668,-0.5222222222222223,0.45424089185756716
0.9888888888888889,-0.5222222222222223,0.39046832133247794
1.011111111111111,-0.5222222222222223,0.32574638484277924
1.0333333333333332,-0.5222222222222223,0.26366660092462685
1.0555555555555554,-0.5222222222222223,0.20701833246788323
1.077777777777778,-0.5222222222222223,0.1576323220781677
1.1,-0.5222222222222223,0.11637952289385008

-1.1,-0.5000000000000001,0.10514888179628727
-1.077777777777778,-0.5000000000000001,0.1431160376117374
-1.0555555555555556,-0.5000000000000001,0.1887242412458766
-1.0333333333333334,-0.5000000000000001,0.24115134700428303
-1.0111111111111113,-0.5000000000000001,0.29863799008738107
-0.9888888888888889,-0.5000000000000001,0.358483313566357
-0.9666666666666668,-0.5000000000000001,0.41719748874581786
-0.9444444444444445,-0.5000000000000001,0.47081427685500826
-0.9222222222222223,-0.5000000000000001,0.5153309362179768
-0.9000000000000001,-0.5000000000000001,0.547209120863821
-0.8777777777777779,-0.5000000000000001,0.563849012586748
-0.8555555555555556,-0.5000000000000001,0.5639472051153241
-0.8333333333333335,-0.5000000000000001,0.5476688919336615
-0.8111111111111111,-0.5000000000000001,0.5166023148040779
-0.788888888888889,-0.5000000000000001,0.4735085161818502
-0.7666666666666667,-0.5000000000000001,0.4219202671646711
-0.7444444444444445,-0.5000000000000001,0.36567026360636395
-0.7222222222222223,-0.5000000000000001,0.30843470010988416
-0.7000000000000001,-0.5000000000000001,0.2533646691004846
-0.6777777777777778,-0.5000000000000001,0.2028503496092943
-0.6555555555555557,-0.5000000000000001,0.1584304067235458
-0.6333333333333334,-0.5000000000000001,0.12083005655206257
-0.6111111111111112,-0.5000000000000001,0.0900919080591581
-0.5888888888888889,-0.5000000000000001,0.06575623579135861
-0.5666666666666668,-0.5000000000000001,0.047050478565523766
-0.5444444444444445,-0.5000000000000001,0.033057907541655523
-0.5222222222222223,-0.5000000000000001,0.022848274141804535
-0.5000000000000001,-0.5000000000000001,0.015565200823765005
-0.47777777777777786,-0.5000000000000001,0.010473887471327086
-0.4555555555555556,-0.5000000000000001,0.006977654054824061
-0.43333333333333335,-0.5000000000000001,0.004613360947089974
-0.4111111111111112,-0.5000000000000001,0.0030348860444749594
-0.38888888888888895,-0.5000000000000001,0.001991745977973796
-0.3666666666666667,-0.5000000000000001,0.0013075626312903468
-0.34444444444444455,-0.5000000000000001,0.0008609826504161426
-0.3222222222222223,-0.5000000000000001,0.0005701128163249436
-0.30000000000000004,-0.5000000000000001,0.00038055865987481974
-0.2777777777777778,-0.5000000000000001,0.0002566420268718514
-0.25555555555555565,-0.5000000000000001,0.00017518074566613755
-0.2333333333333334,-0.5000000000000001,0.00012120831612169693
-0.21111111111111114,-0.5000000000000001,8.509625236173225e-05
-0.188888888888889,-0.5000000000000001,6.065509830343102e-05
-0.16666666666666674,-0.5000000000000001,4.389942935193045e-05
-0.1444444444444445,-0.5000000000000001,3.225344337587925e-05
-0.12222222222222223,-0.5000000000000001,2.4043839955950175e-05
-0.10000000000000009,-0.5000000000000001,1.8177546097414955e-05
-0.07777777777777772,-0.5000000000000001,1.3937274195624038e-05
-0.05555555555555558,-0.5000000000000001,1.0851849282928788e-05
-0.03333333333333344,-0.5000000000000001,8.614099024453692e-06
-0.011111111111111072,-0.5000000000000001,7.029476555887667e-06
0.011111111111111072,-0.5000000000000001,5.985395907505332e-06
0.033333333333333215,-0.5000000000000001,5.43587748213853e-06
0.05555555555555558,-0.5000000000000001,5.3995437053405625e-06
0.07777777777777772,-0.5000000000000001,5.972086645744049e-06
0.09999999999999987,-0.5000000000000001,7.357781330363559e-06
0.12222222222222223,-0.5000000000000001,9.929177522059804e-06
0.14444444444444438,-0.5000000000000001,1.433058014984683e-05
0.16666666666666652,-0.5000000000000001,2.1650273977638863e-05
0.18888888888888888,-0.5000000000000001,3.369982617749647e-05
0.21111111111111103,-0.5000000000000001,5.345769848273802e-05
0.2333333333333334,-0.5000000000000001,8.576077057416266e-05
0.25555555555555554,-0.5000000000000001,0.00013836376847563853
0.2777777777777777,-0.5000000000000001,0.00022353612642235626
0.30000000000000004,-0.5000000000000001,0.0003604316537887757
0.3222222222222222,-0.5000000000000001,0.0005785501532274049
0.34444444444444433,-0.5000000000000001,0.0009227085319924933
0.3666666666666667,-0.5000000000000001,0.0014600378920113556
0.38888888888888884,-0.5000000000000001,0.0022895895051947713
0.411111111111111,-0.5000000000000001,0.003555105341280108
0.43333333333333335,-0.5000000000000001,0.005461292806684926
0.4555555555555555,-0.5000000000000001,0.008293413603186146
0.47777777777777786,-0.5000000000000001,0.012439021234626303
0.5,-0.5000000000000001,0.018409171435933333
0.5222222222222221,-0.5000000000000001,0.026854415629561625
0.5444444444444445,-0.5000000000000001,0.03856861419314747
0.5666666666666667,-0.5000000000000001,0.05447161128783136
0.5888888888888888,-0.5000000000000001,0.07556094114532
0.6111111111111112,-0.5000000000000001,0.10282403317989855
0.6333333333333333,-0.5000000000000001,0.1371068299345921
0.6555555555555554,-0.5000000000000001,0.17894282218465604
0.6777777777777778,-0.5000000000000001,0.22835776795097557
0.7,-0.5000000000000001,0.28467799373721714
0.7222222222222221,-0.5000000000000001,0.3463810200447218
0.7444444444444445,-0.5000000000000001,0.4110323104238746
0.7666666666666666,-0.5000000000000001,0.4753474605166607
0.788888888888889,-0.5000000000000001,0.5354030657927734
0.8111111111111111,-0.5000000000000001,0.5869928282249299
0.8333333333333333,-0.5000000000000001,0.6260928653080119
0.8555555555555556,-0.5000000000000001,0.6493694610681258
0.8777777777777778,-0.5000000000000001,0.654642629271109
0.8999999999999999,-0.5000000000000001,0.6412171928232102
0.922222222222222,-0.5000000000000001,0.6100125543226996
0.9444444444444446,-0.5000000000000001,0.5634598397897828
0.9666666666666668,-0.5000000000000001,0.5051818661914655
0.9888888888888889,-0.5000000000000001,0.43951540032862696
1.011111111111111,-0.5000000000000001,0.3709649304516633
1.0333333333333332,-0.5000000000000001,0.3036853353495026
1.0555555555555554,-0.5000000000000001,0.24107649976201473
1.077777777777778,-0.5000000000000001,0.18554157102829621
1.1,-0.5000000000000001,0.13842186848168359

-1.1,-0.47777777777777786,0.12210026552562228
-1.077777777777778,-0.47777777777777786,0.16432703001423946
-1.0555555555555556,-0.47777777777777786,0.21421590133387666
-1.0333333333333334,-0.47777777777777786,0.2705256298099553
-1.0111111111111113,-0.47777777777777786,0.33101390335274233
-0.9888888888888889,-0.47777777777777786,0.39249673520298084
-0.9666666666666668,-0.47777777777777786,0.4510794521988439
-0.9444444444444445,-0.47777777777777786,0.5025477722571757
-0.9222222222222223,-0.47777777777777786,0.5428687469071892
-0.9000000000000001,-0.47777777777777786,0.5687194768034192
-0.8777777777777779,-0.47777777777777786,0.5779465468153697
-0.8555555555555556,-0.47777777777777786,0.5698670137290838
-0.8333333333333335,-0.47777777777777786,0.5453519102388013
-0.8111111111111111,-0.47777777777777786,0.5066782339591541
-0.788888888888889,-0.47777777777777786,0.4571833349320961
-0.7666666666666667,-0.47777777777777786,0.40079384809064705
-0.7444444444444445,-0.47777777777777786,0.34152050846132537
-0.7222222222222223,-0.47777777777777786,0.2830070504016197
-0.7000000000000001,-0.47777777777777786,0.22819917654145927
-0.6777777777777778,-0.47777777777777786,0.1791663508931445
-0.6555555555555557,-0.47777777777777786,0.13707473425687822
-0.6333333333333334,-0.47777777777777786,0.1022823379848042
-0.6111111111111112,-0.47777777777777786,0.07451226185000112
-0.5888888888888889,-0.47777777777777786,0.05305736817056948
-0.5666666666666668,-0.47777777777777786,0.03697722196193894
-0.5444444444444445,-0.47777777777777786,0.02526113650302563
-0.5222222222222223,-0.47777777777777786,0.016945191285375142
-0.5000000000000001,-0.47777777777777786,0.011182784938406654
-0.47777777777777786,-0.47777777777777786,0.0072759665166896624
-0.4555555555555556,-0.47777777777777786,0.004678301989701897
-0.43333333333333335,-0.47777777777777786,0.0029802411506103022
-0.4111111111111112,-0.47777777777777786,0.0018861274768663325
-0.38888888888888895,-0.47777777777777786,0.0011893462949660039
-0.3666666666666667,-0.47777777777777786,0.0007495086176448083
-0.34444444444444455,-0.47777777777777786,0.0004734954442604901
-0.3222222222222223,-0.47777777777777786,0.00030078611687441156
-0.30000000000000004,-0.47777777777777786,0.0001927010420451832
-0.2777777777777778,-0.47777777777777786,0.00012484683279042784
-0.25555555555555565,-0.47777777777777786,8.199240144204766e-05
-0.2333333333333334,-0.47777777777777786,5.469110671971434e-05
-0.21111111111111114,-0.47777777777777786,3.710461026263951e-05
-0.188888888888889,-0.47777777777777786,2.562641718976129e-05
-0.16666666666666674,-0.47777777777777786,1.8023526782015507e-05
-0.1444444444444445,-0.47777777777777786,1.2906739345403219e-05
-0.12222222222222223,-0.47777777777777786,9.406047127215556e-06
-0.10000000000000009,-0.47777777777777786,6.97244534763619e-06
-0.07777777777777772,-0.47777777777777786,5.257037469275955e-06
-0.05555555555555558,-0.47777777777777786,4.037226070875023e-06
-0.03333333333333344,-0.47777777777777786,3.17166899509141e-06
-0.011111111111111072,-0.47777777777777786,2.5730749410621274e-06
0.011111111111111072,-0.47777777777777786,2.192529080273339e-06
0.033333333333333215,-0.47777777777777786,2.0120214561408263e-06
0.05555555555555558,-0.47777777777777786,2.0439803282265716e-06
0.07777777777777772,-0.47777777777777786,2.338469740164673e-06
0.09999999999999987,-0.47777777777777786,3.0007961802221677e-06
0.12222222222222223,-0.47777777777777786,4.225099785564776e-06
0.14444444444444438,-0.47777777777777786,6.353700235836562e-06
0.16666666666666652,-0.47777777777777786,9.978344634582206e-06
0.18888888888888888,-0.47777777777777786,1.610920833878901e-05
0.21111111111111103,-0.47777777777777786,2.6452174658033963e-05
0.2333333333333334,-0.47777777777777786,4.3856939416328996e-05
0.25555555555555554,-0.47777777777777786,7.3031196018742e-05
0.2777777777777777,-0.47777777777777786,0.0001216639874425614
0.30000000000000004,-0.47777777777777786,0.0002021694636633192
0.3222222222222222,-0.47777777777777786,0.00033435542858799706
0.34444444444444433,-0.47777777777777786,0.0005494403020975295
0.3666666666666667,-0.47777777777777786,0.0008959793979171259
0.38888888888888884,-0.47777777777777786,0.0014483909631653178
0.411111111111111,-0.47777777777777786,0.00231884013226922
0.43333333333333335,-0.47777777777777786,0.0036731526991184704
0.4555555555555555,-0.47777777777777786,0.00575105780184786
0.47777777777777786,-0.47777777777777786,0.008890240134646803
0.5,-0.47777777777777786,0.013552273349376533
0.5222222222222221,-0.47777777777777786,0.02034645075164623
0.5444444444444445,-0.47777777777777786,0.030044963275575997
0.5666666666666667,-0.47777777777777786,0.04358023524001916
0.5888888888888888,-0.47777777777777786,0.06201332078859059
0.6111111111111112,-0.47777777777777786,0.08646222013200712
0.6333333333333333,-0.47777777777777786,0.117982039725349
0.6555555555555554,-0.47777777777777786,0.15739604069608168
0.6777777777777778,-0.47777777777777786,0.20508788822229865
0.7,-0.47777777777777786,0.2607795356621632
0.7222222222222221,-0.47777777777777786,0.32333320627690737
0.7444444444444445,-0.47777777777777786,0.39062556162289763
0.7666666666666666,-0.47777777777777786,0.45954267253561176
0.788888888888889,-0.47777777777777786,0.5261323260780036
0.8111111111111111,-0.47777777777777786,0.5859249183146074
0.8333333333333333,-0.47777777777777786,0.6343992295203096
0.8555555555555556,-0.47777777777777786,0.6675323868561183
0.8777777777777778,-0.47777777777777786,0.6823444014018837
0.8999999999999999,-0.47777777777777786,0.6773364411435245
0.922222222222222,-0.47777777777777786,0.6527341833227993
0.9444444444444446,-0.47777777777777786,0.6104824409500692
0.9666666666666668,-0.47777777777777786,0.5539870741863931
0.9888888888888889,-0.47777777777777786,0.4876522782635656
1.011111111111111,-0.47777777777777786,0.4163019033911699
1.0333333333333332,-0.47777777777777786,0.34459208774767924
1.0555555555555554,-0.47777777777777786,0.2765154027588036
1.077777777777778,-0.47777777777777786,0.21506770691038438
1.1,-0.47777777777777786,0.16210759657619334

-1.1,-0.4555555555555556,0.13960466392447957
-1.077777777777778,-0.4555555555555556,0.18582484692176895
-1.0555555555555556,-0.4555555555555556,0.23952542843874783
-1.0333333333333334,-0.4555555555555556,0.2990225943225622
-1.0111111111111113,-0.4555555555555556,0.36159682790376707
-0.9888888888888889,-0.4555555555555556,0.423624003491177
-0.9666666666666668,-0.4555555555555556,0.4808866793621597
-0.9444444444444445,-0.4555555555555556,0.5290373160902879
-0.9222222222222223,-0.4555555555555556,0.5641455642242424
-0.9000000000000001,-0.4555555555555556,0.5832339859471598
-0.8777777777777779,-0.4555555555555556,0.5847000385031654
-0.8555555555555556,-0.4555555555555556,0.5685406071422517
-0.8333333333333335,-0.4555555555555556,0.5363351373849938
-0.8111111111111111,-0.4555555555555556,0.4909941861443217
-0.788888888888889,-0.4555555555555556,0.43632834819058697
-0.7666666666666667,-0.4555555555555556,0.3765254770855051
-0.7444444444444445,-0.4555555555555556,0.3156344047049891
-0.7222222222222223,-0.4555555555555556,0.2571404983627117
-0.7000000000000001,-0.4555555555555556,0.20368839800760766
-0.6777777777777778,-0.4555555555555556,0.15697003370361348
-0.6555555555555557,-0.4555555555555556,0.1177617714360682
-0.6333333333333334,-0.4555555555555556,0.08607080771565058
-0.6111111111111112,-0.4555555555555556,0.06134093796516291
-0.5888888888888889,-0.4555555555555556,0.04267050014318484
-0.5666666666666668,-0.4555555555555556,0.02900666124546127
-0.5444444444444445,-0.4555555555555556,0.019295240613179537
-0.5222222222222223,-0.4555555555555556,0.012579533122688273
-0.5000000000000001,-0.4555555555555556,0.008052285268583285
-0.47777777777777786,-0.4555555555555556,0.005071071659302005
-0.4555555555555556,-0.4555555555555556,0.0031492377635393546
-0.43333333333333335,-0.4555555555555556,0.0019335356755852621
-0.4111111111111112,-0.4555555555555556,0.00117698743804149
-0.38888888888888895,-0.4555555555555556,0.0007125340832496608
-0.3666666666666667,-0.4555555555555556,0.00043041786065119066
-0.34444444444444455,-0.4555555555555556,0.0002603359072889928
-0.3222222222222223,-0.4555555555555556,0.00015822740010455744
-0.30000000000000004,-0.4555555555555556,9.697646439956848e-05
-0.2777777777777778,-0.4555555555555556,6.013824118135896e-05
-0.25555555555555565,-0.4555555555555556,3.78495993794742e-05
-0.2333333333333334,-0.4555555555555556,2.4239497107800568e-05
-0.21111111111111114,-0.4555555555555556,1.5827343483870794e-05
-0.188888888888889,-0.4555555555555556,1.0551024121219947e-05
-0.16666666666666674,-0.4555555555555556,7.185627378035685e-06
-0.1444444444444445,-0.4555555555555556,4.999501812764756e-06
-0.12222222222222223,-0.4555555555555556,3.552136670188546e-06
-0.10000000000000009,-0.4555555555555556,2.5757827107481488e-06
-0.07777777777777772,-0.4555555555555556,1.9061359732640642e-06
-0.05555555555555558,-0.4555555555555556,1.4416753712720283e-06
-0.03333333333333344,-0.4555555555555556,1.1197855950351504e-06
-0.011111111111111072,-0.4555555555555556,9.028572971425769e-07
0.011111111111111072,-0.4555555555555556,7.70564940151886e-07
0.033333333333333215,-0.4555555555555556,7.163724443766871e-07
0.05555555555555558,-0.4555555555555556,7.475785061844408e-07
0.07777777777777772,-0.4555555555555556,8.892842825122744e-07
0.09999999999999987,-0.4555555555555556,1.1938764465526373e-06
0.12222222222222223,-0.4555555555555556,1.7593167370770684e-06
0.14444444444444438,-0.4555555555555556,2.7621637163683823e-06
0.16666666666666652,-0.4555555555555556,4.5154731362050525e-06
0.18888888888888888,-0.4555555555555556,7.568521957950063e-06
0.21111111111111103,-0.4555555555555556,1.2876216652105642e-05
0.2333333333333334,-0.4555555555555556,2.2083446519676843e-05
0.25555555555555554,-0.4555555555555556,3.7997059680907435e-05
0.2777777777777777,-0.4555555555555556,6.53605547072457e-05
0.30000000000000004,-0.4555555555555556,0.00011211039853088568
0.3222222222222222,-0.4555555555555556,0.00019138509457268895
0.34444444444444433,-0.4555555555555556,0.00032468391265743013
0.3666666666666667,-0.4555555555555556,0.0005467299948940684
0.38888888888888884,-0.4555555555555556,0.0009127658377132145
0.411111111111111,-0.4555555555555556,0.0015091549398057946
0.43333333333333335,-0.4555555555555556,0.0024681995632611126
0.4555555555555555,-0.4555555555555556,0.003987881022503887
0.47777777777777786,-0.4555555555555556,0.0063566119353917604
0.5,-0.4555555555555556,0.00998187126390609
0.5222222222222221,-0.4555555555555556,0.015419635821529599
0.5444444444444445,-0.4555555555555556,0.023398845987461687
0.5666666666666667,-0.4555555555555556,0.034832055494141076
0.5888888888888888,-0.4555555555555556,0.050800623037491804
0.6111111111111112,-0.4555555555555556,0.07250144308676712
0.6333333333333333,-0.4555555555555556,0.10114370747248028
0.6555555555555554,-0.4555555555555556,0.1377898773587915
0.6777777777777778,-0.4555555555555556,0.18314559651887882
0.7,-0.4555555555555556,0.23731802136369265
0.7222222222222221,-0.4555555555555556,0.2995784783388842
0.7444444444444445,-0.4555555555555556,0.36817916256979427
0.7666666666666666,-0.4555555555555556,0.4402794009648843
0.788888888888889,-0.4555555555555556,0.5120299865004433
0.8111111111111111,-0.4555555555555556,0.5788419549392648
0.8333333333333333,-0.4555555555555556,0.6358309043269734
0.8555555555555556,-0.4555555555555556,0.6783864244986553
0.8777777777777778,-0.4555555555555556,0.702779036464432
0.8999999999999999,-0.4555555555555556,0.7066957327842218
0.922222222222222,-0.4555555555555556,0.6895982615741107
0.9444444444444446,-0.4555555555555556,0.6528277956584232
0.9666666666666668,-0.4555555555555556,0.5994297256778996
0.9888888888888889,-0.4555555555555556,0.533730469080787
1.011111111111111,-0.4555555555555556,0.46074893755677027
1.0333333333333332,-0.4555555555555556,0.385555271525388
1.0555555555555554,-0.4555555555555556,0.3126916394698477
1.077777777777778,-0.4555555555555556,0.24574570402874069
1.1,-0.4555555555555556,0.18712555530271088

-1.1,-0.43333333333333335,0.1572797366955272
-1.077777777777778,-0.43333333333333335,0.20710862963709922
-1.0555555555555556,-0.43333333333333335,0.26403508043137
-1.0333333333333334,-0.43333333333333335,0.3259268865529325
-1.0111111111111113,-0.43333333333333335,0.38961348691209
-0.9888888888888889,-0.43333333333333335,0.45109328933520054
-0.9666666666666668,-0.43333333333333335,0.505922726027383
-0.9444444444444445,-0.43333333333333335,0.5497409847074756
-0.9222222222222223,-0.43333333333333335,0.5788460108951612
-0.9000000000000001,-0.43333333333333335,0.5907158268795912
-0.8777777777777779,-0.43333333333333335,0.5843725594866113
-0.8555555555555556,-0.43333333333333335,0.5605158084128284
-0.8333333333333335,-0.43333333333333335,0.5214001586761619
-0.8111111111111111,-0.43333333333333335,0.47048584481676947
-0.788888888888889,-0.43333333333333335,0.4119371786784764
-0.7666666666666667,-0.43333333333333335,0.35006877290421046
-0.7444444444444445,-0.43333333333333335,0.288839820772128
-0.7222222222222223,-0.43333333333333335,0.23147433028456685
-0.7000000000000001,-0.43333333333333335,0.18024883661781566
-0.6777777777777778,-0.43333333333333335,0.13644988626061436
-0.6555555555555557,-0.43333333333333335,0.10047149535744852
-0.6333333333333334,-0.43333333333333335,0.07200396768441313
-0.6111111111111112,-0.43333333333333335,0.05026123532201996
-0.5888888888888889,-0.43333333333333335,0.03420151775795728
-0.5666666666666668,-0.43333333333333335,0.0227105855997312
-0.5444444444444445,-0.43333333333333335,0.014733004133803731
-0.5222222222222223,-0.43333333333333335,0.009350393463242797
-0.5000000000000001,-0.43333333333333335,0.005814856075868943
-0.47777777777777786,-0.43333333333333335,0.003549982408162571
-0.4555555555555556,-0.43333333333333335,0.002132185245276163
-0.43333333333333335,-0.43333333333333335,0.0012630069583364223
-0.4111111111111112,-0.43333333333333335,0.0007399203192795974
-0.38888888888888895,-0.43333333333333335,0.0004300591203912087
-0.3666666666666667,-0.43333333333333335,0.0002488548391470237
-0.34444444444444455,-0.43333333333333335,0.00014390618503712675
-0.3222222222222223,-0.43333333333333335,8.349668468216264e-05
-0.30000000000000004,-0.43333333333333335,4.881002225928401e-05
-0.2777777777777778,-0.43333333333333335,2.886545293861015e-05
-0.25555555555555565,-0.43333333333333335,1.7336439672295084e-05
-0.2333333333333334,-0.43333333333333335,1.0610790522227011e-05
-0.21111111111111114,-0.43333333333333335,6.636829821099644e-06
-0.188888888888889,-0.43333333333333335,4.2508457287050455e-06
-0.16666666666666674,-0.43333333333333335,2.791218316412395e-06
-0.1444444444444445,-0.43333333333333335,1.8795714306374957e-06
-0.12222222222222223,-0.43333333333333335,1.2975731572860773e-06
-0.10000000000000009,-0.43333333333333335,9.178260639524565e-07
-0.07777777777777772,-0.43333333333333335,6.650995294814631e-07
-0.05555555555555558,-0.43333333333333335,4.945263986852624e-07
-0.03333333333333344,-0.43333333333333335,3.7931164907864793e-07
-0.011111111111111072,-0.43333333333333335,3.0384986579273395e-07
0.011111111111111072,-0.43333333333333335,2.600449635992978e-07
0.033333333333333215,-0.43333333333333335,2.457345166993236e-07
0.05555555555555558,-0.43333333333333335,2.648418556093811e-07
0.07777777777777772,-0.43333333333333335,3.294736225454702e-07
0.09999999999999987,-0.43333333333333335,4.648592453608465e-07
0.12222222222222223,-0.43333333333333335,7.190185554184059e-07
0.14444444444444438,-0.43333333333333335,1.1806562185581909e-06
0.16666666666666652,-0.43333333333333335,2.0115033378618207e-06
0.18888888888888888,-0.43333333333333335,3.5039535594731776e-06
0.21111111111111103,-0.43333333333333335,6.1826844565594725e-06
0.2333333333333334,-0.43333333333333335,1.0982140972626584e-05
0.25555555555555554,-0.43333333333333335,1.9553620661540643e-05
0.2777777777777777,-0.43333333333333335,3.479120510986994e-05
0.30000000000000004,-0.43333333333333335,6.17217766126653e-05
0.3222222222222222,-0.43333333333333335,0.00010898924121495405
0.34444444444444433,-0.43333333333333335,0.0001912851524888283
0.3666666666666667,-0.43333333333333335,0.00033324143773904284
0.38888888888888884,-0.43333333333333335,0.0005754986536415149
0.411111111111111,-0.43333333333333335,0.0009838650151632975
0.43333333333333335,-0.43333333333333335,0.001662619708851462
0.4555555555555555,-0.43333333333333335,0.0027729696638087017
0.47777777777777786,-0.43333333333333335,0.004557266506964351
0.5,-0.43333333333333335,0.007368614434518909
0.5222222222222221,-0.43333333333333335,0.011703747642120671
0.5444444444444445,-0.43333333333333335,0.01823443757215189
0.5666666666666667,-0.43333333333333335,0.027829368848421684
0.5888888888888888,-0.43333333333333335,0.0415549655118307
0.6111111111111112,-0.43333333333333335,0.06064111945918625
0.6333333333333333,-0.43333333333333335,0.08639767110982406
0.6555555555555554,-0.43333333333333335,0.12007145474595421
0.6777777777777778,-0.43333333333333335,0.16264294773098026
0.7,-0.43333333333333335,0.21457606229594023
0.7222222222222221,-0.43333333333333335,0.27555251262418146
0.7444444444444445,-0.43333333333333335,0.344239441607311
0.7666666666666666,-0.43333333333333335,0.41814991221248005
0.788888888888889,-0.43333333333333335,0.49365455995085455
0.8111111111111111,-0.43333333333333335,0.5661852076995258
0.8333333333333333,-0.43333333333333335,0.6306377299001588
0.8555555555555556,-0.43333333333333335,0.6819374826066301
0.8777777777777778,-0.43333333333333335,0.7156866459173555
0.8999999999999999,-0.43333333333333335,0.728781642300187
0.922222222222222,-0.43333333333333335,0.7198814586833941
0.9444444444444446,-0.43333333333333335,0.689629382945302
0.9666666666666668,-0.43333333333333335,0.6405780737649052
0.9888888888888889,-0.43333333333333335,0.5768295402843395
1.011111111111111,-0.43333333333333335,0.5034611702834818
1.0333333333333332,-0.43333333333333335,0.4258504501066356
1.0555555555555554,-0.43333333333333335,0.3490240951306503
1.077777777777778,-0.43333333333333335,0.2771403451284999
1.1,-0.43333333333333335,0.2131733091686421

-1.1,-0.4111111111111112,0.1747389103365604
-1.077777777777778,-0.4111111111111112,0.2276929420514155
-1.0555555555555556,-0.4111111111111112,0.28717288338755786
-1.0333333333333334,-0.4111111111111112,0.35061014858361833
-1.0111111111111113,-0.4111111111111112,0.4144278587954205
-0.9888888888888889,-0.4111111111111112,0.4743251286751404
-0.9666666666666668,-0.4111111111111112,0.5257372048698432
-0.9444444444444445,-0.4111111111111112,0.5644076788898859
-0.9222222222222223,-0.4111111111111112,0.5869739930765017
-0.9000000000000001,-0.4111111111111112,0.5914539368337284
-0.8777777777777779,-0.4111111111111112,0.5775348747097758
-0.8555555555555556,-0.4111111111111112,0.5466069133626823
-0.8333333333333335,-0.4111111111111112,0.5015359520783473
-0.8111111111111111,-0.4111111111111112,0.44622760775410336
-0.788888888888889,-0.4111111111111112,0.3850735509878143
-0.7666666666666667,-0.4111111111111112,0.3223879923268974
-0.7444444444444445,-0.4111111111111112,0.26193187004475155
-0.7222222222222223,-0.4111111111111112,0.20659138535443836
-0.7000000000000001,-0.4111111111111112,0.1582366227105512
-0.6777777777777778,-0.4111111111111112,0.11774685029242088
-0.6555555555555557,-0.4111111111111112,0.0851608513455691
-0.6333333333333334,-0.4111111111111112,0.05989763127314546
-0.6111111111111112,-0.4111111111111112,0.04099443669260524
-0.5888888888888889,-0.4111111111111112,0.02732098706618322
-0.5666666666666668,-0.4111111111111112,0.01774548295125569
-0.5444444444444445,-0.4111111111111112,0.011244166352370587
-0.5222222222222223,-0.4111111111111112,0.006958566971624625
-0.5000000000000001,-0.4111111111111112,0.004211748049595765
-0.47777777777777786,-0.4111111111111112,0.0024972394884267383
-0.4555555555555556,-0.4111111111111112,0.0014532646775629254
-0.43333333333333335,-0.4111111111111112,0.0008319408195263436
-0.4111111111111112,-0.4111111111111112,0.00046972444066758844
-0.38888888888888895,-0.4111111111111112,0.00026237112771528237
-0.3666666666666667,-0.4111111111111112,0.00014548568514427944
-0.34444444444444455,-0.4111111111111112,8.040002265633974e-05
-0.3222222222222223,-0.4111111111111112,4.4473497372451756e-05
-0.30000000000000004,-0.4111111111111112,2.4738575886773272e-05
-0.2777777777777778,-0.4111111111111112,1.3905098673436417e-05
-0.25555555555555565,-0.4111111111111112,7.93565668892608e-06
-0.2333333333333334,-0.4111111111111112,4.619045982782083e-06
-0.21111111111111114,-0.4111111111111112,2.752783620932738e-06
-0.188888888888889,-0.4111111111111112,1.6848180087475572e-06
-0.16666666666666674,-0.4111111111111112,1.061079150400453e-06
-0.1444444444444445,-0.4111111111111112,6.88233873518469e-07
-0.12222222222222223,-0.4111111111111112,4.597230860233794e-07
-0.10000000000000009,-0.4111111111111112,3.160787060947283e-07
-0.07777777777777772,-0.4111111111111112,2.2364040602022836e-07
-0.05555555555555558,-0.4111111111111112,1.6310788809929314e-07
-0.03333333333333344,-0.4111111111111112,1.2336205420572464e-07
-0.011111111111111072,-0.4111111111111112,9.814594889063376e-08
0.011111111111111072,-0.4111111111111112,8.436050104608214e-08
0.033333333333333215,-0.4111111111111112,8.137668730001092e-08
0.05555555555555558,-0.4111111111111112,9.116523453954715e-08
0.07777777777777772,-0.4111111111111112,1.1936470325255186e-07
0.09999999999999987,-0.4111111111111112,1.7777879524177805e-07
0.12222222222222223,-0.4111111111111112,2.893572036952931e-07
0.14444444444444438,-0.4111111111111112,4.97680505827078e-07
0.16666666666666652,-0.4111111111111112,8.846874610299181e-07
0.18888888888888888,-0.4111111111111112,1.6034581900942844e-06
0.21111111111111103,-0.4111111111111112,2.9383493429545413e-06
0.2333333333333334,-0.4111111111111112,5.41445240604953e-06
0.25555555555555554,-0.4111111111111112,9.995144187081228e-06
0.2777777777777777,-0.4111111111111112,1.8435001885362077e-05
0.30000000000000004,-0.4111111111111112,3.390227046463125e-05
0.3222222222222222,-0.4111111111111112,6.20593353150399e-05
0.34444444444444433,-0.4111111111111112,0.00011290154771445447
0.3666666666666667,-0.4111111111111112,0.0002038129994408655
0.38888888888888884,-0.4111111111111112,0.0003645034219020414
0.411111111111111,-0.4111111111111112,0.0006447258573760224
0.43333333333333335,-0.4111111111111112,0.0011258890128698228
0.4555555555555555,-0.4111111111111112,0.0019377690761673806
0.47777777777777786,-0.4111111111111112,0.003281327156343966
0.5,-0.4111111111111112,0.00545792442267124
0.5222222222222221,-0.4111111111111112,0.008903749129276642
0.5444444444444445,-0.4111111111111112,0.01422584434715562
0.5666666666666667,-0.4111111111111112,0.02223277433550073
0.5888888888888888,-0.4111111111111112,0.0339490924749221
0.6111111111111112,-0.4111111111111112,0.050599302775968524
0.6333333333333333,-0.4111111111111112,0.07354541890662603
0.6555555555555554,-0.4111111111111112,0.1041643377236736
0.6777777777777778,-0.4111111111111112,0.14365869883512913
0.7,-0.4111111111111112,0.19280837491623448
0.7222222222222221,-0.4111111111111112,0.25168809509343615
0.7444444444444445,-0.4111111111111112,0.3193964562239013
0.7666666666666666,-0.4111111111111112,0.3938570660779189
0.788888888888889,-0.4111111111111112,0.47175716419316766
0.8111111111111111,-0.4111111111111112,0.5486773312842289
0.8333333333333333,-0.4111111111111112,0.619436056887301
0.8555555555555556,-0.4111111111111112,0.6786287855196045
0.8777777777777778,-0.4111111111111112,0.7212922023608175
0.8999999999999999,-0.4111111111111112,0.7435843330826275
0.922222222222222,-0.4111111111111112,0.7433527061263435
0.9444444444444446,-0.4111111111111112,0.7204746550890373
0.9666666666666668,-0.4111111111111112,0.6768956381758773
0.9888888888888889,-0.4111111111111112,0.6163537020128106
1.011111111111111,-0.4111111111111112,0.5438445996775941
1.0333333333333332,-0.4111111111111112,0.46493463823631287
1.0555555555555554,-0.4111111111111112,0.38505339227790664
1.077777777777778,-0.4111111111111112,0.3088908986890871
1.1,-0.4111111111111112,0.2399885492651531

-1.1,-0.38888888888888895,0.1916295271097316
-1.077777777777778,-0.38888888888888895,0.24715462742227012
-1.0555555555555556,-0.38888888888888895,0.30846650435637074
-1.0333333333333334,-0.38888888888888895,0.37258846510412486
-1.0111111111111113,-0.38888888888888895,0.43559704756336565
-0.9888888888888889,-0.38888888888888895,0.49298031135940446
-0.9666666666666668,-0.38888888888888895,0.5401588981398613
-0.9444444444444445,-0.38888888888888895,0.573089436130471
-0.9222222222222223,-0.38888888888888895,0.5888401777866527
-0.9000000000000001,-0.38888888888888895,0.5860245902897168
-0.8777777777777779,-0.38888888888888895,0.5650034932673631
-0.8555555555555556,-0.38888888888888895,0.5278148028033781
-0.8333333333333335,-0.38888888888888895,0.4778489738628024
-0.8111111111111111,-0.38888888888888895,0.4193415108171971
-0.788888888888889,-0.38888888888888895,0.35678728420783357
-0.7666666666666667,-0.38888888888888895,0.2943873971195677
-0.7444444444444445,-0.38888888888888895,0.23561913101413054
-0.7222222222222223,-0.38888888888888895,0.1829815699957491
-0.7000000000000001,-0.38888888888888895,0.13792612059635984
-0.6777777777777778,-0.38888888888888895,0.10094401627158617
-0.6555555555555557,-0.38888888888888895,0.07175976456816562
-0.6333333333333334,-0.38888888888888895,0.04957268486346947
-0.6111111111111112,-0.38888888888888895,0.03329568367511741
-0.5888888888888889,-0.38888888888888895,0.02175581951067845
-0.5666666666666668,-0.38888888888888895,0.013839036343106476
-0.5444444444444445,-0.38888888888888895,0.008576947918971145
-0.5222222222222223,-0.38888888888888895,0.005184113977966911
-0.5000000000000001,-0.38888888888888895,0.003059345735314631
-0.47777777777777786,-0.38888888888888895,0.0017651776212717911
-0.4555555555555556,-0.38888888888888895,0.0009973874154164323
-0.43333333333333335,-0.38888888888888895,0.0005529729136579205
-0.4111111111111112,-0.38888888888888895,0.000301523893511843
-0.38888888888888895,-0.38888888888888895,0.00016215197708173754
-0.3666666666666667,-0.38888888888888895,8.628346830603615e-05
-0.34444444444444455,-0.38888888888888895,4.5603576332615926e-05
-0.3222222222222223,-0.38888888888888895,2.4046227739050017e-05
-0.30000000000000004,-0.38888888888888895,1.2712271283843754e-05
-0.2777777777777778,-0.38888888888888895,6.774536304750768e-06
-0.25555555555555565,-0.38888888888888895,3.660052130837906e-06
-0.2333333333333334,-0.38888888888888895,2.016077699260047e-06
-0.21111111111111114,-0.38888888888888895,1.1382070715305347e-06
-0.188888888888889,-0.38888888888888895,6.615261843506626e-07
-0.16666666666666674,-0.38888888888888895,3.970815706479442e-07
-0.1444444444444445,-0.38888888888888895,2.4660875961107107e-07
-0.12222222222222223,-0.38888888888888895,1.5854533923872883e-07
-0.10000000000000009,-0.38888888888888895,1.0547911701248283e-07
-0.07777777777777772,-0.38888888888888895,7.260370571093948e-08
-0.05555555555555558,-0.38888888888888895,5.179441575118772e-08
-0.03333333333333344,-0.38888888888888895,3.8555908641550346e-08
-0.011111111111111072,-0.38888888888888895,3.045424178388799e-08
0.011111111111111072,-0.38888888888888895,2.6345932020820958e-08
0.033333333333333215,-0.38888888888888895,2.608572020739656e-08
0.05555555555555558,-0.38888888888888895,3.0610903291242e-08
0.07777777777777772,-0.38888888888888895,4.246763371545013e-08
0.09999999999999987,-0.38888888888888895,6.704176226940035e-08
0.12222222222222223,-0.38888888888888895,1.1507180786682586e-07
0.14444444444444438,-0.38888888888888895,2.075911731578168e-07
0.16666666666666652,-0.38888888888888895,3.855129466936055e-07
0.18888888888888888,-0.38888888888888895,7.280765305711933e-07
0.21111111111111103,-0.38888888888888895,1.3881260401514248e-06
0.2333333333333334,-0.38888888888888895,2.659115130761909e-06
0.25555555555555554,-0.38888888888888895,5.101280904210111e-06
0.2777777777777777,-0.38888888888888895,9.77660830564366e-06
0.30000000000000004,-0.38888888888888895,1.8680192391340886e-05
0.3222222222222222,-0.38888888888888895,3.551819311890978e-05
0.34444444444444433,-0.38888888888888895,6.70809420050786e-05
0.3666666666666667,-0.38888888888888895,0.00012560561201539915
0.38888888888888884,-0.38888888888888895,0.00023272362833586877
0.411111111111111,-0.38888888888888895,0.0004258375030096205
0.43333333333333335,-0.38888888888888895,0.0007680354582654861
0.4555555555555555,-0.38888888888888895,0.001362847894684466
0.47777777777777786,-0.38888888888888895,0.0023751290808291664
0.5,-0.38888888888888895,0.0040588887457277244
0.5222222222222221,-0.38888888888888895,0.006791728265570099
0.5444444444444445,-0.38888888888888895,0.01111339995787239
0.5666666666666667,-0.38888888888888895,0.01776280039754589
0.5888888888888888,-0.38888888888888895,0.027703657509489985
0.6111111111111112,-0.38888888888888895,0.04212502568907802
0.6333333333333333,-0.38888888888888895,0.062399834181714214
0.6555555555555554,-0.38888888888888895,0.08998502283353246
0.6777777777777778,-0.38888888888888895,0.12625220942943438
0.7,-0.38888888888888895,0.17224964822557576
0.7222222222222221,-0.38888888888888895,0.2284141225318579
0.7444444444444445,-0.38888888888888895,0.294272626842048
0.7666666666666666,-0.38888888888888895,0.3681929441686127
0.788888888888889,-0.38888888888888895,0.44725254107846335
0.8111111111111111,-0.38888888888888895,0.527289922706396
0.8333333333333333,-0.38888888888888895,0.6031780273349501
0.8555555555555556,-0.38888888888888895,0.6693171078200802
0.8777777777777778,-0.38888888888888895,0.7202929627051717
0.8999999999999999,-0.38888888888888895,0.7515985834225415
0.922222222222222,-0.38888888888888895,0.7602880083303768
0.9444444444444446,-0.38888888888888895,0.745431672112231
0.9666666666666668,-0.38888888888888895,0.7082760927940297
0.9888888888888889,-0.38888888888888895,0.6520705826200567
1.011111111111111,-0.38888888888888895,0.581594459125724
1.0333333333333332,-0.38888888888888895,0.5024807804307444
1.0555555555555554,-0.38888888888888895,0.4204702015877004
1.077777777777778,-0.38888888888888895,0.3407323152328785
1.1,-0.38888888888888895,0.26736337645388736

-1.1,-0.3666666666666667,0.20767120127725894
-1.077777777777778,-0.3666666666666667,0.2651783353596137
-1.0555555555555556,-0.3666666666666667,0.3275936718670983
-1.0333333333333334,-0.3666666666666667,0.3915738462057135
-1.0111111111111113,-0.3666666666666667,0.45291867078597275
-0.9888888888888889,-0.3666666666666667,0.5069972946373759
-0.9666666666666668,-0.3666666666666667,0.5493175176782681
-0.9444444444444445,-0.3666666666666667,0.5761431359555421
-0.9222222222222223,-0.3666666666666667,0.5850415037151135
-0.9000000000000001,-0.3666666666666667,0.5752494625702654
-0.8777777777777779,-0.3666666666666667,0.5477809878066089
-0.8555555555555556,-0.3666666666666667,0.5052556245214046
-0.8333333333333335,-0.3666666666666667,0.4514876446757722
-0.8111111111111111,-0.3666666666666667,0.3909249557141822
-0.788888888888889,-0.3666666666666667,0.32805140696234025
-0.7666666666666667,-0.3666666666666667,0.2668616697814984
-0.7444444444444445,-0.3666666666666667,0.21048864293007943
-0.7222222222222223,-0.3666666666666667,0.161020250489618
-0.7000000000000001,-0.3666666666666667,0.11949870722555293
-0.6777777777777778,-0.3666666666666667,0.08606183442709
-0.6555555555555557,-0.3666666666666667,0.06016878577494554
-0.6333333333333334,-0.3666666666666667,0.04085184313457679
-0.6111111111111112,-0.3666666666666667,0.026947610906748035
-0.5888888888888889,-0.3666666666666667,0.017278759168020373
-0.5666666666666668,-0.3666666666666667,0.010775499569305671
-0.5444444444444445,-0.3666666666666667,0.006540113477166704
-0.5222222222222223,-0.3666666666666667,0.0038663239505574336
-0.5000000000000001,-0.3666666666666667,0.0022283461065572188
-0.47777777777777786,-0.3666666666666667,0.0012535013896609352
-0.4555555555555556,-0.3666666666666667,0.0006891444986697494
-0.43333333333333335,-0.3666666666666667,0.0003708918174534072
-0.4111111111111112,-0.3666666666666667,0.00019579184080032144
-0.38888888888888895,-0.3666666666666667,0.0001016236354552034
-0.3666666666666667,-0.3666666666666667,5.201284338463616e-05
-0.34444444444444455,-0.3666666666666667,2.6342973050211654e-05
-0.3222222222222223,-0.3666666666666667,1.3257951008904026e-05
-0.30000000000000004,-0.3666666666666667,6.663268668195468e-06
-0.2777777777777778,-0.3666666666666667,3.3632897719796392e-06
-0.25555555555555565,-0.3666666666666667,1.7157672441370331e-06
-0.2333333333333334,-0.3666666666666667,8.906386047954295e-07
-0.21111111111111114,-0.3666666666666667,4.7361745905501037e-07
-0.188888888888889,-0.3666666666666667,2.596142869019405e-07
-0.16666666666666674,-0.3666666666666667,1.4743070074915677e-07
-0.1444444444444445,-0.3666666666666667,8.703072273483514e-08
-0.12222222222222223,-0.3666666666666667,5.3489879640044044e-08
-0.10000000000000009,-0.3666666666666667,3.42348037409309e-08
-0.07777777777777772,-0.3666666666666667,2.2815453967997992e-08
-0.05555555555555558,-0.3666666666666667,1.586239002899258e-08
-0.03333333333333344,-0.3666666666666667,1.1594538209129826e-08
-0.011111111111111072,-0.3666666666666667,9.088642024272475e-09
0.011111111111111072,-0.3666666666666667,7.936394103433528e-09
0.033333333333333215,-0.3666666666666667,8.122761266522018e-09
0.05555555555555558,-0.3666666666666667,1.0073996695012048e-08
0.07777777777777772,-0.3666666666666667,1.490990512671129e-08
0.09999999999999987,-0.3666666666666667,2.5038272528234965e-08
0.12222222222222223,-0.3666666666666667,4.540325542909348e-08
0.14444444444444438,-0.3666666666666667,8.603141219348974e-08
0.16666666666666652,-0.3666666666666667,1.671728368181942e-07
0.18888888888888888,-0.3666666666666667,3.296252796714849e-07
0.21111111111111103,-0.3666666666666667,6.553538027862736e-07
0.2333333333333334,-0.3666666666666667,1.3083827376610565e-06
0.25555555555555554,-0.3666666666666667,2.6151132455279195e-06
0.2777777777777777,-0.3666666666666667,5.220075481939741e-06
0.30000000000000004,-0.3666666666666667,1.0383095483767013e-05
0.3222222222222222,-0.3666666666666667,2.0535125638526867e-05
0.34444444444444433,-0.3666666666666667,4.029376041700723e-05
0.3666666666666667,-0.3666666666666667,7.826904472955339e-05
0.38888888888888884,-0.3666666666666667,0.0001501775611747092
0.411111111111111,-0.3666666666666667,0.0002840309493579504
0.43333333333333335,-0.3666666666666667,0.0005284545088164867
0.4555555555555555,-0.3666666666666667,0.0009654609907898161
0.47777777777777786,-0.3666666666666667,0.0017291285590551517
0.5,-0.3666666666666667,0.0030314045360439437
0.5222222222222221,-0.3666666666666667,0.005195398718072016
0.5444444444444445,-0.3666666666666667,0.008694739659365592
0.5666666666666667,-0.3666666666666667,0.014194633696718476
0.5888888888888888,-0.3666666666666667,0.022586250645109187
0.6111111111111112,-0.3666666666666667,0.03500150833917676
0.6333333333333333,-0.3666666666666667,0.052791436815764675
0.6555555555555554,-0.3666666666666667,0.07744990812225376
0.6777777777777778,-0.3666666666666667,0.11046777858868942
0.7,-0.3666666666666667,0.15311219930517672
0.7222222222222221,-0.3666666666666667,0.20614245852928959
0.7444444444444445,-0.3666666666666667,0.26949537275255825
0.7666666666666666,-0.3666666666666667,0.34199529984934796
0.788888888888889,-0.3666666666666667,0.4211593664344986
0.8111111111111111,-0.3666666666666667,0.5031699443225195
0.8333333333333333,-0.3666666666666667,0.5830683222472391
0.8555555555555556,-0.3666666666666667,0.655185353903646
0.8777777777777778,-0.3666666666666667,0.7137727525940935
0.8999999999999999,-0.3666666666666667,0.7537450343528513
0.922222222222222,-0.3666666666666667,0.7714024999493192
0.9444444444444446,-0.3666666666666667,0.7649939579391951
0.9666666666666668,-0.3666666666666667,0.7350010314765236
0.9888888888888889,-0.3666666666666667,0.6840804869887388
1.011111111111111,-0.3666666666666667,0.6166736074345823
1.0333333333333332,-0.3666666666666667,0.5383626098672432
1.0555555555555554,-0.3666666666666667,0.45510414336713073
1.077777777777778,-0.3666666666666667,0.3724863213760208
1.1,-0.3666666666666667,0.29513642941474755

-1.1,-0.34444444444444455,0.2226860870633499
-1.077777777777778,-0.34444444444444455,0.28159081453132
-1.0555555555555556,-0.34444444444444455,0.34441795257810065
-1.0333333333333334,-0.34444444444444455,0.40750783329157136
-1.0111111111111113,-0.34444444444444455,0.46645789834622825
-0.9888888888888889,-0.34444444444444455,0.5166081934629454
-0.9666666666666668,-0.34444444444444455,0.5536449207384729
-0.9444444444444445,-0.34444444444444455,0.5742148111110051
-0.9222222222222223,-0.34444444444444455,0.5764286735446026
-0.9000000000000001,-0.34444444444444455,0.560148811047334
-0.8777777777777779,-0.34444444444444455,0.5269994875523144
-0.8555555555555556,-0.34444444444444455,0.4801005545118606
-0.8333333333333335,-0.34444444444444455,0.42358458548514244
-0.8111111111111111,-0.34444444444444455,0.36200075350688427
-0.788888888888889,-0.34444444444444455,0.29972357434394803
-0.7666666666666667,-0.34444444444444455,0.2404700396490086
-0.7444444444444445,-0.34444444444444455,0.18699188742997738
-0.7222222222222223,-0.34444444444444455,0.14096352822107752
-0.7000000000000001,-0.34444444444444455,0.10304382431935594
-0.6777777777777778,-0.34444444444444455,0.07306128605190788
-0.6555555555555557,-0.34444444444444455,0.050261266526311806
-0.6333333333333334,-0.34444444444444455,0.03355868611952836
-0.6111111111111112,-0.34444444444444455,0.02175521838997625
-0.5888888888888889,-0.34444444444444455,0.013699073845612834
-0.5666666666666668,-0.34444444444444455,0.008382934480942029
-0.5444444444444445,-0.34444444444444455,0.004987899229686812
-0.5222222222222223,-0.34444444444444455,0.0028875891196061005
-0.5000000000000001,-0.34444444444444455,0.0016277159679070894
-0.47777777777777786,-0.34444444444444455,0.0008942104924422475
-0.4555555555555556,-0.34444444444444455,0.0004792817361228446
-0.43333333333333335,-0.34444444444444455,0.0002509601711455673
-0.4111111111111112,-0.34444444444444455,0.00012858244739313312
-0.38888888888888895,-0.34444444444444455,6.45925165899386e-05
-0.3666666666666667,-0.34444444444444455,3.189100790463981e-05
-0.34444444444444455,-0.34444444444444455,1.552213756895213e-05
-0.3222222222222223,-0.34444444444444455,7.475649465873928e-06
-0.30000000000000004,-0.34444444444444455,3.5788222305054677e-06
-0.2777777777777778,-0.34444444444444455,1.712448019658404e-06
-0.25555555555555565,-0.34444444444444455,8.24343948537481e-07
-0.2333333333333334,-0.34444444444444455,4.0220044288517103e-07
-0.21111111111111114,-0.34444444444444455,2.0050421797546572e-07
-0.188888888888889,-0.34444444444444455,1.0296344979800978e-07
-0.16666666666666674,-0.34444444444444455,5.486896806220689e-08
-0.1444444444444445,-0.34444444444444455,3.051780040432205e-08
-0.12222222222222223,-0.34444444444444455,1.777852178914334e-08
-0.10000000000000009,-0.34444444444444455,1.0863318157387796e-08
-0.07777777777777772,-0.34444444444444455,6.965367565386881e-09
-0.05555555555555558,-0.34444444444444455,4.696640208824381e-09
-0.03333333333333344,-0.34444444444444455,3.360400777020265e-09
-0.011111111111111072,-0.34444444444444455,2.6128865626552163e-09
0.011111111111111072,-0.34444444444444455,2.3122316228602236e-09
0.033333333333333215,-0.34444444444444455,2.468380601651315e-09
0.05555555555555558,-0.34444444444444455,3.2682550472541286e-09
0.07777777777777772,-0.34444444444444455,5.1940806564121495e-09
0.09999999999999987,-0.34444444444444455,9.306396175421911e-09
0.12222222222222223,-0.34444444444444455,1.7858571332345844e-08
0.14444444444444438,-0.34444444444444455,3.560178954386299e-08
0.16666666666666652,-0.34444444444444455,7.25372956028675e-08
0.18888888888888888,-0.34444444444444455,1.4969515527091478e-07
0.21111111111111103,-0.34444444444444455,3.111989117507957e-07
0.2333333333333334,-0.34444444444444455,6.492463947493909e-07
0.25555555555555554,-0.34444444444444455,1.3552439039126967e-06
0.2777777777777777,-0.34444444444444455,2.8229180855618217e-06
0.30000000000000004,-0.34444444444444455,5.852420140417411e-06
0.3222222222222222,-0.34444444444444455,1.2045534514661628e-05
0.34444444444444433,-0.34444444444444455,2.4551736723137983e-05
0.3666666666666667,-0.34444444444444455,4.9436797588940286e-05
0.38888888888888884,-0.34444444444444455,9.811468838589279e-05
0.411111111111111,-0.34444444444444455,0.0001915195921974332
0.43333333333333335,-0.34444444444444455,0.0003669912631922676
0.4555555555555555,-0.34444444444444455,0.0006891621990004297
0.47777777777777786,-0.34444444444444455,0.0012663686359026829
0.5,-0.34444444444444455,0.002274077455866899
0.5222222222222221,-0.34444444444444455,0.003986257972930391
0.5444444444444445,-0.34444444444444455,0.006814204592799232
0.5666666666666667,-0.34444444444444455,0.011349742466052989
0.5888888888888888,-0.34444444444444455,0.018405934898947908
0.6111111111111112,-0.34444444444444455,0.029043696052288744
0.6333333333333333,-0.34444444444444455,0.0445680731535015
0.6555555555555554,-0.34444444444444455,0.06647510120300586
0.6777777777777778,-0.34444444444444455,0.09633128287414196
0.7,-0.34444444444444455,0.13557508908367183
0.7222222222222221,-0.34444444444444455,0.18524459296086318
0.7444444444444445,-0.34444444444444455,0.24565653388092623
0.7666666666666666,-0.34444444444444455,0.31608598119125936
0.788888888888889,-0.34444444444444455,0.39451575384031734
0.8111111111111111,-0.34444444444444455,0.4775328027774236
0.8333333333333333,-0.34444444444444455,0.5604378911581726
0.8555555555555556,-0.34444444444444455,0.6376022830218318
0.8777777777777778,-0.34444444444444455,0.7030545596581579
0.8999999999999999,-0.34444444444444455,0.7512230399083006
0.922222222222222,-0.34444444444444455,0.7777104023643028
0.9444444444444446,-0.34444444444444455,0.7799530017108786
0.9666666666666668,-0.34444444444444455,0.7576285212664239
0.9888888888888889,-0.34444444444444455,0.7127224689358135
1.011111111111111,-0.34444444444444455,0.6492358056519736
1.0333333333333332,-0.34444444444444455,0.5725935298627705
1.0555555555555554,-0.34444444444444455,0.48887596738435374
1.077777777777778,-0.34444444444444455,0.4040244048017151
1.1,-0.34444444444444455,0.3231643669036748

-1.1,-0.3222222222222223,0.2366127368387634
-1.077777777777778,-0.3222222222222223,0.29637414232371123
-1.0555555555555556,-0.3222222222222223,0.3589988358125741
-1.0333333333333334,-0.3222222222222223,0.42056542569617555
-1.0111111111111113,-0.3222222222222223,0.4765421748978867
-0.9888888888888889,-0.3222222222222223,0.5223218376724693
-0.9666666666666668,-0.3222222222222223,0.5538452710274451
-0.9444444444444445,-0.3222222222222223,0.5681974122757018
-0.9222222222222223,-0.3222222222222223,0.5640539442468971
-0.9000000000000001,-0.3222222222222223,0.5418834169492891
-0.8777777777777779,-0.3222222222222223,0.5038619801127959
-0.8555555555555556,-0.3222222222222223,0.4535218482788908
-0.8333333333333335,-0.3222222222222223,0.3952120180277288
-0.8111111111111111,-0.3222222222222223,0.333484880635333
-0.788888888888889,-0.3222222222222223,0.2725271476852577
-0.7666666666666667,-0.3222222222222223,0.21572961834492485
-0.7444444444444445,-0.3222222222222223,0.16544769005407545
-0.7222222222222223,-0.3222222222222223,0.12295708564066953
-0.7000000000000001,-0.3222222222222223,0.0885699883835013
-0.6777777777777778,-0.3222222222222223,0.061853791130621054
-0.6555555555555557,-0.3222222222222223,0.0418898560455404
-0.6333333333333334,-0.3222222222222223,0.027519562214332122
-0.6111111111111112,-0.3222222222222223,0.017543041057103193
-0.5888888888888889,-0.3222222222222223,0.010855642870242405
-0.5666666666666668,-0.3222222222222223,0.006523334343077863
-0.5444444444444445,-0.3222222222222223,0.003808441901864665
-0.5222222222222223,-0.3222222222222223,0.002161318746227337
-0.5000000000000001,-0.3222222222222223,0.001193031776901702
-0.47777777777777786,-0.3222222222222223,0.0006410068198143069
-0.4555555555555556,-0.3222222222222223,0.00033552700685238586
-0.43333333333333335,-0.3222222222222223,0.00017127795705010267
-0.4111111111111112,-0.3222222222222223,8.537688059013903e-05
-0.38888888888888895,-0.3222222222222223,4.1622632314595515e-05
-0.3666666666666667,-0.3222222222222223,1.988487337963535e-05
-0.34444444444444455,-0.3222222222222223,9.332336811542647e-06
-0.3222222222222223,-0.3222222222222223,4.315991503863067e-06
-0.30000000000000004,-0.3222222222222223,1.974668889393936e-06
-0.2777777777777778,-0.3222222222222223,8.981930405547298e-07
-0.25555555555555565,-0.3222222222222223,4.086635691124385e-07
-0.2333333333333334,-0.3222222222222223,1.8737887819548648e-07
-0.21111111111111114,-0.3222222222222223,8.734455086096732e-08
-0.188888888888889,-0.3222222222222223,4.179544762530488e-08
-0.16666666666666674,-0.3222222222222223,2.0734590577542717e-08
-0.1444444444444445,-0.3222222222222223,1.0759607442347845e-08
-0.12222222222222223,-0.3222222222222223,5.8792712589459696e-09
-0.10000000000000009,-0.3222222222222223,3.3957437183825365e-09
-0.07777777777777772,-0.3222222222222223,2.0769262082631706e-09
-0.05555555555555558,-0.3222222222222223,1.349181608558132e-09
-0.03333333333333344,-0.3222222222222223,9.408585780297078e-10
-0.011111111111111072,-0.3222222222222223,7.252302525960019e-10
0.011111111111111072,-0.3222222222222223,6.539562141571751e-10
0.033333333333333215,-0.3222222222222223,7.364761949948411e-10
0.05555555555555558,-0.3222222222222223,1.0524827641707122e-09
0.07777777777777772,-0.3222222222222223,1.806617359069162e-09
0.09999999999999987,-0.3222222222222223,3.462242876440143e-09
0.12222222222222223,-0.3222222222222223,7.043305940193977e-09
0.14444444444444438,-0.3222222222222223,1.4804319971972265e-08
0.16666666666666652,-0.3222222222222223,3.1709816398634456e-08
0.18888888888888888,-0.3222222222222223,6.868613756293904e-08
0.21111111111111103,-0.3222222222222223,1.4971867917032233e-07
0.2333333333333334,-0.3222222222222223,3.271826597594271e-07
0.25555555555555554,-0.3222222222222223,7.145008775103435e-07
0.2777777777777777,-0.3222222222222223,1.5545033280616467e-06
0.30000000000000004,-0.3222222222222223,3.359551195137857e-06
0.3222222222222222,-0.3222222222222223,7.191901866612288e-06
0.34444444444444433,-0.3222222222222223,1.5209615256759422e-05
0.3666666666666667,-0.3222222222222223,3.169798629589712e-05
0.38888888888888884,-0.3222222222222223,6.495518423720511e-05
0.411111111111111,-0.3222222222222223,0.00013061813682554557
0.43333333333333335,-0.3222222222222223,0.0002573043861145042
0.4555555555555555,-0.3222222222222223,0.0004957836777627414
0.47777777777777786,-0.3222222222222223,0.0009332039097485843
0.5,-0.3222222222222223,0.0017140261365688394
0.5222222222222221,-0.3222222222222223,0.003069023514545574
0.5444444444444445,-0.3222222222222223,0.005352637343378765
0.5666666666666667,-0.3222222222222223,0.009086813343761302
0.5888888888888888,-0.3222222222222223,0.015005948301959058
0.6111111111111112,-0.3222222222222223,0.024092898975269988
0.6333333333333333,-0.3222222222222223,0.03759087919985099
0.6555555555555554,-0.3222222222222223,0.05697200091179634
0.6777777777777778,-0.3222222222222223,0.08384240101198477
0.7,-0.3222222222222223,0.1197687870497934
0.7222222222222221,-0.3222222222222223,0.1660236492316117
0.7444444444444445,-0.3222222222222223,0.22326635998558048
0.7666666666666666,-0.3222222222222223,0.291202135793125
0.788888888888889,-0.3222222222222223,0.3682844342475273
0.8111111111111111,-0.3222222222222223,0.4515405904157835
0.8333333333333333,-0.3222222222222223,0.5365971410474841
0.8555555555555556,-0.3222222222222223,0.617955327474016
0.8777777777777778,-0.3222222222222223,0.6895199485624017
0.8999999999999999,-0.3222222222222223,0.7453250062952055
0.922222222222222,-0.3222222222222223,0.780342827974943
0.9444444444444446,-0.3222222222222223,0.7912271619081572
0.9666666666666668,-0.3222222222222223,0.7768389668453096
0.9888888888888889,-0.3222222222222223,0.7384407728714169
1.011111111111111,-0.3222222222222223,0.6795140737064965
1.0333333333333332,-0.3222222222222223,0.6052362724233079
1.0555555555555554,-0.3222222222222223,0.5217265015286056
1.077777777777778,-0.3222222222222223,0.4352132590037601
1.1,-0.3222222222222223,0.3512807796915297

-1.1,-0.30000000000000004,0.24949802798787998
-1.077777777777778,-0.30000000000000004,0.309651604021717
-1.0555555555555556,-0.30000000000000004,0.3715693169010682
-1.0333333333333334,-0.30000000000000004,0.43112230866446194
-1.0111111111111113,-0.30000000000000004,0.48371671468953503
-0.9888888888888889,-0.30000000000000004,0.5248673441144626
-0.9666666666666668,-0.30000000000000004,0.550828069919676
-0.9444444444444445,-0.30000000000000004,0.5591563738628325
-0.9222222222222223,-0.30000000000000004,0.5490937679093799
-0.9000000000000001,-0.30000000000000004,0.5216797227386213
-0.8777777777777779,-0.30000000000000004,0.4795754075560509
-0.8555555555555556,-0.30000000000000004,0.4266384833654374
-0.8333333333333335,-0.30000000000000004,0.36734289363370976
-0.8111111111111111,-0.30000000000000004,0.30616393948258513
-0.788888888888889,-0.30000000000000004,0.24704371741323738
-0.7666666666666667,-0.30000000000000004,0.1930199908765521
-0.7444444444444445,-0.30000000000000004,0.14605484286566822
-0.7222222222222223,-0.30000000000000004,0.10705255344912039
-0.7000000000000001,-0.30000000000000004,0.07602108222655234
-0.6777777777777778,-0.30000000000000004,0.05231457251644292
-0.6555555555555557,-0.30000000000000004,0.034895277871668115
-0.6333333333333334,-0.30000000000000004,0.02256726692633322
-0.6111111111111112,-0.30000000000000004,0.014154134427359808
-0.5888888888888889,-0.30000000000000004,0.008612239352993137
-0.5666666666666668,-0.30000000000000004,0.005085443191743128
-0.5444444444444445,-0.30000000000000004,0.002915354286729741
-0.5222222222222223,-0.30000000000000004,0.0016232901376181297
-0.5000000000000001,-0.30000000000000004,0.000878342403396239
-0.47777777777777786,-0.30000000000000004,0.0004621155220114187
-0.4555555555555556,-0.30000000000000004,0.00023656890687607577
-0.43333333333333335,-0.30000000000000004,0.00011793558070188597
-0.4111111111111112,-0.30000000000000004,5.731225274413747e-05
-0.38888888888888895,-0.30000000000000004,2.718315908556927e-05
-0.3666666666666667,-0.30000000000000004,1.2602796763279295e-05
-0.34444444444444455,-0.30000000000000004,5.722499372551333e-06
-0.3222222222222223,-0.30000000000000004,2.551071373341733e-06
-0.30000000000000004,-0.30000000000000004,1.1200758143939934e-06
-0.2777777777777778,-0.30000000000000004,4.863291238562714e-07
-0.25555555555555565,-0.30000000000000004,2.0992285556176326e-07
-0.2333333333333334,-0.30000000000000004,9.069288627372029e-08
-0.21111111111111114,-0.30000000000000004,3.95520721977048e-08
-0.188888888888889,-0.30000000000000004,1.7592799115260564e-08
-0.16666666666666674,-0.30000000000000004,8.075776402520056e-09
-0.1444444444444445,-0.30000000000000004,3.87260362130139e-09
-0.12222222222222223,-0.30000000000000004,1.961186182735558e-09
-0.10000000000000009,-0.30000000000000004,1.0572873221978437e-09
-0.07777777777777772,-0.30000000000000004,6.097467144562601e-10
-0.05555555555555558,-0.30000000000000004,3.7803355444654343e-10
-0.03333333333333344,-0.30000000000000004,2.5536193698251626e-10
-0.011111111111111072,-0.30000000000000004,1.9495781215526118e-10
0.011111111111111072,-0.30000000000000004,1.8048223472190383e-10
0.033333333333333215,-0.30000000000000004,2.1745162338716537e-10
0.05555555555555558,-0.30000000000000004,3.3919054352937306e-10
0.07777777777777772,-0.30000000000000004,6.31949944574557e-10
0.09999999999999987,-0.30000000000000004,1.2981852803739232e-09
0.12222222222222223,-0.30000000000000004,2.8056455339660856e-09
0.14444444444444438,-0.30000000000000004,6.234244303218956e-09
0.16666666666666652,-0.30000000000000004,1.4079176381021259e-08
0.18888888888888888,-0.30000000000000004,3.2099062655976905e-08
0.21111111111111103,-0.30000000000000004,7.352923579233929e-08
0.2333333333333334,-0.30000000000000004,1.6856213230674179e-07
0.25555555555555554,-0.30000000000000004,3.853253354310875e-07
0.2777777777777777,-0.30000000000000004,8.753748439543183e-07
0.30000000000000004,-0.30000000000000004,1.970079048339988e-06
0.3222222222222222,-0.30000000000000004,4.379542306503778e-06
0.34444444444444433,-0.30000000000000004,9.591475804503627e-06
0.3666666666666667,-0.30000000000000004,2.064627037277024e-05
0.38888888888888884,-0.30000000000000004,4.359290354107731e-05
0.411111111111111,-0.30000000000000004,9.012582479826455e-05
0.43333333333333335,-0.30000000000000004,0.00018217703816725438
0.4555555555555555,-0.30000000000000004,0.00035958111833637833
0.47777777777777786,-0.30000000000000004,0.0006922915118729434
0.5,-0.30000000000000004,0.0012988799884022272
0.5222222222222221,-0.30000000000000004,0.002372975997388516
0.5444444444444445,-0.30000000000000004,0.0042185762886464764
0.5666666666666667,-0.30000000000000004,0.007293398369954173
0.5888888888888888,-0.30000000000000004,0.012256349378302259
0.6111111111111112,-0.30000000000000004,0.020010691888777916
0.6333333333333333,-0.30000000000000004,0.03172910464454388
0.6555555555555554,-0.30000000000000004,0.04884182409386571
0.6777777777777778,-0.30000000000000004,0.07296649670895641
0.7,-0.30000000000000004,0.10576087065640298
0.7222222222222221,-0.30000000000000004,0.1486893511572582
0.7444444444444445,-0.30000000000000004,0.20271266089761064
0.7666666666666666,-0.30000000000000004,0.26793466251172154
0.788888888888889,-0.30000000000000004,0.3432667188998749
0.8111111111111111,-0.30000000000000004,0.42618972387794696
0.8333333333333333,-0.30000000000000004,0.5126980013314058
0.8555555555555556,-0.30000000000000004,0.5974906444021001
0.8777777777777778,-0.30000000000000004,0.6744331943810655
0.8999999999999999,-0.30000000000000004,0.7372524910212569
0.922222222222222,-0.30000000000000004,0.7803644518111493
0.9444444444444446,-0.30000000000000004,0.7996870784883454
0.9666666666666668,-0.30000000000000004,0.7932759800665252
0.9888888888888889,-0.30000000000000004,0.7616457543269322
1.011111111111111,-0.30000000000000004,0.7077038932147508
1.0333333333333332,-0.30000000000000004,0.6363084266657449
1.0555555555555554,-0.30000000000000004,0.5535428385325096
1.077777777777778,-0.30000000000000004,0.4658588739870175
1.1,-0.30000000000000004,0.3792549608388037

-1.1,-0.2777777777777778,0.26146680647121684
-1.077777777777778,-0.2777777777777778,0.3216463406796916
-1.0555555555555556,-0.2777777777777778,0.3824817651461233
-1.0333333333333334,-0.2777777777777778,0.4396869645710879
-1.0111111111111113,-0.2777777777777778,0.48866314944349387
-0.9888888888888889,-0.2777777777777778,0.5251012119720653
-0.9666666666666668,-0.2777777777777778,0.5456073333861574
-0.9444444444444445,-0.2777777777777778,0.5482260054904863
-0.9222222222222223,-0.2777777777777778,0.5327484592067877
-0.9000000000000001,-0.2777777777777778,0.5007389291718641
-0.8777777777777779,-0.2777777777777778,0.4552745004391096
-0.8555555555555556,-0.2777777777777778,0.40045835973904237
-0.8333333333333335,-0.2777777777777778,0.3408128795075364
-0.8111111111111111,-0.2777777777777778,0.2806760288162141
-0.788888888888889,-0.2777777777777778,0.22370995586230308
-0.7666666666666667,-0.2777777777777778,0.1725918063408187
-0.7444444444444445,-0.2777777777777778,0.1289076677333811
-0.7222222222222223,-0.2777777777777778,0.09322555381998356
-0.7000000000000001,-0.2777777777777778,0.06529326381282755
-0.6777777777777778,-0.2777777777777778,0.04429602313770321
-0.6555555555555557,-0.2777777777777778,0.02911499884757778
-0.6333333333333334,-0.2777777777777778,0.018544924726609676
-0.6111111111111112,-0.2777777777777778,0.01144983302232638
-0.5888888888888889,-0.2777777777777778,0.006854232888384639
-0.5666666666666668,-0.2777777777777778,0.003979569556582892
-0.5444444444444445,-0.2777777777777778,0.002241698108004525
-0.5222222222222223,-0.2777777777777778,0.0012255906597083413
-0.5000000000000001,-0.2777777777777778,0.0006506174422790912
-0.47777777777777786,-0.2777777777777778,0.00033552805300110424
-0.4555555555555556,-0.2777777777777778,0.00016818952392986928
-0.43333333333333335,-0.2777777777777778,8.200164016173162e-05
-0.4111111111111112,-0.2777777777777778,3.891716101339074e-05
-0.38888888888888895,-0.2777777777777778,1.7995688188614513e-05
-0.3666666666666667,-0.2777777777777778,8.117343085338285e-06
-0.34444444444444455,-0.2777777777777778,3.576970211641583e-06
-0.3222222222222223,-0.2777777777777778,1.5427103491658656e-06
-0.30000000000000004,-0.2777777777777778,6.527846498888472e-07
-0.2777777777777778,-0.2777777777777778,2.718603613171597e-07
-0.25555555555555565,-0.2777777777777778,1.1190040221467006e-07
-0.2333333333333334,-0.2777777777777778,4.577733718735714e-08
-0.21111111111111114,-0.2777777777777778,1.8750902856539865e-08
-0.188888888888889,-0.2777777777777778,7.765268343850583e-09
-0.16666666666666674,-0.2777777777777778,3.291234690530942e-09
-0.1444444444444445,-0.2777777777777778,1.448371516763987e-09
-0.12222222222222223,-0.2777777777777778,6.719305786619929e-10
-0.10000000000000009,-0.2777777777777778,3.3316424284627925e-10
-0.07777777777777772,-0.2777777777777778,1.784251719708675e-10
-0.05555555555555558,-0.2777777777777778,1.0418022848179366e-10
-0.03333333333333344,-0.2777777777777778,6.754600606160067e-11
-0.011111111111111072,-0.2777777777777778,5.099671750098687e-11
0.011111111111111072,-0.2777777777777778,4.896571829792576e-11
0.033333333333333215,-0.2777777777777778,6.41832836943971e-11
0.05555555555555558,-0.2777777777777778,1.1045446255721874e-10
0.07777777777777772,-0.2777777777777778,2.242237966651193e-10
0.09999999999999987,-0.2777777777777778,4.947850820123288e-10
0.12222222222222223,-0.2777777777777778,1.1388769999242794e-09
0.14444444444444438,-0.2777777777777778,2.6829233063045943e-09
0.16666666666666652,-0.2777777777777778,6.405511716436868e-09
0.18888888888888888,-0.2777777777777778,1.5402431766842733e-08
0.21111111111111103,-0.2777777777777778,3.7118560408590226e-08
0.2333333333333334,-0.2777777777777778,8.927038499059323e-08
0.25555555555555554,-0.2777777777777778,2.1343079480968736e-07
0.2777777777777777,-0.2777777777777778,5.054893451821309e-07
0.30000000000000004,-0.2777777777777778,1.1822320002538227e-06
0.3222222222222222,-0.2777777777777778,2.722851615673348e-06
0.34444444444444433,-0.2777777777777778,6.160735902561886e-06
0.3666666666666667,-0.2777777777777778,1.3665865625957389e-05
0.38888888888888884,-0.2777777777777778,2.9667599522645442e-05
0.411111111111111,-0.2777777777777778,6.294066449903112e-05
0.43333333333333335,-0.2777777777777778,0.00013033075581081303
0.4555555555555555,-0.2777777777777778,0.0002631331261110077
0.47777777777777786,-0.2777777777777778,0.0005175259596799156
0.5,-0.2777777777777778,0.0009908044012711737
0.5222222222222221,-0.2777777777777778,0.0018452701233838216
0.5444444444444445,-0.2777777777777778,0.003341202206918871
0.5666666666666667,-0.2777777777777778,0.005878974830776737
0.5888888888888888,-0.2777777777777778,0.010047706507382787
0.6111111111111112,-0.2777777777777778,0.01667362631779262
0.6333333333333333,-0.2777777777777778,0.026855888585639347
0.6555555555555554,-0.2777777777777778,0.04197186774159588
0.6777777777777778,-0.2777777777777778,0.0636299288724141
0.7,-0.2777777777777778,0.09354794361046924
0.7222222222222221,-0.2777777777777778,0.1333431522020276
0.7444444444444445,-0.2777777777777778,0.1842350806197992
0.7666666666666666,-0.2777777777777778,0.2466874333677548
0.788888888888889,-0.2777777777777778,0.3200430644451688
0.8111111111111111,-0.2777777777777778,0.40223061524453896
0.8333333333333333,-0.2777777777777778,0.48963248044937935
0.8555555555555556,-0.2777777777777778,0.5771927027425028
0.8777777777777778,-0.2777777777777778,0.6588063411343065
0.8999999999999999,-0.2777777777777778,0.7279729635749901
0.922222222222222,-0.2777777777777778,0.7786291418588793
0.9444444444444446,-0.2777777777777778,0.8060172617722959
0.9666666666666668,-0.2777777777777778,0.8074199801048393
0.9888888888888889,-0.2777777777777778,0.7826038049126984
1.011111111111111,-0.2777777777777778,0.7338717030103182
1.0333333333333332,-0.2777777777777778,0.6657097457525873
1.0555555555555554,-0.2777777777777778,0.5841030675352459
1.077777777777778,-0.2777777777777778,0.4956662338382911
1.1,-0.2777777777777778,0.4067636246294855

-1.1,-0.25555555555555565,0.272674952171784
-1.077777777777778,-0.25555555555555565,0.33262027922029563
-1.0555555555555556,-0.25555555555555565,0.3921315287368658
-1.0333333333333334,-0.25555555555555565,0.44680899909691146
-1.0111111111111113,-0.25555555555555565,0.49209423877157243
-0.9888888888888889,-0.25555555555555565,0.5238918684573696
-0.9666666666666668,-0.25555555555555565,0.539181075807876
-0.9444444444444445,-0.25555555555555565,0.5364901862132753
-0.9222222222222223,-0.25555555555555565,0.5161307620499824
-0.9000000000000001,-0.25555555555555565,0.4801395455142416
-0.8777777777777779,-0.25555555555555565,0.43194296614289557
-0.8555555555555556,-0.25555555555555565,0.3758206555763297
-0.8333333333333335,-0.25555555555555565,0.3162840048833718
-0.8111111111111111,-0.25555555555555565,0.25749355704699245
-0.788888888888889,-0.25555555555555565,0.2028157732356144
-0.7666666666666667,-0.25555555555555565,0.15457553453098496
-0.7444444444444445,-0.25555555555555565,0.11401054637610003
-0.7222222222222223,-0.25555555555555565,0.08139179614336832
-0.7000000000000001,-0.25555555555555565,0.05624949663206333
-0.6777777777777778,-0.25555555555555565,0.03763878562077492
-0.6555555555555557,-0.25555555555555565,0.02439013224859987
-0.6333333333333334,-0.25555555555555565,0.01530889053845858
-0.6111111111111112,-0.25555555555555565,0.009309392434819938
-0.5888888888888889,-0.25555555555555565,0.0054859609975282785
-0.5666666666666668,-0.25555555555555565,0.003133671518077252
-0.5444444444444445,-0.25555555555555565,0.0017356044077262477
-0.5222222222222223,-0.25555555555555565,0.0009323634763267303
-0.5000000000000001,-0.25555555555555565,0.0004859750220528863
-0.47777777777777786,-0.25555555555555565,0.0002458745275880462
-0.4555555555555556,-0.25555555555555565,0.00012080507325217132
-0.43333333333333335,-0.25555555555555565,5.767143653085784e-05
-0.4111111111111112,-0.25555555555555565,2.6767735791714503e-05
-0.38888888888888895,-0.25555555555555565,1.2088164327853427e-05
-0.3666666666666667,-0.25555555555555565,5.316150936226208e-06
-0.34444444444444455,-0.25555555555555565,2.279312694430237e-06
-0.3222222222222223,-0.25555555555555565,9.540820266940778e-07
-0.30000000000000004,-0.25555555555555565,3.9058887934268673e-07
-0.2777777777777778,-0.25555555555555565,1.567559382988368e-07
-0.25555555555555565,-0.25555555555555565,6.186661189309187e-08
-0.2333333333333334,-0.25555555555555565,2.411352003557085e-08
-0.21111111111111114,-0.25555555555555565,9.336209536925069e-09
-0.188888888888889,-0.25555555555555565,3.619772879959948e-09
-0.16666666666666674,-0.25555555555555565,1.4208918156753369e-09
-0.1444444444444445,-0.25555555555555565,5.729173245469273e-10
-0.12222222222222223,-0.25555555555555565,2.4154152961880557e-10
-0.10000000000000009,-0.25555555555555565,1.0857285167103296e-10
-0.07777777777777772,-0.25555555555555565,5.3009702641695476e-11
-0.05555555555555558,-0.25555555555555565,2.8616677957410123e-11
-0.03333333333333344,-0.25555555555555565,1.756175163296662e-11
-0.011111111111111072,-0.25555555555555565,1.30728010514211e-11
0.011111111111111072,-0.25555555555555565,1.3197529691329448e-11
0.033333333333333215,-0.25555555555555565,1.9182555143720664e-11
0.05555555555555558,-0.25555555555555565,3.675899486169261e-11
0.07777777777777772,-0.25555555555555565,8.153256536806344e-11
0.09999999999999987,-0.25555555555555565,1.9366307540052918e-10
0.12222222222222223,-0.25555555555555565,4.759374375872239e-10
0.14444444444444438,-0.25555555555555565,1.1914553823092414e-09
0.16666666666666652,-0.25555555555555565,3.012067492651902e-09
0.18888888888888888,-0.25555555555555565,7.642653492999754e-09
0.21111111111111103,-0.25555555555555565,1.9365239996775338e-08
0.2333333333333334,-0.25555555555555565,4.87853925540453e-08
0.25555555555555554,-0.25555555555555565,1.2172095980197132e-07
0.2777777777777777,-0.25555555555555565,2.9977001195127346e-07
0.30000000000000004,-0.25555555555555565,7.26615978022373e-07
0.3222222222222222,-0.25555555555555565,1.7292373578926596e-06
0.34444444444444433,-0.25555555555555565,4.032247622164625e-06
0.3666666666666667,-0.25555555555555565,9.196867551560374e-06
0.38888888888888884,-0.25555555555555565,2.0488661298693727e-05
0.411111111111111,-0.25555555555555565,4.452979424998696e-05
0.43333333333333335,-0.25555555555555565,9.432279340708368e-05
0.4555555555555555,-0.25555555555555565,0.00019455567013474512
0.47777777777777786,-0.25555555555555565,0.00039049803073556435
0.5,-0.25555555555555565,0.0007622045725288456
0.5222222222222221,-0.25555555555555565,0.0014459966146922252
0.5444444444444445,-0.25555555555555565,0.0026650167347958575
0.5666666666666667,-0.25555555555555565,0.004769653700407781
0.5888888888888888,-0.25555555555555565,0.008286374210153954
0.6111111111111112,-0.25555555555555565,0.013969649193951677
0.6333333333333333,-0.25555555555555565,0.022846280859991994
0.6555555555555554,-0.25555555555555565,0.03623527638793033
0.6777777777777778,-0.25555555555555565,0.055721171905792455
0.7,-0.25555555555555565,0.0830569997508272
0.7222222222222221,-0.25555555555555565,0.1199779471112326
0.7444444444444445,-0.25555555555555565,0.16792057535124746
0.7666666666666666,-0.25555555555555565,0.22766557419866243
0.788888888888889,-0.25555555555555565,0.29895129418368804
0.8111111111111111,-0.25555555555555565,0.380133657605411
0.8333333333333333,-0.25555555555555565,0.4679854798907025
0.8555555555555556,-0.25555555555555565,0.5577246098689378
0.8777777777777778,-0.25555555555555565,0.64332943127887
0.8999999999999999,-0.25555555555555565,0.7181437759533048
0.922222222222222,-0.25555555555555565,0.7757023939343828
0.9444444444444446,-0.25555555555555565,0.8106418555711489
0.9666666666666668,-0.25555555555555565,0.8195215351863981
0.9888888888888889,-0.25555555555555565,0.8013813158100317
1.011111111111111,-0.25555555555555565,0.7579110063084029
1.0333333333333332,-0.25555555555555565,0.693190401717044
1.0555555555555554,-0.25555555555555565,0.6130554377874958
1.077777777777778,-0.25555555555555565,0.5242273497458217
1.1,-0.25555555555555565,0.43338545142986834

-1.1,-0.2333333333333334,0.283256531599188
-1.077777777777778,-0.2333333333333334,0.3428067727218206
-1.0555555555555556,-0.2333333333333334,0.4008745063679193
-1.0333333333333334,-0.2333333333333334,0.45298248287296894
-1.0111111111111113,-0.2333333333333334,0.4946454778598821
-0.9888888888888889,-0.2333333333333334,0.5220037069099788
-0.9666666666666668,-0.2333333333333334,0.532413306175198
-0.9444444444444445,-0.2333333333333334,0.5248685954979906
-0.9222222222222223,-0.2333333333333334,0.5001625083494006
-0.9000000000000001,-0.2333333333333334,0.46074969565006674
-0.8777777777777779,-0.2333333333333334,0.4103449334027944
-0.8555555555555556,-0.2333333333333334,0.35334772143267057
-0.8333333333333335,-0.2333333333333334,0.2942160848443969
-0.8111111111111111,-0.2333333333333334,0.23691138922812538
-0.788888888888889,-0.2333333333333334,0.18450513540683802
-0.7666666666666667,-0.2333333333333334,0.1389904295820529
-0.7444444444444445,-0.2333333333333334,0.10129076237972565
-0.7222222222222223,-0.2333333333333334,0.07142033368996471
-0.7000000000000001,-0.2333333333333334,0.04873084971230147
-0.6777777777777778,-0.2333333333333334,0.03217984766706659
-0.6555555555555557,-0.2333333333333334,0.020570034879692115
-0.6333333333333334,-0.2333333333333334,0.012730228176191391
-0.6111111111111112,-0.2333333333333334,0.007629096854290397
-0.5888888888888889,-0.2333333333333334,0.004428319104724683
-0.5666666666666668,-0.2333333333333334,0.002490204104839893
-0.5444444444444445,-0.2333333333333334,0.0013569760687472683
-0.5222222222222223,-0.2333333333333334,0.0007167580789826338
-0.5000000000000001,-0.2333333333333334,0.0003670886815864374
-0.47777777777777786,-0.2333333333333334,0.00018235491881406164
-0.4555555555555556,-0.2333333333333334,8.789832617865096e-05
-0.43333333333333335,-0.2333333333333334,4.112932409168654e-05
-0.4111111111111112,-0.2333333333333334,1.8691751111713626e-05
-0.38888888888888895,-0.2333333333333334,8.255278520312958e-06
-0.3666666666666667,-0.2333333333333334,3.5456831211717875e-06
-0.34444444444444455,-0.2333333333333334,1.482246630289421e-06
-0.3222222222222223,-0.2333333333333334,6.037322747418668e-07
-0.30000000000000004,-0.2333333333333334,2.3990556188489333e-07
-0.2777777777777778,-0.2333333333333334,9.316283364218425e-08
-0.25555555555555565,-0.2333333333333334,3.543433222617065e-08
-0.2333333333333334,-0.2333333333333334,1.3240559437260999e-08
-0.21111111111111114,-0.2333333333333334,4.881208935161048e-09
-0.188888888888889,-0.2333333333333334,1.7860661742314589e-09
-0.16666666666666674,-0.2333333333333334,6.542843055344052e-10
-0.1444444444444445,-0.2333333333333334,2.4294099295609515e-10
-0.12222222222222223,-0.2333333333333334,9.3015620502063e-11
-0.10000000000000009,-0.2333333333333334,3.755141167268216e-11
-0.07777777777777772,-0.2333333333333334,1.6411867588014344e-11
-0.05555555555555558,-0.2333333333333334,8.001849505177315e-12
-0.03333333333333344,-0.2333333333333334,4.551939486377639e-12
-0.011111111111111072,-0.2333333333333334,3.320922001558619e-12
0.011111111111111072,-0.2333333333333334,3.5869917966914412e-12
0.033333333333333215,-0.2333333333333334,5.89778817763086e-12
0.05555555555555558,-0.2333333333333334,1.2668654946095787e-11
0.07777777777777772,-0.2333333333333334,3.075018022645554e-11
0.09999999999999987,-0.2333333333333334,7.874413854063513e-11
0.12222222222222223,-0.2333333333333334,2.0694166275311378e-10
0.14444444444444438,-0.2333333333333334,5.509771221143785e-10
0.16666666666666652,-0.2333333333333334,1.4744456091577702e-09
0.18888888888888888,-0.2333333333333334,3.942094969008829e-09
0.21111111111111103,-0.2333333333333334,1.0477857035572519e-08
0.2333333333333334,-0.2333333333333334,2.7570280205374584e-08
0.25555555555555554,-0.2333333333333334,7.156413619428618e-08
0.2777777777777777,-0.2333333333333334,1.8270513270028446e-07
0.30000000000000004,-0.2333333333333334,4.576603139026134e-07
0.3222222222222222,-0.2333333333333334,1.1225254771092084e-06
0.34444444444444433,-0.2333333333333334,2.691459392269917e-06
0.3666666666666667,-0.2333333333333334,6.299736421120638e-06
0.38888888888888884,-0.2333333333333334,1.4378226575129796e-05
0.411111111111111,-0.2333333333333334,3.196854454197664e-05
0.43333333333333335,-0.2333333333333334,6.918714360958119e-05
0.4555555555555555,-0.2333333333333334,0.00014565131782460561
0.47777777777777786,-0.2333333333333334,0.0002980795558299712
0.5,-0.2333333333333334,0.0005927256728902637
0.5222222222222221,-0.2333333333333334,0.0011446706833643607
0.5444444444444445,-0.2333333333333334,0.002146029757634069
0.5666666666666667,-0.2333333333333334,0.003904452347606938
0.5888888888888888,-0.2333333333333334,0.006891429871207915
0.6111111111111112,-0.2333333333333334,0.011796452362014494
0.6333333333333333,-0.2333333333333334,0.019577847981307704
0.6555555555555554,-0.2333333333333334,0.031494710590417814
0.6777777777777778,-0.2333333333333334,0.04909813808976567
0.7,-0.2333333333333334,0.07415658638612359
0.7222222222222221,-0.2333333333333334,0.10849270682849374
0.7444444444444445,-0.2333333333333334,0.15372053523628834
0.7666666666666666,-0.2333333333333334,0.21089355173572458
0.788888888888889,-0.2333333333333334,0.28010382194921063
0.8111111111111111,-0.2333333333333334,0.36010380052999813
0.8333333333333333,-0.2333333333333334,0.44804537548812423
0.8555555555555556,-0.2333333333333334,0.5394341317002511
0.8777777777777778,-0.2333333333333334,0.6283723582814471
0.8999999999999999,-0.2333333333333334,0.7081111618809284
0.922222222222222,-0.2333333333333334,0.7718594464662547
0.9444444444444446,-0.2333333333333334,0.8137240626016545
0.9666666666666668,-0.2333333333333334,0.8296040402323233
0.9888888888888889,-0.2333333333333334,0.8178518906183869
1.011111111111111,-0.2333333333333334,0.779554512188322
1.0333333333333332,-0.2333333333333334,0.7183675472960616
1.0555555555555554,-0.2333333333333334,0.6399381176717416
1.077777777777778,-0.2333333333333334,0.551042592918019
1.1,-0.2333333333333334,0.4586223192293768

-1.1,-0.21111111111111114,0.2932778430588205
-1.077777777777778,-0.21111111111111114,0.3523527244668643
-1.0555555555555556,-0.21111111111111114,0.40895735777870335
-1.0333333333333334,-0.21111111111111114,0.4585655244604043
-1.0111111111111113,-0.21111111111111114,0.4967867109661575
-0.9888888888888889,-0.21111111111111114,0.5200047127430263
-0.9666666666666668,-0.21111111111111114,0.5259425524012932
-0.9444444444444445,-0.21111111111111114,0.5140313230726402
-0.9222222222222223,-0.21111111111111114,0.48550006400723555
-0.9000000000000001,-0.21111111111111114,0.44316700551141464
-0.8777777777777779,-0.21111111111111114,0.3909812207151284
-0.8555555555555556,-0.21111111111111114,0.3334177892562018
-0.8333333333333335,-0.21111111111111114,0.27485418322127264
-0.8111111111111111,-0.21111111111111114,0.21904606577866106
-0.788888888888889,-0.21111111111111114,0.1687833482118758
-0.7666666666666667,-0.21111111111111114,0.12575614987884692
-0.7444444444444445,-0.21111111111111114,0.09061123321118308
-0.7222222222222223,-0.21111111111111114,0.063145037570814
-0.7000000000000001,-0.21111111111111114,0.04256531506619918
-0.6777777777777778,-0.21111111111111114,0.027758195492323858
-0.6555555555555557,-0.21111111111111114,0.017514967863321372
-0.6333333333333334,-0.21111111111111114,0.010694964550302062
-0.6111111111111112,-0.21111111111111114,0.006320859347631967
-0.5888888888888889,-0.21111111111111114,0.0036164373089605044
-0.5666666666666668,-0.21111111111111114,0.0020034670543306347
-0.5444444444444445,-0.21111111111111114,0.0010749206062903379
-0.5222222222222223,-0.21111111111111114,0.0005586877098619679
-0.5000000000000001,-0.21111111111111114,0.00028136918437868014
-0.47777777777777786,-0.21111111111111114,0.0001373494670697712
-0.4555555555555556,-0.21111111111111114,6.500745888730531e-05
-0.43333333333333335,-0.21111111111111114,2.98431811143774e-05
-0.4111111111111112,-0.21111111111111114,1.3293939268311442e-05
-0.38888888888888895,-0.21111111111111114,5.749048305483233e-06
-0.3666666666666667,-0.21111111111111114,2.4149721231709333e-06
-0.34444444444444455,-0.21111111111111114,9.860194676523453e-07
-0.3222222222222223,-0.21111111111111114,3.916126502659865e-07
-0.30000000000000004,-0.21111111111111114,1.5144139644873552e-07
-0.2777777777777778,-0.21111111111111114,5.709225676340003e-08
-0.25555555555555565,-0.21111111111111114,2.1015471964156343e-08
-0.2333333333333334,-0.21111111111111114,7.56912033382245e-09
-0.21111111111111114,-0.21111111111111114,2.6752149286352944e-09
-0.188888888888889,-0.21111111111111114,9.317053426944468e-10
-0.16666666666666674,-0.21111111111111114,3.216973255998969e-10
-0.1444444444444445,-0.21111111111111114,1.111302512565272e-10
-0.12222222222222223,-0.21111111111111114,3.8943154224569224e-11
-0.10000000000000009,-0.21111111111111114,1.4130467918069096e-11
-0.07777777777777772,-0.21111111111111114,5.4666217256335216e-12
-0.05555555555555558,-0.21111111111111114,2.3500766225213582e-12
-0.03333333333333344,-0.21111111111111114,1.2039410988067405e-12
-0.011111111111111072,-0.21111111111111114,8.509246990471218e-13
0.011111111111111072,-0.21111111111111114,1.0036710143699028e-12
0.033333333333333215,-0.21111111111111114,1.900419558867701e-12
0.05555555555555558,-0.21111111111111114,4.5886295119986e-12
0.07777777777777772,-0.21111111111111114,1.2185699665982137e-11
0.09999999999999987,-0.21111111111111114,3.364236011551031e-11
0.12222222222222223,-0.21111111111111114,9.450512451546006e-11
0.14444444444444438,-0.21111111111111114,2.67216628042921e-10
0.16666666666666652,-0.21111111111111114,7.550588656277302e-10
0.18888888888888888,-0.21111111111111114,2.120275108061467e-09
0.21111111111111103,-0.21111111111111114,5.890390606024993e-09
0.2333333333333334,-0.21111111111111114,1.6130335674465678e-08
0.25555555555555554,-0.21111111111111114,4.3410465913159085e-08
0.2777777777777777,-0.21111111111111114,1.1453717586592877e-07
0.30000000000000004,-0.21111111111111114,2.956973645602679e-07
0.3222222222222222,-0.21111111111111114,7.45768709648465e-07
0.34444444444444433,-0.21111111111111114,1.8350537246841981e-06
0.3666666666666667,-0.21111111111111114,4.4006008648271755e-06
0.38888888888888884,-0.21111111111111114,1.0275464875604083e-05
0.411111111111111,-0.21111111111111114,2.334454736705236e-05
0.43333333333333335,-0.21111111111111114,5.156792999097532e-05
0.4555555555555555,-0.21111111111111114,0.00011069748141766035
0.47777777777777786,-0.21111111111111114,0.00023080399893721465
0.5,-0.21111111111111114,0.0004672019389952265
0.5222222222222221,-0.21111111111111114,0.0009178037057904749
0.5444444444444445,-0.21111111111111114,0.0017491357910108735
0.5666666666666667,-0.21111111111111114,0.0032328411044793186
0.5888888888888888,-0.21111111111111114,0.005792988551763339
0.6111111111111112,-0.21111111111111114,0.010061413381878648
0.6333333333333333,-0.21111111111111114,0.016933344318575138
0.6555555555555554,-0.21111111111111114,0.02760903146755952
0.6777777777777778,-0.21111111111111114,0.043600209055429065
0.7,-0.21111111111111114,0.06667538994379645
0.7222222222222221,-0.21111111111111114,0.09871850278100848
0.7444444444444445,-0.21111111111111114,0.14148463721071342
0.7666666666666666,-0.21111111111111114,0.19625665157452174
0.788888888888889,-0.21111111111111114,0.26343596928529306
0.8111111111111111,-0.21111111111111114,0.34213446858147484
0.8333333333333333,-0.21111111111111114,0.4298620721093383
0.8555555555555556,-0.21111111111111114,0.5224144521228065
0.8777777777777778,-0.21111111111111114,0.6140471564771196
0.8999999999999999,-0.21111111111111114,0.6979732602019285
0.922222222222222,-0.21111111111111114,0.7671486014174912
0.9444444444444446,-0.21111111111111114,0.8152295465568677
0.9666666666666668,-0.21111111111111114,0.8375269914597122
0.9888888888888889,-0.21111111111111114,0.8317590864656863
1.011111111111111,-0.21111111111111114,0.7984356138680228
1.0333333333333332,-0.21111111111111114,0.7407844745845958
1.0555555555555554,-0.21111111111111114,0.6642347667802025
1.077777777777778,-0.21111111111111114,0.5755714016693118
1.1,-0.21111111111111114,0.48194407374688875

-1.1,-0.188888888888889,0.302709671635583
-1.077777777777778,-0.188888888888889,0.361283844663967
-1.0555555555555556,-0.188888888888889,0.41647616332872006
-1.0333333333333334,-0.188888888888889,0.46373364554668733
-1.0111111111111113,-0.188888888888889,0.4987724662341956
-0.9888888888888889,-0.188888888888889,0.5182167619195001
-0.9666666666666668,-0.188888888888889,0.520135525463143
-0.9444444444444445,-0.188888888888889,0.5043591999294647
-0.9222222222222223,-0.188888888888889,0.47250399279616606
-0.9000000000000001,-0.188888888888889,0.42769918339718316
-0.8777777777777779,-0.188888888888889,0.37408108285617625
-0.8555555555555556,-0.188888888888889,0.31616680681833526
-0.8333333333333335,-0.188888888888889,0.2582383858455833
-0.8111111111111111,-0.188888888888889,0.20385073342980445
-0.788888888888889,-0.188888888888889,0.15553424187934584
-0.7666666666666667,-0.188888888888889,0.11470962984147398
-0.7444444444444445,-0.188888888888889,0.08178516340405097
-0.7222222222222223,-0.188888888888889,0.056375925219459264
-0.7000000000000001,-0.188888888888889,0.03757547057365587
-0.6777777777777778,-0.188888888888889,0.02421907374289383
-0.6555555555555557,-0.188888888888889,0.01509759643545902
-0.6333333333333334,-0.188888888888889,0.009103629653966454
-0.6111111111111112,-0.188888888888889,0.00531058177627255
-0.5888888888888889,-0.188888888888889,0.0029975065173136178
-0.5666666666666668,-0.188888888888889,0.0016373615514472092
-0.5444444444444445,-0.188888888888889,0.0008657215433175043
-0.5222222222222223,-0.188888888888889,0.0004431508095839189
-0.5000000000000001,-0.188888888888889,0.00021966649491552532
-0.47777777777777786,-0.188888888888889,0.00010546887971807515
-0.4555555555555556,-0.188888888888889,4.906298313301104e-05
-0.43333333333333335,-0.188888888888889,2.2120099745734514e-05
-0.4111111111111112,-0.188888888888889,9.668836329277182e-06
-0.38888888888888895,-0.188888888888889,4.099069113434063e-06
-0.3666666666666667,-0.188888888888889,1.6862191647314044e-06
-0.34444444444444455,-0.188888888888889,6.734177514267961e-07
-0.3222222222222223,-0.188888888888889,2.612521312991242e-07
-0.30000000000000004,-0.188888888888889,9.85268404318757e-08
-0.2777777777777778,-0.188888888888889,3.6153802282858577e-08
-0.25555555555555565,-0.188888888888889,1.292238601665419e-08
-0.2333333333333334,-0.188888888888889,4.505569056636666e-09
-0.21111111111111114,-0.188888888888889,1.535396290057665e-09
-0.188888888888889,-0.188888888888889,5.127881455324553e-10
-0.16666666666666674,-0.188888888888889,1.6851041511854652e-10
-0.1444444444444445,-0.188888888888889,5.481606226433764e-11
-0.12222222222222223,-0.188888888888889,1.78201775777602e-11
-0.10000000000000009,-0.188888888888889,5.879210593535936e-12
-0.07777777777777772,-0.188888888888889,2.0189592443206358e-12
-0.05555555555555558,-0.188888888888889,7.542688774974255e-13
-0.03333333333333344,-0.188888888888889,3.3689124333652476e-13
-0.011111111111111072,-0.188888888888889,2.26035218215383e-13
0.011111111111111072,-0.188888888888889,2.9695955754293497e-13
0.033333333333333215,-0.188888888888889,6.547363264774266e-13
0.05555555555555558,-0.188888888888889,1.7728049013024614e-12
0.07777777777777772,-0.188888888888889,5.135606957493964e-12
0.09999999999999987,-0.188888888888889,1.5246777390610595e-11
0.12222222222222223,-0.188888888888889,4.5639627574455954e-11
0.14444444444444438,-0.188888888888889,1.3652626138170952e-10
0.16666666666666652,-0.188888888888889,4.0560709066093134e-10
0.18888888888888888,-0.188888888888889,1.1910976306910024e-09
0.21111111111111103,-0.188888888888889,3.444446360588285e-09
0.2333333333333334,-0.188888888888889,9.779953930031425e-09
0.25555555555555554,-0.188888888888889,2.7200559820513866e-08
0.2777777777777777,-0.188888888888889,7.396490027377673e-08
0.30000000000000004,-0.188888888888889,1.9634587065208043e-07
0.3222222222222222,-0.188888888888889,5.081938861771079e-07
0.34444444444444433,-0.188888888888889,1.2811668190674295e-06
0.3666666666666667,-0.188888888888889,3.14325638388064e-06
0.38888888888888884,-0.188888888888889,7.4995843783267786e-06
0.411111111111111,-0.188888888888889,1.739030319912035e-05
0.43333333333333335,-0.188888888888889,3.91700155988201e-05
0.4555555555555555,-0.188888888888889,8.565819050482643e-05
0.47777777777777786,-0.188888888888889,0.00018178882648302544
0.5,-0.188888888888889,0.0003742672923428193
0.5222222222222221,-0.188888888888889,0.0007472430165548235
0.5444444444444445,-0.188888888888889,0.0014463365086909935
0.5666666666666667,-0.188888888888889,0.002713176074977631
0.5888888888888888,-0.188888888888889,0.0049314134733881715
0.6111111111111112,-0.188888888888889,0.008682447822478864
0.6333333333333333,-0.188888888888889,0.014804396485628483
0.6555555555555554,-0.188888888888889,0.024441315427018995
0.6777777777777778,-0.188888888888889,0.03906230535729887
0.7,-0.188888888888889,0.06042416130097983
0.7222222222222221,-0.188888888888889,0.09044995966095312
0.7444444444444445,-0.188888888888889,0.13100313745175618
0.7666666666666666,-0.188888888888889,0.18355485343329656
0.788888888888889,-0.188888888888889,0.24877145692524547
0.8111111111111111,-0.188888888888889,0.3260839574869623
0.8333333333333333,-0.188888888888889,0.4133329294423924
0.8555555555555556,-0.188888888888889,0.5065977674184877
0.8777777777777778,-0.188888888888889,0.6003071438681606
0.8999999999999999,-0.188888888888889,0.6876826428783446
0.922222222222222,-0.188888888888889,0.7614950869147804
0.9444444444444446,-0.188888888888889,0.8150297612760031
0.9666666666666668,-0.188888888888889,0.8430870893862183
0.9888888888888889,-0.188888888888889,0.8428137255707062
1.011111111111111,-0.188888888888889,0.8141804291411232
1.0333333333333332,-0.188888888888889,0.7599959924148699
1.0555555555555554,-0.188888888888889,0.685452006103413
1.077777777777778,-0.188888888888889,0.5973008520440408
1.1,-0.188888888888889,0.5028475725298324

-1.1,-0.16666666666666674,0.3114243512992315
-1.077777777777778,-0.16666666666666674,0.3695006920669737
-1.0555555555555556,-0.16666666666666674,0.42337201241526257
-1.0333333333333334,-0.16666666666666674,0.4684759160960116
-1.0111111111111113,-0.16666666666666674,0.5006400089130475
-0.9888888888888889,-0.16666666666666674,0.5167171578574403
-0.9666666666666668,-0.16666666666666674,0.5150936262330439
-0.9444444444444445,-0.16666666666666674,0.49595636603800797
-0.9222222222222223,-0.16666666666666674,0.46125809994020706
-0.9000000000000001,-0.16666666666666674,0.4143891112454295
-0.8777777777777779,-0.16666666666666674,0.35963207829907917
-0.8555555555555556,-0.16666666666666674,0.30152114280614006
-0.8333333333333335,-0.16666666666666674,0.2442370520656722
-0.8111111111111111,-0.16666666666666674,0.1911466750184092
-0.788888888888889,-0.16666666666666674,0.14454808255702714
-0.7666666666666667,-0.16666666666666674,0.10562809386388669
-0.7444444444444445,-0.16666666666666674,0.07459360004109324
-0.7222222222222223,-0.16666666666666674,0.05091137163550282
-0.7000000000000001,-0.16666666666666674,0.033585983095769774
-0.6777777777777778,-0.16666666666666674,0.021417729449643576
-0.6555555555555557,-0.16666666666666674,0.013204026629377103
-0.6333333333333334,-0.16666666666666674,0.00787057140821946
-0.6111111111111112,-0.16666666666666674,0.004536558999004247
-0.5888888888888889,-0.16666666666666674,0.002528864047289053
-0.5666666666666668,-0.16666666666666674,0.0013635353782565731
-0.5444444444444445,-0.16666666666666674,0.0007112438852420607
-0.5222222222222223,-0.16666666666666674,0.0003589695358841631
-0.5000000000000001,-0.16666666666666674,0.00017533418268111652
-0.47777777777777786,-0.16666666666666674,8.289663316348337e-05
-0.4555555555555556,-0.16666666666666674,3.794628972464037e-05
-0.43333333333333335,-0.16666666666666674,1.6821921954723842e-05
-0.4111111111111112,-0.16666666666666674,7.224041283865009e-06
-0.38888888888888895,-0.16666666666666674,3.006232366991015e-06
-0.3666666666666667,-0.16666666666666674,1.2127183198294326e-06
-0.34444444444444455,-0.16666666666666674,4.744294334850042e-07
-0.3222222222222223,-0.16666666666666674,1.8007944722160644e-07
-0.30000000000000004,-0.16666666666666674,6.635581988416481e-08
-0.2777777777777778,-0.16666666666666674,2.3752198831396233e-08
-0.25555555555555565,-0.16666666666666674,8.265874977836782e-09
-0.2333333333333334,-0.16666666666666674,2.7994501782408377e-09
-0.21111111111111114,-0.16666666666666674,9.238975499113207e-10
-0.188888888888889,-0.16666666666666674,2.9765170180499575e-10
-0.16666666666666674,-0.16666666666666674,9.384459233034776e-11
-0.1444444444444445,-0.16666666666666674,2.9062899552087335e-11
-0.12222222222222223,-0.16666666666666674,8.89277466759434e-12
-0.10000000000000009,-0.16666666666666674,2.714847533288462e-12
-0.07777777777777772,-0.16666666666666674,8.415238250467338e-13
-0.05555555555555558,-0.16666666666666674,2.746359812038628e-13
-0.03333333333333344,-0.16666666666666674,1.0460775339525661e-13
-0.011111111111111072,-0.16666666666666674,6.471731990201406e-14
0.011111111111111072,-0.16666666666666674,9.57596686572068e-14
0.033333333333333215,-0.16666666666666674,2.4564878726787045e-13
0.05555555555555558,-0.16666666666666674,7.397936628533209e-13
0.07777777777777772,-0.16666666666666674,2.3230763308145213e-12
0.09999999999999987,-0.16666666666666674,7.376106615717312e-12
0.12222222222222223,-0.16666666666666674,2.3400424939984513e-11
0.14444444444444438,-0.16666666666666674,7.36582975443409e-11
0.16666666666666652,-0.16666666666666674,2.2891397492183e-10
0.18888888888888888,-0.16666666666666674,6.997674409305274e-10
0.21111111111111103,-0.16666666666666674,2.0980441066496756e-09
0.2333333333333334,-0.16666666666666674,6.155700594578819e-09
0.25555555555555554,-0.16666666666666674,1.7642888506684467e-08
0.2777777777777777,-0.16666666666666674,4.9325577222211975e-08
0.30000000000000004,-0.16666666666666674,1.3436356055404707e-07
0.3222222222222222,-0.16666666666666674,3.5627201384389246e-07
0.34444444444444433,-0.16666666666666674,9.188055252097627e-07
0.3666666666666667,-0.16666666666666674,2.3030826473698144e-06
0.38888888888888884,-0.16666666666666674,5.607666322932448e-06
0.411111111111111,-0.16666666666666674,1.3256114215891647e-05
0.43333333333333335,-0.16666666666666674,3.0409713646264814e-05
0.4555555555555555,-0.16666666666666674,6.766939104469732e-05
0.47777777777777786,-0.16666666666666674,0.00014601437170972957
0.5,-0.16666666666666674,0.00030540555168412153
0.5222222222222221,-0.16666666666666674,0.0006190187012755883
0.5444444444444445,-0.16666666666666674,0.0012154999673557616
0.5666666666666667,-0.16666666666666674,0.0023116349766826062
0.5888888888888888,-0.16666666666666674,0.0042569088770515505
0.6111111111111112,-0.16666666666666674,0.007589023473002681
0.6333333333333333,-0.16666666666666674,0.013095038165513374
0.6555555555555554,-0.16666666666666674,0.02186635715365501
0.6777777777777778,-0.16666666666666674,0.03532810854471797
0.7,-0.16666666666666674,0.05521659437516791
0.7222222222222221,-0.16666666666666674,0.08347572626815297
0.7444444444444445,-0.16666666666666674,0.12204862860427806
0.7666666666666666,-0.16666666666666674,0.17255707426906255
0.788888888888889,-0.16666666666666674,0.23588962292168456
0.8111111111111111,-0.16666666666666674,0.311755276814096
0.8333333333333333,-0.16666666666666674,0.3982940295183335
0.8555555555555556,-0.16666666666666674,0.491856044501775
0.8777777777777778,-0.16666666666666674,0.5870547151673753
0.8999999999999999,-0.16666666666666674,0.6771584250510462
0.922222222222222,-0.16666666666666674,0.7548147533991842
0.9444444444444446,-0.16666666666666674,0.8130146792856519
0.9666666666666668,-0.16666666666666674,0.8461277334245411
0.9888888888888889,-0.16666666666666674,0.8507982141355946
1.011111111111111,-0.16666666666666674,0.8265053195702817
1.0333333333333332,-0.16666666666666674,0.7756578240421558
1.0555555555555554,-0.16666666666666674,0.7031996763488259
1.077777777777778,-0.16666666666666674,0.6158160892165055
1.1,-0.16666666666666674,0.5209169714259949

-1.1,-0.1444444444444445,0.31921770522891985
-1.077777777777778,-0.1444444444444445,0.376805119738164
-1.0555555555555556,-0.1444444444444445,0.42946247160090767
-1.0333333333333334,-0.1444444444444445,0.4726319213351064
-1.0111111111111113,-0.1444444444444445,0.5022521419608172
-0.9888888888888889,-0.1444444444444445,0.5153873186239127
-0.9666666666666668,-0.1444444444444445,0.5107071397566865
-0.9444444444444445,-0.1444444444444445,0.4887090418752426
-0.9222222222222223,-0.1444444444444445,0.4516312621920267
-0.9000000000000001,-0.1444444444444445,0.40307769932833853
-0.8777777777777779,-0.1444444444444445,0.3474415902030191
-0.8555555555555556,-0.1444444444444445,0.28925537064560786
-0.8333333333333335,-0.1444444444444445,0.23259872390600983
-0.8111111111111111,-0.1444444444444445,0.18066774709646086
-0.788888888888889,-0.1444444444444445,0.13555766078490433
-0.7666666666666667,-0.1444444444444445,0.09825668659942263
-0.7444444444444445,-0.1444444444444445,0.06880518461174168
-0.7222222222222223,-0.1444444444444445,0.04655107378083273
-0.7000000000000001,-0.1444444444444445,0.03043116145598287
-0.6777777777777778,-0.1444444444444445,0.019222991800709653
-0.6555555555555557,-0.1444444444444445,0.011734732926450263
-0.6333333333333334,-0.1444444444444445,0.0069233210520027256
-0.6111111111111112,-0.1444444444444445,0.0039480938263141176
-0.5888888888888889,-0.1444444444444445,0.002176400001413582
-0.5666666666666668,-0.1444444444444445,0.0011598959140512756
-0.5444444444444445,-0.1444444444444445,0.0005977009153986818
-0.5222222222222223,-0.1444444444444445,0.0002978477440665772
-0.5000000000000001,-0.1444444444444445,0.00014355459365839618
-0.47777777777777786,-0.1444444444444445,6.693078704690203e-05
-0.4555555555555556,-0.1444444444444445,3.0192717088419282e-05
-0.43333333333333335,-0.1444444444444445,1.318062634178386e-05
-0.4111111111111112,-0.1444444444444445,5.569648020400531e-06
-0.38888888888888895,-0.1444444444444445,2.27871128816545e-06
-0.3666666666666667,-0.1444444444444445,9.029141980331705e-07
-0.34444444444444455,-0.1444444444444445,3.466102901104607e-07
-0.3222222222222223,-0.1444444444444445,1.2895441656697662e-07
-0.30000000000000004,-0.1444444444444445,4.651760186097561e-08
-0.2777777777777778,-0.1444444444444445,1.6278048202710963e-08
-0.25555555555555565,-0.1444444444444445,5.529035453190088e-09
-0.2333333333333334,-0.1444444444444445,1.8241951491345067e-09
-0.21111111111111114,-0.1444444444444445,5.851373994173864e-10
-0.188888888888889,-0.1444444444444445,1.8268880251847405e-10
-0.16666666666666674,-0.1444444444444445,5.560469053184373e-11
-0.1444444444444445,-0.1444444444444445,1.6535637051115132e-11
-0.12222222222222223,-0.1444444444444445,4.8206416639534e-12
-0.10000000000000009,-0.1444444444444445,1.3853759844557082e-12
-0.07777777777777772,-0.1444444444444445,3.9648450599041046e-13
-0.05555555555555558,-0.1444444444444445,1.1572169093588418e-13
-0.03333333333333344,-0.1444444444444445,3.773108568460261e-14
-0.011111111111111072,-0.1444444444444445,2.09020210348426e-14
0.011111111111111072,-0.1444444444444445,3.457471356481625e-14
0.033333333333333215,-0.1444444444444445,1.0168810291304924e-13
0.05555555555555558,-0.1444444444444445,3.3618529371789527e-13
0.07777777777777772,-0.1444444444444445,1.133937964586519e-12
0.09999999999999987,-0.1444444444444445,3.821824223215488e-12
0.12222222222222223,-0.1444444444444445,1.2764735511982779e-11
0.14444444444444438,-0.1444444444444445,4.203281980617155e-11
0.16666666666666652,-0.1444444444444445,1.3595946817285554e-10
0.18888888888888888,-0.1444444444444445,4.308036058537564e-10
0.21111111111111103,-0.1444444444444445,1.3343775473556648e-09
0.2333333333333334,-0.1444444444444445,4.033544917369968e-09
0.25555555555555554,-0.1444444444444445,1.1883059625533776e-08
0.2777777777777777,-0.1444444444444445,3.408274818898235e-08
0.30000000000000004,-0.1444444444444445,9.508630215056871e-08
0.3222222222222222,-0.1444444444444445,2.5784066972104027e-07
0.34444444444444433,-0.1444444444444445,6.791335726663559e-07
0.3666666666666667,-0.1444444444444445,1.736547044374482e-06
0.38888888888888884,-0.1444444444444445,4.3085626607799354e-06
0.411111111111111,-0.1444444444444445,1.0368213548686068e-05
0.43333333333333335,-0.1444444444444445,2.4189806046344574e-05
0.4555555555555555,-0.1444444444444445,5.469731872186619e-05
0.47777777777777786,-0.1444444444444445,0.00011983059688880213
0.5,-0.1444444444444445,0.00025428042534894445
0.5222222222222221,-0.1444444444444445,0.000522502362310711
0.5444444444444445,-0.1444444444444445,0.0010394178269691834
0.5666666666666667,-0.1444444444444445,0.0020013538784005576
0.5888888888888888,-0.1444444444444445,0.003729087658984335
0.6111111111111112,-0.1444444444444445,0.006722743968810342
0.6333333333333333,-0.1444444444444445,0.011724183064743848
0.6555555555555554,-0.1444444444444445,0.01977622057566211
0.6777777777777778,-0.1444444444444445,0.03226017327880779
0.7,-0.1444444444444445,0.05088569138608365
0.7222222222222221,-0.1444444444444445,0.077602838727778
0.7444444444444445,-0.1444444444444445,0.11440998356595065
0.7666666666666666,-0.1444444444444445,0.16304586999915044
0.788888888888889,-0.1444444444444445,0.22458142986448518
0.8111111111111111,-0.1444444444444445,0.29896322584360574
0.8333333333333333,-0.1444444444444445,0.3845972570488918
0.8555555555555556,-0.1444444444444445,0.4780863005346871
0.8777777777777778,-0.1444444444444445,0.5742324758256341
0.8999999999999999,-0.1444444444444445,0.6663806412147529
0.922222222222222,-0.1444444444444445,0.7471090945000504
0.9444444444444446,-0.1444444444444445,0.8091861077938947
0.9666666666666668,-0.1444444444444445,0.8466286760272034
0.9888888888888889,-0.1444444444444445,0.8556510177389457
1.011111111111111,-0.1444444444444445,0.8352950804630965
1.0333333333333332,-0.1444444444444445,0.7875977456557115
1.0555555555555554,-0.1444444444444445,0.7172544289147698
1.077777777777778,-0.1444444444444445,0.6308560991229317
1.1,-0.1444444444444445,0.5358716150235325

-1.1,-0.12222222222222223,0.3258495536651438
-1.077777777777778,-0.12222222222222223,0.3829490827957614
-1.0555555555555556,-0.12222222222222223,0.43449901998772916
-1.0333333333333334,-0.12222222222222223,0.4759577571773137
-1.0111111111111113,-0.12222222222222223,0.5033711925818366
-0.9888888888888889,-0.12222222222222223,0.513993600428371
-0.9666666666666668,-0.12222222222222223,0.5067411231297025
-0.9444444444444445,-0.12222222222222223,0.48237413550338276
-0.9222222222222223,-0.12222222222222223,0.4433659786104261
-0.9000000000000001,-0.12222222222222223,0.39348941026005446
-0.8777777777777779,-0.12222222222222223,0.3372164576428494
-0.8555555555555556,-0.12222222222222223,0.27906355819479256
-0.8333333333333335,-0.12222222222222223,0.2230133085910417
-0.8111111111111111,-0.12222222222222223,0.17211053860195005
-0.788888888888889,-0.12222222222222223,0.12827739362070933
-0.7666666666666667,-0.12222222222222223,0.09233727406534874
-0.7444444444444445,-0.12222222222222223,0.06419599945224501
-0.7222222222222223,-0.12222222222222223,0.04310862888619727
-0.7000000000000001,-0.12222222222222223,0.02796204225535178
-0.6777777777777778,-0.12222222222222223,0.01752052237019357
-0.6555555555555557,-0.12222222222222223,0.010605372027366692
-0.6333333333333334,-0.12222222222222223,0.006202047117733468
-0.6111111111111112,-0.12222222222222223,0.0035043443103284578
-0.5888888888888889,-0.12222222222222223,0.0019132699620240069
-0.5666666666666668,-0.12222222222222223,0.0010094435432970884
-0.5444444444444445,-0.12222222222222223,0.0005147144218324466
-0.5222222222222223,-0.12222222222222223,0.0002536737542395354
-0.5000000000000001,-0.12222222222222223,0.00012085390403823905
-0.47777777777777786,-0.12222222222222223,5.566447491898843e-05
-0.4555555555555556,-0.12222222222222223,2.4790778385225512e-05
-0.43333333333333335,-0.12222222222222223,1.0677411556486188e-05
-0.4111111111111112,-0.12222222222222223,4.448182115804081e-06
-0.38888888888888895,-0.12222222222222223,1.7927754556958067e-06
-0.3666666666666667,-0.12222222222222223,6.991856087171091e-07
-0.34444444444444455,-0.12222222222222223,2.639314129671946e-07
-0.3222222222222223,-0.12222222222222223,9.645951294025509e-08
-0.30000000000000004,-0.12222222222222223,3.4142502736938884e-08
-0.2777777777777778,-0.12222222222222223,1.1708585191918867e-08
-0.25555555555555565,-0.12222222222222223,3.891900952019898e-09
-0.2333333333333334,-0.12222222222222223,1.2545611947614805e-09
-0.21111111111111114,-0.12222222222222223,3.924331779901463e-10
-0.188888888888889,-0.12222222222222223,1.192118799392224e-10
-0.16666666666666674,-0.12222222222222223,3.520342630956884e-11
-0.1444444444444445,-0.12222222222222223,1.0119109856177024e-11
-0.12222222222222223,-0.12222222222222223,2.8367506563947317e-12
-0.10000000000000009,-0.12222222222222223,7.778744823149173e-13
-0.07777777777777772,-0.12222222222222223,2.0975177040719504e-13
-0.05555555555555558,-0.12222222222222223,5.636823842708053e-14
-0.03333333333333344,-0.12222222222222223,1.618582057047444e-14
-0.011111111111111072,-0.12222222222222223,7.90486605422824e-15
0.011111111111111072,-0.12222222222222223,1.4201482380704057e-14
0.033333333333333215,-0.12222222222222223,4.6723881495604404e-14
0.05555555555555558,-0.12222222222222223,1.6698632986136906e-13
0.07777777777777772,-0.12222222222222223,5.987760183078585e-13
0.09999999999999987,-0.12222222222222223,2.124954246972349e-12
0.12222222222222223,-0.12222222222222223,7.422275697930336e-12
0.14444444444444438,-0.12222222222222223,2.542660643068092e-11
0.16666666666666652,-0.12222222222222223,8.520898116627816e-11
0.18888888888888888,-0.12222222222222223,2.7879145890748907e-10
0.21111111111111103,-0.12222222222222223,8.892198299403443e-10
0.2333333333333334,-0.12222222222222223,2.7615097464053384e-09
0.25555555555555554,-0.12222222222222223,8.341835498254449e-09
0.2777777777777777,-0.12222222222222223,2.449045353141758e-08
0.30000000000000004,-0.12222222222222223,6.983128937602121e-08
0.3222222222222222,-0.12222222222222223,1.932689626725947e-07
0.34444444444444433,-0.12222222222222223,5.189288687646307e-07
0.3666666666666667,-0.12222222222222223,1.3511065529710287e-06
0.38888888888888884,-0.12222222222222223,3.4098284765363962e-06
0.411111111111111,-0.12222222222222223,8.33836308857725e-06
0.43333333333333335,-0.12222222222222223,1.975125999740325e-05
0.4555555555555555,-0.12222222222222223,4.530529220759417e-05
0.47777777777777786,-0.12222222222222223,0.00010060736573347463
0.5,-0.12222222222222223,0.00021623930496219725
0.5222222222222221,-0.12222222222222223,0.0004497491050015497
0.5444444444444445,-0.12222222222222223,0.000905007199033142
0.5666666666666667,-0.12222222222222223,0.0017615809832189422
0.5888888888888888,-0.12222222222222223,0.003316283303449741
0.6111111111111112,-0.12222222222222223,0.006037188652268635
0.6333333333333333,-0.12222222222222223,0.010626571402198482
0.6555555555555554,-0.12222222222222223,0.01808310620122061
0.6777777777777778,-0.12222222222222223,0.029745755667380403
0.7,-0.12222222222222223,0.04729375692742059
0.7222222222222221,-0.12222222222222223,0.0726721291025884
0.7444444444444445,-0.12222222222222223,0.10791429865971856
0.7666666666666666,-0.12222222222222223,0.1548467037714701
0.788888888888889,-0.12222222222222223,0.21468633087488515
0.8111111111111111,-0.12222222222222223,0.2875784831917612
0.8333333333333333,-0.12222222222222223,0.37216056381707907
0.8555555555555556,-0.12222222222222223,0.46526541169878866
0.8777777777777778,-0.12222222222222223,0.5618805877496216
0.8999999999999999,-0.12222222222222223,0.6554480178560886
0.922222222222222,-0.12222222222222223,0.7385215161649735
0.9444444444444446,-0.12222222222222223,0.8037109285101056
0.9666666666666668,-0.12222222222222223,0.8447552324513984
0.9888888888888889,-0.12222222222222223,0.8575113654331021
1.011111111111111,-0.12222222222222223,0.840643087462575
1.0333333333333332,-0.12222222222222223,0.7958513891678097
1.0555555555555554,-0.12222222222222223,0.7275915022272113
1.077777777777778,-0.12222222222222223,0.6423417576241643
1.1,-0.12222222222222223,0.5475905806404536

-1.1,-0.10000000000000009,0.3310920893251848
-1.077777777777778,-0.10000000000000009,0.38769267502157306
-1.0555555555555556,-0.10000000000000009,0.4382348627931063
-1.0333333333333334,-0.10000000000000009,0.4782031717328478
-1.0111111111111113,-0.10000000000000009,0.5037443775472938
-0.9888888888888889,-0.10000000000000009,0.5122790932037247
-0.9666666666666668,-0.10000000000000009,0.5029311945013069
-0.9444444444444445,-0.10000000000000009,0.4766760867108767
-0.9222222222222223,-0.10000000000000009,0.43617306520713583
-0.9000000000000001,-0.10000000000000009,0.38532163656691437
-0.8777777777777779,-0.10000000000000009,0.3286442315249079
-0.8555555555555556,-0.10000000000000009,0.2706302516418488
-0.8333333333333335,-0.10000000000000009,0.2151714962577408
-0.8111111111111111,-0.10000000000000009,0.16518186038065025
-0.788888888888889,-0.10000000000000009,0.12243939708242542
-0.7666666666666667,-0.10000000000000009,0.08763430968797091
-0.7444444444444445,-0.10000000000000009,0.06056689260347375
-0.7222222222222223,-0.10000000000000009,0.04042217392007569
-0.7000000000000001,-0.10000000000000009,0.026052155633755326
-0.6777777777777778,-0.10000000000000009,0.01621530225529415
-0.6555555555555557,-0.10000000000000009,0.009747272832993545
-0.6333333333333334,-0.10000000000000009,0.005658989640540161
-0.6111111111111112,-0.10000000000000009,0.003173330411050203
-0.5888888888888889,-0.10000000000000009,0.001718847496974459
-0.5666666666666668,-0.10000000000000009,0.0008993577257524216
-0.5444444444444445,-0.10000000000000009,0.0004546013715297892
-0.5222222222222223,-0.10000000000000009,0.00022200626662864347
-0.5000000000000001,-0.10000000000000009,0.00010475442934207237
-0.47777777777777786,-0.10000000000000009,4.7763099275828996e-05
-0.4555555555555556,-0.10000000000000009,2.1046028835708725e-05
-0.43333333333333335,-0.10000000000000009,8.963031930488984e-06
-0.4111111111111112,-0.10000000000000009,3.6897936551880678e-06
-0.38888888888888895,-0.10000000000000009,1.468497886334324e-06
-0.3666666666666667,-0.10000000000000009,5.651165028342786e-07
-0.34444444444444455,-0.10000000000000009,2.1031690588561682e-07
-0.3222222222222223,-0.10000000000000009,7.571298468673664e-08
-0.30000000000000004,-0.10000000000000009,2.6371041739743934e-08
-0.2777777777777778,-0.10000000000000009,8.889154786631043e-09
-0.25555555555555565,-0.10000000000000009,2.900704605139654e-09
-0.2333333333333334,-0.10000000000000009,9.166689361390183e-10
-0.21111111111111114,-0.10000000000000009,2.8065479238880025e-10
-0.188888888888889,-0.10000000000000009,8.329261335095263e-11
-0.16666666666666674,-0.10000000000000009,2.3976757804977837e-11
-0.1444444444444445,-0.10000000000000009,6.700035662178458e-12
-0.12222222222222223,-0.10000000000000009,1.819447335652113e-12
-0.10000000000000009,-0.10000000000000009,4.809049698433026e-13
-0.07777777777777772,-0.10000000000000009,1.2404401363366775e-13
-0.05555555555555558,-0.10000000000000009,3.144612183870472e-14
-0.03333333333333344,-0.10000000000000009,8.238936968663173e-15
-0.011111111111111072,-0.10000000000000009,3.555637934301932e-15
0.011111111111111072,-0.10000000000000009,6.6562853377844975e-15
0.033333333333333215,-0.10000000000000009,2.3848834748227708e-14
0.05555555555555558,-0.10000000000000009,9.07892785968089e-14
0.07777777777777772,-0.10000000000000009,3.4268349308819014e-13
0.09999999999999987,-0.10000000000000009,1.270811064866506e-12
0.12222222222222223,-0.10000000000000009,4.613762306482485e-12
0.14444444444444438,-0.10000000000000009,1.636026952160448e-11
0.16666666666666652,-0.10000000000000009,5.6561597081445076e-11
0.18888888888888888,-0.10000000000000009,1.9039464098000566e-10
0.21111111111111103,-0.10000000000000009,6.233263465077205e-10
0.2333333333333334,-0.10000000000000009,1.9829733054531245e-09
0.25555555555555554,-0.10000000000000009,6.125431005656227e-09
0.2777777777777777,-0.10000000000000009,1.8361247351762636e-08
0.30000000000000004,-0.10000000000000009,5.3380124032426015e-08
0.3222222222222222,-0.10000000000000009,1.5044092441105914e-07
0.34444444444444433,-0.10000000000000009,4.1085056931541517e-07
0.3666666666666667,-0.10000000000000009,1.0868679264189178e-06
0.38888888888888884,-0.10000000000000009,2.784234781688717e-06
0.411111111111111,-0.10000000000000009,6.904742593251141e-06
0.43333333333333335,-0.10000000000000009,1.6572617056461388e-05
0.4555555555555555,-0.10000000000000009,3.84890704838025e-05
0.47777777777777786,-0.10000000000000009,8.647631626552572e-05
0.5,-0.10000000000000009,0.00018792728192095309
0.5222222222222221,-0.10000000000000009,0.00039495042549760414
0.5444444444444445,-0.10000000000000009,0.0008025822113612565
0.5666666666666667,-0.10000000000000009,0.001576779176958882
0.5888888888888888,-0.10000000000000009,0.00299455508000151
0.6111111111111112,-0.10000000000000009,0.00549698296435182
0.6333333333333333,-0.10000000000000009,0.009752188534286745
0.6555555555555554,-0.10000000000000009,0.016719538679872855
0.6777777777777778,-0.10000000000000009,0.02769831980653529
0.7,-0.10000000000000009,0.04433585694401647
0.7222222222222221,-0.10000000000000009,0.06856426403561829
0.7444444444444445,-0.10000000000000009,0.10243600486718975
0.7666666666666666,-0.10000000000000009,0.14784034187528533
0.788888888888889,-0.10000000000000009,0.20610775014907948
0.8111111111111111,-0.10000000000000009,0.2775454843805203
0.8333333333333333,-0.10000000000000009,0.3609870842741263
0.8555555555555556,-0.10000000000000009,0.45346896148664856
0.8777777777777778,-0.10000000000000009,0.550153721206956
0.8999999999999999,-0.10000000000000009,0.6445915542673216
0.922222222222222,-0.10000000000000009,0.729346495909948
0.9444444444444446,-0.10000000000000009,0.7969254028711787
0.9666666666666668,-0.10000000000000009,0.8408579845108447
0.9888888888888889,-0.10000000000000009,0.8567152128406507
1.011111111111111,-0.10000000000000009,0.8428447900814612
1.0333333333333332,-0.10000000000000009,0.8006546826419192
1.0555555555555554,-0.10000000000000009,0.7343774073480039
1.077777777777778,-0.10000000000000009,0.6503697401893405
1.1,-0.10000000000000009,0.5561083693360693

-1.1,-0.07777777777777772,0.33477422177458016
-1.077777777777778,-0.07777777777777772,0.39085708532037783
-1.0555555555555556,-0.07777777777777772,0.44048649027264525
-1.0333333333333334,-0.07777777777777772,0.47918117646071234
-1.0111111111111113,-0.07777777777777772,0.5031803043874065
-0.9888888888888889,-0.07777777777777772,0.5100452271540011
-0.9666666666666668,-0.07777777777777772,0.49906790851186184
-0.9444444444444445,-0.07777777777777772,0.47139128346875964
-0.9222222222222223,-0.07777777777777772,0.4298132329186398
-0.9000000000000001,-0.07777777777777772,0.37832069721026895
-0.8777777777777779,-0.07777777777777772,0.32146127257458185
-0.8555555555555556,-0.07777777777777772,0.2636890214902152
-0.8333333333333335,-0.07777777777777772,0.20881290571879232
-0.8111111111111111,-0.07777777777777772,0.15963646922134822
-0.788888888888889,-0.07777777777777772,0.1178214976744952
-0.7666666666666667,-0.07777777777777772,0.0839543875156286
-0.7444444444444445,-0.07777777777777772,0.05775614014232643
-0.7222222222222223,-0.07777777777777772,0.03836180719810493
-0.7000000000000001,-0.07777777777777772,0.024601248561595613
-0.6777777777777778,-0.07777777777777772,0.015232963990089863
-0.6555555555555557,-0.07777777777777772,0.009107388424519714
-0.6333333333333334,-0.07777777777777772,0.005257746150755471
-0.6111111111111112,-0.07777777777777772,0.0029310084603898757
-0.5888888888888889,-0.07777777777777772,0.0015778402467287217
-0.5666666666666668,-0.07777777777777772,0.0008202681585605744
-0.5444444444444445,-0.07777777777777772,0.0004118278093423669
-0.5222222222222223,-0.07777777777777772,0.00019969380163291445
-0.5000000000000001,-0.07777777777777772,9.352483208404076e-05
-0.47777777777777786,-0.07777777777777772,4.230869122304324e-05
-0.4555555555555556,-0.07777777777777772,1.8488525630804697e-05
-0.43333333333333335,-0.07777777777777772,7.805091619888251e-06
-0.4111111111111112,-0.07777777777777772,3.1834168617149504e-06
-0.38888888888888895,-0.07777777777777772,1.2545554057066528e-06
-0.3666666666666667,-0.07777777777777772,4.77763560542045e-07
-0.34444444444444455,-0.07777777777777772,1.7583884947288375e-07
-0.3222222222222223,-0.07777777777777772,6.255381858243139e-08
-0.30000000000000004,-0.07777777777777772,2.1512778890391916e-08
-0.2777777777777778,-0.07777777777777772,7.153505015697358e-09
-0.25555555555555565,-0.07777777777777772,2.3004263989488244e-09
-0.2333333333333334,-0.07777777777777772,7.155932135020456e-10
-0.21111111111111114,-0.07777777777777772,2.1538286428363318e-10
-0.188888888888889,-0.07777777777777772,6.2745683103856e-11
-0.16666666666666674,-0.07777777777777772,1.769921441349622e-11
-0.1444444444444445,-0.07777777777777772,4.836496531498441e-12
-0.12222222222222223,-0.07777777777777772,1.2810950606345975e-12
-0.10000000000000009,-0.07777777777777772,3.292034608580909e-13
-0.07777777777777772,-0.07777777777777772,8.217476781984962e-14
-0.05555555555555558,-0.07777777777777772,2.0000734818442637e-14
-0.03333333333333344,-0.07777777777777772,4.9229589112460894e-15
-0.011111111111111072,-0.07777777777777772,1.898442356162453e-15
0.011111111111111072,-0.07777777777777772,3.5470525048169443e-15
0.033333333333333215,-0.07777777777777772,1.3516555265928022e-14
0.05555555555555558,-0.07777777777777772,5.412290278337843e-14
0.07777777777777772,-0.07777777777777772,2.1315622399205143e-13
0.09999999999999987,-0.07777777777777772,8.203358521568992e-13
0.12222222222222223,-0.07777777777777772,3.078082085879409e-12
0.14444444444444438,-0.07777777777777772,1.1243264213115342e-11
0.16666666666666652,-0.07777777777777772,3.9931141693489605e-11
0.18888888888888888,-0.07777777777777772,1.3776091826632998e-10
0.21111111111111103,-0.07777777777777772,4.613162577180184e-10
0.2333333333333334,-0.07777777777777772,1.4984761741399774e-09
0.25555555555555554,-0.07777777777777772,4.718919993208866e-09
0.2777777777777777,-0.07777777777777772,1.440040214741304e-08
0.30000000000000004,-0.07777777777777772,4.2566792814357434e-08
0.3222222222222222,-0.07777777777777772,1.218369924064391e-07
0.34444444444444433,-0.07777777777777772,3.3757147776339245e-07
0.3666666666666667,-0.07777777777777772,9.051340170335444e-07
0.38888888888888884,-0.07777777777777772,2.3480985005690614e-06
0.411111111111111,-0.07777777777777772,5.892279208566574e-06
0.43333333333333335,-0.07777777777777772,1.4299841769262208e-05
0.4555555555555555,-0.07777777777777772,3.3557229835390395e-05
0.47777777777777786,-0.07777777777777772,7.613451894014151e-05
0.5,-0.07777777777777772,0.00016697756590183926
0.5222222222222221,-0.07777777777777772,0.00035396631558012957
0.5444444444444445,-0.07777777777777772,0.0007251778501692503
0.5666666666666667,-0.07777777777777772,0.0014356944648888093
0.5888888888888888,-0.07777777777777772,0.0027464686056477548
0.6111111111111112,-0.07777777777777772,0.005076287815787909
0.6333333333333333,-0.07777777777777772,0.009064501926296419
0.6555555555555554,-0.07777777777777772,0.015636436787241526
0.6777777777777778,-0.07777777777777772,0.026055560148789073
0.7,-0.07777777777777772,0.04193790892794037
0.7222222222222221,-0.07777777777777772,0.06519794777137054
0.7444444444444445,-0.07777777777777772,0.09789506854797064
0.7666666666666666,-0.07777777777777772,0.1419606813116881
0.788888888888889,-0.07777777777777772,0.19880983757746593
0.8111111111111111,-0.07777777777777772,0.26887705753215685
0.8333333333333333,-0.07777777777777772,0.35115632772760147
0.8555555555555556,-0.07777777777777772,0.4428575501727709
0.8777777777777778,-0.07777777777777772,0.5393011730321583
0.8999999999999999,-0.07777777777777772,0.6341475541342909
0.922222222222222,-0.07777777777777772,0.7199953003615818
0.9444444444444446,-0.07777777777777772,0.7892941741969044
0.9666666666666668,-0.07777777777777772,0.8354265025386561
0.9888888888888889,-0.07777777777777772,0.853745802725932
1.011111111111111,-0.07777777777777772,0.8423476240639993
1.0333333333333332,-0.07777777777777772,0.8023956596985378
1.0555555555555554,-0.07777777777777772,0.7379258572224942
1.077777777777778,-0.07777777777777772,0.6551741994098556
1.1,-0.07777777777777772,0.5615832248040086

-1.1,-0.05555555555555558,0.33681219064173956
-1.077777777777778,-0.05555555555555558,0.39236102925112654
-1.0555555555555556,-0.05555555555555558,0.441175939086419
-1.0333333333333334,-0.05555555555555558,0.47881578028210486
-1.0111111111111113,-0.05555555555555558,0.5016013904746003
-0.9888888888888889,-0.05555555555555558,0.5072076395858923
-0.9666666666666668,-0.05555555555555558,0.49505442770770614
-0.9444444444444445,-0.05555555555555558,0.4664056034802323
-0.9222222222222223,-0.05555555555555558,0.42415245220797815
-0.9000000000000001,-0.05555555555555558,0.37233308319303265
-0.8777777777777779,-0.05555555555555558,0.31549825911505064
-0.8555555555555556,-0.05555555555555558,0.2580611130633256
-0.8333333333333335,-0.05555555555555558,0.2037573570360765
-0.8111111111111111,-0.05555555555555558,0.15530104610488155
-0.788888888888889,-0.05555555555555558,0.11426452054180955
-0.7666666666666667,-0.05555555555555558,0.08115781666347782
-0.7444444444444445,-0.05555555555555558,0.055646477849405435
-0.7222222222222223,-0.05555555555555558,0.03683327258100482
-0.7000000000000001,-0.05555555555555558,0.02353670681359739
-0.6777777777777778,-0.05555555555555558,0.014519842554790784
-0.6555555555555557,-0.05555555555555558,0.008647640799322615
-0.6333333333333334,-0.05555555555555558,0.004972357299765249
-0.6111111111111112,-0.05555555555555558,0.002760362962571631
-0.5888888888888889,-0.05555555555555558,0.0014795183097032402
-0.5666666666666668,-0.05555555555555558,0.0007656616351387756
-0.5444444444444445,-0.05555555555555558,0.00038258595547474854
-0.5222222222222223,-0.05555555555555558,0.00018459128586666943
-0.5000000000000001,-0.05555555555555558,8.6000154572768e-05
-0.47777777777777786,-0.05555555555555558,3.869105112734635e-05
-0.4555555555555556,-0.05555555555555558,1.6809865949608496e-05
-0.43333333333333335,-0.05555555555555558,7.053124843487173e-06
-0.4111111111111112,-0.05555555555555558,2.8581561650827625e-06
-0.38888888888888895,-0.05555555555555558,1.1186738373737415e-06
-0.3666666666666667,-0.05555555555555558,4.22924888845071e-07
-0.34444444444444455,-0.05555555555555558,1.544535201920172e-07
-0.3222222222222223,-0.05555555555555558,5.449338565500916e-08
-0.30000000000000004,-0.05555555555555558,1.8575585784591145e-08
-0.2777777777777778,-0.05555555555555558,6.118442601429938e-09
-0.25555555555555565,-0.05555555555555558,1.9475670597556027e-09
-0.2333333333333334,-0.05555555555555558,5.991817372182168e-10
-0.21111111111111114,-0.05555555555555558,1.7820113272075012e-10
-0.188888888888889,-0.05555555555555558,5.124260389051487e-11
-0.16666666666666674,-0.05555555555555558,1.4250134931915957e-11
-0.1444444444444445,-0.05555555555555558,3.833466971285952e-12
-0.12222222222222223,-0.05555555555555558,9.979162138077005e-13
-0.10000000000000009,-0.05555555555555558,2.514840098493471e-13
-0.07777777777777772,-0.05555555555555558,6.139214095107505e-14
-0.05555555555555558,-0.05555555555555558,1.4548705564101624e-14
-0.03333333333333344,-0.05555555555555558,3.4383601758823947e-15
-0.011111111111111072,-0.05555555555555558,1.1987654428302365e-15
0.011111111111111072,-0.05555555555555558,2.1435295036561234e-15
0.033333333333333215,-0.05555555555555558,8.516891874577603e-15
0.05555555555555558,-0.05555555555555558,3.5490206015342413e-14
0.07777777777777772,-0.05555555555555558,1.446828556883694e-13
0.09999999999999987,-0.05555555555555558,5.740493595670747e-13
0.12222222222222223,-0.05555555555555558,2.2134910111679422e-12
0.14444444444444438,-0.05555555555555558,8.286523181040868e-12
0.16666666666666652,-0.05555555555555558,3.009489285436035e-11
0.18888888888888888,-0.05555555555555558,1.0596484178407823e-10
0.21111111111111103,-0.05555555555555558,3.6153393757953094e-10
0.2333333333333334,-0.05555555555555558,1.1947050934515775e-09
0.25555555555555554,-0.05555555555555558,3.822359543705571e-09
0.2777777777777777,-0.05555555555555558,1.1836396514803581e-08
0.30000000000000004,-0.05555555555555558,3.5465131990952665e-08
0.3222222222222222,-0.05555555555555558,1.0279464422545193e-07
0.34444444444444433,-0.05555555555555558,2.8815900859877035e-07
0.3666666666666667,-0.05555555555555558,7.810951220766788e-07
0.38888888888888884,-0.05555555555555558,2.0469746241902414e-06
0.411111111111111,-0.05555555555555558,5.185526362153903e-06
0.43333333333333335,-0.05555555555555558,1.2696594891216647e-05
0.4555555555555555,-0.05555555555555558,3.0043053613154962e-05
0.47777777777777786,-0.05555555555555558,6.869372051219337e-05
0.5,-0.05555555555555558,0.0001517625608048844
0.5222222222222221,-0.05555555555555558,0.00032392877318326727
0.5444444444444445,-0.05555555555555558,0.0006679407819730885
0.5666666666666667,-0.05555555555555558,0.001330452743913944
0.5888888888888888,-0.05555555555555558,0.002559801921557791
0.6111111111111112,-0.05555555555555558,0.0047570045651081985
0.6333333333333333,-0.05555555555555558,0.008538040515758403
0.6555555555555554,-0.05555555555555558,0.014799922120424282
0.6777777777777778,-0.05555555555555558,0.02477525619697103
0.7,-0.05555555555555558,0.04005132745168429
0.7222222222222221,-0.05555555555555558,0.06252298139497744
0.7444444444444445,-0.05555555555555558,0.0942479046706064
0.7666666666666666,-0.05555555555555558,0.137182718912909
0.788888888888889,-0.05555555555555558,0.19280142993446095
0.8111111111111111,-0.05555555555555558,0.26163307554794935
0.8333333333333333,-0.05555555555555558,0.3427960894756177
0.8555555555555556,-0.05555555555555558,0.43364059231851865
0.8777777777777778,-0.05555555555555558,0.5296214936784952
0.8999999999999999,-0.05555555555555558,0.6245026186848769
0.922222222222222,-0.05555555555555558,0.7109317096210596
0.9444444444444446,-0.05555555555555558,0.7813380430945125
0.9666666666666668,-0.05555555555555558,0.8290114144357837
0.9888888888888889,-0.05555555555555558,0.8491529894642799
1.011111111111111,-0.05555555555555558,0.8396709266588653
1.0333333333333332,-0.05555555555555558,0.8015382543116125
1.0555555555555554,-0.05555555555555558,0.738628274793434
1.077777777777778,-0.05555555555555558,0.6570660508803194
1.1,-0.05555555555555558,0.5642463265058328

-1.1,-0.03333333333333344,0.3372214890061958
-1.077777777777778,-0.03333333333333344,0.39223499327948114
-1.0555555555555556,-0.03333333333333344,0.44034752591478926
-1.0333333333333334,-0.03333333333333344,0.47716125266039083
-1.0111111111111113,-0.03333333333333344,0.4990655008926593
-0.9888888888888889,-0.03333333333333344,0.5038197867453628
-0.9666666666666668,-0.03333333333333344,0.4909314453372864
-0.9444444444444445,-0.03333333333333344,0.46173975671085765
-0.9222222222222223,-0.03333333333333344,0.41918668235410383
-0.9000000000000001,-0.03333333333333344,0.3673285251873029
-0.8777777777777779,-0.03333333333333344,0.3107006697750243
-0.8555555555555556,-0.03333333333333344,0.2536726698410329
-0.8333333333333335,-0.03333333333333344,0.1999184889618691
-0.8111111111111111,-0.03333333333333344,0.15208420813386023
-0.788888888888889,-0.03333333333333344,0.11167900235906508
-0.7666666666666667,-0.03333333333333344,0.07916256200830768
-0.7444444444444445,-0.03333333333333344,0.05416690998787068
-0.7222222222222223,-0.03333333333333344,0.03577828660756592
-0.7000000000000001,-0.03333333333333344,0.0228129798616629
-0.6777777777777778,-0.03333333333333344,0.014041958017386336
-0.6555555555555557,-0.03333333333333344,0.008343785742779511
-0.6333333333333334,-0.03333333333333344,0.004786252442949652
-0.6111111111111112,-0.03333333333333344,0.002650530337603077
-0.5888888888888889,-0.03333333333333344,0.0014170430608448992
-0.5666666666666668,-0.03333333333333344,0.0007314008742958464
-0.5444444444444445,-0.03333333333333344,0.00036446842406911056
-0.5222222222222223,-0.03333333333333344,0.00017535052158563656
-0.5000000000000001,-0.03333333333333344,8.14532868486989e-05
-0.47777777777777786,-0.03333333333333344,3.653232610926317e-05
-0.4555555555555556,-0.03333333333333344,1.5820753854993343e-05
-0.43333333333333335,-0.03333333333333344,6.615664945878885e-06
-0.4111111111111112,-0.03333333333333344,2.6713648169278257e-06
-0.38888888888888895,-0.03333333333333344,1.0416574370671748e-06
-0.3666666666666667,-0.03333333333333344,3.922557312463491e-07
-0.34444444444444455,-0.03333333333333344,1.4265574603729386e-07
-0.3222222222222223,-0.03333333333333344,5.0108383466932716e-08
-0.30000000000000004,-0.03333333333333344,1.7000483059743532e-08
-0.2777777777777778,-0.03333333333333344,5.571523945581291e-09
-0.25555555555555565,-0.03333333333333344,1.763944281847171e-09
-0.2333333333333334,-0.03333333333333344,5.395540601092322e-10
-0.21111111111111114,-0.03333333333333344,1.5946714433810343e-10
-0.188888888888889,-0.03333333333333344,4.5545712021769895e-11
-0.16666666666666674,-0.03333333333333344,1.2572631204196913e-11
-0.1444444444444445,-0.03333333333333344,3.354904750031704e-12
-0.12222222222222223,-0.03333333333333344,8.655575945498144e-13
-0.10000000000000009,-0.03333333333333344,2.159626069182288e-13
-0.07777777777777772,-0.03333333333333344,5.2128631955472116e-14
-0.05555555555555558,-0.03333333333333344,1.2188875382744316e-14
-0.03333333333333344,-0.03333333333333344,2.8169832546833284e-15
-0.011111111111111072,-0.03333333333333344,8.986848072433703e-16
0.011111111111111072,-0.03333333333333344,1.4724012907685312e-15
0.033333333333333215,-0.03333333333333344,5.98747866082898e-15
0.05555555555555558,-0.03333333333333344,2.571100697077386e-14
0.07777777777777772,-0.03333333333333344,1.0764911666184836e-13
0.09999999999999987,-0.03333333333333344,4.373486123140894e-13
0.12222222222222223,-0.03333333333333344,1.722529743153601e-12
0.14444444444444438,-0.03333333333333344,6.573004768063022e-12
0.16666666666666652,-0.03333333333333344,2.428889309476288e-11
0.18888888888888888,-0.03333333333333344,8.688061690967104e-11
0.21111111111111103,-0.03333333333333344,3.0072009360728875e-10
0.2333333333333334,-0.03333333333333344,1.0069354382420303e-09
0.25555555555555554,-0.03333333333333344,3.260870975255661e-09
0.2777777777777777,-0.03333333333333344,1.0210952878150778e-08
0.30000000000000004,-0.03333333333333344,3.0911465660381254e-08
0.3222222222222222,-0.03333333333333344,9.04531615490872e-08
0.34444444444444433,-0.03333333333333344,2.558099663999719e-07
0.3666666666666667,-0.03333333333333344,6.991119651302534e-07
0.38888888888888884,-0.03333333333333344,1.8461364958206088e-06
0.411111111111111,-0.03333333333333344,4.7100580961171485e-06
0.43333333333333335,-0.03333333333333344,1.1609040079072277e-05
0.4555555555555555,-0.03333333333333344,2.764013530465566e-05
0.47777777777777786,-0.03333333333333344,6.356638815572818e-05
0.5,-0.03333333333333344,0.0001411988580668716
0.5222222222222221,-0.03333333333333344,0.00030291902427993333
0.5444444444444445,-0.03333333333333344,0.0006276122652377281
0.5666666666666667,-0.03333333333333344,0.0012557571879000667
0.5888888888888888,-0.03333333333333344,0.0024263363651361664
0.6111111111111112,-0.03333333333333344,0.0045270027962430945
0.6333333333333333,-0.03333333333333344,0.008155859301734186
0.6555555555555554,-0.03333333333333344,0.014187764547067399
0.6777777777777778,-0.03333333333333344,0.023830367397282583
0.7,-0.03333333333333344,0.038646332720150424
0.7222222222222221,-0.03333333333333344,0.06051120753833914
0.7444444444444445,-0.03333333333333344,0.09147519877592891
0.7666666666666666,-0.03333333333333344,0.13350628122955877
0.788888888888889,-0.03333333333333344,0.18811450962666576
0.8111111111111111,-0.03333333333333344,0.25589230673032803
0.8333333333333333,-0.03333333333333344,0.3360463176471775
0.8555555555555556,-0.03333333333333344,0.4260309747546121
0.8777777777777778,-0.03333333333333344,0.521407102676794
0.8999999999999999,-0.03333333333333344,0.6160280286929045
0.922222222222222,-0.03333333333333344,0.7025968219990004
0.9444444444444446,-0.03333333333333344,0.7735507960313468
0.9666666666666668,-0.03333333333333344,0.8221357517750787
0.9888888888888889,-0.03333333333333344,0.8434622751624726
1.011111111111111,-0.03333333333333344,0.8353161672714597
1.0333333333333332,-0.03333333333333344,0.798537146396162
1.0555555555555554,-0.03333333333333344,0.7368761866701042
1.077777777777778,-0.03333333333333344,0.656365049361818
1.1,-0.03333333333333344,0.564344718174939

-1.1,-0.011111111111111072,0.33611074808139746
-1.077777777777778,-0.011111111111111072,0.39061429078951443
-1.0555555555555556,-0.011111111111111072,0.4381604640241687
-1.0333333333333334,-0.011111111111111072,0.4743947861430951
-1.0111111111111113,-0.011111111111111072,0.4957591595821832
-0.9888888888888889,-0.011111111111111072,0.5000671321266265
-0.9666666666666668,-0.011111111111111072,0.48687262477710963
-0.9444444444444445,-0.011111111111111072,0.4575460472588544
-0.9222222222222223,-0.011111111111111072,0.41503982221011587
-0.9000000000000001,-0.011111111111111072,0.36339883829704495
-0.8777777777777779,-0.011111111111111072,0.30712814224511625
-0.8555555555555556,-0.011111111111111072,0.2505542281330331
-0.8333333333333335,-0.011111111111111072,0.1973030882984523
-0.8111111111111111,-0.011111111111111072,0.1499754939503765
-0.788888888888889,-0.011111111111111072,0.1100437868267871
-0.7666666666666667,-0.011111111111111072,0.07794251503150569
-0.7444444444444445,-0.011111111111111072,0.053290791042172304
-0.7222222222222223,-0.011111111111111072,0.03517259086189122
-0.7000000000000001,-0.011111111111111072,0.02240974880827733
-0.6777777777777778,-0.011111111111111072,0.013783404441151996
-0.6555555555555557,-0.011111111111111072,0.008184079535913744
-0.6333333333333334,-0.011111111111111072,0.004691206085197993
-0.6111111111111112,-0.011111111111111072,0.002596023489598422
-0.5888888888888889,-0.011111111111111072,0.0013869184882758844
-0.5666666666666668,-0.011111111111111072,0.0007153539767655572
-0.5444444444444445,-0.011111111111111072,0.00035622889685722975
-0.5222222222222223,-0.011111111111111072,0.00017127211678617598
-0.5000000000000001,-0.011111111111111072,7.95070908484743e-05
-0.47777777777777786,-0.011111111111111072,3.5636923508442816e-05
-0.4555555555555556,-0.011111111111111072,1.5423553934885972e-05
-0.43333333333333335,-0.011111111111111072,6.4457706506925284e-06
-0.4111111111111112,-0.011111111111111072,2.601292984694823e-06
-0.38888888888888895,-0.011111111111111072,1.0137888016116875e-06
-0.3666666666666667,-0.011111111111111072,3.8156754061884885e-07
-0.34444444444444455,-0.011111111111111072,1.3870286671835293e-07
-0.3222222222222223,-0.011111111111111072,4.869862744977825e-08
-0.30000000000000004,-0.011111111111111072,1.651565185893107e-08
-0.2777777777777778,-0.011111111111111072,5.410739936247173e-09
-0.25555555555555565,-0.011111111111111072,1.712529997075422e-09
-0.2333333333333334,-0.011111111111111072,5.237018857678072e-10
-0.21111111111111114,-0.011111111111111072,1.547549318662996e-10
-0.188888888888889,-0.011111111111111072,4.419535270422611e-11
-0.16666666666666674,-0.011111111111111072,1.2199629947995013e-11
-0.1444444444444445,-0.011111111111111072,3.255604915761723e-12
-0.12222222222222223,-0.011111111111111072,8.400830523920963e-13
-0.10000000000000009,-0.011111111111111072,2.096651963815206e-13
-0.07777777777777772,-0.011111111111111072,5.0627577442924366e-14
-0.05555555555555558,-0.011111111111111072,1.1840180855196783e-14
-0.03333333333333344,-0.011111111111111072,2.7229159084904275e-15
-0.011111111111111072,-0.011111111111111072,8.076294914824823e-16
0.011111111111111072,-0.011111111111111072,1.1582195410487417e-15
0.033333333333333215,-0.011111111111111072,4.72073682325767e-15
0.05555555555555558,-0.011111111111111072,2.0680391550007917e-14
0.07777777777777772,-0.011111111111111072,8.819536724893753e-14
0.09999999999999987,-0.011111111111111072,3.642318875672588e-13
0.12222222222222223,-0.011111111111111072,1.4557236656211492e-12
0.14444444444444438,-0.011111111111111072,5.628543087902309e-12
0.16666666666666652,-0.011111111111111072,2.1047765970354542e-11
0.18888888888888888,-0.011111111111111072,7.610370967152817e-11
0.21111111111111103,-0.011111111111111072,2.660161450096808e-10
0.2333333333333334,-0.011111111111111072,8.987474890208974e-10
0.25555555555555554,-0.011111111111111072,2.934475036087685e-09
0.2777777777777777,-0.011111111111111072,9.258278344031872e-09
0.30000000000000004,-0.011111111111111072,2.8222034117187558e-08
0.3222222222222222,-0.011111111111111072,8.311163723322002e-08
0.34444444444444433,-0.011111111111111072,2.36435713218665e-07
0.3666666666666667,-0.011111111111111072,6.496936712619649e-07
0.38888888888888884,-0.011111111111111072,1.7243238895089604e-06
0.411111111111111,-0.011111111111111072,4.419948813978864e-06
0.43333333333333335,-0.011111111111111072,1.094158240855677e-05
0.4555555555555555,-0.011111111111111072,2.6156899468538783e-05
0.47777777777777786,-0.011111111111111072,6.0383246985737846e-05
0.5,-0.011111111111111072,0.0001346025916211535
0.5222222222222221,-0.011111111111111072,0.0002897219859286446
0.5444444444444445,-0.011111111111111072,0.00060212450615947
0.5666666666666667,-0.011111111111111072,0.0012082449379510092
0.5888888888888888,-0.011111111111111072,0.002340861050317718
0.6111111111111112,-0.011111111111111072,0.004378621409300848
0.6333333333333333,-0.011111111111111072,0.007907337934231123
0.6555555555555554,-0.011111111111111072,0.013786219140215657
0.6777777777777778,-0.011111111111111072,0.0232045729013779
0.7,-0.011111111111111072,0.037705759934630184
0.7222222222222221,-0.011111111111111072,0.05914803325931246
0.7444444444444445,-0.011111111111111072,0.08957044031610935
0.7666666666666666,-0.011111111111111072,0.13094070486446172
0.788888888888889,-0.011111111111111072,0.18478401929883853
0.8111111111111111,-0.011111111111111072,0.25172625280000205
0.8333333333333333,-0.011111111111111072,0.3310258682047554
0.8555555555555556,-0.011111111111111072,0.420203781590039
0.8777777777777778,-0.011111111111111072,0.5148943885581498
0.8999999999999999,-0.011111111111111072,0.609021173550912
0.922222222222222,-0.011111111111111072,0.6953424731422272
0.9444444444444446,-0.011111111111111072,0.7663260524609785
0.9666666666666668,-0.011111111111111072,0.8152173890443214
0.9888888888888889,-0.011111111111111072,0.837095550404288
1.011111111111111,-0.011111111111111072,0.8296889564373213
1.0333333333333332,-0.011111111111111072,0.7937639194659589
1.0555555555555554,-0.011111111111111072,0.7329939912248282
1.077777777777778,-0.011111111111111072,0.6533409533951937
1.1,-0.011111111111111072,0.5620918423895178

-1.1,0.011111111111111072,0.33366275807551155
-1.077777777777778,0.011111111111111072,0.38771717039978776
-1.0555555555555556,0.011111111111111072,0.4348646348007688
-1.0333333333333334,0.011111111111111072,0.47079075269302695
-1.0111111111111113,0.011111111111111072,0.4919712684318907
-0.9888888888888889,0.011111111111111072,0.4962413428590298
-0.9666666666666668,0.011111111111111072,0.4831601985700266
-0.9444444444444445,0.011111111111111072,0.45408610584250436
-0.9222222222222223,0.011111111111111072,0.41194404798759743
-0.9000000000000001,0.011111111111111072,0.3607410638549828
-0.8777777777777779,0.011111111111111072,0.3049403767425371
-0.8555555555555556,0.011111111111111072,0.24882916253187873
-0.8333333333333335,0.011111111111111072,0.19600175605491907
-0.8111111111111111,0.011111111111111072,0.14903789708199167
-0.788888888888889,0.011111111111111072,0.10940009021229918
-0.7666666666666667,0.011111111111111072,0.07752280293125768
-0.7444444444444445,0.011111111111111072,0.05303214379762773
-0.7222222222222223,0.011111111111111072,0.03502309267774015
-0.7000000000000001,0.011111111111111072,0.02232974006954016
-0.6777777777777778,0.011111111111111072,0.01374471217421729
-0.6555555555555557,0.011111111111111072,0.008168082680325718
-0.6333333333333334,0.011111111111111072,0.004686488994020948
-0.6111111111111112,0.011111111111111072,0.002596148308922711
-0.5888888888888889,0.011111111111111072,0.0013886034876550149
-0.5666666666666668,0.011111111111111072,0.0007171457484479209
-0.5444444444444445,0.011111111111111072,0.0003576282854155582
-0.5222222222222223,0.011111111111111072,0.00017221374093612663
-0.5000000000000001,0.011111111111111072,8.008166528189756e-05
-0.47777777777777786,0.011111111111111072,3.5962294210069283e-05
-0.4555555555555556,0.011111111111111072,1.559668717953401e-05
-0.43333333333333335,0.011111111111111072,6.532990065387218e-06
-0.4111111111111112,0.011111111111111072,2.6430958460345167e-06
-0.38888888888888895,0.011111111111111072,1.0329153289361474e-06
-0.3666666666666667,0.011111111111111072,3.899424302779854e-07
-0.34444444444444455,0.011111111111111072,1.4221888347757836e-07
-0.3222222222222223,0.011111111111111072,5.0116031628058324e-08
-0.30000000000000004,0.011111111111111072,1.7064977511435463e-08
-0.2777777777777778,0.011111111111111072,5.615619456937309e-09
-0.25555555555555565,0.011111111111111072,1.786130482885588e-09
-0.2333333333333334,0.011111111111111072,5.491888181289574e-10
-0.21111111111111114,0.011111111111111072,1.6326876449763127e-10
-0.188888888888889,0.011111111111111072,4.6940752967009275e-11
-0.16666666666666674,0.011111111111111072,1.3054812441312659e-11
-0.1444444444444445,0.011111111111111072,3.5131136608104075e-12
-0.12222222222222223,0.011111111111111072,9.150953755033886e-13
-0.10000000000000009,0.011111111111111072,2.308216061730232e-13
-0.07777777777777772,0.011111111111111072,5.64100979307674e-14
-0.05555555555555558,0.011111111111111072,1.3372329406754149e-14
-0.03333333333333344,0.011111111111111072,3.1113331122927e-15
-0.011111111111111072,0.011111111111111072,8.770501103695062e-16
0.011111111111111072,0.011111111111111072,1.055952995211196e-15
0.033333333333333215,0.011111111111111072,4.202399525684607e-15
0.05555555555555558,0.011111111111111072,1.8571581336010698e-14
0.07777777777777772,0.011111111111111072,7.994769239193235e-14
0.09999999999999987,0.011111111111111072,3.3295835356261296e-13
0.12222222222222223,0.011111111111111072,1.3407715402872657e-12
0.14444444444444438,0.011111111111111072,5.219158172105218e-12
0.16666666666666652,0.011111111111111072,1.9635775601848407e-11
0.18888888888888888,0.011111111111111072,7.138895736093135e-11
0.21111111111111103,0.011111111111111072,2.5077980101802144e-10
0.2333333333333334,0.011111111111111072,8.511060287988302e-10
0.25555555555555554,0.011111111111111072,2.790371074058386e-09
0.2777777777777777,0.011111111111111072,8.83670678367611e-09
0.30000000000000004,0.011111111111111072,2.7029417022245028e-08
0.3222222222222222,0.011111111111111072,7.984947677099445e-08
0.34444444444444433,0.011111111111111072,2.2780923079172788e-07
0.3666666666666667,0.011111111111111072,6.276418516268105e-07
0.38888888888888884,0.011111111111111072,1.6698355554799403e-06
0.411111111111111,0.011111111111111072,4.289816608117303e-06
0.43333333333333335,0.011111111111111072,1.064120357259381e-05
0.4555555555555555,0.011111111111111072,2.5486790453375948e-05
0.47777777777777786,0.011111111111111072,5.89384440034202e-05
0.5,0.011111111111111072,0.00013159193379879024
0.5222222222222221,0.011111111111111072,0.0002836586242966262
0.5444444444444445,0.011111111111111072,0.0005903217961371771
0.5666666666666667,0.011111111111111072,0.0011860379165619433
0.5888888888888888,0.011111111111111072,0.0023004713579520496
0.6111111111111112,0.011111111111111072,0.0043076046271035675
0.6333333333333333,0.011111111111111072,0.007786610139479827
0.6555555555555554,0.011111111111111072,0.01358776423767606
0.6777777777777778,0.011111111111111072,0.022889084365131335
0.7,0.011111111111111072,0.03722065320418017
0.7222222222222221,0.011111111111111072,0.05842643934107172
0.7444444444444445,0.011111111111111072,0.08853189787888928
0.7666666666666666,0.011111111111111072,0.129494238790221
0.788888888888889,0.011111111111111072,0.18283407144922223
0.8111111111111111,0.011111111111111072,0.249181496693831
0.8333333333333333,0.011111111111111072,0.3278103345913208
0.8555555555555556,0.011111111111111072,0.4162690558135484
0.8777777777777778,0.011111111111111072,0.5102310755468729
0.8999999999999999,0.011111111111111072,0.6036675392273296
0.922222222222222,0.011111111111111072,0.6893883001412046
0.9444444444444446,0.011111111111111072,0.7599103407692314
0.9666666666666668,0.011111111111111072,0.8085195146899923
0.9888888888888889,0.011111111111111072,0.8303206767883096
1.011111111111111,0.011111111111111072,0.8230496079548733
1.0333333333333332,0.011111111111111072,0.7874604060198187
1.0555555555555554,0.011111111111111072,0.7271966178848537
1.077777777777778,0.011111111111111072,0.6481765959161347
1.1,0.011111111111111072,0.557636602989943

-1.1,0.033333333333333215,0.33010972692557783
-1.077777777777778,0.033333333333333215,0.3838163217131053
-1.0555555555555556,0.033333333333333215,0.4307689897761749
-1.0333333333333334,0.033333333333333215,0.4666869545167175
-1.0111111111111113,0.033333333333333215,0.48805837497053295
-0.9888888888888889,0.033333333333333215,0.4927058329566192
-0.9666666666666668,0.033333333333333215,0.48015199700746136
-0.9444444444444445,0.033333333333333215,0.45170043636707263
-0.9222222222222223,0.033333333333333215,0.4102126391952746
-0.9000000000000001,0.033333333333333215,0.35963401856660593
-0.8777777777777779,0.033333333333333215,0.3043775383755772
-0.8555555555555556,0.033333333333333215,0.2486978028738978
-0.8333333333333335,0.033333333333333215,0.19617640279184506
-0.8111111111111111,0.033333333333333215,0.14939828527087065
-0.788888888888889,0.033333333333333215,0.10984434490814997
-0.7666666666666667,0.033333333333333215,0.07797456801249614
-0.7444444444444445,0.033333333333333215,0.05344193456339419
-0.7222222222222223,0.033333333333333215,0.03536526327857135
-0.7000000000000001,0.033333333333333215,0.02259694510255055
-0.6777777777777778,0.033333333333333215,0.013941654788678863
-0.6555555555555557,0.033333333333333215,0.008305877337779148
-0.6333333333333334,0.033333333333333215,0.004778366374397835
-0.6111111111111112,0.033333333333333215,0.002654689530736624
-0.5888888888888889,0.033333333333333215,0.001424320205087144
-0.5666666666666668,0.033333333333333215,0.0007380439289656779
-0.5444444444444445,0.033333333333333215,0.00036936912046647873
-0.5222222222222223,0.033333333333333215,0.0001785534181030583
-0.5000000000000001,0.033333333333333215,8.337444624372237e-05
-0.47777777777777786,0.033333333333333215,3.760848943209857e-05
-0.4555555555555556,0.033333333333333215,1.6389329425746415e-05
-0.43333333333333335,0.033333333333333215,6.90075871015203e-06
-0.4111111111111112,0.033333333333333215,2.807599462814279e-06
-0.38888888888888895,0.033333333333333215,1.1038836745906634e-06
-0.3666666666666667,0.033333333333333215,4.194828114034437e-07
-0.34444444444444455,0.033333333333333215,1.5408738915198485e-07
-0.3222222222222223,0.033333333333333215,5.4720369540562753e-08
-0.30000000000000004,0.033333333333333215,1.8790385913318035e-08
-0.2777777777777778,0.033333333333333215,6.240411679379428e-09
-0.25555555555555565,0.033333333333333215,2.0048412893422173e-09
-0.2333333333333334,0.033333333333333215,6.232308111128436e-10
-0.21111111111111114,0.033333333333333215,1.8752125854767528e-10
-0.188888888888889,0.033333333333333215,5.463069234886081e-11
-0.16666666666666674,0.033333333333333215,1.5416504561235107e-11
-0.1444444444444445,0.033333333333333215,4.216090710352978e-12
-0.12222222222222223,0.033333333333333215,1.1180564176051802e-12
-0.10000000000000009,0.033333333333333215,2.877132565683325e-13
-0.07777777777777772,0.033333333333333215,7.191144005935922e-14
-0.05555555555555558,0.033333333333333215,1.7484542878860296e-14
-0.03333333333333344,0.033333333333333215,4.1763031246869625e-15
-0.011111111111111072,0.033333333333333215,1.149295925434399e-15
0.011111111111111072,0.033333333333333215,1.1336536842458919e-15
0.033333333333333215,0.033333333333333215,4.261790740424147e-15
0.05555555555555558,0.033333333333333215,1.874950333495645e-14
0.07777777777777772,0.033333333333333215,8.06466000268955e-14
0.09999999999999987,0.033333333333333215,3.3571173483484253e-13
0.12222222222222223,0.033333333333333215,1.3513928108675608e-12
0.14444444444444438,0.033333333333333215,5.259076804390557e-12
0.16666666666666652,0.033333333333333215,1.9781489739203264e-11
0.18888888888888888,0.033333333333333215,7.19042967179659e-11
0.21111111111111103,0.033333333333333215,2.5254223223308046e-10
0.2333333333333334,0.033333333333333215,8.569256422656633e-10
0.25555555555555554,0.033333333333333215,2.8089023914443498e-09
0.2777777777777777,0.033333333333333215,8.893554041374147e-09
0.30000000000000004,0.033333333333333215,2.71972690164859e-08
0.3222222222222222,0.033333333333333215,8.032614290708798e-08
0.34444444444444433,0.033333333333333215,2.2911011870613174e-07
0.3666666666666667,0.033333333333333215,6.310510863550869e-07
0.38888888888888884,0.033333333333333215,1.6784075403687515e-06
0.411111111111111,0.033333333333333215,4.310473428227979e-06
0.43333333333333335,0.033333333333333215,1.0688852259698825e-05
0.4555555555555555,0.033333333333333215,2.5591826494003275e-05
0.47777777777777786,0.033333333333333215,5.9159239395742454e-05
0.5,0.033333333333333215,0.0001320332157649316
0.5222222222222221,0.033333333333333215,0.0002844935727747069
0.5444444444444445,0.033333333333333215,0.0005918077283217535
0.5666666666666667,0.033333333333333215,0.001188499049418782
0.5888888888888888,0.033333333333333215,0.0023041934858557783
0.6111111111111112,0.033333333333333215,0.004312543400740629
0.6333333333333333,0.033333333333333215,0.007791759909882647
0.6555555555555554,0.033333333333333215,0.013589980814664112
0.6777777777777778,0.033333333333333215,0.02288112889111857
0.7,0.033333333333333215,0.037188265651345954
0.7222222222222221,0.033333333333333215,0.0583444044667136
0.7444444444444445,0.033333333333333215,0.08835936628027731
0.7666666666666666,0.033333333333333215,0.12917000296018247
0.788888888888889,0.033333333333333215,0.182272995896493
0.8111111111111111,0.033333333333333215,0.24827370826470646
0.8333333333333333,0.033333333333333215,0.32642488400565933
0.8555555555555556,0.033333333333333215,0.41426336193414315
0.8777777777777778,0.033333333333333215,0.5074664607826409
0.8999999999999999,0.033333333333333215,0.6000296532591949
0.922222222222222,0.033333333333333215,0.6848095402773804
0.9444444444444446,0.033333333333333215,0.7543900231258238
0.9666666666666668,0.033333333333333215,0.802137072503057
0.9888888888888889,0.033333333333333215,0.8232379206278225
1.011111111111111,0.033333333333333215,0.8155000729571739
1.0333333333333332,0.033333333333333215,0.7797265991290927
1.0555555555555554,0.033333333333333215,0.7195788026984749
1.077777777777778,0.033333333333333215,0.6409587760801237
1.1,0.033333333333333215,0.5510559723862183

-1.1,0.05555555555555558,0.3257087852861753
-1.077777777777778,0.05555555555555558,0.3792106806451403
-1.0555555555555556,0.05555555555555558,0.42621023894652044
-1.0333333333333334,0.05555555555555558,0.46245107131315094
-1.0111111111111113,0.05555555555555558,0.48440997852970263
-0.9888888888888889,0.05555555555555558,0.4898611469560424
-0.9666666666666668,0.05555555555555558,0.47824812132731026
-0.9444444444444445,0.05555555555555558,0.4507774606592884
-0.9222222222222223,0.05555555555555558,0.4102122450513087
-0.9000000000000001,0.05555555555555558,0.3604143364071145
-0.8777777777777779,0.05555555555555558,0.3057403118057351
-0.8555555555555556,0.05555555555555558,0.2504214445976088
-0.8333333333333335,0.05555555555555558,0.19804791836282903
-0.8111111111111111,0.05555555555555558,0.15123826821110392
-0.788888888888889,0.05555555555555558,0.1115217172602206
-0.7666666666666667,0.05555555555555558,0.07941057173212548
-0.7444444444444445,0.05555555555555558,0.05460523795908835
-0.7222222222222223,0.05555555555555558,0.036261411011101245
-0.7000000000000001,0.05555555555555558,0.023255638934919984
-0.6777777777777778,0.05555555555555558,0.014404739641871084
-0.6555555555555557,0.05555555555555558,0.008617836986604514
-0.6333333333333334,0.05555555555555558,0.004980019059052819
-0.6111111111111112,0.05555555555555558,0.0027799049456345647
-0.5888888888888889,0.05555555555555558,0.001499076825952725
-0.5666666666666668,0.05555555555555558,0.0007809880018466673
-0.5444444444444445,0.05555555555555558,0.00039312072512528523
-0.5222222222222223,0.05555555555555558,0.00019120825155386037
-0.5000000000000001,0.05555555555555558,8.987280289467315e-05
-0.47777777777777786,0.05555555555555558,4.08260253415582e-05
-0.4555555555555556,0.05555555555555558,1.7926032022869227e-05
-0.43333333333333335,0.05555555555555558,7.608974697834568e-06
-0.4111111111111112,0.05555555555555558,3.1226692872138316e-06
-0.38888888888888895,0.05555555555555558,1.2392357065116404e-06
-0.3666666666666667,0.05555555555555558,4.7565097822863193e-07
-0.34444444444444455,0.05555555555555558,1.7661087166275429e-07
-0.3222222222222223,0.05555555555555558,6.345123871099745e-08
-0.30000000000000004,0.05555555555555558,2.2063192844016963e-08
-0.2777777777777778,0.05555555555555558,7.427271407879133e-09
-0.25555555555555565,0.05555555555555558,2.4214078205680465e-09
-0.2333333333333334,0.05555555555555558,7.648052161546562e-10
-0.21111111111111114,0.05555555555555558,2.3413732904569975e-10
-0.188888888888889,0.05555555555555558,6.951080734538538e-11
-0.16666666666666674,0.05555555555555558,2.002449224095212e-11
-0.1444444444444445,0.05555555555555558,5.601657898488554e-12
-0.12222222222222223,0.05555555555555558,1.5230230432413128e-12
-0.10000000000000009,0.05555555555555558,4.029198014644421e-13
-0.07777777777777772,0.05555555555555558,1.0387009687137496e-13
-0.05555555555555558,0.05555555555555558,2.6152733034236293e-14
-0.03333333333333344,0.05555555555555558,6.4913021737339106e-15
-0.011111111111111072,0.05555555555555558,1.794435915483813e-15
0.011111111111111072,0.05555555555555558,1.4578649057556872e-15
0.033333333333333215,0.05555555555555558,4.981023539425524e-15
0.05555555555555558,0.05555555555555558,2.1463981169283035e-14
0.07777777777777772,0.05555555555555558,9.116715467192649e-14
0.09999999999999987,0.05555555555555558,3.755391941492233e-13
0.12222222222222223,0.05555555555555558,1.497966846871691e-12
0.14444444444444438,0.05555555555555558,5.782775539403515e-12
0.16666666666666652,0.05555555555555558,2.1596408204794503e-11
0.18888888888888888,0.05555555555555558,7.800038210071532e-11
0.21111111111111103,0.05555555555555558,2.723745971725074e-10
0.2333333333333334,0.05555555555555558,9.193813662828986e-10
0.25555555555555554,0.05555555555555558,2.999192105649163e-09
0.2777777777777777,0.05555555555555558,9.454208742498128e-09
0.30000000000000004,0.05555555555555558,2.8793958868863044e-08
0.3222222222222222,0.05555555555555558,8.471964208293287e-08
0.34444444444444433,0.05555555555555558,2.4078611205947824e-07
0.3666666666666667,0.05555555555555558,6.610084730944862e-07
0.38888888888888884,0.05555555555555558,1.7525856960698556e-06
0.411111111111111,0.05555555555555558,4.4876652485584645e-06
0.43333333333333335,0.05555555555555558,1.1097016502717357e-05
0.4555555555555555,0.05555555555555558,2.649811912429329e-05
0.47777777777777786,0.05555555555555558,6.109810755486648e-05
0.5,0.05555555555555558,0.0001360276770113578
0.5222222222222221,0.05555555555555558,0.0002924141011360109
0.5444444444444445,0.05555555555555558,0.0006069138984728998
0.5666666666666667,0.05555555555555558,0.00121618926690885
0.5888888888888888,0.05555555555555558,0.0023529315946316798
0.6111111111111112,0.05555555555555558,0.0043948216193953685
0.6333333333333333,0.05555555555555558,0.007924788589270811
0.6555555555555554,0.05555555555555558,0.013795583175762804
0.6777777777777778,0.05555555555555558,0.023184116949296285
0.7,0.05555555555555558,0.037612480011828174
0.7222222222222221,0.05555555555555558,0.05890574583849868
0.7444444444444445,0.05555555555555558,0.08905565293411084
0.7666666666666666,0.05555555555555558,0.12996840424769998
0.788888888888889,0.05555555555555558,0.18309701690643612
0.8111111111111111,0.05555555555555558,0.24899293946527584
0.8333333333333333,0.05555555555555558,0.3268515175892217
0.8555555555555556,0.05555555555555558,0.4141593027298066
0.8777777777777778,0.05555555555555558,0.5065633734532783
0.8999999999999999,0.05555555555555558,0.5980615191878844
0.922222222222222,0.05555555555555558,0.6815537862589557
0.9444444444444446,0.05555555555555558,0.7497100165781233
0.9666666666666668,0.05555555555555558,0.7960169076007533
0.9888888888888889,0.05555555555555558,0.8158008396699798
1.011111111111111,0.05555555555555558,0.8070048064577056
1.0333333333333332,0.05555555555555558,0.7705407409285674
1.0555555555555554,0.05555555555555558,0.7101337236007438
1.077777777777778,0.05555555555555558,0.6316949147568512
1.1,0.05555555555555558,0.542369330904372

-1.1,0.07777777777777772,0.3207205342253556
-1.077777777777778,0.07777777777777772,0.3742005795537389
-1.0555555555555556,0.07777777777777772,0.42152500887907135
-1.0333333333333334,0.07777777777777772,0.4584504960851585
-1.0111111111111113,0.07777777777777772,0.48141694144111474
-0.9888888888888889,0.07777777777777772,0.48811300194529195
-0.9666666666666668,0.07777777777777772,0.4778597334404835
-0.9444444444444445,0.07777777777777772,0.45172412505334425
-0.9222222222222223,0.07777777777777772,0.4123362240962526
-0.9000000000000001,0.07777777777777772,0.3634532195542994
-0.8777777777777779,0.07777777777777772,0.3093704524817107
-0.8555555555555556,0.07777777777777772,0.25430678865271683
-0.8333333333333335,0.07777777777777772,0.20188431613981192
-0.8111111111111111,0.07777777777777772,0.15478564793736155
-0.788888888888889,0.07777777777777772,0.11462032915392988
-0.7666666666666667,0.07777777777777772,0.08198159605245375
-0.7444444444444445,0.07777777777777772,0.05663924084519907
-0.7222222222222223,0.07777777777777772,0.03779977710618929
-0.7000000000000001,0.07777777777777772,0.024370153539369558
-0.6777777777777778,0.07777777777777772,0.015179350399013703
-0.6555555555555557,0.07777777777777772,0.009134928411308616
-0.6333333333333334,0.07777777777777772,0.005311877120199017
-0.6111111111111112,0.07777777777777772,0.002984823699047729
-0.5888888888888889,0.07777777777777772,0.0016209042743279979
-0.5666666666666668,0.07777777777777772,0.0008507618600388374
-0.5444444444444445,0.07777777777777772,0.0004316370347016757
-0.5222222222222223,0.07777777777777772,0.0002117103727437706
-0.5000000000000001,0.07777777777777772,0.000100400575082174
-0.47777777777777786,0.07777777777777772,4.6043102363954606e-05
-0.4555555555555556,0.07777777777777772,2.0421963650492376e-05
-0.43333333333333335,0.07777777777777772,8.762188241282788e-06
-0.4111111111111112,0.07777777777777772,3.6374398389916973e-06
-0.38888888888888895,0.07777777777777772,1.4613113893497956e-06
-0.3666666666666667,0.07777777777777772,5.682767869144274e-07
-0.34444444444444455,0.07777777777777772,2.1397663207691554e-07
-0.3222222222222223,0.07777777777777772,7.803613850963902e-08
-0.30000000000000004,0.07777777777777772,2.757395134039286e-08
-0.2777777777777778,0.07777777777777772,9.44380699347642e-09
-0.25555555555555565,0.07777777777777772,3.136428214231588e-09
-0.2333333333333334,0.07777777777777772,1.0106214711389674e-09
-0.21111111111111114,0.07777777777777772,3.161316144242536e-10
-0.188888888888889,0.07777777777777772,9.606855958992329e-11
-0.16666666666666674,0.07777777777777772,2.8385515474009188e-11
-0.1444444444444445,0.07777777777777772,8.163271372534935e-12
-0.12222222222222223,0.07777777777777772,2.2879556750929247e-12
-0.10000000000000009,0.07777777777777772,6.260053771275094e-13
-0.07777777777777772,0.07777777777777772,1.6759061956280166e-13
-0.05555555555555558,0.07777777777777772,4.405542349127308e-14
-0.03333333333333344,0.07777777777777772,1.1490426659001481e-14
-0.011111111111111072,0.07777777777777772,3.2816011926621682e-15
0.011111111111111072,0.07777777777777772,2.2755045767441166e-15
0.033333333333333215,0.07777777777777772,6.793994590866548e-15
0.05555555555555558,0.07777777777777772,2.8111818718524285e-14
0.07777777777777772,0.07777777777777772,1.163492116381402e-13
0.09999999999999987,0.07777777777777772,4.69007068292371e-13
0.12222222222222223,0.07777777777777772,1.8358758719250216e-12
0.14444444444444438,0.07777777777777772,6.970564319364417e-12
0.16666666666666652,0.07777777777777772,2.5651363196267634e-11
0.18888888888888888,0.07777777777777772,9.143246600449622e-11
0.21111111111111103,0.07777777777777772,3.1551408767895457e-10
0.2333333333333334,0.07777777777777772,1.0536235156332957e-09
0.25555555555555554,0.07777777777777772,3.403700247808683e-09
0.2777777777777777,0.07777777777777772,1.0633875452292121e-08
0.30000000000000004,0.07777777777777772,3.212190024306846e-08
0.3222222222222222,0.07777777777777772,9.379750759804031e-08
0.34444444444444433,0.07777777777777772,2.647194879127649e-07
0.3666666666666667,0.07777777777777772,7.219714584134899e-07
0.38888888888888884,0.07777777777777772,1.9025565140921549e-06
0.411111111111111,0.07777777777777772,4.843841550594292e-06
0.43333333333333335,0.07777777777777772,1.1913374409073832e-05
0.4555555555555555,0.07777777777777772,2.8303172260770335e-05
0.47777777777777786,0.07777777777777772,6.494688659564011e-05
0.5,0.07777777777777772,0.00014393807946900964
0.5222222222222221,0.07777777777777772,0.00030807873139778976
0.5444444444444445,0.07777777777777772,0.0006367862468145166
0.5666666666666667,0.07777777777777772,0.0012710167816301979
0.5888888888888888,0.07777777777777772,0.0024497193981971753
0.6111111111111112,0.07777777777777772,0.004559030037270044
0.6333333333333333,0.07777777777777772,0.008192280510239043
0.6555555555555554,0.07777777777777772,0.014213466285485015
0.6777777777777778,0.07777777777777772,0.02380925578453378
0.7,0.07777777777777772,0.038506242473304086
0.7222222222222221,0.07777777777777772,0.06012371313245665
0.7444444444444445,0.07777777777777772,0.09063176842167518
0.7666666666666666,0.07777777777777772,0.13189445908990413
0.788888888888889,0.07777777777777772,0.18530032841430644
0.8111111111111111,0.07777777777777772,0.25131712121399197
0.8333333333333333,0.07777777777777772,0.3290466435610864
0.8555555555555556,0.07777777777777772,0.41588772068309127
0.8777777777777778,0.07777777777777772,0.5074253495003443
0.8999999999999999,0.07777777777777772,0.5976407983745627
0.922222222222222,0.07777777777777772,0.6794778165294343
0.9444444444444446,0.07777777777777772,0.7457144851704812
0.9666666666666668,0.07777777777777772,0.7900011327089752
0.9888888888888889,0.07777777777777772,0.8078608295749217
1.011111111111111,0.07777777777777772,0.7974348452442286
1.0333333333333332,0.07777777777777772,0.7598013115834145
1.0555555555555554,0.07777777777777772,0.6987914897409142
1.077777777777778,0.07777777777777772,0.6203469884017047
1.1,0.07777777777777772,0.531567228535606

-1.1,0.09999999999999987,0.31538995060091707
-1.077777777777778,0.09999999999999987,0.36906522089035937
-1.0555555555555556,0.09999999999999987,0.41702406493809197
-1.0333333333333334,0.09999999999999987,0.4550237454764851
-1.0111111111111113,0.09999999999999987,0.4794407904898143
-0.9888888888888889,0.09999999999999987,0.4878404153126094
-0.9666666666666668,0.09999999999999987,0.4793771083675776
-0.9444444444444445,0.09999999999999987,0.45493503805855506
-0.9222222222222223,0.09999999999999987,0.4169759702391444
-0.9000000000000001,0.09999999999999987,0.3691308800963755
-0.8777777777777779,0.09999999999999987,0.31562899926685484
-0.8555555555555556,0.09999999999999987,0.2606882519911684
-0.8333333333333335,0.09999999999999987,0.2079871328407202
-0.8111111111111111,0.09999999999999987,0.16030460454134574
-0.788888888888889,0.09999999999999987,0.11936470812968474
-0.7666666666666667,0.09999999999999987,0.08587251380507249
-0.7444444444444445,0.09999999999999987,0.059691260739144075
-0.7222222222222223,0.09999999999999987,0.040093879835347186
-0.7000000000000001,0.09999999999999987,0.026025027127768142
-0.6777777777777778,0.09999999999999987,0.01632630620089683
-0.6555555555555557,0.09999999999999987,0.009899410239845675
-0.6333333333333334,0.09999999999999987,0.005802294790756472
-0.6111111111111112,0.09999999999999987,0.0032878166143940346
-0.5888888888888889,0.09999999999999987,0.0018012962924271753
-0.5666666666666668,0.09999999999999987,0.0009543102594632269
-0.5444444444444445,0.09999999999999987,0.0004889710592597221
-0.5222222222222223,0.09999999999999987,0.00024234487703794042
-0.5000000000000001,0.09999999999999987,0.00011620266036519402
-0.47777777777777786,0.09999999999999987,5.391522639088946e-05
-0.4555555555555556,0.09999999999999987,2.421082567013032e-05
-0.43333333333333335,0.09999999999999987,1.0524691205572277e-05
-0.4111111111111112,0.09999999999999987,4.4301645526431704e-06
-0.38888888888888895,0.09999999999999987,1.8061842149309393e-06
-0.3666666666666667,0.09999999999999987,7.134613635243617e-07
-0.34444444444444455,0.09999999999999987,2.731463526073976e-07
-0.3222222222222223,0.09999999999999987,1.0139245223610252e-07
-0.30000000000000004,0.09999999999999987,3.650831058270898e-08
-0.2777777777777778,0.09999999999999987,1.2757648863017575e-08
-0.25555555555555565,0.09999999999999987,4.329038386572875e-09
-0.2333333333333334,0.09999999999999987,1.4273924179565361e-09
-0.21111111111111114,0.09999999999999987,4.5768552543149677e-10
-0.188888888888889,0.09999999999999987,1.428469982302918e-10
-0.16666666666666674,0.09999999999999987,4.3446542572495667e-11
-0.1444444444444445,0.09999999999999987,1.2895794975286316e-11
-0.12222222222222223,0.09999999999999987,3.74253096105856e-12
-0.10000000000000009,0.09999999999999987,1.0646462381759588e-12
-0.07777777777777772,0.09999999999999987,2.979330960214403e-13
-0.05555555555555558,0.09999999999999987,8.2475543715761e-14
-0.03333333333333344,0.09999999999999987,2.2887097619315174e-14
-0.011111111111111072,0.09999999999999987,6.940139227831391e-15
0.011111111111111072,0.09999999999999987,4.330653220905387e-15
0.033333333333333215,0.09999999999999987,1.0917275756422415e-14
0.05555555555555558,0.09999999999999987,4.23632349765383e-14
0.07777777777777772,0.09999999999999987,1.6845138692080227e-13
0.09999999999999987,0.09999999999999987,6.569439350024292e-13
0.12222222222222223,0.09999999999999987,2.4984453866996404e-12
0.14444444444444438,0.09999999999999987,9.247409335165045e-12
0.16666666666666652,0.09999999999999987,3.326566606224908e-11
0.18888888888888888,0.09999999999999987,1.1618391134586821e-10
0.21111111111111103,0.09999999999999987,3.936437878490355e-10
0.2333333333333334,0.09999999999999987,1.2929062441330396e-09
0.25555555555555554,0.09999999999999987,4.114205814061017e-09
0.2777777777777777,0.09999999999999987,1.2677976467386538e-08
0.30000000000000004,0.09999999999999987,3.7816493397368356e-08
0.3222222222222222,0.09999999999999987,1.0915139691303418e-07
0.34444444444444433,0.09999999999999987,3.047653587977358e-07
0.3666666666666667,0.09999999999999987,8.229626151985605e-07
0.38888888888888884,0.09999999999999987,2.1487114812422102e-06
0.411111111111111,0.09999999999999987,5.423476161997431e-06
0.43333333333333335,0.09999999999999987,1.3231465545041115e-05
0.4555555555555555,0.09999999999999987,3.119656825978893e-05
0.47777777777777786,0.09999999999999987,7.10755388390092e-05
0.5,0.09999999999999987,0.00015645892878255285
0.5222222222222221,0.09999999999999987,0.00033274029962128816
0.5444444444444445,0.09999999999999987,0.0006835938308678814
0.5666666666666667,0.09999999999999987,0.0013565803125065187
0.5888888888888888,0.09999999999999987,0.002600267742005999
0.6111111111111112,0.09999999999999987,0.0048138155610911336
0.6333333333333333,0.09999999999999987,0.008606686312765233
0.6555555555555554,0.09999999999999987,0.014860599566872473
0.6777777777777778,0.09999999999999987,0.024778285580138795
0.7,0.09999999999999987,0.03989544216370567
0.7222222222222221,0.09999999999999987,0.06202639643240583
0.7444444444444445,0.09999999999999987,0.09311434580129954
0.7666666666666666,0.09999999999999987,0.13496781149276113
0.788888888888889,0.09999999999999987,0.18888839365788113
0.8111111111111111,0.09999999999999987,0.2552293895930017
0.8333333333333333,0.09999999999999987,0.3329631709218807
0.8555555555555556,0.09999999999999987,0.41936519624220253
0.8777777777777778,0.09999999999999987,0.5099299421682972
0.8999999999999999,0.09999999999999987,0.5986079800614021
0.922222222222222,0.09999999999999987,0.6783922035182649
0.9444444444444446,0.09999999999999987,0.7421959431059093
0.9666666666666668,0.09999999999999987,0.7838792869264686
0.9888888888888889,0.09999999999999987,0.7992205169790302
1.011111111111111,0.09999999999999987,0.7866204216126256
1.0333333333333332,0.09999999999999987,0.747376890396453
1.0555555555555554,0.09999999999999987,0.6854645476137449
1.077777777777778,0.09999999999999987,0.6068712320971344
1.1,0.09999999999999987,0.5186446937564477

-1.1,0.12222222222222223,0.30992711822409447
-1.077777777777778,0.12222222222222223,0.36403939582414024
-1.0555555555555556,0.12222222222222223,0.4129649812595303
-1.0333333333333334,0.12222222222222223,0.45244933648338087
-1.0111111111111113,0.12222222222222223,0.47877939174995376
-0.9888888888888889,0.12222222222222223,0.48935910812358313
-0.9666666666666668,0.12222222222222223,0.4831319855708711
-0.9444444444444445,0.12222222222222223,0.4607551738032015
-0.9222222222222223,0.12222222222222223,0.42448541076647994
-0.9000000000000001,0.12222222222222223,0.3778041487857902
-0.8777777777777779,0.12222222222222223,0.32486803199972525
-0.8555555555555556,0.12222222222222223,0.26990452439623286
-0.8333333333333335,0.12222222222222223,0.21667300070589557
-0.8111111111111111,0.12222222222222223,0.16808208697206758
-0.788888888888889,0.12222222222222223,0.1260064673550305
-0.7666666666666667,0.12222222222222223,0.09129651256441454
-0.7444444444444445,0.12222222222222223,0.06393567958102331
-0.7222222222222223,0.12222222222222223,0.04328134830057583
-0.7000000000000001,0.12222222222222223,0.02832503433096885
-0.6777777777777778,0.12222222222222223,0.017922535646579304
-0.6555555555555557,0.12222222222222223,0.010965759426703353
-0.6333333333333334,0.12222222222222223,0.006488483912999433
-0.6111111111111112,0.12222222222222223,0.0037134067035134144
-0.5888888888888889,0.12222222222222223,0.002055848202532175
-0.5666666666666668,0.12222222222222223,0.0011012065410520955
-0.5444444444444445,0.12222222222222223,0.000570797140221954
-0.5222222222222223,0.12222222222222223,0.00028636035908986536
-0.5000000000000001,0.12222222222222223,0.0001390761047393591
-0.47777777777777786,0.12222222222222223,6.540328344558694e-05
-0.4555555555555556,0.12222222222222223,2.9789449977927375e-05
-0.43333333333333335,0.12222222222222223,1.3145002596764445e-05
-0.4111111111111112,0.12222222222222223,5.62115949662257e-06
-0.38888888888888895,0.12222222222222223,2.330259408161113e-06
-0.3666666666666667,0.12222222222222223,9.368250346126684e-07
-0.34444444444444455,0.12222222222222223,3.654019426421258e-07
-0.3222222222222223,0.12222222222222223,1.3833974373001495e-07
-0.30000000000000004,0.12222222222222223,5.086518812564901e-08
-0.2777777777777778,0.12222222222222223,1.8174418238760657e-08
-0.25555555555555565,0.12222222222222223,6.3150809547219e-09
-0.2333333333333334,0.12222222222222223,2.13572146540314e-09
-0.21111111111111114,0.12222222222222223,7.037215513547109e-10
-0.188888888888889,0.12222222222222223,2.2619975457059167e-10
-0.16666666666666674,0.12222222222222223,7.104023510953599e-11
-0.1444444444444445,0.12222222222222223,2.1843734789700806e-11
-0.12222222222222223,0.12222222222222223,6.594006709409498e-12
-0.10000000000000009,0.12222222222222223,1.9616378259336854e-12
-0.07777777777777772,0.12222222222222223,5.782408526508713e-13
-0.05555555555555558,0.12222222222222223,1.7033836272776217e-13
-0.03333333333333344,0.12222222222222223,5.104041672210681e-14
-0.011111111111111072,0.12222222222222223,1.685764351505253e-14
0.011111111111111072,0.12222222222222223,9.98913955100037e-15
0.033333333333333215,0.12222222222222223,2.0724924737625973e-14
0.05555555555555558,0.12222222222222223,7.334941934289477e-14
0.07777777777777772,0.12222222222222223,2.76300755146771e-13
0.09999999999999987,0.12222222222222223,1.031737335890982e-12
0.12222222222222223,0.12222222222222223,3.778010658900292e-12
0.14444444444444438,0.12222222222222223,1.3519650733930034e-11
0.16666666666666652,0.12222222222222223,4.7183292010815076e-11
0.18888888888888888,0.12222222222222223,1.6035029052660574e-10
0.21111111111111103,0.12222222222222223,5.300036809055934e-10
0.2333333333333334,0.12222222222222223,1.7020660641928746e-09
0.25555555555555554,0.12222222222222223,5.306321492544219e-09
0.2777777777777777,0.12222222222222223,1.6047889025593938e-08
0.30000000000000004,0.12222222222222223,4.7052554630270666e-08
0.3222222222222222,0.12222222222222223,1.3367847390628156e-07
0.34444444444444433,0.12222222222222223,3.6783819384743613e-07
0.3666666666666667,0.12222222222222223,9.79941882623744e-07
0.38888888888888884,0.12222222222222223,2.526654570817823e-06
0.411111111111111,0.12222222222222223,6.3032817546489746e-06
0.43333333333333335,0.12222222222222223,1.5210817518991676e-05
0.4555555555555555,0.12222222222222223,3.549826193684263e-05
0.47777777777777786,0.12222222222222223,8.01024886645747e-05
0.5,0.12222222222222223,0.00017474117885078936
0.5222222222222221,0.12222222222222223,0.00036845936452207254
0.5444444444444445,0.12222222222222223,0.0007508814110567854
0.5666666666666667,0.12222222222222223,0.001478731736559807
0.5888888888888888,0.12222222222222223,0.0028138325342395767
0.6111111111111112,0.12222222222222223,0.005173177055151706
0.6333333333333333,0.12222222222222223,0.00918819869452222
0.6555555555555554,0.12222222222222223,0.015764665863989183
0.6777777777777778,0.12222222222222223,0.026127098847792893
0.7,0.12222222222222223,0.04182376783526354
0.7222222222222221,0.12222222222222223,0.06466312683975602
0.7444444444444445,0.12222222222222223,0.09655395555988155
0.7666666666666666,0.12222222222222223,0.13923341041897286
0.788888888888889,0.12222222222222223,0.19389151625057174
0.8111111111111111,0.12222222222222223,0.26073515055383534
0.8333333333333333,0.12222222222222223,0.33857169065200415
0.8555555555555556,0.12222222222222223,0.424519908030897
0.8777777777777778,0.12222222222222223,0.5139596470966643
0.8999999999999999,0.12222222222222223,0.6008024491450605
0.922222222222222,0.12222222222222223,0.6781021771656102
0.9444444444444446,0.12222222222222223,0.7389400753857597
0.9666666666666668,0.12222222222222223,0.7774357950590985
0.9888888888888889,0.12222222222222223,0.7896821627359191
1.011111111111111,0.12222222222222223,0.7743984234855041
1.0333333333333332,0.12222222222222223,0.733150824871675
1.0555555555555554,0.12222222222222223,0.6700879810700623
1.077777777777778,0.12222222222222223,0.5912529444817358
1.1,0.12222222222222223,0.5036299674529433

-1.1,0.14444444444444438,0.30448601728262875
-1.077777777777778,0.14444444444444438,0.35928741635447914
-1.0555555555555556,0.14444444444444438,0.40952099357474353
-1.0333333333333334,0.14444444444444438,0.450909672710995
-1.0111111111111113,0.14444444444444438,0.479626397820045
-0.9888888888888889,0.14444444444444438,0.49287748897146744
-0.9666666666666668,0.14444444444444438,0.4893514796208417
-0.9444444444444445,0.14444444444444438,0.4694334063862709
-0.9222222222222223,0.14444444444444438,0.435135995452561
-0.9000000000000001,0.14444444444444438,0.38976467445004187
-0.8777777777777779,0.14444444444444438,0.33739355332347115
-0.8555555555555556,0.14444444444444438,0.28226715628825894
-0.8333333333333335,0.14444444444444438,0.22824842547293964
-0.8111111111111111,0.14444444444444438,0.17840872335995056
-0.788888888888889,0.14444444444444438,0.13481082718142295
-0.7666666666666667,0.14444444444444438,0.09848637906381752
-0.7444444444444445,0.14444444444444438,0.06956897547038751
-0.7222222222222223,0.14444444444444438,0.04752167000678693
-0.7000000000000001,0.14444444444444438,0.031394719876977964
-0.6777777777777778,0.14444444444444438,0.02006164058212832
-0.6555555555555557,0.14444444444444438,0.012401709302039706
-0.6333333333333334,0.14444444444444438,0.007417660592205297
-0.6111111111111112,0.14444444444444438,0.004293316189464599
-0.5888888888888889,0.14444444444444438,0.0024051113555495465
-0.5666666666666668,0.14444444444444438,0.001304295822026449
-0.5444444444444445,0.14444444444444438,0.0006848647874796955
-0.5222222222222223,0.14444444444444438,0.000348271915963455
-0.5000000000000001,0.14444444444444438,0.00017156268269420216
-0.47777777777777786,0.14444444444444438,8.1890548699199e-05
-0.4555555555555556,0.14444444444444438,3.78859735511717e-05
-0.43333333333333335,0.14444444444444438,1.699405217257022e-05
-0.4111111111111112,0.14444444444444438,7.39340277999517e-06
-0.38888888888888895,0.14444444444444438,3.120996786866154e-06
-0.3666666666666667,0.14444444444444438,1.2789015936512458e-06
-0.34444444444444455,0.14444444444444438,5.089720342721765e-07
-0.3222222222222223,0.14444444444444438,1.968394090923109e-07
-0.30000000000000004,0.14444444444444438,7.402481867592365e-08
-0.2777777777777778,0.14444444444444438,2.709087578569531e-08
-0.25555555555555565,0.14444444444444438,9.657031067987985e-09
-0.2333333333333334,0.14444444444444438,3.3567163765757555e-09
-0.21111111111111114,0.14444444444444438,1.13925616381919e-09
-0.188888888888889,0.14444444444444438,3.7818226606236635e-10
-0.16666666666666674,0.14444444444444438,1.2305701905451185e-10
-0.1444444444444445,0.14444444444444438,3.9364033205058974e-11
-0.12222222222222223,0.14444444444444438,1.2427890340590765e-11
-0.10000000000000009,0.14444444444444438,3.893966505210678e-12
-0.07777777777777772,0.14444444444444438,1.2204265825597907e-12
-0.05555555555555558,0.14444444444444438,3.8721535569225463e-13
-0.03333333333333344,0.14444444444444438,1.271898449907777e-13
-0.011111111111111072,0.14444444444444438,4.66563675046751e-14
0.011111111111111072,0.14444444444444438,2.7422872543576158e-14
0.033333333333333215,0.14444444444444438,4.630840296422838e-14
0.05555555555555558,0.14444444444444438,1.446980929316203e-13
0.07777777777777772,0.14444444444444438,5.088498230574358e-13
0.09999999999999987,0.14444444444444438,1.8035608255001602e-12
0.12222222222222223,0.14444444444444438,6.31425500848704e-12
0.14444444444444438,0.14444444444444438,2.1705817520028315e-11
0.16666666666666652,0.14444444444444438,7.304325167288072e-11
0.18888888888888888,0.14444444444444438,2.4012492212944485e-10
0.21111111111111103,0.14444444444444438,7.699325376032208e-10
0.2333333333333334,0.14444444444444438,2.404677689994764e-09
0.25555555555555554,0.14444444444444438,7.307517098403565e-09
0.2777777777777777,0.14444444444444438,2.1586432213598377e-08
0.30000000000000004,0.14444444444444438,6.193490515039142e-08
0.3222222222222222,0.14444444444444438,1.7247497402550747e-07
0.34444444444444433,0.14444444444444438,4.6589163053919225e-07
0.3666666666666667,0.14444444444444438,1.2200516462906862e-06
0.38888888888888884,0.14444444444444438,3.0960048236933154e-06
0.411111111111111,0.14444444444444438,7.6098504829439e-06
0.43333333333333335,0.14444444444444438,1.811109153246389e-05
0.4555555555555555,0.14444444444444438,4.1722380709967415e-05
0.47777777777777786,0.14444444444444438,9.300963552936364e-05
0.5,0.14444444444444438,0.00020059217299566682
0.5222222222222221,0.14444444444444438,0.00041843925682051683
0.5444444444444445,0.14444444444444438,0.0008441104912778052
0.5666666666666667,0.14444444444444438,0.0016464178510761317
0.5888888888888888,0.14444444444444438,0.0031044765761137714
0.6111111111111112,0.14444444444444438,0.005658288434167354
0.6333333333333333,0.14444444444444438,0.00996729306644171
0.6555555555555554,0.14444444444444438,0.01696748131452821
0.6777777777777778,0.14444444444444438,0.027910196552015747
0.7,0.14444444444444438,0.044358346819413544
0.7222222222222221,0.14444444444444438,0.06811143736582584
0.7444444444444445,0.14444444444444438,0.10103353469453631
0.7666666666666666,0.14444444444444438,0.14477158510498034
0.788888888888889,0.14444444444444438,0.20037679853875162
0.8111111111111111,0.14444444444444438,0.26787623277698785
0.8333333333333333,0.14444444444444438,0.3458771984099753
0.8555555555555556,0.14444444444444438,0.43131131529788524
0.8777777777777778,0.14444444444444438,0.5194248598202715
0.8999999999999999,0.14444444444444438,0.6040888438350133
0.922222222222222,0.14444444444444438,0.6784372034291265
0.9444444444444446,0.14444444444444438,0.7357579758244467
0.9666666666666668,0.14444444444444438,0.7704839122344971
0.9888888888888889,0.14444444444444438,0.7790820430020825
1.011111111111111,0.14444444444444438,0.7606457754167263
1.0333333333333332,0.14444444444444438,0.7170522054951479
1.0555555555555554,0.14444444444444438,0.6526469021600507
1.077777777777778,0.14444444444444438,0.5735294990812574
1.1,0.14444444444444438,0.48660279840440507

-1.1,0.16666666666666652,0.2991424994786488
-1.077777777777778,0.16666666666666652,0.35487576003472066
-1.0555555555555556,0.16666666666666652,0.40674791848925623
-1.0333333333333334,0.16666666666666652,0.45045217864687176
-1.0111111111111113,0.16666666666666652,0.48202698373448993
-0.9888888888888889,0.16666666666666652,0.4984478918088068
-0.9666666666666668,0.16666666666666652,0.4981062303961927
-0.9444444444444445,0.16666666666666652,0.4810694026885319
-0.9222222222222223,0.16666666666666652,0.4490644079688278
-0.9000000000000001,0.16666666666666652,0.40518954292055676
-0.8777777777777779,0.16666666666666652,0.3534208676285009
-0.8555555555555556,0.16666666666666652,0.2980220968613445
-0.8333333333333335,0.16666666666666652,0.24297828772781427
-0.8111111111111111,0.16666666666666652,0.19155445222003248
-0.788888888888889,0.16666666666666652,0.14603896358096494
-0.7666666666666667,0.16666666666666652,0.10768270985115895
-0.7444444444444445,0.16666666666666652,0.07680267761725322
-0.7222222222222223,0.16666666666666652,0.05299269178268437
-0.7000000000000001,0.16666666666666652,0.03537731943722363
-0.6777777777777778,0.16666666666666652,0.02285428640373226
-0.6555555555555557,0.16666666666666652,0.014289383625364496
-0.6333333333333334,0.16666666666666652,0.008648424540248197
-0.6111111111111112,0.16666666666666652,0.005067790115998574
-0.5888888888888889,0.16666666666666652,0.0028757113401158565
-0.5666666666666668,0.16666666666666652,0.0015805607057647981
-0.5444444444444445,0.16666666666666652,0.0008416248775687831
-0.5222222222222223,0.16666666666666652,0.0004342890034004693
-0.5000000000000001,0.16666666666666652,0.00021722695254744576
-0.47777777777777786,0.16666666666666652,0.00010535537671001802
-0.4555555555555556,0.16666666666666652,4.956269138014431e-05
-0.43333333333333335,0.16666666666666652,2.2624085902233103e-05
-0.4111111111111112,0.16666666666666652,1.0025047593011143e-05
-0.38888888888888895,0.16666666666666652,4.3142397150382515e-06
-0.3666666666666667,0.16666666666666652,1.8040730352798304e-06
-0.34444444444444455,0.16666666666666652,7.33496166117477e-07
-0.3222222222222223,0.16666666666666652,2.9015998832376115e-07
-0.30000000000000004,0.16666666666666652,1.1177022645150342e-07
-0.2777777777777778,0.16666666666666652,4.196454209117939e-08
-0.25555555555555565,0.16666666666666652,1.5374897959425085e-08
-0.2333333333333334,0.16666666666666652,5.5047520128938696e-09
-0.21111111111111114,0.16666666666666652,1.929483726814413e-09
-0.188888888888889,0.16666666666666652,6.636302401684341e-10
-0.16666666666666674,0.16666666666666652,2.2465075115416622e-10
-0.1444444444444445,0.16666666666666652,7.515190887905543e-11
-0.12222222222222223,0.16666666666666652,2.4980171451070108e-11
-0.10000000000000009,0.16666666666666652,8.312277166391029e-12
-0.07777777777777772,0.16666666666666652,2.7977790807547275e-12
-0.05555555555555558,0.16666666666666652,9.668906498859936e-13
-0.03333333333333344,0.16666666666666652,3.519969064949781e-13
-0.011111111111111072,0.16666666666666652,1.446391929629285e-13
0.011111111111111072,0.16666666666666652,8.684319007752864e-14
0.033333333333333215,0.16666666666666652,1.2070454951677277e-13
0.05555555555555558,0.16666666666666652,3.218310277152123e-13
0.07777777777777772,0.16666666666666652,1.038153923957025e-12
0.09999999999999987,0.16666666666666652,3.4641094377487967e-12
0.12222222222222223,0.16666666666666652,1.15347925702344e-11
0.14444444444444438,0.16666666666666652,3.7925382666325754e-11
0.16666666666666652,0.16666666666666652,1.225532355288701e-10
0.18888888888888888,0.16666666666666652,3.8812592426949175e-10
0.21111111111111103,0.16666666666666652,1.2022542606453823e-09
0.2333333333333334,0.16666666666666652,3.6366716558274313e-09
0.25555555555555554,0.16666666666666652,1.072807645809334e-08
0.2777777777777777,0.16666666666666652,3.082897345790204e-08
0.30000000000000004,0.16666666666666652,8.621629610770782e-08
0.3222222222222222,0.16666666666666652,2.3444369394559847e-07
0.34444444444444433,0.16666666666666652,6.194073240746847e-07
0.3666666666666667,0.16666666666666652,1.5889498270079013e-06
0.38888888888888884,0.16666666666666652,3.955310431520942e-06
0.411111111111111,0.16666666666666652,9.548980828091247e-06
0.43333333333333335,0.16666666666666652,2.2347795973777776e-05
0.4555555555555555,0.16666666666666652,5.0679403387646095e-05
0.47777777777777786,0.16666666666666652,0.00011132313208352454
0.5,0.16666666666666652,0.0002367839635415165
0.5222222222222221,0.16666666666666652,0.00048753261858992407
0.5444444444444445,0.16666666666666652,0.0009714603924529606
0.5666666666666667,0.16666666666666652,0.001872899019395529
0.5888888888888888,0.16666666666666652,0.003492851718504194
0.6111111111111112,0.16666666666666652,0.006300002649972224
0.6333333333333333,0.16666666666666652,0.010988106327675284
0.6555555555555554,0.16666666666666652,0.018529373315010027
0.6777777777777778,0.16666666666666652,0.030206137168447483
0.7,0.16666666666666652,0.047596267210605885
0.7222222222222221,0.16666666666666652,0.07248458781648746
0.7444444444444445,0.16666666666666652,0.10667678967504778
0.7666666666666666,0.16666666666666652,0.15170718674241235
0.788888888888889,0.16666666666666652,0.20845792067971616
0.8111111111111111,0.16666666666666652,0.2767412909348413
0.8333333333333333,0.16666666666666652,0.3549302239766003
0.8555555555555556,0.16666666666666652,0.4397422173710264
0.8777777777777778,0.16666666666666652,0.5262771103391666
0.8999999999999999,0.16666666666666652,0.60837165357706
0.922222222222222,0.16666666666666652,0.6792669669785736
0.9444444444444446,0.16666666666666652,0.7325032824448653
0.9666666666666668,0.16666666666666652,0.76288349563513
0.9888888888888889,0.16666666666666652,0.7673080994073862
1.011111111111111,0.16666666666666652,0.7452960791595264
1.0333333333333332,0.16666666666666652,0.6990706314704709
1.0555555555555554,0.16666666666666652,0.6331886536052483
1.077777777777778,0.16666666666666652,0.5537995866195333
1.1,0.16666666666666652,0.4677006685186751

-1.1,0.18888888888888888,0.2938759167345835
-1.077777777777778,0.18888888888888888,0.3507499278214298
-1.0555555555555556,0.18888888888888888,0.404555651709141
-1.0333333333333334,0.18888888888888888,0.45095509029933306
-1.0111111111111113,0.18888888888888888,0.48583796061055745
-0.9888888888888889,0.18888888888888888,0.5059215364125452
-0.9666666666666668,0.18888888888888888,0.5092612836806801
-0.9444444444444445,0.18888888888888888,0.49556201528642146
-0.9222222222222223,0.18888888888888888,0.46622045352106856
-0.9000000000000001,0.18888888888888888,0.42409081843789376
-0.8777777777777779,0.18888888888888888,0.3730278500771223
-0.8555555555555556,0.18888888888888888,0.31730842103460666
-0.8333333333333335,0.18888888888888888,0.2610512124574651
-0.8111111111111111,0.18888888888888888,0.20774106696811734
-0.788888888888889,0.18888888888888888,0.1599276116336853
-0.7666666666666667,0.18888888888888888,0.11911991276227821
-0.7444444444444445,0.18888888888888888,0.08585473037502098
-0.7222222222222223,0.18888888888888888,0.05988613196700088
-0.7000000000000001,0.18888888888888888,0.04043320676873888
-0.6777777777777778,0.18888888888888888,0.02642850840783389
-0.6555555555555557,0.18888888888888888,0.016726603316641248
-0.6333333333333334,0.18888888888888888,0.010252449109049237
-0.6111111111111112,0.18888888888888888,0.006087277018563242
-0.5888888888888889,0.18888888888888888,0.003501808441831168
-0.5666666666666668,0.18888888888888888,0.001952280733515351
-0.5444444444444445,0.18888888888888888,0.001055088460582816
-0.5222222222222223,0.18888888888888888,0.0005529159440051801
-0.5000000000000001,0.18888888888888888,0.00028105557691646664
-0.47777777777777786,0.18888888888888888,0.00013862500204921672
-0.4555555555555556,0.18888888888888888,6.63708112609827e-05
-0.43333333333333335,0.18888888888888888,3.08594569194485e-05
-0.4111111111111112,0.18888888888888888,1.3940796525379439e-05
-0.38888888888888895,0.18888888888888888,6.1223140950246205e-06
-0.3666666666666667,0.18888888888888888,2.6154546378851345e-06
-0.34444444444444455,0.18888888888888888,1.0876769909676332e-06
-0.3222222222222223,0.18888888888888888,4.4070258799773486e-07
-0.30000000000000004,0.18888888888888888,1.7415089801192568e-07
-0.2777777777777778,0.18888888888888888,6.720062929378357e-08
-0.25555555555555565,0.18888888888888888,2.5359652769194565e-08
-0.2333333333333334,0.18888888888888888,9.376799208583187e-09
-0.21111111111111114,0.18888888888888888,3.405253885364718e-09
-0.188888888888889,0.18888888888888888,1.2183568674552893e-09
-0.16666666666666674,0.18888888888888888,4.312106561326106e-10
-0.1444444444444445,0.18888888888888888,1.5177787441845241e-10
-0.12222222222222223,0.18888888888888888,5.350262901600207e-11
-0.10000000000000009,0.18888888888888888,1.906244344560184e-11
-0.07777777777777772,0.18888888888888888,6.947967098040839e-12
-0.05555555555555558,0.18888888888888888,2.6336540483094073e-12
-0.03333333333333344,0.18888888888888888,1.0657957037348108e-12
-0.011111111111111072,0.18888888888888888,4.889946940541084e-13
0.011111111111111072,0.18888888888888888,3.048327564981087e-13
0.033333333333333215,0.18888888888888888,3.6084978544923337e-13
0.05555555555555558,0.18888888888888888,8.005804685764608e-13
0.07777777777777772,0.18888888888888888,2.3175304584052928e-12
0.09999999999999987,0.18888888888888888,7.2070849780844435e-12
0.12222222222222223,0.18888888888888888,2.2711670359789128e-11
0.14444444444444438,0.18888888888888888,7.120318967879074e-11
0.16666666666666652,0.18888888888888888,2.204032428404186e-10
0.18888888888888888,0.18888888888888888,6.708686153830194e-10
0.21111111111111103,0.18888888888888888,2.002674746845422e-09
0.2333333333333334,0.18888888888888888,5.8518623858322755e-09
0.25555555555555554,0.18888888888888888,1.6711656852129128e-08
0.2777777777777777,0.18888888888888888,4.65831223526531e-08
0.30000000000000004,0.18888888888888888,1.2660213578950146e-07
0.3222222222222222,0.18888888888888888,3.351468282728421e-07
0.34444444444444433,0.18888888888888888,8.634476741912699e-07
0.3666666666666667,0.18888888888888888,2.163257221525466e-06
0.38888888888888884,0.18888888888888888,5.266835776303263e-06
0.411111111111111,0.18888888888888888,1.2453429539904075e-05
0.43333333333333335,0.18888888888888888,2.8581203699398023e-05
0.4555555555555555,0.18888888888888888,6.363605230838557e-05
0.47777777777777786,0.18888888888888888,0.00013739079930654997
0.5,0.18888888888888888,0.0002875172968720412
0.5222222222222221,0.18888888888888888,0.0005829887858899844
0.5444444444444445,0.18888888888888888,0.0011449865508212154
0.5666666666666667,0.18888888888888888,0.002177474537651565
0.5888888888888888,0.18888888888888888,0.004008666242916269
0.6111111111111112,0.18888888888888888,0.0071422350923054856
0.6333333333333333,0.18888888888888888,0.012312879649551075
0.6555555555555554,0.18888888888888888,0.020534758997026406
0.6777777777777778,0.18888888888888888,0.03312422424563045
0.7,0.18888888888888888,0.051672220246416996
0.7222222222222221,0.18888888888888888,0.0779398778107378
0.7444444444444445,0.18888888888888888,0.11365679437658403
0.7666666666666666,0.18888888888888888,0.16021804347945937
0.788888888888889,0.18888888888888888,0.21830306303881786
0.8111111111111111,0.18888888888888888,0.2874729248937157
0.8333333333333333,0.18888888888888888,0.36583305194352334
0.8555555555555556,0.18888888888888888,0.4498641653773166
0.8777777777777778,0.18888888888888888,0.5345138940259789
0.8999999999999999,0.18888888888888888,0.6135997430767529
0.922222222222222,0.18888888888888888,0.6805057956391786
0.9444444444444446,0.18888888888888888,0.7290765477533099
0.9666666666666668,0.18888888888888888,0.7545451594047135
0.9888888888888889,0.18888888888888888,0.7543035340470691
1.011111111111111,0.18888888888888888,0.7283422065011506
1.0333333333333332,0.18888888888888888,0.6792573825898373
1.0555555555555554,0.18888888888888888,0.6118222826763472
1.077777777777778,0.18888888888888888,0.5322209354263127
1.1,0.18888888888888888,0.4471149459248475

-1.1,0.21111111111111103,0.2885606851440401
-1.077777777777778,0.21111111111111103,0.3467231712990336
-1.0555555555555556,0.21111111111111103,0.4026932428021179
-1.0333333333333334,0.21111111111111103,0.4521080884753539
-1.0111111111111113,0.21111111111111103,0.49070336555514504
-0.9888888888888889,0.21111111111111103,0.5149188371766061
-0.9666666666666668,0.21111111111111103,0.5224413963115662
-0.9444444444444445,0.21111111111111103,0.5125704562673119
-0.9222222222222223,0.21111111111111103,0.48632554268229633
-0.9000000000000001,0.21111111111111103,0.4462732070177107
-0.8777777777777779,0.21111111111111103,0.3961138519205627
-0.8555555555555556,0.21111111111111103,0.34012044960202736
-0.8333333333333335,0.21111111111111103,0.2825465186454528
-0.8111111111111111,0.21111111111111103,0.22711505334233847
-0.788888888888889,0.21111111111111103,0.17666820301612401
-0.7666666666666667,0.21111111111111103,0.13301143727506254
-0.7444444444444445,0.21111111111111103,0.09694011343009169
-0.7222222222222223,0.21111111111111103,0.06840257301967638
-0.7000000000000001,0.21111111111111103,0.04673812089794913
-0.6777777777777778,0.21111111111111103,0.030930082767518643
-0.6555555555555557,0.21111111111111103,0.019828474255763714
-0.6333333333333334,0.21111111111111103,0.0123165813904284
-0.6111111111111112,0.21111111111111103,0.007414566592899768
-0.5888888888888889,0.21111111111111103,0.004326999205655369
-0.5666666666666668,0.21111111111111103,0.0024485778530113577
-0.5444444444444445,0.21111111111111103,0.001343998797426736
-0.5222222222222223,0.21111111111111103,0.0007157911963015645
-0.5000000000000001,0.21111111111111103,0.00037002905364010225
-0.47777777777777786,0.21111111111111103,0.00018574798273980408
-0.4555555555555556,0.21111111111111103,9.058336050352716e-05
-0.43333333333333335,0.21111111111111103,4.293687198781269e-05
-0.4111111111111112,0.21111111111111103,1.9793432660833188e-05
-0.38888888888888895,0.21111111111111103,8.879894848020081e-06
-0.3666666666666667,0.21111111111111103,3.87992005494347e-06
-0.34444444444444455,0.21111111111111103,1.6525519690739013e-06
-0.3222222222222223,0.21111111111111103,6.868580290026097e-07
-0.30000000000000004,0.21111111111111103,2.78942901127106e-07
-0.2777777777777778,0.21111111111111103,1.1086178411640734e-07
-0.25555555555555565,0.21111111111111103,4.320298317502756e-08
-0.2333333333333334,0.21111111111111103,1.6549232880513724e-08
-0.21111111111111114,0.21111111111111103,6.250751551694713e-09
-0.188888888888889,0.21111111111111103,2.3373039973632326e-09
-0.16666666666666674,0.21111111111111103,8.696623562948498e-10
-0.1444444444444445,0.21111111111111103,3.240869294817958e-10
-0.12222222222222223,0.21111111111111103,1.219498695271965e-10
-0.10000000000000009,0.21111111111111103,4.6802775217088183e-11
-0.07777777777777772,0.21111111111111103,1.8549237248548202e-11
-0.05555555555555558,0.21111111111111103,7.715799897025298e-12
-0.03333333333333344,0.21111111111111103,3.4533241493564394e-12
-0.011111111111111072,0.21111111111111103,1.7498563881784585e-12
0.011111111111111072,0.21111111111111103,1.1400200081540345e-12
0.033333333333333215,0.21111111111111103,1.2031155377783379e-12
0.05555555555555558,0.21111111111111103,2.2124650081600532e-12
0.07777777777777772,0.21111111111111103,5.616794899590167e-12
0.09999999999999987,0.21111111111111103,1.6059200521725755e-11
0.12222222222222223,0.21111111111111103,4.75796482347464e-11
0.14444444444444438,0.21111111111111103,1.4176469988482953e-10
0.16666666666666652,0.21111111111111103,4.195635507520867e-10
0.18888888888888888,0.21111111111111103,1.22579918441978e-09
0.21111111111111103,0.21111111111111103,3.522347440390956e-09
0.2333333333333334,0.21111111111111103,9.930079600267319e-09
0.25555555555555554,0.21111111111111103,2.7414183992610288e-08
0.2777777777777777,0.21111111111111103,7.400474692001189e-08
0.30000000000000004,0.21111111111111103,1.9510649911791343e-07
0.3222222222222222,0.21111111111111103,5.018245809186296e-07
0.34444444444444433,0.21111111111111103,1.2580410545902186e-06
0.3666666666666667,0.21111111111111103,3.071408446859034e-06
0.38888888888888884,0.21111111111111103,7.297132180728309e-06
0.411111111111111,0.21111111111111103,1.6859332304538252e-05
0.43333333333333335,0.21111111111111103,3.785556213630788e-05
0.4555555555555555,0.21111111111111103,8.256028544307175e-05
0.47777777777777786,0.21111111111111103,0.00017479823961044012
0.5,0.21111111111111103,0.00035910299796194234
0.5222222222222221,0.21111111111111103,0.0007155283083022615
0.5444444444444445,0.21111111111111103,0.0013822504161511977
0.5666666666666667,0.21111111111111103,0.0025878576247017923
0.5888888888888888,0.21111111111111103,0.004694004400267138
0.6111111111111112,0.21111111111111103,0.008246406530991714
0.6333333333333333,0.21111111111111103,0.014027641370496629
0.6555555555555554,0.21111111111111103,0.02309907499662187
0.6777777777777778,0.21111111111111103,0.03681253794350032
0.7,0.21111111111111103,0.056767312842910464
0.7222222222222221,0.21111111111111103,0.08468775246255023
0.7444444444444445,0.21111111111111103,0.1222047827144484
0.7666666666666666,0.21111111111111103,0.170542801704527
0.788888888888889,0.21111111111111103,0.23014123373065576
0.8111111111111111,0.21111111111111103,0.30027211014947713
0.8333333333333333,0.21111111111111103,0.3787421184025933
0.8555555555555556,0.21111111111111103,0.46177794373411934
0.8777777777777778,0.21111111111111103,0.5441775538301414
0.8999999999999999,0.21111111111111103,0.6197640390853975
0.922222222222222,0.21111111111111103,0.6821095160650151
0.9444444444444446,0.21111111111111103,0.7254214837266784
0.9666666666666668,0.21111111111111103,0.7454259386338792
0.9888888888888889,0.21111111111111103,0.7400617562716153
1.011111111111111,0.21111111111111103,0.709830312308392
1.0333333333333332,0.21111111111111103,0.6577183159613332
1.0555555555555554,0.21111111111111103,0.5887102759301098
1.077777777777778,0.21111111111111103,0.5090010333375521
1.1,0.21111111111111103,0.42508093524420193

-1.1,0.2333333333333334,0.282973158959222
-1.077777777777778,0.2333333333333334,0.3424836753298474
-1.0555555555555556,0.2333333333333334,0.40075534578324873
-1.0333333333333334,0.2333333333333334,0.4534166901245283
-1.0111111111111113,0.2333333333333334,0.49605535283340846
-0.9888888888888889,0.2333333333333334,0.5248254839731731
-0.9666666666666668,0.2333333333333334,0.5370213963098832
-0.9444444444444445,0.2333333333333334,0.5314986551952986
-0.9222222222222223,0.2333333333333334,0.5088515217999953
-0.9000000000000001,0.2333333333333334,0.47130857341632787
-0.8777777777777779,0.2333333333333334,0.4223716921471768
-0.8555555555555556,0.2333333333333334,0.36627929733936176
-0.8333333333333335,0.2333333333333334,0.30740736836190746
-0.8111111111111111,0.2333333333333334,0.24972404069073603
-0.788888888888889,0.2333333333333334,0.19638776072829506
-0.7666666666666667,0.2333333333333334,0.14953560328184115
-0.7444444444444445,0.2333333333333334,0.11026148168051965
-0.7222222222222223,0.2333333333333334,0.07874631217148433
-0.7000000000000001,0.2333333333333334,0.05448133853647487
-0.6777777777777778,0.2333333333333334,0.036523035549317816
-0.6555555555555557,0.2333333333333334,0.023729309638553107
-0.6333333333333334,0.2333333333333334,0.014945419418594882
-0.6111111111111112,0.2333333333333334,0.009127472743147175
-0.5888888888888889,0.2333333333333334,0.005406762716091988
-0.5666666666666668,0.2333333333333334,0.003107455693821422
-0.5444444444444445,0.2333333333333334,0.0017334181970981423
-0.5222222222222223,0.2333333333333334,0.0009388536311781112
-0.5000000000000001,0.2333333333333334,0.0004939374806591387
-0.47777777777777786,0.2333333333333334,0.00025254011254214037
-0.4555555555555556,0.2333333333333334,0.0001255461113319437
-0.43333333333333335,0.2333333333333334,6.0722786460466235e-05
-0.4111111111111112,0.2333333333333334,2.8593968557950025e-05
-0.38888888888888895,0.2333333333333334,1.3119497034839347e-05
-0.3666666666666667,0.2333333333333334,5.870629483210774e-06
-0.34444444444444455,0.2333333333333334,2.564819670417262e-06
-0.3222222222222223,0.2333333333333334,1.0954951498184964e-06
-0.30000000000000004,0.2333333333333334,4.581924666816471e-07
-0.2777777777777778,0.2333333333333334,1.8803349299361693e-07
-0.25555555555555565,0.2333333333333334,7.590152355511701e-08
-0.2333333333333334,0.2333333333333334,3.0230460213761266e-08
-0.21111111111111114,0.2333333333333334,1.1926474365679693e-08
-0.188888888888889,0.2333333333333334,4.683425349241968e-09
-0.16666666666666674,0.2333333333333334,1.8415913833682573e-09
-0.1444444444444445,0.2333333333333334,7.303335205203566e-10
-0.12222222222222223,0.2333333333333334,2.9458688406591104e-10
-0.10000000000000009,0.2333333333333334,1.2204534957690154e-10
-0.07777777777777772,0.2333333333333334,5.2539251230708597e-11
-0.05555555555555558,0.2333333333333334,2.3857276546264567e-11
-0.03333333333333344,0.2333333333333334,1.1691928790948629e-11
-0.011111111111111072,0.2333333333333334,6.4556713980442576e-12
0.011111111111111072,0.2333333333333334,4.3980483991604174e-12
0.033333333333333215,0.2333333333333334,4.318432772612856e-12
0.05555555555555558,0.2333333333333334,6.7162894063606044e-12
0.07777777777777772,0.2333333333333334,1.4716823242344675e-11
0.09999999999999987,0.2333333333333334,3.807183462881613e-11
0.12222222222222223,0.2333333333333334,1.0507233741102202e-10
0.14444444444444438,0.2333333333333334,2.960984683947192e-10
0.16666666666666652,0.2333333333333334,8.35805824475722e-10
0.18888888888888888,0.2333333333333334,2.3408575812878632e-09
0.21111111111111103,0.2333333333333334,6.470196252231126e-09
0.2333333333333334,0.2333333333333334,1.758960098625533e-08
0.25555555555555554,0.2333333333333334,4.6920368918496724e-08
0.2777777777777777,0.2333333333333334,1.225918475822369e-07
0.30000000000000004,0.2333333333333334,3.132874528271938e-07
0.3222222222222222,0.2333333333333334,7.821611968422843e-07
0.34444444444444433,0.2333333333333334,1.905829747059648e-06
0.3666666666666667,0.2333333333333334,4.528158923109389e-06
0.38888888888888884,0.2333333333333334,1.0482479860179755e-05
0.411111111111111,0.2333333333333334,2.3626429498546934e-05
0.43333333333333335,0.2333333333333334,5.181279612749843e-05
0.4555555555555555,0.2333333333333334,0.00011048839485649498
0.47777777777777786,0.2333333333333334,0.0002289775274412197
0.5,0.2333333333333334,0.0004609349747101866
0.5222222222222221,0.2333333333333334,0.0009008404375656903
0.5444444444444445,0.2333333333333334,0.00170853516727001
0.5666666666666667,0.2333333333333334,0.0031433221337317653
0.5888888888888888,0.2333333333333334,0.005607607640597248
0.6111111111111112,0.2333333333333334,0.009697010626632398
0.6333333333333333,0.2333333333333334,0.016249107935897622
0.6555555555555554,0.2333333333333334,0.02637690062564912
0.6777777777777778,0.2333333333333334,0.04146697083204949
0.7,0.2333333333333334,0.06311849835644932
0.7222222222222221,0.2333333333333334,0.09300093684635806
0.7444444444444445,0.2333333333333334,0.13261820493971987
0.7666666666666666,0.2333333333333334,0.18298715328929196
0.788888888888889,0.2333333333333334,0.24426608203586153
0.8111111111111111,0.2333333333333334,0.3153992920130644
0.8333333333333333,0.2333333333333334,0.3938664160893038
0.8555555555555556,0.2333333333333334,0.47562962909439127
0.8777777777777778,0.2333333333333334,0.5553495475335014
0.8999999999999999,0.2333333333333334,0.6268906200847388
0.922222222222222,0.2333333333333334,0.6840678820501371
0.9444444444444446,0.2333333333333334,0.7215170329092876
0.9666666666666668,0.2333333333333334,0.7355210592432274
0.9888888888888889,0.2333333333333334,0.7246177086579598
1.011111111111111,0.2333333333333334,0.6898504884505993
1.0333333333333332,0.2333333333333334,0.6346036691583938
1.0555555555555554,0.2333333333333334,0.5640574923478466
1.077777777777778,0.2333333333333334,0.48438538256320346
1.1,0.2333333333333334,0.4018658389807416

-1.1,0.25555555555555554,0.27681575108934536
-1.077777777777778,0.25555555555555554,0.3376227301060262
-1.0555555555555556,0.25555555555555554,0.3982132612916429
-1.0333333333333334,0.25555555555555554,0.4542343400682274
-1.0111111111111113,0.25555555555555554,0.5011450391118184
-0.9888888888888889,0.25555555555555554,0.5348195658117842
-0.9666666666666668,0.25555555555555554,0.5521473131596122
-0.9444444444444445,0.25555555555555554,0.5515087172843377
-0.9222222222222223,0.25555555555555554,0.5330256797108843
-0.9000000000000001,0.25555555555555554,0.49853276224038423
-0.8777777777777779,0.25555555555555554,0.4512775502640005
-0.8555555555555556,0.25555555555555554,0.3954178444686811
-0.8333333333333335,0.25555555555555554,0.335423203495667
-0.8111111111111111,0.25555555555555554,0.27549906047897094
-0.788888888888889,0.25555555555555554,0.2191329485889079
-0.7666666666666667,0.25555555555555554,0.16882278804531178
-0.7444444444444445,0.25555555555555554,0.1260001304506609
-0.7222222222222223,0.25555555555555554,0.09112009925379219
-0.7000000000000001,0.25555555555555554,0.06386369237306833
-0.6777777777777778,0.25555555555555554,0.04339016783146033
-0.6555555555555557,0.25555555555555554,0.02858480454258265
-0.6333333333333334,0.25555555555555554,0.01826434866872289
-0.6111111111111112,0.25555555555555554,0.011322107337757216
-0.5888888888888889,0.25555555555555554,0.0068115439132716785
-0.5666666666666668,0.25555555555555554,0.0039784508302496404
-0.5444444444444445,0.25555555555555554,0.00225685422519953
-0.5222222222222223,0.25555555555555554,0.0012439523783842209
-0.5000000000000001,0.25555555555555554,0.0006665404375880872
-0.47777777777777786,0.25555555555555554,0.00034738409962736577
-0.4555555555555556,0.25555555555555554,0.0001762074149949572
-0.43333333333333335,0.25555555555555554,8.705193572757915e-05
-0.4111111111111112,0.25555555555555554,4.1920868014790306e-05
-0.38888888888888895,0.25555555555555554,1.9696896481125814e-05
-0.3666666666666667,0.25555555555555554,9.040150934422543e-06
-0.34444444444444455,0.25555555555555554,4.058410399429486e-06
-0.3222222222222223,0.25555555555555554,1.7850698354620618e-06
-0.30000000000000004,0.25555555555555554,7.708129132462309e-07
-0.2777777777777778,0.25555555555555554,3.27577670565031e-07
-0.25555555555555565,0.25555555555555554,1.3742925873834942e-07
-0.2333333333333334,0.25555555555555554,5.71315137466738e-08
-0.21111111111111114,0.25555555555555554,2.36421954683716e-08
-0.188888888888889,0.25555555555555554,9.79222916542693e-09
-0.16666666666666674,0.25555555555555554,4.0851207450277606e-09
-0.1444444444444445,0.25555555555555554,1.72884243578747e-09
-0.12222222222222223,0.25555555555555554,7.480850579542531e-10
-0.10000000000000009,0.25555555555555554,3.338834509324975e-10
-0.07777777777777772,0.25555555555555554,1.5530880989709563e-10
-0.05555555555555558,0.25555555555555554,7.634411137291365e-11
-0.03333333333333344,0.25555555555555554,4.050872010631959e-11
-0.011111111111111072,0.25555555555555554,2.4063575822960228e-11
0.011111111111111072,0.25555555555555554,1.7099451419714943e-11
0.033333333333333215,0.25555555555555554,1.6126757278669328e-11
0.05555555555555558,0.25555555555555554,2.1957261040069663e-11
0.07777777777777772,0.25555555555555554,4.147416857030587e-11
0.09999999999999987,0.25555555555555554,9.571911239597728e-11
0.12222222222222223,0.25555555555555554,2.4332091000427737e-10
0.14444444444444438,0.25555555555555554,6.440942149794584e-10
0.16666666666666652,0.25555555555555554,1.7273761490135093e-09
0.18888888888888888,0.25555555555555554,4.628199560705364e-09
0.21111111111111103,0.25555555555555554,1.2292412668577292e-08
0.2333333333333334,0.25555555555555554,3.2209984609888e-08
0.25555555555555554,0.25555555555555554,8.300330006548247e-08
0.2777777777777777,0.25555555555555554,2.0987908813787272e-07
0.30000000000000004,0.25555555555555554,5.198381402708136e-07
0.3222222222222222,0.25555555555555554,1.2595085396276139e-06
0.34444444444444433,0.25555555555555554,2.9818055692594514e-06
0.3666666666666667,0.25555555555555554,6.89105252553536e-06
0.38888888888888884,0.25555555555555554,1.5532972497214905e-05
0.411111111111111,0.25555555555555554,3.4124014242313946e-05
0.43333333333333335,0.25555555555555554,7.301401969642439e-05
0.4555555555555555,0.25555555555555554,0.00015206227132554483
0.47777777777777786,0.25555555555555554,0.0003080736443544369
0.5,0.25555555555555554,0.0006068366128075757
0.5222222222222221,0.25555555555555554,0.0011615957638597182
0.5444444444444445,0.25555555555555554,0.002159734286500265
0.5666666666666667,0.25555555555555554,0.003898674004206654
0.5888888888888888,0.25555555555555554,0.006830090954320921
0.6111111111111112,0.25555555555555554,0.011608136294354095
0.6333333333333333,0.25555555555555554,0.01913241096097719
0.6555555555555554,0.25555555555555554,0.03057057319386801
0.6777777777777778,0.25555555555555554,0.047340175147973
0.7,0.25555555555555554,0.07102708124236984
0.7222222222222221,0.25555555555555554,0.10322158454343783
0.7444444444444445,0.25555555555555554,0.1452656009372925
0.7666666666666666,0.25555555555555554,0.19792567447101828
0.788888888888889,0.25555555555555554,0.2610342631729646
0.8111111111111111,0.25555555555555554,0.33316926400948016
0.8333333333333333,0.25555555555555554,0.41145931998569263
0.8555555555555556,0.25555555555555554,0.49160015587576894
0.8777777777777778,0.25555555555555554,0.5681387293014266
0.8999999999999999,0.25555555555555554,0.6350286543507606
0.922222222222222,0.25555555555555554,0.6863928740952088
0.9444444444444446,0.25555555555555554,0.7173663759847286
0.9666666666666668,0.25555555555555554,0.7248536285369823
0.9888888888888889,0.25555555555555554,0.7080379377063708
1.011111111111111,0.25555555555555554,0.6685267971822194
1.0333333333333332,0.25555555555555554,0.6100977002995207
1.0555555555555554,0.25555555555555554,0.5381002495598181
1.077777777777778,0.25555555555555554,0.4586461238116082
1.1,0.25555555555555554,0.3777572375770336

-1.1,0.2777777777777777,0.2697556692708953
-1.077777777777778,0.2777777777777777,0.33168104124566145
-1.0555555555555556,0.2777777777777777,0.39446768202933136
-1.0333333333333334,0.2777777777777777,0.45381949921329934
-1.0111111111111113,0.2777777777777777,0.5051010093825704
-0.9888888888888889,0.2777777777777777,0.5439280447938302
-0.9666666666666668,0.2777777777777777,0.566787303051509
-0.9444444444444445,0.2777777777777777,0.5715632404693505
-0.9222222222222223,0.2777777777777777,0.5578623343385453
-0.9000000000000001,0.2777777777777777,0.5270655943955812
-0.8777777777777779,0.2777777777777777,0.4820998699754413
-0.8555555555555556,0.2777777777777777,0.42698024541427065
-0.8333333333333335,0.2777777777777777,0.36622239295020537
-0.8111111111111111,0.2777777777777777,0.30424321921795
-0.788888888888889,0.2777777777777777,0.24485752570160904
-0.7666666666666667,0.2777777777777777,0.19094389881488114
-0.7444444444444445,0.2777777777777777,0.14430697822957134
-0.7222222222222223,0.2777777777777777,0.10571932981196115
-0.7000000000000001,0.2777777777777777,0.07509498631884107
-0.6777777777777778,0.2777777777777777,0.05173321370294872
-0.6555555555555557,0.2777777777777777,0.03457419393035052
-0.6333333333333334,0.2777777777777777,0.02242289856364137
-0.6111111111111112,0.2777777777777777,0.014116723456856575
-0.5888888888888889,0.2777777777777777,0.008630543381467317
-0.5666666666666668,0.2777777777777777,0.005126022942437852
-0.5444444444444445,0.2777777777777777,0.0029590785802965217
-0.5222222222222223,0.2777777777777777,0.00166105553652688
-0.5000000000000001,0.2777777777777777,0.0009072121814421974
-0.47777777777777786,0.2777777777777777,0.0004824017429451512
-0.4555555555555556,0.2777777777777777,0.0002499208145850219
-0.43333333333333335,0.2777777777777777,0.0001262575136687966
-0.4111111111111112,0.2777777777777777,6.225903365869835e-05
-0.38888888888888895,0.2777777777777777,3.000156014461329e-05
-0.3666666666666667,0.2777777777777777,1.4147649580952803e-05
-0.34444444444444455,0.2777777777777777,6.539552608723625e-06
-0.3222222222222223,0.2777777777777777,2.969009621389658e-06
-0.30000000000000004,0.2777777777777777,1.3272102109645598e-06
-0.2777777777777778,0.2777777777777777,5.859013385201134e-07
-0.25555555555555565,0.2777777777777777,2.56343916713097e-07
-0.2333333333333334,0.2777777777777777,1.1163091901403733e-07
-0.21111111111111114,0.2777777777777777,4.862451665390931e-08
-0.188888888888889,0.2777777777777777,2.1303533479813595e-08
-0.16666666666666674,0.2777777777777777,9.445009270098727e-09
-0.1444444444444445,0.2777777777777777,4.264733022458721e-09
-0.12222222222222223,0.2777777777777777,1.9745673226014162e-09
-0.10000000000000009,0.2777777777777777,9.445933084738892e-10
-0.07777777777777772,0.2777777777777777,4.713243843036933e-10
-0.05555555555555558,0.2777777777777777,2.485559551505332e-10
-0.03333333333333344,0.2777777777777777,1.4130700953757625e-10
-0.011111111111111072,0.2777777777777777,8.933135674827058e-11
0.011111111111111072,0.2777777777777777,6.59514173628526e-11
0.033333333333333215,0.2777777777777777,6.098195460354927e-11
0.05555555555555558,0.2777777777777777,7.53551059340129e-11
0.07777777777777772,0.2777777777777777,1.2441648544577055e-10
0.09999999999999987,0.2777777777777777,2.5443853687065344e-10
0.12222222222222223,0.2777777777777777,5.89372716651649e-10
0.14444444444444438,0.2777777777777777,1.453353073897137e-09
0.16666666666666652,0.2777777777777777,3.683293403615224e-09
0.18888888888888888,0.2777777777777777,9.410383629117513e-09
0.21111111111111103,0.2777777777777777,2.3972576576743112e-08
0.2333333333333334,0.2777777777777777,6.04876855596645e-08
0.25555555555555554,0.2777777777777777,1.5051879740007884e-07
0.2777777777777777,0.2777777777777777,3.682938635932924e-07
0.30000000000000004,0.2777777777777777,8.841724426126668e-07
0.3222222222222222,0.2777777777777777,2.0792106255719207e-06
0.34444444444444433,0.2777777777777777,4.7830579716042616e-06
0.3666666666666667,0.2777777777777777,1.0751910463973661e-05
0.38888888888888884,0.2777777777777777,2.3595930857295654e-05
0.411111111111111,0.2777777777777777,5.0513909671141815e-05
0.43333333333333335,0.2777777777777777,0.00010541377632838376
0.4555555555555555,0.2777777777777777,0.00021429722541001957
0.47777777777777786,0.2777777777777777,0.0004241432158585639
0.5,0.2777777777777777,0.000816861691929804
0.5222222222222221,0.2777777777777777,0.0015300435953331838
0.5444444444444445,0.2777777777777777,0.0027859374898588215
0.5666666666666667,0.2777777777777777,0.0049289730882966344
0.5888888888888888,0.2777777777777777,0.008469844044775826
0.6111111111111112,0.2777777777777777,0.01413041879785115
0.6333333333333333,0.2777777777777777,0.02287873132660292
0.6555555555555554,0.2777777777777777,0.035937861084251864
0.6777777777777778,0.2777777777777777,0.054748362113148215
0.7,0.2777777777777777,0.08086353558147324
0.7222222222222221,0.2777777777777777,0.1157629588072527
0.7444444444444445,0.2777777777777777,0.16058413662062623
0.7666666666666666,0.2777777777777777,0.21579457317371556
0.788888888888889,0.2777777777777777,0.2808532903517202
0.8111111111111111,0.2777777777777777,0.3539346377284583
0.8333333333333333,0.2777777777777777,0.43179875790798833
0.8555555555555556,0.2777777777777777,0.5098836581315052
0.8777777777777778,0.2777777777777777,0.5826594438311318
0.8999999999999999,0.2777777777777777,0.6442296357910752
0.922222222222222,0.2777777777777777,0.6891000287550404
0.9444444444444446,0.2777777777777777,0.712980743935429
0.9666666666666668,0.2777777777777777,0.7134607803821472
0.9888888888888889,0.2777777777777777,0.6904085360816365
1.011111111111111,0.2777777777777777,0.6460063142957486
1.0333333333333332,0.2777777777777777,0.5844082022221357
1.0555555555555554,0.2777777777777777,0.5110959090976823
1.077777777777778,0.2777777777777777,0.43207158893944425
1.1,0.2777777777777777,0.3530527716412622

-1.1,0.30000000000000004,0.2614717664220339
-1.077777777777778,0.30000000000000004,0.32420573021188115
-1.0555555555555556,0.30000000000000004,0.388915002311677
-1.0333333333333334,0.30000000000000004,0.45140926053800995
-1.0111111111111113,0.30000000000000004,0.5070071141899016
-0.9888888888888889,0.30000000000000004,0.5511047471283966
-0.9666666666666668,0.30000000000000004,0.5798054500076166
-0.9444444444444445,0.30000000000000004,0.5904907464457275
-0.9222222222222223,0.30000000000000004,0.582216533301592
-0.9000000000000001,0.30000000000000004,0.5558507962525238
-0.8777777777777779,0.30000000000000004,0.5139250648115112
-0.8555555555555556,0.30000000000000004,0.4602345279480796
-0.8333333333333335,0.30000000000000004,0.3992741141116191
-0.8111111111111111,0.30000000000000004,0.33562602628518085
-0.788888888888889,0.30000000000000004,0.2734124850090032
-0.7666666666666667,0.30000000000000004,0.21589936097823142
-0.7444444444444445,0.30000000000000004,0.16529274053934354
-0.7222222222222223,0.30000000000000004,0.12272485922635055
-0.7000000000000001,0.30000000000000004,0.08839003777700553
-0.6777777777777778,0.30000000000000004,0.06177199330945629
-0.6555555555555557,0.30000000000000004,0.04190193271007328
-0.6333333333333334,0.30000000000000004,0.027598147572568246
-0.6111111111111112,0.30000000000000004,0.01765603175723251
-0.5888888888888889,0.30000000000000004,0.010976257558232666
-0.5666666666666668,0.30000000000000004,0.00663382436583005
-0.5444444444444445,0.30000000000000004,0.0038998324006645586
-0.5222222222222223,0.30000000000000004,0.0022312685788800353
-0.5000000000000001,0.30000000000000004,0.0012432740296191875
-0.47777777777777786,0.30000000000000004,0.0006751758823038303
-0.4555555555555556,0.30000000000000004,0.0003576662234130749
-0.43333333333333335,0.30000000000000004,0.0001850066872697974
-0.4111111111111112,0.30000000000000004,9.355334699377526e-05
-0.38888888888888895,0.30000000000000004,4.631293693949678e-05
-0.3666666666666667,0.30000000000000004,2.2482382789850713e-05
-0.34444444444444455,0.30000000000000004,1.0723809170198084e-05
-0.3222222222222223,0.30000000000000004,5.038085653138606e-06
-0.30000000000000004,0.30000000000000004,2.337963954509667e-06
-0.2777777777777778,0.30000000000000004,1.0753246155694564e-06
-0.25555555555555565,0.30000000000000004,4.921340212148823e-07
-0.2333333333333334,0.30000000000000004,2.251170337032219e-07
-0.21111111111111114,0.30000000000000004,1.0342797049823996e-07
-0.188888888888889,0.30000000000000004,4.797476917237805e-08
-0.16666666666666674,0.30000000000000004,2.2585288703782662e-08
-0.1444444444444445,0.30000000000000004,1.084956966932124e-08
-0.12222222222222223,0.30000000000000004,5.348997014983444e-09
-0.10000000000000009,0.30000000000000004,2.7250370739776385e-09
-0.07777777777777772,0.30000000000000004,1.4476251555540749e-09
-0.05555555555555558,0.30000000000000004,8.122905789316804e-10
-0.03333333333333344,0.30000000000000004,4.90392631768285e-10
-0.011111111111111072,0.30000000000000004,3.269643054400649e-10
0.011111111111111072,0.30000000000000004,2.4970938474882905e-10
0.033333333333333215,0.30000000000000004,2.2910950714025786e-10
0.05555555555555558,0.30000000000000004,2.6469644849301396e-10
0.07777777777777772,0.30000000000000004,3.908687848791225e-10
0.09999999999999987,0.30000000000000004,7.106926750875747e-10
0.12222222222222223,0.30000000000000004,1.489877833427789e-09
0.14444444444444438,0.30000000000000004,3.3948112980263162e-09
0.16666666666666652,0.30000000000000004,8.078501158453575e-09
0.18888888888888888,0.30000000000000004,1.959466142540703e-08
0.21111111111111103,0.30000000000000004,4.7741947203916576e-08
0.2333333333333334,0.30000000000000004,1.1579944607907219e-07
0.25555555555555554,0.30000000000000004,2.7799233802982993e-07
0.2777777777777777,0.30000000000000004,6.579139447814088e-07
0.30000000000000004,0.30000000000000004,1.5307342483103014e-06
0.3222222222222222,0.30000000000000004,3.4939904329592275e-06
0.34444444444444433,0.30000000000000004,7.811535940595677e-06
0.3666666666666667,0.30000000000000004,1.708382064372367e-05
0.38888888888888884,0.30000000000000004,3.650955864173506e-05
0.411111111111111,0.30000000000000004,7.617482076929692e-05
0.43333333333333335,0.30000000000000004,0.0001550467282519662
0.4555555555555555,0.30000000000000004,0.00030765433174833776
0.47777777777777786,0.30000000000000004,0.0005947663697616379
0.5,0.30000000000000004,0.0011196193936473878
0.5222222222222221,0.30000000000000004,0.0020512181840733426
0.5444444444444445,0.30000000000000004,0.0036556367813637856
0.5666666666666667,0.30000000000000004,0.006334745068567451
0.5888888888888888,0.30000000000000004,0.0106690655372247
0.6111111111111112,0.30000000000000004,0.017457445541672088
0.6333333333333333,0.30000000000000004,0.02774130236926381
0.6555555555555554,0.30000000000000004,0.04279645833692822
0.6777777777777778,0.30000000000000004,0.06407291470956221
0.7,0.30000000000000004,0.09306474649120476
0.7222222222222221,0.30000000000000004,0.13110092557299985
0.7444444444444445,0.30000000000000004,0.17906435574334686
0.7666666666666666,0.30000000000000004,0.23706934643750613
0.788888888888889,0.30000000000000004,0.3041525530933957
0.8111111111111111,0.30000000000000004,0.37805150794938686
0.8333333333333333,0.30000000000000004,0.45514948678066985
0.8555555555555556,0.30000000000000004,0.5306486927340179
0.8777777777777778,0.30000000000000004,0.598994008675477
0.8999999999999999,0.30000000000000004,0.6545130281198169
0.922222222222222,0.30000000000000004,0.6921784580449132
0.9444444444444446,0.30000000000000004,0.7083542292379486
0.9666666666666668,0.30000000000000004,0.701372976797264
0.9888888888888889,0.30000000000000004,0.6718181400509858
1.011111111111111,0.30000000000000004,0.622444827347351
1.0333333333333332,0.30000000000000004,0.5577539791877808
1.0555555555555554,0.30000000000000004,0.4833114683661005
1.077777777777778,0.30000000000000004,0.40495567364647345
1.1,0.30000000000000004,0.328050252526902

-1.1,0.3222222222222222,0.25170116945004656
-1.077777777777778,0.3222222222222222,0.31480831420673505
-1.0555555555555556,0.3222222222222222,0.38101636672278183
-1.0333333333333334,0.3222222222222222,0.4462979643205595
-1.0111111111111113,0.3222222222222222,0.5059878496043384
-0.9888888888888889,0.3222222222222222,0.5553185549385391
-0.9666666666666668,0.3222222222222222,0.5900480594571519
-0.9444444444444445,0.3222222222222222,0.6070652036303111
-0.9222222222222223,0.3222222222222222,0.6048524629458698
-0.9000000000000001,0.3222222222222222,0.5837101262046652
-0.8777777777777779,0.3222222222222222,0.5456958253550125
-0.8555555555555556,0.3222222222222222,0.49429534094238636
-0.8333333333333335,0.3222222222222222,0.4338974380780334
-0.8111111111111111,0.3222222222222222,0.3691819132039188
-0.788888888888889,0.3222222222222222,0.30453769851848866
-0.7666666666666667,0.3222222222222222,0.2436075466830398
-0.7444444444444445,0.3222222222222222,0.1890162410924321
-0.7222222222222223,0.3222222222222222,0.14229340762850431
-0.7000000000000001,0.3222222222222222,0.10396239336693265
-0.6777777777777778,0.3222222222222222,0.07374175240495914
-0.6555555555555557,0.3222222222222222,0.05079828989566616
-0.6333333333333334,0.3222222222222222,0.033997796084856965
-0.6111111111111112,0.3222222222222222,0.02211583016248821
-0.5888888888888889,0.3222222222222222,0.013989797650880006
-0.5666666666666668,0.3222222222222222,0.008610016500283984
-0.5444444444444445,0.3222222222222222,0.005158671412548788
-0.5222222222222223,0.3222222222222222,0.0030109535047302288
-0.5000000000000001,0.3222222222222222,0.0017133048656093857
-0.47777777777777786,0.3222222222222222,0.0009512876759954291
-0.4555555555555556,0.3222222222222222,0.0005159162149626557
-0.43333333333333335,0.3222222222222222,0.0002736245630684168
-0.4111111111111112,0.3222222222222222,0.0001421182696147751
-0.38888888888888895,0.3222222222222222,7.2407849934063e-05
-0.3666666666666667,0.3222222222222222,3.62592122854401e-05
-0.34444444444444455,0.3222222222222222,1.7887995997830963e-05
-0.3222222222222223,0.3222222222222222,8.717827281357654e-06
-0.30000000000000004,0.3222222222222222,4.210597686597182e-06
-0.2777777777777778,0.3222222222222222,2.022768334485244e-06
-0.25555555555555565,0.3222222222222222,9.704264765319398e-07
-0.2333333333333334,0.3222222222222222,4.669390555486177e-07
-0.21111111111111114,0.3222222222222222,2.2633771836906963e-07
-0.188888888888889,0.3222222222222222,1.1100908824494175e-07
-0.16666666666666674,0.3222222222222222,5.5327759730505966e-08
-0.1444444444444445,0.3222222222222222,2.814787673066917e-08
-0.12222222222222223,0.3222222222222222,1.4692007593841216e-08
-0.10000000000000009,0.3222222222222222,7.91965945254575e-09
-0.07777777777777772,0.3222222222222222,4.449065595205006e-09
-0.05555555555555558,0.3222222222222222,2.6377798971942463e-09
-0.03333333333333344,0.3222222222222222,1.6785490696096197e-09
-0.011111111111111072,0.3222222222222222,1.1715675128857267e-09
0.011111111111111072,0.3222222222222222,9.216597394749871e-10
0.033333333333333215,0.3222222222222222,8.446026366824944e-10
0.05555555555555558,0.3222222222222222,9.321916030856399e-10
0.07777777777777772,0.3222222222222222,1.2615262635546337e-09
0.09999999999999987,0.3222222222222222,2.0639119953201074e-09
0.12222222222222223,0.3222222222222222,3.91402347516781e-09
0.14444444444444438,0.3222222222222222,8.193782043682194e-09
0.16666666666666652,0.3222222222222222,1.8194477991106747e-08
0.18888888888888888,0.3222222222222222,4.168512500043331e-08
0.21111111111111103,0.3222222222222222,9.678409157225751e-08
0.2333333333333334,0.3222222222222222,2.2510200681090053e-07
0.25555555555555554,0.3222222222222222,5.204832207725789e-07
0.2777777777777777,0.3222222222222222,1.1902855290011943e-06
0.30000000000000004,0.3222222222222222,2.682518356049316e-06
0.3222222222222222,0.3222222222222222,5.9420439166337e-06
0.34444444444444433,0.3222222222222222,1.2911112278899959e-05
0.3666666666666667,0.3222222222222222,2.747563583450922e-05
0.38888888888888884,0.3222222222222222,5.719283161005008e-05
0.411111111111111,0.3222222222222222,0.00011633049601139848
0.43333333333333335,0.3222222222222222,0.0002310054550023156
0.4555555555555555,0.3222222222222222,0.0004475062266129492
0.47777777777777786,0.3222222222222222,0.0008451548626027348
0.5,0.3222222222222222,0.0015551691607236906
0.5222222222222221,0.3222222222222222,0.0027867092409748976
0.5444444444444445,0.3222222222222222,0.004860338845728298
0.5666666666666667,0.3222222222222222,0.008247194094614335
0.5888888888888888,0.3222222222222222,0.013609035492093389
0.6111111111111112,0.3222222222222222,0.021830174663919462
0.6333333333333333,0.3222222222222222,0.03402765844783692
0.6555555555555554,0.3222222222222222,0.05152239287398198
0.6777777777777778,0.3222222222222222,0.07575307858870216
0.7,0.3222222222222222,0.10811914903280866
0.7222222222222221,0.3222222222222222,0.14975007043803737
0.7444444444444445,0.3222222222222222,0.20121650654996454
0.7666666666666666,0.3222222222222222,0.2622215199393187
0.788888888888889,0.3222222222222222,0.3313317659433946
0.8111111111111111,0.3222222222222222,0.405821916858293
0.8333333333333333,0.3222222222222222,0.48170259393818127
0.8555555555555556,0.3222222222222222,0.5539780604423395
0.8777777777777778,0.3222222222222222,0.6171358867027381
0.8999999999999999,0.3222222222222222,0.6658151215742983
0.922222222222222,0.3222222222222222,0.6955467469162997
0.9444444444444446,0.3222222222222222,0.7034270524046085
0.9666666666666668,0.3222222222222222,0.6885841073338914
0.9888888888888889,0.3222222222222222,0.6523337712035042
1.011111111111111,0.3222222222222222,0.5979871311358202
1.0333333333333332,0.3222222222222222,0.5303484142905959
1.0555555555555554,0.3222222222222222,0.455009513868153
1.077777777777778,0.3222222222222222,0.3775856414223027
1.1,0.3222222222222222,0.30303707901593

-1.1,0.34444444444444433,0.24027788507959316
-1.077777777777778,0.34444444444444433,0.3032144039047818
-1.0555555555555556,0.34444444444444433,0.37035892691363076
-1.0333333333333334,0.34444444444444433,0.43790936385984125
-1.0111111111111113,0.34444444444444433,0.5012894437506983
-0.9888888888888889,0.34444444444444433,0.5556400718080513
-0.9666666666666668,0.34444444444444433,0.5964314526176621
-0.9444444444444445,0.34444444444444433,0.6200898955923606
-0.9222222222222223,0.34444444444444433,0.6245184211695431
-0.9000000000000001,0.34444444444444433,0.6094053103500646
-0.8777777777777779,0.34444444444444433,0.5762573394937363
-0.8555555555555556,0.34444444444444433,0.5281536263599024
-0.8333333333333335,0.34444444444444433,0.46927550879716373
-0.8111111111111111,0.34444444444444433,0.4043115646248274
-0.788888888888889,0.34444444444444433,0.3378540746702562
-0.7666666666666667,0.34444444444444433,0.27389178177670986
-0.7444444444444445,0.34444444444444433,0.21546999157551716
-0.7222222222222223,0.34444444444444433,0.16454464751337292
-0.7000000000000001,0.34444444444444433,0.12201481396465927
-0.6777777777777778,0.34444444444444433,0.0878878688963139
-0.6555555555555557,0.34444444444444433,0.061518203303374784
-0.6333333333333334,0.34444444444444433,0.04186247556458301
-0.6111111111111112,0.34444444444444433,0.027707756517916505
-0.5888888888888889,0.34444444444444433,0.0178470209606939
-0.5666666666666668,0.34444444444444433,0.011193847155313812
-0.5444444444444445,0.34444444444444433,0.006841288190974413
-0.5222222222222223,0.34444444444444433,0.004077350957624883
-0.5000000000000001,0.34444444444444433,0.0023718467407472287
-0.47777777777777786,0.34444444444444433,0.001348063654479616
-0.4555555555555556,0.34444444444444433,0.0007494960581320498
-0.43333333333333335,0.34444444444444433,0.0004081985137796501
-0.4111111111111112,0.34444444444444433,0.00021813717094723182
-0.38888888888888895,0.34444444444444433,0.0001145989976590641
-0.3666666666666667,0.34444444444444433,5.9320277709902615e-05
-0.34444444444444455,0.34444444444444433,3.03340946931194e-05
-0.3222222222222223,0.34444444444444433,1.5369522826907237e-05
-0.30000000000000004,0.34444444444444433,7.741761796892037e-06
-0.2777777777777778,0.34444444444444433,3.8908185816011855e-06
-0.25555555555555565,0.34444444444444433,1.9584264853265723e-06
-0.2333333333333334,0.34444444444444433,9.910334600965505e-07
-0.21111111111111114,0.34444444444444433,5.060368043245499e-07
-0.188888888888889,0.34444444444444433,2.616488339628974e-07
-0.16666666666666674,0.34444444444444433,1.3747525546984158e-07
-0.1444444444444445,0.34444444444444433,7.368711904166168e-08
-0.12222222222222223,0.34444444444444433,4.049049301459279e-08
-0.10000000000000009,0.34444444444444433,2.296252989201402e-08
-0.07777777777777772,0.34444444444444433,1.3564149979084804e-08
-0.05555555555555558,0.34444444444444433,8.447754029121886e-09
-0.03333333333333344,0.34444444444444433,5.63100635346659e-09
-0.011111111111111072,0.34444444444444433,4.088679850830036e-09
0.011111111111111072,0.34444444444444433,3.3002799053732863e-09
0.033333333333333215,0.34444444444444433,3.030706768399653e-09
0.05555555555555558,0.34444444444444433,3.2424197300382483e-09
0.07777777777777772,0.34444444444444433,4.1073746067391234e-09
0.09999999999999987,0.34444444444444433,6.146086117969007e-09
0.12222222222222223,0.34444444444444433,1.0606999203344458e-08
0.14444444444444438,0.34444444444444433,2.0368780100064854e-08
0.16666666666666652,0.34444444444444433,4.201056781223091e-08
0.18888888888888888,0.34444444444444433,9.047142696744788e-08
0.21111111111111103,0.34444444444444433,1.993488575523075e-07
0.2333333333333334,0.34444444444444433,4.432097348100911e-07
0.25555555555555554,0.34444444444444433,9.848568445403787e-07
0.2777777777777777,0.34444444444444433,2.1730302576213183e-06
0.30000000000000004,0.34444444444444433,4.739028194207301e-06
0.3222222222222222,0.34444444444444433,1.0181162247782556e-05
0.34444444444444433,0.34444444444444433,2.1493646678046235e-05
0.3666666666666667,0.34444444444444433,4.450370156698356e-05
0.38888888888888884,0.34444444444444433,9.023954579232339e-05
0.411111111111111,0.34444444444444433,0.0001789688803185142
0.43333333333333335,0.34444444444444433,0.0003468119451865599
0.4555555555555555,0.34444444444444433,0.0006561015390895843
0.47777777777777786,0.34444444444444433,0.0012108373285341762
0.5,0.34444444444444433,0.0021784953162788173
0.5222222222222221,0.34444444444444433,0.0038188647917678864
0.5444444444444445,0.34444444444444433,0.006519213275973822
0.5666666666666667,0.34444444444444433,0.010832688680054263
0.5888888888888888,0.34444444444444433,0.017513413571782
0.6111111111111112,0.34444444444444433,0.027537551010826687
0.6333333333333333,0.34444444444444433,0.0420956314018608
0.6555555555555554,0.34444444444444433,0.06253915796511308
0.6777777777777778,0.34444444444444433,0.09026593078982317
0.7,0.34444444444444433,0.12653554313411422
0.7222222222222221,0.34444444444444433,0.17222008265523
0.7444444444444445,0.34444444444444433,0.22751430060745295
0.7666666666666666,0.34444444444444433,0.29165090181072745
0.788888888888889,0.34444444444444433,0.36268416250432495
0.8111111111111111,0.34444444444444433,0.43741151156726826
0.8333333333333333,0.34444444444444433,0.5114917440386303
0.8555555555555556,0.34444444444444433,0.5797877625556485
0.8777777777777778,0.34444444444444433,0.6369148646331878
0.8999999999999999,0.34444444444444433,0.6779228808446033
0.922222222222222,0.34444444444444433,0.6989966427124552
0.9444444444444446,0.34444444444444433,0.698039052827357
0.9666666666666668,0.34444444444444433,0.6750138174137155
0.9888888888888889,0.34444444444444433,0.6319705244788875
1.011111111111111,0.34444444444444433,0.5727424932893211
1.0333333333333332,0.34444444444444433,0.5023793359593408
1.0555555555555554,0.34444444444444433,0.4264314767775426
1.077777777777778,0.34444444444444433,0.350228133561682
1.1,0.34444444444444433,0.2782786542775112

-1.1,0.3666666666666667,0.22715788116691263
-1.077777777777778,0.3666666666666667,0.28929833601153443
-1.0555555555555556,0.3666666666666667,0.35670130574967013
-1.0333333333333334,0.3666666666666667,0.4258533328792239
-1.0111111111111113,0.3666666666666667,0.49234699102291885
-0.9888888888888889,0.3666666666666667,0.5513169315606848
-0.9666666666666668,0.3666666666666667,0.5980218008010725
-0.9444444444444445,0.3666666666666667,0.6284770689690116
-0.9222222222222223,0.3666666666666667,0.6400211083206123
-0.9000000000000001,0.3666666666666667,0.6317021182001381
-0.8777777777777779,0.3666666666666667,0.6044073838569853
-0.8555555555555556,0.3666666666666667,0.5607106511803024
-0.8333333333333335,0.3666666666666667,0.5044734251349478
-0.8111111111111111,0.3666666666666667,0.4402854583497942
-0.788888888888889,0.3666666666666667,0.37285602968066756
-0.7666666666666667,0.3666666666666667,0.3064658246216042
-0.7444444444444445,0.3666666666666667,0.24456282634253618
-0.7222222222222223,0.3666666666666667,0.18954457749523174
-0.7000000000000001,0.3666666666666667,0.14272597791169614
-0.6777777777777778,0.3666666666666667,0.10445731446777848
-0.6555555555555557,0.3666666666666667,0.07433783814204757
-0.6333333333333334,0.3666666666666667,0.05146689399084973
-0.6111111111111112,0.3666666666666667,0.034683984400163397
-0.5888888888888889,0.3666666666666667,0.022765532948390003
-0.5666666666666668,0.3666666666666667,0.014563762760354855
-0.5444444444444445,0.3666666666666667,0.00908775083678454
-0.5222222222222223,0.3666666666666667,0.005536247308985894
-0.5000000000000001,0.3666666666666667,0.0032960885201054435
-0.47777777777777786,0.3666666666666667,0.0019201048752415801
-0.4555555555555556,0.3666666666666667,0.0010959623335565988
-0.43333333333333335,0.3666666666666667,0.0006139185990176594
-0.4111111111111112,0.3666666666666667,0.0003381295420987122
-0.38888888888888895,0.3666666666666667,0.00018350642196244667
-0.3666666666666667,0.3666666666666667,9.837582080008127e-05
-0.34444444444444455,0.3666666666666667,5.223978956516457e-05
-0.3222222222222223,0.3666666666666667,2.7562374941834417e-05
-0.30000000000000004,0.3666666666666667,1.4495955685834051e-05
-0.2777777777777778,0.3666666666666667,7.625023728680828e-06
-0.25555555555555565,0.3666666666666667,4.024623381318939e-06
-0.2333333333333334,0.3666666666666667,2.138208610712252e-06
-0.21111111111111114,0.3666666666666667,1.1467730705007558e-06
-0.188888888888889,0.3666666666666667,6.226298917210646e-07
-0.16666666666666674,0.3666666666666667,3.432608186941848e-07
-0.1444444444444445,0.3666666666666667,1.9287963153938997e-07
-0.12222222222222223,0.3666666666666667,1.1102424644443497e-07
-0.10000000000000009,0.3666666666666667,6.592478154093746e-08
-0.07777777777777772,0.3666666666666667,4.075546350220074e-08
-0.05555555555555558,0.3666666666666667,2.653197141164276e-08
-0.03333333333333344,0.3666666666666667,1.8426457433583813e-08
-0.011111111111111072,0.3666666666666667,1.38453392889184e-08
0.011111111111111072,0.3666666666666667,1.1426503091238734e-08
0.033333333333333215,0.3666666666666667,1.0530906549845171e-08
0.05555555555555558,0.3666666666666667,1.1025812436577227e-08
0.07777777777777772,0.3666666666666667,1.329115896751117e-08
0.09999999999999987,0.3666666666666667,1.8495911636793044e-08
0.12222222222222223,0.3666666666666667,2.9352606429686955e-08
0.14444444444444438,0.3666666666666667,5.186158367730694e-08
0.16666666666666652,0.3666666666666667,9.91786147802772e-08
0.18888888888888888,0.3666666666666667,2.000237104702618e-07
0.21111111111111103,0.3666666666666667,4.166503063887412e-07
0.2333333333333334,0.3666666666666667,8.825232229996884e-07
0.25555555555555554,0.3666666666666667,1.8796501048398124e-06
0.2777777777777777,0.3666666666666667,3.993561614728049e-06
0.30000000000000004,0.3666666666666667,8.415885300720595e-06
0.3222222222222222,0.3666666666666667,1.751850565639689e-05
0.34444444444444433,0.3666666666666667,3.59101178203544e-05
0.3666666666666667,0.3666666666666667,7.231720098967837e-05
0.38888888888888884,0.3666666666666667,0.0001428155043368338
0.411111111111111,0.3666666666666667,0.00027617207651252975
0.43333333333333335,0.3666666666666667,0.0005223140439024604
0.4555555555555555,0.3666666666666667,0.0009651489808765634
0.47777777777777786,0.3666666666666667,0.0017409934076026204
0.5,0.3666666666666667,0.003063523433646884
0.5222222222222221,0.3666666666666667,0.005255195536697001
0.5444444444444445,0.3666666666666667,0.008783251843050373
0.5666666666666667,0.3666666666666667,0.014295595422027647
0.5888888888888888,0.3666666666666667,0.02264814623894819
0.6111111111111112,0.3666666666666667,0.03491136703750149
0.6333333333333333,0.3666666666666667,0.052340641144173874
0.6555555555555554,0.3666666666666667,0.07629475461864255
0.6777777777777778,0.3666666666666667,0.10809072122945337
0.7,0.3666666666666667,0.14879296711835682
0.7222222222222221,0.3666666666666667,0.19895053389137574
0.7444444444444445,0.3666666666666667,0.2583154472106649
0.7666666666666666,0.3666666666666667,0.32559431238709846
0.788888888888889,0.3666666666666667,0.39829726931485054
0.8111111111111111,0.3666666666666667,0.4727471497292684
0.8333333333333333,0.3666666666666667,0.5442926647570491
0.8555555555555556,0.3666666666666667,0.6077329363836897
0.8777777777777778,0.3666666666666667,0.6579128993905903
0.8999999999999999,0.3666666666666667,0.690401677685284
0.922222222222222,0.3666666666666667,0.7021331111029144
0.9444444444444446,0.3666666666666667,0.6918812185691648
0.9666666666666668,0.3666666666666667,0.6604688316138081
0.9888888888888889,0.3666666666666667,0.6106606902079574
1.011111111111111,0.3666666666666667,0.5467597067327459
1.0333333333333332,0.3666666666666667,0.47398853435935706
1.0555555555555554,0.3666666666666667,0.3977806348432255
1.077777777777778,0.3666666666666667,0.3231150985785982
1.1,0.3666666666666667,0.25400695333249584

-1.1,0.38888888888888884,0.21242816739815232
-1.077777777777778,0.38888888888888884,0.2730993028349652
-1.0555555555555556,0.38888888888888884,0.3399987876030405
-1.0333333333333334,0.38888888888888884,0.4099616240752074
-1.0111111111111113,0.38888888888888884,0.47883131309755167
-0.9888888888888889,0.38888888888888884,0.5418309265382774
-0.9666666666666668,0.38888888888888884,0.5941001193081368
-0.9444444444444445,0.38888888888888884,0.6313169264421663
-0.9222222222222223,0.38888888888888884,0.650293722157052
-0.9000000000000001,0.38888888888888884,0.6494323443785949
-0.8777777777777779,0.38888888888888884,0.6289475097231796
-0.8555555555555556,0.38888888888888884,0.5908150458202169
-0.8333333333333335,0.38888888888888884,0.5384596674274151
-0.8111111111111111,0.38888888888888884,0.4762502872122677
-0.788888888888889,0.38888888888888884,0.4089053616709879
-0.7666666666666667,0.38888888888888884,0.34091894126230965
-0.7444444444444445,0.38888888888888884,0.276100474241619
-0.7222222222222223,0.38888888888888884,0.21728568106211102
-0.7000000000000001,0.38888888888888884,0.16623351155182264
-0.6777777777777778,0.38888888888888884,0.12368668771701058
-0.6555555555555557,0.38888888888888884,0.08954852588715694
-0.6333333333333334,0.38888888888888884,0.06311951357217126
-0.6111111111111112,0.38888888888888884,0.0433417061457006
-0.5888888888888889,0.38888888888888884,0.029012628277737866
-0.5666666666666668,0.38888888888888884,0.018947367614177008
-0.5444444444444445,0.38888888888888884,0.01208318692612149
-0.5222222222222223,0.38888888888888884,0.0075323745155003105
-0.5000000000000001,0.38888888888888884,0.0045953040282194066
-0.47777777777777786,0.38888888888888884,0.0027473953831101817
-0.4555555555555556,0.38888888888888884,0.001612262501647549
-0.43333333333333335,0.38888888888888884,0.0009303429283210557
-0.4111111111111112,0.38888888888888884,0.0005289798607460799
-0.38888888888888895,0.38888888888888884,0.0002970536148046626
-0.3666666666666667,0.38888888888888884,0.00016517740626032317
-0.34444444444444455,0.38888888888888884,9.120077975018983e-05
-0.3222222222222223,0.38888888888888884,5.0147431073252946e-05
-0.30000000000000004,0.38888888888888884,2.75411377234033e-05
-0.2777777777777778,0.38888888888888884,1.5150820100490233e-05
-0.25555555555555565,0.38888888888888884,8.370720887276798e-06
-0.2333333333333334,0.38888888888888884,4.6560120426070976e-06
-0.21111111111111114,0.38888888888888884,2.6132607204177154e-06
-0.188888888888889,0.38888888888888884,1.483573851213562e-06
-0.16666666666666674,0.38888888888888884,8.543833949848543e-07
-0.1444444444444445,0.38888888888888884,5.010799653322683e-07
-0.12222222222222223,0.38888888888888884,3.008933989969361e-07
-0.10000000000000009,0.38888888888888884,1.8633747587735965e-07
-0.07777777777777772,0.38888888888888884,1.2008277527737352e-07
-0.05555555555555558,0.38888888888888884,8.136567876273644e-08
-0.03333333333333344,0.38888888888888884,5.860303079267505e-08
-0.011111111111111072,0.38888888888888884,4.5360948469318346e-08
0.011111111111111072,0.38888888888888884,3.815942559994974e-08
0.033333333333333215,0.38888888888888884,3.5312940512106155e-08
0.05555555555555558,0.38888888888888884,3.640807876321517e-08
0.07777777777777772,0.38888888888888884,4.227303785235327e-08
0.09999999999999987,0.38888888888888884,5.5515368354604814e-08
0.12222222222222223,0.38888888888888884,8.200367849446965e-08
0.14444444444444438,0.38888888888888884,1.342050969042236e-07
0.16666666666666652,0.38888888888888884,2.3834423560527282e-07
0.18888888888888888,0.38888888888888884,4.494440259389296e-07
0.21111111111111103,0.38888888888888884,8.824039340962731e-07
0.2333333333333334,0.38888888888888884,1.7750687860361929e-06
0.25555555555555554,0.38888888888888884,3.6136235940770375e-06
0.2777777777777777,0.38888888888888884,7.3762246184585455e-06
0.30000000000000004,0.38888888888888884,1.4994402590209968e-05
0.3222222222222222,0.38888888888888884,3.0202722316368654e-05
0.34444444444444433,0.38888888888888884,6.005629266801765e-05
0.3666666666666667,0.38888888888888884,0.00011755251683310676
0.38888888888888884,0.38888888888888884,0.00022599995511010177
0.411111111111111,0.38888888888888884,0.000426017162754951
0.43333333333333335,0.38888888888888884,0.0007862684161639807
0.4555555555555555,0.38888888888888884,0.0014191517128468805
0.47777777777777786,0.38888888888888884,0.0025024855506879055
0.5,0.38888888888888884,0.004307575773941336
0.5222222222222221,0.38888888888888884,0.007232643360390709
0.5444444444444445,0.38888888888888884,0.011838283418026825
0.5666666666666667,0.38888888888888884,0.018878426440290932
0.5888888888888888,0.38888888888888884,0.029316563600873497
0.6111111111111112,0.38888888888888884,0.04431364711399426
0.6333333333333333,0.38888888888888884,0.06517246131047177
0.6555555555555554,0.38888888888888884,0.0932250713588078
0.6777777777777778,0.38888888888888884,0.12965673221883162
0.7,0.38888888888888884,0.17527205637714133
0.7222222222222221,0.38888888888888884,0.23022633804036718
0.7444444444444445,0.38888888888888884,0.29376360819847097
0.7666666666666666,0.38888888888888884,0.3640181131197918
0.788888888888889,0.38888888888888884,0.4379413227678022
0.8111111111111111,0.38888888888888884,0.5114070219060952
0.8333333333333333,0.38888888888888884,0.5795204311713771
0.8555555555555556,0.38888888888888884,0.6371165960703551
0.8777777777777778,0.38888888888888884,0.6793868972709453
0.8999999999999999,0.38888888888888884,0.702532799501559
0.922222222222222,0.38888888888888884,0.7043255850722173
0.9444444444444446,0.38888888888888884,0.6844585172089037
0.9666666666666668,0.38888888888888884,0.6446146868460533
0.9888888888888889,0.38888888888888884,0.5882317972719078
1.011111111111111,0.38888888888888884,0.5200093665262341
1.0333333333333332,0.38888888888888884,0.44525689799583995
1.0555555555555554,0.38888888888888884,0.369209398595823
1.077777777777778,0.38888888888888884,0.29643299407300444
1.1,0.38888888888888884,0.23041164388366428

-1.1,0.411111111111111,0.19630022552234597
-1.077777777777778,0.411111111111111,0.2548187350085084
-1.0555555555555556,0.411111111111111,0.3204071917044763
-1.0333333333333334,0.411111111111111,0.3903007080974487
-1.0111111111111113,0.411111111111111,0.4606726492205181
-0.9888888888888889,0.411111111111111,0.5269332951545896
-0.9666666666666668,0.411111111111111,0.5842083262932893
-0.9444444444444445,0.411111111111111,0.6279318882463707
-0.9222222222222223,0.411111111111111,0.654454297947692
-0.9000000000000001,0.411111111111111,0.6615511033245572
-0.8777777777777779,0.411111111111111,0.6487339988318706
-0.8555555555555556,0.411111111111111,0.6173028843815701
-0.8333333333333335,0.411111111111111,0.570132327255874
-0.8111111111111111,0.411111111111111,0.5112404166947643
-0.788888888888889,0.411111111111111,0.4452291355189796
-0.7666666666666667,0.411111111111111,0.3767031843639287
-0.7444444444444445,0.411111111111111,0.3097662993428432
-0.7222222222222223,0.411111111111111,0.24766549462534435
-0.7000000000000001,0.411111111111111,0.19261429807910505
-0.6777777777777778,0.411111111111111,0.1457871786888185
-0.6555555555555557,0.411111111111111,0.10744803532822658
-0.6333333333333334,0.411111111111111,0.0771605290716378
-0.6111111111111112,0.411111111111111,0.05402719838095194
-0.5888888888888889,0.411111111111111,0.03691415038872605
-0.5666666666666668,0.411111111111111,0.02463347989080443
-0.5444444444444445,0.411111111111111,0.016071448336393564
-0.5222222222222223,0.411111111111111,0.010263324792677568
-0.5000000000000001,0.411111111111111,0.0064240000620869
-0.47777777777777786,0.411111111111111,0.003947033402274842
-0.4555555555555556,0.411111111111111,0.002384726635363803
-0.43333333333333335,0.411111111111111,0.0014195825391402812
-0.4111111111111112,0.411111111111111,0.0008344221009877026
-0.38888888888888895,0.411111111111111,0.0004854580074232568
-0.3666666666666667,0.411111111111111,0.00028026235142721755
-0.34444444444444455,0.411111111111111,0.00016097843265437897
-0.3222222222222223,0.411111111111111,9.223496883402482e-05
-0.30000000000000004,0.411111111111111,5.284806259261438e-05
-0.2777777777777778,0.411111111111111,3.0349864456804083e-05
-0.25555555555555565,0.411111111111111,1.7505112848008278e-05
-0.2333333333333334,0.411111111111111,1.015945049316091e-05
-0.21111111111111114,0.411111111111111,5.944371771685328e-06
-0.188888888888889,0.411111111111111,3.5144757486639736e-06
-0.16666666666666674,0.411111111111111,2.1059746435192425e-06
-0.1444444444444445,0.411111111111111,1.2844440333846617e-06
-0.12222222222222223,0.411111111111111,8.019145129026919e-07
-0.10000000000000009,0.411111111111111,5.162396889587302e-07
-0.07777777777777772,0.411111111111111,3.4560889505343497e-07
-0.05555555555555558,0.411111111111111,2.4281317301951274e-07
-0.03333333333333344,0.411111111111111,1.806247523995964e-07
-0.011111111111111072,0.411111111111111,1.4346760667383906e-07
0.011111111111111072,0.411111111111111,1.2269670196370234e-07
0.033333333333333215,0.411111111111111,1.1400999308494061e-07
0.05555555555555558,0.411111111111111,1.1622396809718821e-07
0.07777777777777772,0.411111111111111,1.3111262669656978e-07
0.09999999999999987,0.411111111111111,1.6442606854143238e-07
0.12222222222222223,0.411111111111111,2.2875061511709446e-07
0.14444444444444438,0.411111111111111,3.498046070055775e-07
0.16666666666666652,0.411111111111111,5.795196018059868e-07
0.18888888888888888,0.411111111111111,1.0226141599224949e-06
0.21111111111111103,0.411111111111111,1.8896973232217333e-06
0.2333333333333334,0.411111111111111,3.601569824049899e-06
0.25555555555555554,0.411111111111111,6.990088757242398e-06
0.2777777777777777,0.411111111111111,1.3676442338473576e-05
0.30000000000000004,0.411111111111111,2.676592625906511e-05
0.3222222222222222,0.411111111111111,5.2089190721195966e-05
0.34444444444444433,0.411111111111111,0.00010035329591718898
0.3666666666666667,0.411111111111111,0.00019074705077992267
0.38888888888888884,0.411111111111111,0.0003567662739188152
0.411111111111111,0.411111111111111,0.0006552522092575803
0.43333333333333335,0.411111111111111,0.0011797950077282282
0.4555555555555555,0.411111111111111,0.002079612699012756
0.47777777777777786,0.411111111111111,0.0035845842826185952
0.5,0.411111111111111,0.0060360663978202955
0.5222222222222221,0.411111111111111,0.009921254007017646
0.5444444444444445,0.411111111111111,0.01590608755705936
0.5666666666666667,0.411111111111111,0.02485827222140275
0.5888888888888888,0.411111111111111,0.03784849167664497
0.6111111111111112,0.411111111111111,0.056115494084785264
0.6333333333333333,0.411111111111111,0.08098092295282497
0.6555555555555554,0.411111111111111,0.11370414282363496
0.6777777777777778,0.411111111111111,0.15527692854097455
0.7,0.411111111111111,0.20617255985304675
0.7222222222222221,0.411111111111111,0.26608154094842135
0.7444444444444445,0.411111111111111,0.33368276480122017
0.7666666666666666,0.411111111111111,0.4065089294150905
0.788888888888889,0.411111111111111,0.48096283061361356
0.8111111111111111,0.411111111111111,0.5525232588354805
0.8333333333333333,0.411111111111111,0.6161460777057943
0.8555555555555556,0.411111111111111,0.6668232244625469
0.8777777777777778,0.411111111111111,0.7002199548148009
0.8999999999999999,0.411111111111111,0.713280857852094
0.922222222222222,0.411111111111111,0.7046884774730512
0.9444444444444446,0.411111111111111,0.675079674465348
0.9666666666666668,0.411111111111111,0.6269709905872879
0.9888888888888889,0.411111111111111,0.5644042610954445
1.011111111111111,0.411111111111111,0.4923818590928258
1.0333333333333332,0.411111111111111,0.4162017645349116
1.0555555555555554,0.411111111111111,0.340815895966873
1.077777777777778,0.411111111111111,0.27031898905775015
1.1,0.411111111111111,0.20763646157181448

-1.1,0.43333333333333335,0.17909025895033764
-1.077777777777778,0.43333333333333335,0.23480118563769123
-1.0555555555555556,0.43333333333333335,0.2982671733369236
-1.0333333333333334,0.43333333333333335,0.3671626838456525
-1.0111111111111113,0.43333333333333335,0.43806126040758214
-0.9888888888888889,0.43333333333333335,0.5066573511895782
-0.9666666666666668,0.43333333333333335,0.5681748379956599
-0.9444444444444445,0.43333333333333335,0.6179142483271116
-0.9222222222222223,0.43333333333333335,0.6518525552335407
-0.9000000000000001,0.43333333333333335,0.6671883321774457
-0.8777777777777779,0.43333333333333335,0.6627285221013366
-0.8555555555555556,0.43333333333333335,0.6390419916474566
-0.8333333333333335,0.43333333333333335,0.5983525484884875
-0.8111111111111111,0.43333333333333335,0.5441977437820867
-0.788888888888889,0.43333333333333335,0.48092546212066467
-0.7666666666666667,0.43333333333333335,0.4131267672180429
-0.7444444444444445,0.43333333333333335,0.3451056401899823
-0.7222222222222223,0.43333333333333335,0.28046621810345834
-0.7000000000000001,0.43333333333333335,0.22186375382759635
-0.6777777777777778,0.43333333333333335,0.1709272527603978
-0.6555555555555557,0.43333333333333335,0.12832925734652714
-0.6333333333333334,0.43333333333333335,0.09395780362497011
-0.6111111111111112,0.43333333333333335,0.06713900000120337
-0.5888888888888889,0.43333333333333335,0.04686392690906046
-0.5666666666666668,0.43333333333333335,0.03198624265986512
-0.5444444444444445,0.43333333333333335,0.021372096725541988
-0.5222222222222223,0.43333333333333335,0.013997697749561212
-0.5000000000000001,0.43333333333333335,0.008999804167606562
-0.47777777777777786,0.43333333333333335,0.005689827106625375
-0.4555555555555556,0.43333333333333335,0.0035437355174990958
-0.43333333333333335,0.43333333333333335,0.002178752665451725
-0.4111111111111112,0.43333333333333335,0.0013252511814130915
-0.38888888888888895,0.43333333333333335,0.0007993590518054119
-0.3666666666666667,0.43333333333333335,0.000479256688649572
-0.34444444444444455,0.43333333333333335,0.00028627678948042946
-0.3222222222222223,0.43333333333333335,0.00017074331474182706
-0.30000000000000004,0.43333333333333335,0.00010188167345100404
-0.2777777777777778,0.43333333333333335,6.092521320464536e-05
-0.25555555555555565,0.43333333333333335,3.6570113787031735e-05
-0.2333333333333334,0.43333333333333335,2.2067830681261082e-05
-0.21111111111111114,0.43333333333333335,1.3411638029211035e-05
-0.188888888888889,0.43333333333333335,8.228697796465182e-06
-0.16666666666666674,0.43333333333333335,5.113918045296464e-06
-0.1444444444444445,0.43333333333333335,3.2339510034719576e-06
-0.12222222222222223,0.43333333333333335,2.0933705926527886e-06
-0.10000000000000009,0.43333333333333335,1.3969683404597742e-06
-0.07777777777777772,0.43333333333333335,9.685926695626915e-07
-0.05555555555555558,0.43333333333333335,7.031762769759904e-07
-0.03333333333333344,0.43333333333333335,5.382919619232701e-07
-0.011111111111111072,0.43333333333333335,4.372802645922451e-07
0.011111111111111072,0.43333333333333335,3.793259105777337e-07
0.033333333333333215,0.43333333333333335,3.538269420282354e-07
0.05555555555555558,0.43333333333333335,3.5761141815597555e-07
0.07777777777777772,0.43333333333333335,3.9439906866005545e-07
0.09999999999999987,0.43333333333333335,4.7666726636950116e-07
0.12222222222222223,0.43333333333333335,6.310540034493444e-07
0.14444444444444438,0.43333333333333335,9.100198706072473e-07
0.16666666666666652,0.43333333333333335,1.4153575533729108e-06
0.18888888888888888,0.43333333333333335,2.3444086899518986e-06
0.21111111111111103,0.43333333333333335,4.079422838651261e-06
0.2333333333333334,0.43333333333333335,7.3574518778948455e-06
0.25555555555555554,0.43333333333333335,1.3587250808279534e-05
0.2777777777777777,0.43333333333333335,2.5427626290279422e-05
0.30000000000000004,0.43333333333333335,4.781728601862737e-05
0.3222222222222222,0.43333333333333335,8.975906165688887e-05
0.34444444444444433,0.43333333333333335,0.000167318562335028
0.3666666666666667,0.43333333333333335,0.0003084971495787656
0.38888888888888884,0.43333333333333335,0.0005608604486424887
0.411111111111111,0.43333333333333335,0.0010029915107363614
0.43333333333333335,0.43333333333333335,0.001760888520953419
0.4555555555555555,0.43333333333333335,0.003030179519102528
0.47777777777777786,0.43333333333333335,0.0051042720040584185
0.5,0.43333333333333335,0.008407078780827129
0.5222222222222221,0.43333333333333335,0.013526628528668837
0.5444444444444445,0.43333333333333335,0.021242754891469026
0.5666666666666667,0.43333333333333335,0.03253859094933303
0.5888888888888888,0.43333333333333335,0.048582667527193535
0.6111111111111112,0.43333333333333335,0.07066735986727143
0.6333333333333333,0.43333333333333335,0.10009180632246162
0.6555555555555554,0.43333333333333335,0.13798454716723887
0.6777777777777778,0.43333333333333335,0.18507340733462715
0.7,0.43333333333333335,0.24142640699977355
0.7222222222222221,0.43333333333333335,0.3062046113366398
0.7444444444444445,0.43333333333333335,0.3774809884563474
0.7666666666666666,0.43333333333333335,0.4521830058788608
0.788888888888889,0.43333333333333335,0.5262063838210324
0.8111111111111111,0.43333333333333335,0.5947217025585777
0.8333333333333333,0.43333333333333335,0.6526575345291392
0.8555555555555556,0.43333333333333335,0.695301297822644
0.8777777777777778,0.43333333333333335,0.7189231882756792
0.8999999999999999,0.43333333333333335,0.7213105433706652
0.922222222222222,0.43333333333333335,0.7021073612618829
0.9444444444444446,0.43333333333333335,0.6628872400320891
0.9666666666666668,0.43333333333333335,0.6069407174988453
0.9888888888888889,0.43333333333333335,0.5388167183536318
1.011111111111111,0.43333333333333335,0.4637071635133381
1.0333333333333332,0.43333333333333335,0.38679103048287833
1.0555555555555554,0.43333333333333335,0.3126532067967315
1.077777777777778,0.43333333333333335,0.24486660915967168
1.1,0.43333333333333335,0.1857825875851905

-1.1,0.4555555555555555,0.16119003557539055
-1.077777777777778,0.4555555555555555,0.21350262680142695
-1.0555555555555556,0.4555555555555555,0.2740726927019316
-1.0333333333333334,0.4555555555555555,0.34103750057947135
-1.0111111111111113,0.4555555555555555,0.4114274096643921
-0.9888888888888889,0.4555555555555555,0.48130998266166797
-0.9666666666666668,0.4555555555555555,0.5461203189757949
-0.9444444444444445,0.4555555555555555,0.6011471612531742
-0.9222222222222223,0.4555555555555555,0.6421049033460821
-0.9000000000000001,0.4555555555555555,0.665694360885731
-0.8777777777777779,0.4555555555555555,0.6700490381275812
-0.8555555555555556,0.4555555555555555,0.6549820258905468
-0.8333333333333335,0.4555555555555555,0.6219878510785084
-0.8111111111111111,0.4555555555555555,0.5740036042838647
-0.788888888888889,0.4555555555555555,0.5149814235667963
-0.7666666666666667,0.4555555555555555,0.44935788024384765
-0.7444444444444445,0.4555555555555555,0.3815176641755927
-0.7222222222222223,0.4555555555555555,0.31533842491783803
-0.7000000000000001,0.4555555555555555,0.2538760224072548
-0.6777777777777778,0.4555555555555555,0.1992138674501886
-0.6555555555555557,0.4555555555555555,0.1524661480205456
-0.6333333333333334,0.4555555555555555,0.1138999449662823
-0.6111111111111112,0.4555555555555555,0.08312909155580953
-0.5888888888888889,0.4555555555555555,0.05933272660823768
-0.5666666666666668,0.4555555555555555,0.041460567112882186
-0.5444444444444445,0.4555555555555555,0.02840048543947854
-0.5222222222222223,0.4555555555555555,0.019097809629998345
-0.5000000000000001,0.4555555555555555,0.012626936427355608
-0.47777777777777786,0.4555555555555555,0.008223009476209827
-0.4555555555555556,0.4555555555555555,0.005284592987712028
-0.43333333333333335,0.4555555555555555,0.003358350808112373
-0.4111111111111112,0.4555555555555555,0.0021149301078007454
-0.38888888888888895,0.4555555555555555,0.0013226651242520644
-0.3666666666666667,0.4555555555555555,0.0008231664704387371
-0.34444444444444455,0.4555555555555555,0.0005107932581773549
-0.3222222222222223,0.4555555555555555,0.00031656820671553573
-0.30000000000000004,0.4555555555555555,0.00019624616412247079
-0.2777777777777778,0.4555555555555555,0.00012184806957981934
-0.25555555555555565,0.4555555555555555,7.587072632312368e-05
-0.2333333333333334,0.4555555555555555,4.744579091407058e-05
-0.21111111111111114,0.4555555555555555,2.985475712979201e-05
-0.188888888888889,0.4555555555555555,1.895275682118438e-05
-0.16666666666666674,0.4555555555555555,1.2183422623349087e-05
-0.1444444444444445,0.4555555555555555,7.969177971068112e-06
-0.12222222222222223,0.4555555555555555,5.335860906153995e-06
-0.10000000000000009,0.4555555555555555,3.6819523406851213e-06
-0.07777777777777772,0.4555555555555555,2.636533554513638e-06
-0.05555555555555558,0.4555555555555555,1.9716591203237644e-06
-0.03333333333333344,0.4555555555555555,1.548225680762153e-06
-0.011111111111111072,0.4555555555555555,1.2826129152858552e-06
0.011111111111111072,0.4555555555555555,1.1263711977300538e-06
0.033333333333333215,0.4555555555555555,1.054320901564595e-06
0.05555555555555558,0.4555555555555555,1.0584313110078978e-06
0.07777777777777772,0.4555555555555555,1.146309391798812e-06
0.09999999999999987,0.4555555555555555,1.3444800332894918e-06
0.12222222222222223,0.4555555555555555,1.7083299583024654e-06
0.14444444444444438,0.4555555555555555,2.3432342828496858e-06
0.16666666666666652,0.4555555555555555,3.445958321499631e-06
0.18888888888888888,0.4555555555555555,5.383509188257949e-06
0.21111111111111103,0.4555555555555555,8.840740033872532e-06
0.2333333333333334,0.4555555555555555,1.5092095251165124e-05
0.25555555555555554,0.4555555555555555,2.6492600962419446e-05
0.2777777777777777,0.4555555555555555,4.734610288029874e-05
0.30000000000000004,0.4555555555555555,8.540362177021166e-05
0.3222222222222222,0.4555555555555555,0.0001543793826719041
0.34444444444444433,0.4555555555555555,0.0002780487303504808
0.3666666666666667,0.4555555555555555,0.0004966988904161315
0.38888888888888884,0.4555555555555555,0.0008769022461836732
0.411111111111111,0.4555555555555555,0.0015256935906970872
0.43333333333333335,0.4555555555555555,0.0026101261378511393
0.4555555555555555,0.4555555555555555,0.004382671745814533
0.47777777777777786,0.4555555555555555,0.0072118070729044045
0.5,0.4555555555555555,0.01161521347844926
0.5222222222222221,0.4555555555555555,0.018290282360025098
0.5444444444444445,0.4555555555555555,0.0281333102222921
0.5666666666666667,0.4555555555555555,0.04223555250125731
0.5888888888888888,0.4555555555555555,0.061842306280751914
0.6111111111111112,0.4555555555555555,0.0882618757708763
0.6333333333333333,0.4555555555555555,0.12271609787635322
0.6555555555555554,0.4555555555555555,0.166133939993042
0.6777777777777778,0.4555555555555555,0.21890413648105597
0.7,0.4555555555555555,0.28061971720263595
0.7222222222222221,0.4555555555555555,0.3498625504633121
0.7444444444444445,0.4555555555555555,0.4240844131605497
0.7666666666666666,0.4555555555555555,0.4996375638094221
0.788888888888889,0.4555555555555555,0.5719893904103749
0.8111111111111111,0.4555555555555555,0.6361233606716152
0.8333333333333333,0.4555555555555555,0.687087839024588
0.8555555555555556,0.4555555555555555,0.7206149600217809
0.8777777777777778,0.4555555555555555,0.733704875820736
0.8999999999999999,0.4555555555555555,0.7250656730779484
0.922222222222222,0.4555555555555555,0.6953201418165195
0.9444444444444446,0.4555555555555555,0.6469341341108145
0.9666666666666668,0.4555555555555555,0.5838772826471088
0.9888888888888889,0.4555555555555555,0.5110810431549858
1.011111111111111,0.4555555555555555,0.433797348703842
1.0333333333333332,0.4555555555555555,0.35697428037374335
1.0555555555555554,0.4555555555555555,0.28475121208839865
1.077777777777778,0.4555555555555555,0.22014068169534723
1.1,0.4555555555555555,0.16491886564843822

-1.1,0.47777777777777786,0.14303267722163124
-1.077777777777778,0.47777777777777786,0.19145096644358459
-1.0555555555555556,0.47777777777777786,0.24842861811345238
-1.0333333333333334,0.47777777777777786,0.3125712453002322
-1.0111111111111113,0.47777777777777786,0.38140487205502716
-0.9888888888888889,0.47777777777777786,0.4514452540859076
-0.9666666666666668,0.47777777777777786,0.5184457280458681
-0.9444444444444445,0.47777777777777786,0.5778100394739798
-0.9222222222222223,0.47777777777777786,0.6251178740363873
-0.9000000000000001,0.47777777777777786,0.6566794308144311
-0.8777777777777779,0.47777777777777786,0.6700209295732598
-0.8555555555555556,0.47777777777777786,0.6642109127371602
-0.8333333333333335,0.47777777777777786,0.639966787933694
-0.8111111111111111,0.47777777777777786,0.5995251097490837
-0.788888888888889,0.47777777777777786,0.5463062525646643
-0.7666666666666667,0.47777777777777786,0.4844423733328173
-0.7444444444444445,0.47777777777777786,0.41825795818391587
-0.7222222222222223,0.47777777777777786,0.3517913944465383
-0.7000000000000001,0.47777777777777786,0.288426551384847
-0.6777777777777778,0.47777777777777786,0.23067247749078668
-0.6555555555555557,0.47777777777777786,0.1800960525719593
-0.6333333333333334,0.47777777777777786,0.1373847809135665
-0.6111111111111112,0.47777777777777786,0.10249986066387713
-0.5888888888888889,0.47777777777777786,0.07487447090498446
-0.5666666666666668,0.47777777777777786,0.05361696564726674
-0.5444444444444445,0.47777777777777786,0.03768959397707807
-0.5222222222222223,0.47777777777777786,0.026046365016568
-0.5000000000000001,0.47777777777777786,0.017725430530200967
-0.47777777777777786,0.47777777777777786,0.011899922130343393
-0.4555555555555556,0.47777777777777786,0.007895990784708432
-0.43333333333333335,0.47777777777777786,0.005188312393859869
-0.4111111111111112,0.47777777777777786,0.0033825316615799985
-0.38888888888888895,0.47777777777777786,0.002192094694133305
-0.3666666666666667,0.47777777777777786,0.001414552722724664
-0.34444444444444455,0.47777777777777786,0.0009102793444039771
-0.3222222222222223,0.47777777777777786,0.0005849062159883394
-0.30000000000000004,0.47777777777777786,0.0003756989398049255
-0.2777777777777778,0.47777777777777786,0.00024148821063081375
-0.25555555555555565,0.47777777777777786,0.00015551222776603635
-0.2333333333333334,0.47777777777777786,0.00010048609822636682
-0.21111111111111114,0.47777777777777786,6.528923676542326e-05
-0.188888888888889,0.47777777777777786,4.278189390764716e-05
-0.16666666666666674,0.47777777777777786,2.838523251345483e-05
-0.1444444444444445,0.47777777777777786,1.91656040378933e-05
-0.12222222222222223,0.47777777777777786,1.3246291048748445e-05
-0.10000000000000009,0.47777777777777786,9.429856965308358e-06
-0.07777777777777772,0.47777777777777786,6.955441396703359e-06
-0.05555555555555558,0.47777777777777786,5.342621516255685e-06
-0.03333333333333344,0.47777777777777786,4.29106230578527e-06
-0.011111111111111072,0.47777777777777786,3.616383525480814e-06
0.011111111111111072,0.47777777777777786,3.2098094030629295e-06
0.033333333333333215,0.47777777777777786,3.013804466164559e-06
0.05555555555555558,0.47777777777777786,3.0090725255830592e-06
0.07777777777777772,0.47777777777777786,3.210732994776487e-06
0.09999999999999987,0.47777777777777786,3.6737981021380697e-06
0.12222222222222223,0.47777777777777786,4.51092065422263e-06
0.14444444444444438,0.47777777777777786,5.929671329022423e-06
0.16666666666666652,0.47777777777777786,8.303712990080243e-06
0.18888888888888888,0.47777777777777786,1.2304304396527096e-05
0.21111111111111103,0.47777777777777786,1.9138838760681507e-05
0.2333333333333334,0.47777777777777786,3.097632617136107e-05
0.25555555555555554,0.47777777777777786,5.169224626804356e-05
0.2777777777777777,0.47777777777777786,8.814475196512973e-05
0.30000000000000004,0.47777777777777786,0.00015230843377882672
0.3222222222222222,0.47777777777777786,0.00026474492606878944
0.34444444444444433,0.47777777777777786,0.0004600759468071995
0.3666666666666667,0.47777777777777786,0.0007953186719164865
0.38888888888888884,0.47777777777777786,0.001362087916195135
0.411111111111111,0.47777777777777786,0.0023036613289311174
0.43333333333333335,0.47777777777777786,0.003837588137510337
0.4555555555555555,0.47777777777777786,0.006283704351391131
0.47777777777777786,0.47777777777777786,0.010095905702404385
0.5,0.47777777777777786,0.01589371789645553
0.5222222222222221,0.47777777777777786,0.024486694533616994
0.5444444444444445,0.47777777777777786,0.03688141368380786
0.5666666666666667,0.47777777777777786,0.05425822112989086
0.5888888888888888,0.47777777777777786,0.07790417983470009
0.6111111111111112,0.47777777777777786,0.10909141181072173
0.6333333333333333,0.47777777777777786,0.14889735808933113
0.6555555555555554,0.47777777777777786,0.19797571025416288
0.6777777777777778,0.47777777777777786,0.2563026092040236
0.7,0.47777777777777786,0.3229390182019795
0.7222222222222221,0.47777777777777786,0.39586222555320266
0.7444444444444445,0.47777777777777786,0.4719219530329925
0.7666666666666666,0.47777777777777786,0.5469654462386658
0.788888888888889,0.47777777777777786,0.6161501606132234
0.8111111111111111,0.47777777777777786,0.6744255717837296
0.8333333333333333,0.47777777777777786,0.71712500813827
0.8555555555555556,0.47777777777777786,0.7405748450016914
0.8777777777777778,0.47777777777777786,0.7426123635611837
0.8999999999999999,0.47777777777777786,0.722911825322274
0.922222222222222,0.47777777777777786,0.6830511710586905
0.9444444444444446,0.47777777777777786,0.6263023133533266
0.9666666666666668,0.47777777777777786,0.5571837753221314
0.9888888888888889,0.47777777777777786,0.48086108786577614
1.011111111111111,0.47777777777777786,0.40250614199854473
1.0333333333333332,0.47777777777777786,0.3267260486431787
1.0555555555555554,0.47777777777777786,0.2571470762568577
1.077777777777778,0.47777777777777786,0.1961984965751697
1.1,0.47777777777777786,0.14509656131707965

-1.1,0.5,0.1250577184504588
-1.077777777777778,0.5,0.1692037960575895
-1.0555555555555556,0.5,0.2220029007660489
-1.0333333333333334,0.5,0.2825159697455345
-1.0111111111111113,0.5,0.3487830122144323
-0.9888888888888889,0.5,0.4178242336609292
-0.9666666666666668,0.5,0.4858054793839449
-0.9444444444444445,0.5,0.5483696805717403
-0.9222222222222223,0.5,0.6010998540311843
-0.9000000000000001,0.5,0.6400458982104859
-0.8777777777777779,0.5,0.6622264859605774
-0.8555555555555556,0.5,0.6660157026198725
-0.8333333333333335,0.5,0.6513435041023737
-0.8111111111111111,0.5,0.6196753226656315
-0.788888888888889,0.5,0.5737800852131058
-0.7666666666666667,0.5,0.5173363232353176
-0.7444444444444445,0.5,0.4544531475566331
-0.7222222222222223,0.5,0.3891911058204714
-0.7000000000000001,0.5,0.32515734954735764
-0.6777777777777778,0.5,0.26522505457967027
-0.6555555555555557,0.5,0.21139646205168888
-0.6333333333333334,0.5,0.1648002471729336
-0.6111111111111112,0.5,0.12579315725755777
-0.5888888888888889,0.5,0.09412573651196487
-0.5666666666666668,0.5,0.06913200517273342
-0.5444444444444445,0.5,0.049910436493728595
-0.5222222222222223,0.5,0.035474781266923286
-0.5000000000000001,0.5,0.024864797826941534
-0.47777777777777786,0.5,0.017216363454310595
-0.4555555555555556,0.5,0.01179665248406566
-0.43333333333333335,0.5,0.008013041709307648
-0.4111111111111112,0.5,0.005404812813798222
-0.38888888888888895,0.5,0.003625502681187656
-0.3666666666666667,0.5,0.002421792128779187
-0.34444444444444455,0.5,0.001612781994220134
-0.3222222222222223,0.5,0.0010717711724966916
-0.30000000000000004,0.5,0.0007113802526224831
-0.2777777777777778,0.5,0.000472054913537299
-0.25555555555555565,0.5,0.0003135500474669657
-0.2333333333333334,0.5,0.000208827176480404
-0.21111111111111114,0.5,0.00013979074940800623
-0.188888888888889,0.5,9.436366798710391e-05
-0.16666666666666674,0.5,6.450573781958052e-05
-0.1444444444444445,0.5,4.48801658842068e-05
-0.12222222222222223,0.5,3.195860011312014e-05
-0.10000000000000009,0.5,2.3420643409160907e-05
-0.07777777777777772,0.5,1.7750813582212015e-05
-0.05555555555555558,0.5,1.3968269236461885e-05
-0.03333333333333344,0.5,1.1446270258267597e-05
-0.011111111111111072,0.5,9.792681370521e-06
0.011111111111111072,0.5,8.772396696178785e-06
0.033333333333333215,0.5,8.259128532745508e-06
0.05555555555555558,0.5,8.208774136377165e-06
0.07777777777777772,0.5,8.650445437646375e-06
0.09999999999999987,0.5,9.695025798123464e-06
0.12222222222222223,0.5,1.1565737313759126e-05
0.14444444444444438,0.5,1.4661938706029477e-05
0.16666666666666652,0.5,1.9678102208416075e-05
0.18888888888888888,0.5,2.78174045296098e-05
0.21111111111111103,0.5,4.116757164063581e-05
0.2333333333333334,0.5,6.335088865824608e-05
0.25555555555555554,0.5,0.00010062720866246752
0.2777777777777777,0.5,0.00016372524943870755
0.30000000000000004,0.5,0.00027080825553042217
0.3222222222222222,0.5,0.0004521433094908572
0.34444444444444433,0.5,0.0007572229641603833
0.3666666666666667,0.5,0.0012652422730842034
0.38888888888888884,0.5,0.002099885637616224
0.411111111111111,0.5,0.0034492022478038523
0.43333333333333335,0.5,0.005590778838274904
0.4555555555555555,0.5,0.008921268095724853
0.47777777777777786,0.5,0.013987455296801404
0.5,0.5,0.021513439112331875
0.5222222222222221,0.5,0.03241542545915966
0.5444444444444445,0.5,0.047792729023494164
0.5666666666666667,0.5,0.06888191289998871
0.5888888888888888,0.5,0.09696194921554423
0.6111111111111112,0.5,0.13320320512217304
0.6333333333333333,0.5,0.1784627306736614
0.6555555555555554,0.5,0.23304231439924764
0.6777777777777778,0.5,0.2964419274459517
0.7,0.5,0.36715557289336
0.7222222222222221,0.5,0.4425641380112866
0.7444444444444445,0.5,0.5189758118825453
0.7666666666666666,0.5,0.5918462650389601
0.788888888888889,0.5,0.6561791398585654
0.8111111111111111,0.5,0.7070680371945455
0.8333333333333333,0.5,0.7403034423473357
0.8555555555555556,0.5,0.7529426753079823
0.8777777777777778,0.5,0.7437368110205401
0.8999999999999999,0.5,0.7133292669728394
0.922222222222222,0.5,0.6641830711299616
0.9444444444444446,0.5,0.6002478196479283
0.9666666666666668,0.5,0.5264293307301444
0.9888888888888889,0.5,0.44796171108777044
1.011111111111111,0.5,0.36979420135987506
1.0333333333333332,0.5,0.2960920521535427
1.0555555555555554,0.5,0.22991728152880467
1.077777777777778,0.5,0.1731119024632987
1.1,0.5,0.12636483986510177

-1.1,0.5222222222222221,0.10767920497252065
-1.077777777777778,0.5222222222222221,0.14730793857430047
-1.0555555555555556,0.5222222222222221,0.19547847940569232
-1.0333333333333334,0.5222222222222221,0.25167642506617127
-1.0111111111111113,0.5222222222222221,0.3144524820580034
-0.9888888888888889,0.5222222222222221,0.3813651795542644
-0.9666666666666668,0.5222222222222221,0.4490683592368795
-0.9444444444444445,0.5222222222222221,0.5135578484287707
-0.9222222222222223,0.5222222222222221,0.5705597654152793
-0.9000000000000001,0.5222222222222221,0.6160098607522567
-0.8777777777777779,0.5222222222222221,0.6465480428912546
-0.8555555555555556,0.5222222222222221,0.6599424397616354
-0.8333333333333335,0.5222222222222221,0.6553668424776153
-0.8111111111111111,0.5222222222222221,0.6334826447963194
-0.788888888888889,0.5222222222222221,0.5963148108550548
-0.7666666666666667,0.5222222222222221,0.5469512343452881
-0.7444444444444445,0.5222222222222221,0.4891262520980153
-0.7222222222222223,0.5222222222222221,0.42676504563341267
-0.7000000000000001,0.5222222222222221,0.36356389801541505
-0.6777777777777778,0.5222222222222221,0.3026643473655519
-0.6555555555555557,0.5222222222222221,0.24645330152181774
-0.6333333333333334,0.5222222222222221,0.19649354650552267
-0.6111111111111112,0.5222222222222221,0.15356621871775647
-0.5888888888888889,0.5222222222222221,0.11779263060616542
-0.5666666666666668,0.5222222222222221,0.0887982696588951
-0.5444444444444445,0.5222222222222221,0.06588526794419716
-0.5222222222222223,0.5222222222222221,0.04818817931727385
-0.5000000000000001,0.5222222222222221,0.034798259647036645
-0.47777777777777786,0.5222222222222221,0.024850999234742696
-0.4555555555555556,0.5222222222222221,0.017578834907542546
-0.43333333333333335,0.5222222222222221,0.012335259475180587
-0.4111111111111112,0.5222222222222221,0.008598226340620326
-0.38888888888888895,0.5222222222222221,0.0059605201704341785
-0.3666666666666667,0.5222222222222221,0.004113433373188052
-0.34444444444444455,0.5222222222222221,0.002828339567557355
-0.3222222222222223,0.5222222222222221,0.0019390638820393205
-0.30000000000000004,0.5222222222222221,0.0013265728036497533
-0.2777777777777778,0.5222222222222221,0.00090652828871954
-0.25555555555555565,0.5222222222222221,0.0006196466968498732
-0.2333333333333334,0.5222222222222221,0.0004244935124889091
-0.21111111111111114,0.5222222222222221,0.00029223701021805946
-0.188888888888889,0.5222222222222221,0.00020289551529556276
-0.16666666666666674,0.5222222222222221,0.00014268169141872194
-0.1444444444444445,0.5222222222222221,0.00010213300411470086
-0.12222222222222223,0.5222222222222221,7.479790530129306e-05
-0.10000000000000009,0.5222222222222221,5.63129351718805e-05
-0.07777777777777772,0.5222222222222221,4.375518640422181e-05
-0.05555555555555558,0.5222222222222221,3.518960400493482e-05
-0.03333333333333344,0.5222222222222221,2.935483175815403e-05
-0.011111111111111072,0.5222222222222221,2.5448035268789345e-05
0.011111111111111072,0.5222222222222221,2.2980891787666377e-05
0.033333333333333215,0.5222222222222221,2.168754468530757e-05
0.05555555555555558,0.5222222222222221,2.1472032232799597e-05
0.07777777777777772,0.5222222222222221,2.2388501568439735e-05
0.09999999999999987,0.5222222222222221,2.465339483233781e-05
0.12222222222222223,0.5222222222222221,2.8695977747800264e-05
0.14444444444444438,0.5222222222222221,3.526378724644742e-05
0.16666666666666652,0.5222222222222221,4.56152462278035e-05
0.18888888888888888,0.5222222222222221,6.185623528157654e-05
0.21111111111111103,0.5222222222222221,8.751534848449483e-05
0.2333333333333334,0.5222222222222221,0.0001285094451171526
0.25555555555555554,0.5222222222222221,0.00019473286242026097
0.2777777777777777,0.5222222222222221,0.0003026148603713792
0.30000000000000004,0.5222222222222221,0.0004791303846866422
0.3222222222222222,0.5222222222222221,0.0007679084776306908
0.34444444444444433,0.5222222222222221,0.0012382313211385303
0.3666666666666667,0.5222222222222221,0.001997796801586289
0.38888888888888884,0.5222222222222221,0.0032100324647119645
0.411111111111111,0.5222222222222221,0.005116362025414545
0.43333333333333335,0.5222222222222221,0.008062972742204775
0.4555555555555555,0.5222222222222221,0.012530159671852009
0.47777777777777786,0.5222222222222221,0.019160161961785493
0.5,0.5222222222222221,0.02877667710077108
0.5222222222222221,0.5222222222222221,0.04238636706698883
0.5444444444444445,0.5222222222222221,0.06115046685922266
0.5666666666666667,0.5222222222222221,0.08631424265254764
0.5888888888888888,0.5222222222222221,0.11908485339510529
0.6111111111111112,0.5222222222222221,0.16045521831229984
0.6333333333333333,0.5222222222222221,0.2109830183345445
0.6555555555555554,0.5222222222222221,0.27054877838696845
0.6777777777777778,0.5222222222222221,0.33813217253811156
0.7,0.5222222222222221,0.4116568526112699
0.7222222222222221,0.5222222222222221,0.4879562776222906
0.7444444444444445,0.5222222222222221,0.5629023306061959
0.7666666666666666,0.5222222222222221,0.6317139158793467
0.788888888888889,0.5222222222222221,0.689427346739138
0.8111111111111111,0.5222222222222221,0.7314715202323129
0.8333333333333333,0.5222222222222221,0.7542587490462596
0.8555555555555556,0.5222222222222221,0.7556866929191021
0.8777777777777778,0.5222222222222221,0.7354546293318568
0.8999999999999999,0.5222222222222221,0.695128710918419
0.922222222222222,0.5222222222222221,0.6379393272038781
0.9444444444444446,0.5222222222222221,0.5683473170861747
0.9666666666666668,0.5222222222222221,0.4914608389138308
0.9888888888888889,0.5222222222222221,0.4124099109138117
1.011111111111111,0.5222222222222221,0.3357855835679481
1.0333333333333332,0.5222222222222221,0.2652272664634307
1.0555555555555554,0.5222222222222221,0.2032029698210712
1.077777777777778,0.5222222222222221,0.150984403538537
1.1,0.5222222222222221,0.10878278891833447

-1.1,0.5444444444444445,0.0912596408974173
-1.077777777777778,0.5444444444444445,0.1262643931386543
-1.0555555555555556,0.5444444444444445,0.16950915803421973
-1.0333333333333334,0.5444444444444445,0.22085826733370675
-1.0111111111111113,0.5444444444444445,0.27934890831111775
-0.9888888888888889,0.5444444444444445,0.3430876079407821
-0.9666666666666668,0.5444444444444445,0.4092681796499022
-0.9444444444444445,0.5444444444444445,0.4743351510356794
-0.9222222222222223,0.5444444444444445,0.5342900431728206
-0.9000000000000001,0.5444444444444445,0.5851070656390185
-0.8777777777777779,0.5444444444444445,0.6231975490603915
-0.8555555555555556,0.5444444444444445,0.6458464823919179
-0.8333333333333335,0.5444444444444445,0.6515450699292232
-0.8111111111111111,0.5444444444444445,0.6401611006075562
-0.788888888888889,0.5444444444444445,0.612920077988733
-0.7666666666666667,0.5444444444444445,0.5722067065172435
-0.7444444444444445,0.5444444444444445,0.5212293381059199
-0.7222222222222223,0.5444444444444445,0.4636116516207746
-0.7000000000000001,0.5444444444444445,0.4029820560359632
-0.6777777777777778,0.5444444444444445,0.3426224044849744
-0.6555555555555557,0.5444444444444445,0.28521772192373385
-0.6333333333333334,0.5444444444444445,0.23272402783081703
-0.6111111111111112,0.5444444444444445,0.18634825850734504
-0.5888888888888889,0.5444444444444445,0.1466173866820499
-0.5666666666666668,0.5444444444444445,0.11350521383796054
-0.5444444444444445,0.5444444444444445,0.08658463786633852
-0.5222222222222223,0.5444444444444445,0.06517842246228808
-0.5000000000000001,0.5444444444444445,0.0484898444408184
-0.47777777777777786,0.5444444444444445,0.035703475808377454
-0.4555555555555556,0.5444444444444445,0.026053910475908333
-0.43333333333333335,0.5444444444444445,0.01886552939659851
-0.4111111111111112,0.5444444444444445,0.013569272694820953
-0.38888888888888895,0.5444444444444445,0.009703245335852454
-0.3666666666666667,0.5444444444444445,0.006903456890465017
-0.34444444444444455,0.5444444444444445,0.0048897293843276814
-0.3222222222222223,0.5444444444444445,0.003450317453858041
-0.30000000000000004,0.5444444444444445,0.0024274127046205207
-0.2777777777777778,0.5444444444444445,0.001704622313359677
-0.25555555555555565,0.5444444444444445,0.0011967658954974466
-0.2333333333333334,0.5444444444444445,0.0008418902819039737
-0.21111111111111114,0.5444444444444445,0.0005951877196693548
-0.188888888888889,0.5444444444444445,0.0004244410290275407
-0.16666666666666674,0.5444444444444445,0.0003066424242970251
-0.1444444444444445,0.5444444444444445,0.00022549250747597087
-0.12222222222222223,0.5444444444444445,0.0001695524798320016
-0.10000000000000009,0.5444444444444445,0.00013088097407488262
-0.07777777777777772,0.5444444444444445,0.00010403221388873823
-0.05555555555555558,0.5444444444444445,8.532510084063243e-05
-0.03333333333333344,0.5444444444444445,7.231614381174236e-05
-0.011111111111111072,0.5444444444444445,6.34259281310979e-05
0.011111111111111072,0.5444444444444445,5.7681461843519665e-05
0.033333333333333215,0.5444444444444445,5.454684254987745e-05
0.05555555555555558,0.5444444444444445,5.382333078317743e-05
0.07777777777777772,0.5444444444444445,5.560799438917399e-05
0.09999999999999987,0.5444444444444445,6.030867484456576e-05
0.12222222222222223,0.5444444444444445,6.872364286264989e-05
0.14444444444444438,0.5444444444444445,8.220914698853679e-05
0.16666666666666652,0.5444444444444445,0.00010298014075074626
0.18888888888888888,0.5444444444444445,0.0001346227464308109
0.21111111111111103,0.5444444444444445,0.00018294622864843864
0.2333333333333334,0.5444444444444445,0.00025737243589292913
0.25555555555555554,0.5444444444444445,0.0003731558233877136
0.2777777777777777,0.5444444444444445,0.0005548477306511262
0.30000000000000004,0.5444444444444445,0.0008415571455331637
0.3222222222222222,0.5444444444444445,0.0012946951916374798
0.34444444444444433,0.5444444444444445,0.002008978348090734
0.3666666666666667,0.5444444444444445,0.003127432152713465
0.38888888888888884,0.5444444444444445,0.004860874697233449
0.411111111111111,0.5444444444444445,0.007511730907121629
0.43333333333333335,0.5444444444444445,0.011500893450555275
0.4555555555555555,0.5444444444444445,0.017394609699247044
0.47777777777777786,0.5444444444444445,0.025926068693421466
0.5,0.5444444444444445,0.03800374632811965
0.5222222222222221,0.5444444444444445,0.05469621659332276
0.5444444444444445,0.5444444444444445,0.07718197315414055
0.5666666666666667,0.5444444444444445,0.10665399893917087
0.5888888888888888,0.5444444444444445,0.14417351328003822
0.6111111111111112,0.5444444444444445,0.19047616994025315
0.6333333333333333,0.5444444444444445,0.24574658671564267
0.6555555555555554,0.5444444444444445,0.3093915756591872
0.6777777777777778,0.5444444444444445,0.37985535103623597
0.7,0.5444444444444445,0.4545268006032997
0.7222222222222221,0.5444444444444445,0.5297852326635897
0.7444444444444445,0.5444444444444445,0.6012142597953294
0.7666666666666666,0.5444444444444445,0.6639844100060561
0.788888888888889,0.5444444444444445,0.7133685800267403
0.8111111111111111,0.5444444444444445,0.7453190666183528
0.8333333333333333,0.5444444444444445,0.7570106540221152
0.8555555555555556,0.5444444444444445,0.747249546707712
0.8777777777777778,0.5444444444444445,0.7166665971427721
0.8999999999999999,0.5444444444444445,0.6676525409341065
0.922222222222222,0.5444444444444445,0.6040437958361798
0.9444444444444446,0.5444444444444445,0.5306169959534456
0.9666666666666668,0.5444444444444445,0.4524861368693912
0.9888888888888889,0.5444444444444445,0.37450939942447753
1.011111111111111,0.5444444444444445,0.3008014090959064
1.0333333333333332,0.5444444444444445,0.23441573375397212
1.0555555555555554,0.5444444444444445,0.17722151670196887
1.077777777777778,0.5444444444444445,0.1299584264811844
1.1,0.5444444444444445,0.0924247418173221

-1.1,0.5666666666666667,0.0760914132777251
-1.077777777777778,0.5666666666666667,0.10650099880681037
-1.0555555555555556,0.5666666666666667,0.14468242685876334
-1.0333333333333334,0.5666666666666667,0.19082113450096624
-1.0111111111111113,0.5666666666666667,0.24439798348781236
-0.9888888888888889,0.5666666666666667,0.3040530698204935
-0.9666666666666668,0.5666666666666667,0.3675457019790415
-0.9444444444444445,0.5666666666666667,0.431840765425777
-0.9222222222222223,0.5666666666666667,0.4933309688316622
-0.9000000000000001,0.5666666666666667,0.5481774875971482
-0.8777777777777779,0.5666666666666667,0.5927245281314882
-0.8555555555555556,0.5666666666666667,0.6239235036030892
-0.8333333333333335,0.5666666666666667,0.6396957314161844
-0.8111111111111111,0.5666666666666667,0.6391714532973323
-0.788888888888889,0.5666666666666667,0.6227658657043585
-0.7666666666666667,0.5666666666666667,0.5920841504259464
-0.7444444444444445,0.5666666666666667,0.5496794155974213
-0.7222222222222223,0.5666666666666667,0.4987123645799003
-0.7000000000000001,0.5666666666666667,0.4425741531124522
-0.6777777777777778,0.5666666666666667,0.38453269685797375
-0.6555555555555557,0.5666666666666667,0.32744976915383095
-0.6333333333333334,0.5666666666666667,0.2735962868528245
-0.6111111111111112,0.5666666666666667,0.22457180659938225
-0.5888888888888889,0.5666666666666667,0.1813162607768335
-0.5666666666666668,0.5666666666666667,0.14419031112744007
-0.5444444444444445,0.5666666666666667,0.11309618009523785
-0.5222222222222223,0.5666666666666667,0.08761242496072089
-0.5000000000000001,0.5666666666666667,0.06712178721222987
-0.47777777777777786,0.5666666666666667,0.05091867337335851
-0.4555555555555556,0.5666666666666667,0.038290065323995835
-0.43333333333333335,0.5666666666666667,0.02856946274695254
-0.4111111111111112,0.5666666666666667,0.021167293707337834
-0.38888888888888895,0.5666666666666667,0.015583132409779132
-0.3666666666666667,0.5666666666666667,0.011405428733710409
-0.34444444444444455,0.5666666666666667,0.008303812375000679
-0.3222222222222223,0.5666666666666667,0.0060178934071314924
-0.30000000000000004,0.5666666666666667,0.004345236006066741
-0.2777777777777778,0.5666666666666667,0.0031300843889978834
-0.25555555555555565,0.5666666666666667,0.0022535881685900355
-0.2333333333333334,0.5666666666666667,0.0016257268800016068
-0.21111111111111114,0.5666666666666667,0.0011788284102942654
-0.188888888888889,0.5666666666666667,0.0008624458939275905
-0.16666666666666674,0.5666666666666667,0.0006393343301118112
-0.1444444444444445,0.5666666666666667,0.000482297348425085
-0.12222222222222223,0.5666666666666667,0.00037172016532584175
-0.10000000000000009,0.5666666666666667,0.0002936476011521047
-0.07777777777777772,0.5666666666666667,0.00023829901632917982
-0.05555555555555558,0.5666666666666667,0.00019893516214212646
-0.03333333333333344,0.5666666666666667,0.00017100806961114093
-0.011111111111111072,0.5666666666666667,0.00015153730176835034
0.011111111111111072,0.5666666666666667,0.00013866633657619749
0.033333333333333215,0.5666666666666667,0.00013136266817389362
0.05555555555555558,0.5666666666666667,0.00012923495347491276
0.07777777777777772,0.5666666666666667,0.00013245070590650506
0.09999999999999987,0.5666666666666667,0.00014174962413621018
0.12222222222222223,0.5666666666666667,0.00015856238498837544
0.14444444444444438,0.5666666666666667,0.0001852652786734255
0.16666666666666652,0.5666666666666667,0.00022563096875949755
0.18888888888888888,0.5666666666666667,0.0002855791562979472
0.21111111111111103,0.5666666666666667,0.0003743924065792121
0.2333333333333334,0.5666666666666667,0.000506645286014892
0.25555555555555554,0.5666666666666667,0.0007051997005250244
0.2777777777777777,0.5666666666666667,0.0010057401059329469
0.30000000000000004,0.5666666666666667,0.0014634422242305754
0.3222222222222222,0.5666666666666667,0.0021624540998826914
0.34444444444444433,0.5666666666666667,0.0032288614144293003
0.3666666666666667,0.5666666666666667,0.0048476251156607504
0.38888888888888884,0.5666666666666667,0.007283508832240977
0.411111111111111,0.5666666666666667,0.010905136771845415
0.43333333333333335,0.5666666666666667,0.01620994530701578
0.4555555555555555,0.5666666666666667,0.023845901689181572
0.47777777777777786,0.5666666666666667,0.034623610824187544
0.5,0.5666666666666667,0.04951020773986714
0.5222222222222221,0.5666666666666667,0.06959492390604113
0.5444444444444445,0.5666666666666667,0.0960163665263289
0.5666666666666667,0.5666666666666667,0.129844405958792
0.5888888888888888,0.5666666666666667,0.17191594517765077
0.6111111111111112,0.5666666666666667,0.22263388249993687
0.6333333333333333,0.5666666666666667,0.28175126315438953
0.6555555555555554,0.5666666666666667,0.34817551582320155
0.6777777777777778,0.5666666666666667,0.41983709478508996
0.7,0.5666666666666667,0.4936685930786486
0.7222222222222221,0.5666666666666667,0.5657310461136305
0.7444444444444445,0.5666666666666667,0.6315026276270608
0.7666666666666666,0.5666666666666667,0.6863137039225471
0.788888888888889,0.5666666666666667,0.7258774821929745
0.8111111111111111,0.5666666666666667,0.7468361238888535
0.8333333333333333,0.5666666666666667,0.7472272690375055
0.8555555555555556,0.5666666666666667,0.7267816976748974
0.8777777777777778,0.5666666666666667,0.6869902618891128
0.8999999999999999,0.5666666666666667,0.6309218694844894
0.922222222222222,0.5666666666666667,0.562823671006409
0.9444444444444446,0.5666666666666667,0.4875771160146403
0.9666666666666668,0.5666666666666667,0.41010846815831725
0.9888888888888889,0.5666666666666667,0.3348541337038208
1.011111111111111,0.5666666666666667,0.2653608811092789
1.0333333333333332,0.5666666666666667,0.20406574293948002
1.0555555555555554,0.5666666666666667,0.15226040809480945
1.077777777777778,0.5666666666666667,0.11021041017561618
1.1,0.5666666666666667,0.07737751989485876

-1.1,0.5888888888888888,0.062386165063908726
-1.077777777777778,0.5888888888888888,0.08835386618804472
-1.0555555555555556,0.5888888888888888,0.12149093081489318
-1.0333333333333334,0.5888888888888888,0.16223890097762353
-1.0111111111111113,0.5888888888888888,0.21046463277779043
-0.9888888888888889,0.5888888888888888,0.2653052385185967
-0.9666666666666668,0.5888888888888888,0.32508375583085974
-0.9444444444444445,0.5888888888888888,0.38732857774227764
-0.9222222222222223,0.5888888888888888,0.4489149582691849
-0.9000000000000001,0.5888888888888888,0.5063248283822243
-0.8777777777777779,0.5888888888888888,0.5559963434228693
-0.8555555555555556,0.5888888888888888,0.5947131916970938
-0.8333333333333335,0.5888888888888888,0.6199716338844465
-0.8111111111111111,0.5888888888888888,0.6302642794084788
-0.788888888888889,0.5888888888888888,0.6252340448022374
-0.7666666666666667,0.5888888888888888,0.6056762104939695
-0.7444444444444445,0.5888888888888888,0.5733949457516389
-0.7222222222222223,0.5888888888888888,0.53094622624002
-0.7000000000000001,0.5888888888888888,0.48131604734091
-0.6777777777777778,0.5888888888888888,0.427588271735261
-0.6555555555555557,0.5888888888888888,0.3726506061530032
-0.6333333333333334,0.5888888888888888,0.31897305762703243
-0.6111111111111112,0.5888888888888888,0.2684752284615329
-0.5888888888888889,0.5888888888888888,0.22248146410930322
-0.5666666666666668,0.5888888888888888,0.18174954805173965
-0.5444444444444445,0.5888888888888888,0.14655102729564992
-0.5222222222222223,0.5888888888888888,0.11677936328654599
-0.5000000000000001,0.5888888888888888,0.09206472867101263
-0.47777777777777786,0.5888888888888888,0.07187961520577198
-0.4555555555555556,0.5888888888888888,0.05562568037398592
-0.43333333333333335,0.5888888888888888,0.0426980261880852
-0.4111111111111112,0.5888888888888888,0.03252751975054628
-0.38888888888888895,0.5888888888888888,0.024604525157358816
-0.3666666666666667,0.5888888888888888,0.018488633610889815
-0.34444444444444455,0.5888888888888888,0.013809014900008956
-0.3222222222222223,0.5888888888888888,0.010259317413269681
-0.30000000000000004,0.5888888888888888,0.007590030296884431
-0.2777777777777778,0.5888888888888888,0.005600201187226171
-0.25555555555555565,0.5888888888888888,0.004129560855999901
-0.2333333333333334,0.5888888888888888,0.0030515132306172133
-0.21111111111111114,0.5888888888888888,0.002267095255540475
-0.188888888888889,0.5888888888888888,0.001699841332564432
-0.16666666666666674,0.5888888888888888,0.0012914345216255955
-0.1444444444444445,0.5888888888888888,0.000998032768256925
-0.12222222222222223,0.5888888888888888,0.0007871828501345763
-0.10000000000000009,0.5888888888888888,0.0006352561709104531
-0.07777777777777772,0.5888888888888888,0.0005253521529396413
-0.05555555555555558,0.5888888888888888,0.0004456183449006507
-0.03333333333333344,0.5888888888888888,0.0003879360191340608
-0.011111111111111072,0.5888888888888888,0.00034692008898348266
0.011111111111111072,0.5888888888888888,0.00031918486455674165
0.033333333333333215,0.5888888888888888,0.00030283295809089357
0.05555555555555558,0.5888888888888888,0.00029713313843167204
0.07777777777777772,0.5888888888888888,0.00030236384670705055
0.09999999999999987,0.5888888888888888,0.00031981304365663246
0.12222222222222223,0.5888888888888888,0.00035194392699827547
0.14444444444444438,0.5888888888888888,0.0004027629082961855
0.16666666666666652,0.5888888888888888,0.0004784650041724141
0.18888888888888888,0.5888888888888888,0.0005884865840564092
0.21111111111111103,0.5888888888888888,0.0007471693775508313
0.2333333333333334,0.5888888888888888,0.0009763331757774269
0.25555555555555554,0.5888888888888888,0.0013091627127578788
0.2777777777777777,0.5888888888888888,0.0017959225825616128
0.30000000000000004,0.5888888888888888,0.002512094832666344
0.3222222222222222,0.5888888888888888,0.003569540819051063
0.34444444444444433,0.5888888888888888,0.005131154334110897
0.3666666666666667,0.5888888888888888,0.007429109298281922
0.38888888888888884,0.5888888888888888,0.010786115209993872
0.411111111111111,0.5888888888888888,0.015637994390112583
0.43333333333333335,0.5888888888888888,0.022554360320755446
0.4555555555555555,0.5888888888888888,0.03225229395423704
0.47777777777777786,0.5888888888888888,0.04559595230498858
0.5,0.5888888888888888,0.06357349848191327
0.5222222222222221,0.5888888888888888,0.08724234283649704
0.5444444444444445,0.5888888888888888,0.11763529990849447
0.5666666666666667,0.5888888888888888,0.15562469137031934
0.5888888888888888,0.5888888888888888,0.20174904902910665
0.6111111111111112,0.5888888888888888,0.25601747699081145
0.6333333333333333,0.5888888888888888,0.31771837163185224
0.6555555555555554,0.5888888888888888,0.38526933155952264
0.6777777777777778,0.5888888888888888,0.4561501589820812
0.7,0.5888888888888888,0.5269573719730412
0.7222222222222221,0.5888888888888888,0.5936044685133531
0.7444444444444445,0.5888888888888888,0.6516677792882928
0.7666666666666666,0.5888888888888888,0.6968469452843623
0.788888888888889,0.5888888888888888,0.7254787435492185
0.8111111111111111,0.5888888888888888,0.7350215565570063
0.8333333333333333,0.5888888888888888,0.724422644214933
0.8555555555555556,0.5888888888888888,0.6942952813119695
0.8777777777777778,0.5888888888888888,0.6468660553535998
0.8999999999999999,0.5888888888888888,0.5856969196276428
0.922222222222222,0.5888888888888888,0.5152310253767279
0.9444444444444446,0.5888888888888888,0.44024458524620136
0.9666666666666668,0.5888888888888888,0.36530086760413444
0.9888888888888889,0.5888888888888888,0.29429434413152034
1.011111111111111,0.5888888888888888,0.23014663799085328
1.0333333333333332,0.5888888888888888,0.17467951271248536
1.0555555555555554,0.5888888888888888,0.12865369805457438
1.077777777777778,0.5888888888888888,0.09193445748770399
1.1,0.5888888888888888,0.06373039062390103

-1.1,0.6111111111111112,0.05027166642667953
-1.077777777777778,0.6111111111111112,0.0720576096148486
-1.0555555555555556,0.6111111111111112,0.100313313554224
-1.0333333333333334,0.6111111111111112,0.13566867666285354
-1.0111111111111113,0.6111111111111112,0.17830866700775283
-0.9888888888888889,0.6111111111111112,0.22781236904229632
-0.9666666666666668,0.6111111111111112,0.28303885681434343
-0.9444444444444445,0.6111111111111112,0.3420926974139781
-0.9222222222222223,0.6111111111111112,0.4023927582228606
-0.9000000000000001,0.6111111111111112,0.4608513111217175
-0.8777777777777779,0.6111111111111112,0.5141492375306241
-0.8555555555555556,0.6111111111111112,0.5590722978588524
-0.8333333333333335,0.6111111111111112,0.5928583140576728
-0.8111111111111111,0.6111111111111112,0.6134999868485923
-0.788888888888889,0.6111111111111112,0.6199546848015228
-0.7666666666666667,0.6111111111111112,0.6122295189067756
-0.7444444444444445,0.6111111111111112,0.5913332194771443
-0.7222222222222223,0.6111111111111112,0.5591101384508584
-0.7000000000000001,0.6111111111111112,0.5179906732967119
-0.6777777777777778,0.6111111111111112,0.4707027981095391
-0.6555555555555557,0.6111111111111112,0.41998996683843265
-0.6333333333333334,0.6111111111111112,0.36837270833730484
-0.6111111111111112,0.6111111111111112,0.3179778268465757
-0.5888888888888889,0.6111111111111112,0.27044399618519893
-0.5666666666666668,0.6111111111111112,0.22689904864580168
-0.5444444444444445,0.6111111111111112,0.18799466232629544
-0.5222222222222223,0.6111111111111112,0.1539793304517737
-0.5000000000000001,0.6111111111111112,0.12479012462978505
-0.47777777777777786,0.6111111111111112,0.10014669874100414
-0.4555555555555556,0.6111111111111112,0.07963574168509088
-0.43333333333333335,0.6111111111111112,0.06277926971117988
-0.4111111111111112,0.6111111111111112,0.04908469105689119
-0.38888888888888895,0.6111111111111112,0.03807787311670899
-0.3666666666666667,0.6111111111111112,0.029322329680962444
-0.34444444444444455,0.6111111111111112,0.02242828910273127
-0.3222222222222223,0.6111111111111112,0.017055157523928537
-0.30000000000000004,0.6111111111111112,0.012910157511020036
-0.2777777777777778,0.6111111111111112,0.009745049582313505
-0.25555555555555565,0.6111111111111112,0.007352068873298287
-0.2333333333333334,0.6111111111111112,0.005559646529764885
-0.21111111111111114,0.6111111111111112,0.004228150856999036
-0.188888888888889,0.6111111111111112,0.003245730933730256
-0.16666666666666674,0.6111111111111112,0.0025243063487116473
-0.1444444444444445,0.6111111111111112,0.001995757209194343
-0.12222222222222223,0.6111111111111112,0.0016083849574317108
-0.10000000000000009,0.6111111111111112,0.00132371603862587
-0.07777777777777772,0.6111111111111112,0.001113704201565779
-0.05555555555555558,0.6111111111111112,0.0009583601538100747
-0.03333333333333344,0.6111111111111112,0.0008438088910173587
-0.011111111111111072,0.6111111111111112,0.0007607524647445263
0.011111111111111072,0.6111111111111112,0.0007033024504015414
0.033333333333333215,0.6111111111111112,0.000668141759441719
0.05555555555555558,0.6111111111111112,0.0006539779473297935
0.07777777777777772,0.6111111111111112,0.0006612583124258196
0.09999999999999987,0.6111111111111112,0.000692130892970318
0.12222222222222223,0.6111111111111112,0.0007506569046761311
0.14444444444444438,0.6111111111111112,0.0008433127381987032
0.16666666666666652,0.6111111111111112,0.000979867505718551
0.18888888888888888,0.6111111111111112,0.001174788680939795
0.21111111111111103,0.6111111111111112,0.0014494143563523226
0.2333333333333334,0.6111111111111112,0.0018352316348893005
0.25555555555555554,0.6111111111111112,0.0023787039934816956
0.2777777777777777,0.6111111111111112,0.003148171614250817
0.30000000000000004,0.6111111111111112,0.004243368097709952
0.3222222222222222,0.6111111111111112,0.005807998176599819
0.34444444444444433,0.6111111111111112,0.008045532356996492
0.3666666666666667,0.6111111111111112,0.011237817013125966
0.38888888888888884,0.6111111111111112,0.015765204287744715
0.411111111111111,0.6111111111111112,0.022125648340385624
0.43333333333333335,0.6111111111111112,0.030948650390968658
0.4555555555555555,0.6111111111111112,0.04299825589382002
0.47777777777777786,0.6111111111111112,0.05915788023143691
0.5,0.6111111111111112,0.08038911814465048
0.5222222222222221,0.6111111111111112,0.10765756589487524
0.5444444444444445,0.6111111111111112,0.14182173968904438
0.5666666666666667,0.6111111111111112,0.18348685626666786
0.5888888888888888,0.6111111111111112,0.23283345696959545
0.6111111111111112,0.6111111111111112,0.2894406772788173
0.6333333333333333,0.6111111111111112,0.35213347870141004
0.6555555555555554,0.6111111111111112,0.4188896141802509
0.6777777777777778,0.6111111111111112,0.4868424284719306
0.7,0.6111111111111112,0.5524073450857966
0.7222222222222221,0.6111111111111112,0.6115423102845241
0.7444444444444445,0.6111111111111112,0.6601274073292619
0.7666666666666666,0.6111111111111112,0.6944210317634419
0.788888888888889,0.6111111111111112,0.7115262587414498
0.8111111111111111,0.6111111111111112,0.7097885385101101
0.8333333333333333,0.6111111111111112,0.6890498870947664
0.8555555555555556,0.6111111111111112,0.6507065181696002
0.8777777777777778,0.6111111111111112,0.597552567364653
0.8999999999999999,0.6111111111111112,0.5334339811163629
0.922222222222222,0.6111111111111112,0.4627734436684568
0.9444444444444446,0.6111111111111112,0.390050092014324
0.9666666666666668,0.6111111111111112,0.31932134757861314
0.9888888888888889,0.6111111111111112,0.25385861607174576
1.011111111111111,0.6111111111111112,0.19593922131096267
1.0333333333333332,0.6111111111111112,0.14680230381436515
1.0555555555555554,0.6111111111111112,0.10674544407821086
1.077777777777778,0.6111111111111112,0.07531809892546532
1.1,0.6111111111111112,0.051560389817152656

-1.1,0.6333333333333333,0.03979514861965028
-1.077777777777778,0.6333333333333333,0.05774375145783212
-1.0555555555555556,0.6333333333333333,0.08140454675712755
-1.0333333333333334,0.6333333333333333,0.11152972978685523
-1.0111111111111113,0.6333333333333333,0.14854942165930962
-0.9888888888888889,0.6333333333333333,0.19241603151476458
-0.9666666666666668,0.6333333333333333,0.2424744673237339
-0.9444444444444445,0.6333333333333333,0.2973883042396143
-0.9222222222222223,0.6333333333333333,0.3551476756293648
-0.9000000000000001,0.6333333333333333,0.4131733103081894
-0.8777777777777779,0.6333333333333333,0.46851443765862305
-0.8555555555555556,0.6333333333333333,0.5181196842932474
-0.8333333333333335,0.6333333333333333,0.5591440524548031
-0.8111111111111111,0.6333333333333333,0.5892457869208401
-0.788888888888889,0.6333333333333333,0.606827023544324
-0.7666666666666667,0.6333333333333333,0.611181777638579
-0.7444444444444445,0.6333333333333333,0.6025317849939137
-0.7222222222222223,0.6333333333333333,0.5819508644975722
-0.7000000000000001,0.6333333333333333,0.5511971658292768
-0.6777777777777778,0.6333333333333333,0.5124859690318825
-0.6555555555555557,0.6333333333333333,0.46824138413646055
-0.6333333333333334,0.6333333333333333,0.4208631861634561
-0.6111111111111112,0.6333333333333333,0.3725367351255958
-0.5888888888888889,0.6333333333333333,0.32510218528281337
-0.5666666666666668,0.6333333333333333,0.2799869360768466
-0.5444444444444445,0.6333333333333333,0.2381949785600161
-0.5222222222222223,0.6333333333333333,0.20033996329517087
-0.5000000000000001,0.6333333333333333,0.1667059143708084
-0.47777777777777786,0.6333333333333333,0.13732008735201895
-0.4555555555555556,0.6333333333333333,0.11202547761782329
-0.43333333333333335,0.6333333333333333,0.09054467447844
-0.4111111111111112,0.6333333333333333,0.07253097977170347
-0.38888888888888895,0.6333333333333333,0.057606148613618596
-0.3666666666666667,0.6333333333333333,0.0453863607811555
-0.34444444444444455,0.6333333333333333,0.03549907351942188
-0.3222222222222223,0.6333333333333333,0.02759349054953386
-0.30000000000000004,0.6333333333333333,0.02134688273735094
-0.2777777777777778,0.6333333333333333,0.016468281021666656
-0.25555555555555565,0.6333333333333333,0.012700404340633275
-0.2333333333333334,0.6333333333333333,0.009820228152247236
-0.21111111111111114,0.6333333333333333,0.007638370002333336
-0.188888888888889,0.6333333333333333,0.005997417739720763
-0.16666666666666674,0.6333333333333333,0.004769372539225017
-0.1444444444444445,0.6333333333333333,0.0038524476468600995
-0.12222222222222223,0.6333333333333333,0.0031675056675808983
-0.10000000000000009,0.6333333333333333,0.002654413855800327
-0.07777777777777772,0.6333333333333333,0.0022685536932683646
-0.05555555555555558,0.6333333333333333,0.0019776558151425178
-0.03333333333333344,0.6333333333333333,0.0017590632713937139
-0.011111111111111072,0.6333333333333333,0.0015974688366091072
0.011111111111111072,0.6333333333333333,0.0014831314700623833
0.033333333333333215,0.6333333333333333,0.001410552660596478
0.05555555555555558,0.6333333333333333,0.0013775819127370109
0.07777777777777772,0.6333333333333333,0.0013849190683250386
0.09999999999999987,0.6333333333333333,0.0014359889866156802
0.12222222222222223,0.6333333333333333,0.0015371836799260366
0.14444444444444438,0.6333333333333333,0.0016985025991728576
0.16666666666666652,0.6333333333333333,0.0019346777165831493
0.18888888888888888,0.6333333333333333,0.0022669483428740056
0.21111111111111103,0.6333333333333333,0.002725748093182894
0.2333333333333334,0.6333333333333333,0.003354671736903343
0.25555555555555554,0.6333333333333333,0.004216180225636793
0.2777777777777777,0.6333333333333333,0.005399541697048933
0.30000000000000004,0.6333333333333333,0.007031444035177106
0.3222222222222222,0.6333333333333333,0.009289488157331544
0.34444444444444433,0.6333333333333333,0.012418313969452956
0.3666666666666667,0.6333333333333333,0.016747366851055174
0.38888888888888884,0.6333333333333333,0.02270825958926587
0.411111111111111,0.6333333333333333,0.030848366979251907
0.43333333333333335,0.6333333333333333,0.04183585504677825
0.4555555555555555,0.6333333333333333,0.056450076586801026
0.47777777777777786,0.6333333333333333,0.0755505883044612
0.5,0.6333333333333333,0.10001850546722706
0.5222222222222221,0.6333333333333333,0.13066606984987228
0.5444444444444445,0.6333333333333333,0.16811457981419395
0.5666666666666667,0.6333333333333333,0.21264725926083067
0.5888888888888888,0.6333333333333333,0.2640516631637228
0.6111111111111112,0.6333333333333333,0.3214745130406912
0.6333333333333333,0.6333333333333333,0.3833183815155312
0.6555555555555554,0.6333333333333333,0.4472119372371367
0.6777777777777778,0.6333333333333333,0.5100812476188017
0.7,0.6333333333333333,0.5683376638069421
0.7222222222222221,0.6333333333333333,0.6181786616750349
0.7444444444444445,0.6333333333333333,0.6559745750552232
0.7666666666666666,0.6333333333333333,0.6786914379531122
0.788888888888889,0.6333333333333333,0.6842842459982057
0.8111111111111111,0.6333333333333333,0.671991326931407
0.8333333333333333,0.6333333333333333,0.6424721148740936
0.8555555555555556,0.6333333333333333,0.597756450412713
0.8777777777777778,0.6333333333333333,0.5410083763663756
0.8999999999999999,0.6333333333333333,0.4761430474077124
0.922222222222222,0.6333333333333333,0.4073629275071654
0.9444444444444446,0.6333333333333333,0.3386920759000046
0.9666666666666668,0.6333333333333333,0.27358235878900916
0.9888888888888889,0.6333333333333333,0.21464510483642238
1.011111111111111,0.6333333333333333,0.1635322585815431
1.0333333333333332,0.6333333333333333,0.12096050835397223
1.0555555555555554,0.6333333333333333,0.08684748455498699
1.077777777777778,0.6333333333333333,0.06051552609790345
1.1,0.6333333333333333,0.04091670384591729

-1.1,0.6555555555555554,0.030931779840223526
-1.077777777777778,0.6555555555555554,0.04544629385324132
-1.0555555555555556,0.6555555555555554,0.06489545347238211
-1.0333333333333334,0.6555555555555554,0.0900932174625916
-1.0111111111111113,0.6555555555555554,0.12164188803651099
-0.9888888888888889,0.6555555555555554,0.15979057166550176
-0.9666666666666668,0.6555555555555554,0.2043023891960137
-0.9444444444444445,0.6555555555555554,0.2543561208582953
-0.9222222222222223,0.6555555555555554,0.3085073611948873
-0.9000000000000001,0.6555555555555554,0.36472771963023076
-0.8777777777777779,0.6555555555555554,0.42052865063090034
-0.8555555555555556,0.6555555555555554,0.4731612778483312
-0.8333333333333335,0.6555555555555554,0.5198684379354
-0.8111111111111111,0.6555555555555554,0.5581537837920547
-0.788888888888889,0.6555555555555554,0.5860280844687004
-0.7666666666666667,0.6555555555555554,0.6021961443966074
-0.7444444444444445,0.6555555555555554,0.6061583213161816
-0.7222222222222223,0.6555555555555554,0.5982159379485097
-0.7000000000000001,0.6555555555555554,0.5793864006005349
-0.6777777777777778,0.6555555555555554,0.5512479621928884
-0.6555555555555557,0.6555555555555554,0.5157430858004091
-0.6333333333333334,0.6555555555555554,0.4749720279653386
-0.6111111111111112,0.6555555555555554,0.4310048944819631
-0.5888888888888889,0.6555555555555554,0.3857326182289689
-0.5666666666666668,0.6555555555555554,0.3407673567636516
-0.5444444444444445,0.6555555555555554,0.29739304822336643
-0.5222222222222223,0.6555555555555554,0.2565591553736524
-0.5000000000000001,0.6555555555555554,0.21890601919000482
-0.47777777777777786,0.6555555555555554,0.18480890172070624
-0.4555555555555556,0.6555555555555554,0.1544291517626098
-0.43333333333333335,0.6555555555555554,0.12776395790139844
-0.4111111111111112,0.6555555555555554,0.10468973637246241
-0.38888888888888895,0.6555555555555554,0.0849973972906709
-0.3666666666666667,0.6555555555555554,0.06841997054604587
-0.34444444444444455,0.6555555555555554,0.054654189836237405
-0.3222222222222223,0.6555555555555554,0.04337779971592483
-0.30000000000000004,0.6555555555555554,0.03426392166252726
-0.2777777777777778,0.6555555555555554,0.026993176469047888
-0.25555555555555565,0.6555555555555554,0.02126371034214355
-0.2333333333333334,0.6555555555555554,0.01679896765071231
-0.21111111111111114,0.6555555555555554,0.013353013768003904
-0.188888888888889,0.6555555555555554,0.010713362587213641
-0.16666666666666674,0.6555555555555554,0.008701493672069138
-0.1444444444444445,0.6555555555555554,0.007171453200559823
-0.12222222222222223,0.6555555555555554,0.006007059200213703
-0.10000000000000009,0.6555555555555554,0.005118258133478838
-0.07777777777777772,0.6555555555555554,0.004437124362913687
-0.05555555555555558,0.6555555555555554,0.0039138911926327
-0.03333333333333344,0.6555555555555554,0.0035132871459415144
-0.011111111111111072,0.6555555555555554,0.0032113485177370144
0.011111111111111072,0.6555555555555554,0.0029927999430173027
0.033333333333333215,0.6555555555555554,0.0028490388292837852
0.05555555555555558,0.6555555555555554,0.0027767221170225155
0.07777777777777772,0.6555555555555554,0.002776930712354675
0.09999999999999987,0.6555555555555554,0.002854877748499315
0.12222222222222223,0.6555555555555554,0.0030201354764117874
0.14444444444444438,0.6555555555555554,0.0032873881311352056
0.16666666666666652,0.6555555555555554,0.003677779439134388
0.18888888888888888,0.6555555555555554,0.004221013390143443
0.21111111111111103,0.6555555555555554,0.004958476642997141
0.2333333333333334,0.6555555555555554,0.005947759633071892
0.25555555555555554,0.6555555555555554,0.0072690260753191524
0.2777777777777777,0.6555555555555554,0.009033667827407743
0.30000000000000004,0.6555555555555554,0.011395523921350785
0.3222222222222222,0.6555555555555554,0.014564576517008048
0.34444444444444433,0.6555555555555554,0.01882241192544165
0.3666666666666667,0.6555555555555554,0.024537833092917783
0.38888888888888884,0.6555555555555554,0.032179869724508085
0.411111111111111,0.6555555555555554,0.042324176807791054
0.43333333333333335,0.6555555555555554,0.05564767229878684
0.4555555555555555,0.6555555555555554,0.07290558551109955
0.47777777777777786,0.6555555555555554,0.09488530609627938
0.5,0.6555555555555554,0.12233299825188243
0.5222222222222221,0.6555555555555554,0.15585223328024495
0.5444444444444445,0.6555555555555554,0.1957789831102312
0.5666666666666667,0.6555555555555554,0.24204384558992326
0.5888888888888888,0.6555555555555554,0.2940393970339667
0.6111111111111112,0.6555555555555554,0.3505165610002621
0.6333333333333333,0.6555555555555554,0.4095369197138619
0.6555555555555554,0.6555555555555554,0.4685060659393138
0.6777777777777778,0.6555555555555554,0.5243050972914824
0.7,0.6555555555555554,0.5735231417260621
0.7222222222222221,0.6555555555555554,0.6127750465845018
0.7444444444444445,0.6555555555555554,0.6390685230796203
0.7666666666666666,0.6555555555555554,0.6501688247905908
0.788888888888889,0.6555555555555554,0.6449012878211525
0.8111111111111111,0.6555555555555554,0.6233362494747392
0.8333333333333333,0.6555555555555554,0.5868177430771232
0.8555555555555556,0.6555555555555554,0.537824254214507
0.8777777777777778,0.6555555555555554,0.479680946284255
0.8999999999999999,0.6555555555555554,0.41617071106833015
0.922222222222222,0.6555555555555554,0.35110927279476656
0.9444444444444446,0.6555555555555554,0.2879530961786165
0.9666666666666668,0.6555555555555554,0.2294976765168092
0.9888888888888889,0.6555555555555554,0.17770152219184707
1.011111111111111,0.6555555555555554,0.1336440464745132
1.0333333333333332,0.6555555555555554,0.09760055740316431
1.0555555555555554,0.6555555555555554,0.0692000316208024
1.077777777777778,0.6555555555555554,0.0476240580158133
1.1,0.6555555555555554,0.03180784941100472

-1.1,0.6777777777777778,0.02359686445689995
-1.077777777777778,0.6777777777777778,0.03511320569090795
-1.0555555555555556,0.6777777777777778,0.050800729501787
-1.0333333333333334,0.6777777777777778,0.07148308521075526
-1.0111111111111113,0.6777777777777778,0.09786630343304074
-0.9888888888888889,0.6777777777777778,0.1304173598570993
-0.9666666666666668,0.6777777777777778,0.16923874040376913
-0.9444444444444445,0.6777777777777778,0.21395932705538986
-0.9222222222222223,0.6777777777777778,0.2636638959315728
-0.9000000000000001,0.6777777777777778,0.31688090521843065
-0.8777777777777779,0.6777777777777778,0.3716407755408336
-0.8555555555555556,0.6777777777777778,0.4256055578605038
-0.8333333333333335,0.6777777777777778,0.47625796255364095
-0.8111111111111111,0.6777777777777778,0.5211260801634382
-0.788888888888889,0.6777777777777778,0.5580125469446541
-0.7666666666666667,0.6777777777777778,0.5851952878684861
-0.7444444444444445,0.6777777777777778,0.6015717580246928
-0.7222222222222223,0.6777777777777778,0.6067286933085695
-0.7000000000000001,0.6777777777777778,0.6009324365212888
-0.6777777777777778,0.6777777777777778,0.585048014675169
-0.6555555555555557,0.6777777777777778,0.5604055868002344
-0.6333333333333334,0.6777777777777778,0.528638777914542
-0.6111111111111112,0.6777777777777778,0.4915200928908463
-0.5888888888888889,0.6777777777777778,0.45081462894727636
-0.5666666666666668,0.6777777777777778,0.40816619670331794
-0.5444444444444445,0.6777777777777778,0.36502170766978664
-0.5222222222222223,0.6777777777777778,0.32259221364738366
-0.5000000000000001,0.6777777777777778,0.2818436943167311
-0.47777777777777786,0.6777777777777778,0.24350820907555756
-0.4555555555555556,0.6777777777777778,0.20810618703979267
-0.43333333333333335,0.6777777777777778,0.1759726534276903
-0.4111111111111112,0.6777777777777778,0.14728303482411184
-0.38888888888888895,0.6777777777777778,0.12207687045683639
-0.3666666666666667,0.6777777777777778,0.10027962189972775
-0.34444444444444455,0.6777777777777778,0.08172358403492255
-0.3222222222222223,0.6777777777777778,0.06616879839419414
-0.30000000000000004,0.6777777777777778,0.053324229061712
-0.2777777777777778,0.6777777777777778,0.04286870530439018
-0.25555555555555565,0.6777777777777778,0.03447059414874623
-0.2333333333333334,0.6777777777777778,0.02780500170772682
-0.21111111111111114,0.6777777777777778,0.022567506549974924
-0.188888888888889,0.6777777777777778,0.018483877431126405
-0.16666666666666674,0.6777777777777778,0.015315753101867734
-0.1444444444444445,0.6777777777777778,0.012862716175174314
-0.12222222222222223,0.6777777777777778,0.010961487832777343
-0.10000000000000009,0.6777777777777778,0.009483084702520024
-0.07777777777777772,0.6777777777777778,0.008328745237790041
-0.05555555555555558,0.6777777777777778,0.00742530793083961
-0.03333333333333344,0.6777777777777778,0.00672056513335925
-0.011111111111111072,0.6777777777777778,0.006178964547487867
0.011111111111111072,0.6777777777777778,0.005777904021720571
0.033333333333333215,0.6777777777777778,0.005504765509557385
0.05555555555555558,0.6777777777777778,0.005354754898732858
0.07777777777777772,0.6777777777777778,0.0053295514960683705
0.09999999999999987,0.6777777777777778,0.005436726301329521
0.12222222222222223,0.6777777777777778,0.005689870038908194
0.14444444444444438,0.6777777777777778,0.0061093905324871665
0.16666666666666652,0.6777777777777778,0.006724000980243395
0.18888888888888888,0.6777777777777778,0.007573023173457383
0.21111111111111103,0.6777777777777778,0.008709755879320095
0.2333333333333334,0.6777777777777778,0.010206274903267722
0.25555555555555554,0.6777777777777778,0.012160087290825992
0.2777777777777777,0.6777777777777778,0.014702994230428626
0.30000000000000004,0.6777777777777778,0.01801225825514391
0.3222222222222222,0.6777777777777778,0.02232366475308
0.34444444444444433,0.6777777777777778,0.027945292304882467
0.3666666666666667,0.6777777777777778,0.03526979323238242
0.38888888888888884,0.6777777777777778,0.044781844584939126
0.411111111111111,0.6777777777777778,0.057056362553523046
0.43333333333333335,0.6777777777777778,0.07274237526877571
0.4555555555555555,0.6777777777777778,0.09252748671305987
0.47777777777777786,0.6777777777777778,0.11707902109721899
0.5,0.6777777777777778,0.14696051789038442
0.5222222222222221,0.6777777777777778,0.18252635160939887
0.5444444444444445,0.6777777777777778,0.22380262913162158
0.5666666666666667,0.6777777777777778,0.2703684666013398
0.5888888888888888,0.6777777777777778,0.3212570900173063
0.6111111111111112,0.6777777777777778,0.3748994134563685
0.6333333333333333,0.6777777777777778,0.42913225250641085
0.6555555555555554,0.6777777777777778,0.4812879459663287
0.6777777777777778,0.6777777777777778,0.5283715898406005
0.7,0.6777777777777778,0.5673173197232565
0.7222222222222221,0.6777777777777778,0.5952985061424951
0.7444444444444445,0.6777777777777778,0.6100518772437339
0.7666666666666666,0.6777777777777778,0.6101663820605852
0.788888888888889,0.6777777777777778,0.5952873278411009
0.8111111111111111,0.6777777777777778,0.5661964723734475
0.8333333333333333,0.6777777777777778,0.5247482846229836
0.8555555555555556,0.6777777777777778,0.47366781503065836
0.8777777777777778,0.6777777777777778,0.4162409568702032
0.8999999999999999,0.6777777777777778,0.3559473225976989
0.922222222222222,0.6777777777777778,0.29609481565594753
0.9444444444444446,0.6777777777777778,0.23951130668044987
0.9666666666666668,0.6777777777777778,0.18833400713349202
0.9888888888888889,0.6777777777777778,0.14391539257956493
1.011111111111111,0.6777777777777778,0.10684154223692055
1.0333333333333332,0.6777777777777778,0.07703992607434373
1.0555555555555554,0.6777777777777778,0.053942604885066366
1.077777777777778,0.6777777777777778,0.03666859864022048
1.1,0.6777777777777778,0.02419450744557508

-1.1,0.7,0.017660325984378285
-1.077777777777778,0.7,0.026622333360075474
-1.0555555555555556,0.7,0.03903422516544469
-1.0333333333333334,0.7,0.055687593810146784
-1.0111111111111113,0.7,0.07733189525669908
-0.9888888888888889,0.7,0.10457631320283554
-0.9666666666666668,0.7,0.1377792264148103
-0.9444444444444445,0.7,0.1769400234810833
-0.9222222222222223,0.7,0.2216114605479797
-0.9000000000000001,0.7,0.27085101368510517
-0.8777777777777779,0.7,0.32322599869629165
-0.8555555555555556,0.7,0.3768798085883319
-0.8333333333333335,0.7,0.4296566671640101
-0.8111111111111111,0.7,0.479271835389407
-0.788888888888889,0.7,0.5235055695462978
-0.7666666666666667,0.7,0.5603943469650722
-0.7444444444444445,0.7,0.5883931139471681
-0.7222222222222223,0.7,0.606487550726611
-0.7000000000000001,0.7,0.6142443847875425
-0.6777777777777778,0.7,0.611798551924744
-0.6555555555555557,0.7,0.5997861253558141
-0.6333333333333334,0.7,0.5792393213677087
-0.6111111111111112,0.7,0.5514632556591338
-0.5888888888888889,0.7,0.5179132414660688
-0.5666666666666668,0.7,0.4800870964927478
-0.5444444444444445,0.7,0.4394406972213104
-0.5222222222222223,0.7,0.3973286702723944
-0.5000000000000001,0.7,0.3549671639430152
-0.47777777777777786,0.7,0.31341297872592977
-0.4555555555555556,0.7,0.27355304224315014
-0.43333333333333335,0.7,0.23609969852348459
-0.4111111111111112,0.7,0.2015895711765438
-0.38888888888888895,0.7,0.17038587295123814
-0.3666666666666667,0.7,0.14268528575056946
-0.34444444444444455,0.7,0.11853068881329865
-0.3222222222222223,0.7,0.0978302544034239
-0.30000000000000004,0.7,0.08038221113480455
-0.2777777777777778,0.7,0.0659034037878466
-0.25555555555555565,0.7,0.05405904430282775
-0.2333333333333334,0.7,0.04449092523827048
-0.21111111111111114,0.7,0.036841808964152914
-0.188888888888889,0.7,0.030774514831605093
-0.16666666666666674,0.7,0.02598514766636693
-0.1444444444444445,0.7,0.022210721356922782
-0.12222222222222223,0.7,0.019231995250505944
-0.10000000000000009,0.7,0.01687262307560509
-0.07777777777777772,0.7,0.01499575795793176
-0.05555555555555558,0.7,0.013499146625278142
-0.03333333333333344,0.7,0.012309565792579325
-0.011111111111111072,0.7,0.011377263627217186
0.011111111111111072,0.7,0.010670896279173002
0.033333333333333215,0.7,0.010173296384592561
0.05555555555555558,0.7,0.009878270654334172
0.07777777777777772,0.7,0.009788495113280303
0.09999999999999987,0.7,0.009914468244196159
0.12222222222222223,0.7,0.01027441224672464
0.14444444444444438,0.7,0.010895000107095692
0.16666666666666652,0.7,0.011812841973506785
0.18888888888888888,0.7,0.013076782490280808
0.21111111111111103,0.7,0.01475121348270506
0.2333333333333334,0.7,0.01692074297553468
0.25555555555555554,0.7,0.019696611938699857
0.2777777777777777,0.7,0.023225134762330082
0.30000000000000004,0.7,0.02769808586863037
0.3222222222222222,0.7,0.03336432107904138
0.34444444444444433,0.7,0.040541022831380474
0.3666666666666667,0.7,0.04962188676684841
0.38888888888888884,0.7,0.06107850876547217
0.411111111111111,0.7,0.07545045811572214
0.43333333333333335,0.7,0.0933193660648383
0.4555555555555555,0.7,0.11526315947151665
0.47777777777777786,0.7,0.1417885965639042
0.5,0.7,0.17324361541499692
0.5222222222222221,0.7,0.20971550658295873
0.5444444444444445,0.7,0.25092602460644825
0.5666666666666667,0.7,0.29613932504519247
0.5888888888888888,0.7,0.34410181808136897
0.6111111111111112,0.7,0.39303334907160065
0.6333333333333333,0.7,0.4406854961202128
0.6555555555555554,0.7,0.4844748187798958
0.6777777777777778,0.7,0.5216871965032648
0.7,0.7,0.54973568508202
0.7222222222222221,0.7,0.5664412794624074
0.7444444444444445,0.7,0.5702967429448973
0.7666666666666666,0.7,0.5606710718490301
0.788888888888889,0.7,0.5379178694035273
0.8111111111111111,0.7,0.5033647157297799
0.8333333333333333,0.7,0.45918026717212834
0.8555555555555556,0.7,0.4081372912510077
0.8777777777777778,0.7,0.3533083431634966
0.8999999999999999,0.7,0.29774200980103477
0.922222222222222,0.7,0.24416901556487472
0.9444444444444446,0.7,0.19477893110876457
0.9666666666666668,0.7,0.1510921947041457
0.9888888888888889,0.7,0.1139328359966693
1.011111111111111,0.7,0.08348934474329874
1.0333333333333332,0.7,0.05943835177651645
1.0555555555555554,0.7,0.04110018006154575
1.077777777777778,0.7,0.02759678855619407
1.1,0.7,0.017989377727652092

-1.1,0.7222222222222221,0.012962045733388878
-1.077777777777778,0.7222222222222221,0.019800001239925546
-1.0555555555555556,0.7222222222222221,0.02942961571862337
-1.0333333333333334,0.7222222222222221,0.042579771160280916
-1.0111111111111113,0.7222222222222221,0.059993686645069065
-0.9888888888888889,0.7222222222222221,0.08235473154217025
-0.9666666666666668,0.7222222222222221,0.11019538542355937
-0.9444444444444445,0.7222222222222221,0.14379890715889496
-0.9222222222222223,0.7222222222222221,0.18310726294985355
-0.9000000000000001,0.7222222222222221,0.2276509163379637
-0.8777777777777779,0.7222222222222221,0.27651527841634
-0.8555555555555556,0.7222222222222221,0.32835460625036894
-0.8333333333333335,0.7222222222222221,0.3814573521137707
-0.8111111111111111,0.7222222222222221,0.4338586050862
-0.788888888888889,0.7222222222222221,0.4834870579831138
-0.7666666666666667,0.7222222222222221,0.528327713302013
-0.7444444444444445,0.7222222222222221,0.566578772965118
-0.7222222222222223,0.7222222222222221,0.5967825159913247
-0.7000000000000001,0.7222222222222221,0.6179151434669753
-0.6777777777777778,0.7222222222222221,0.6294283205153633
-0.6555555555555557,0.7222222222222221,0.6312436235910696
-0.6333333333333334,0.7222222222222221,0.6237083532275017
-0.6111111111111112,0.7222222222222221,0.6075256652647403
-0.5888888888888889,0.7222222222222221,0.5836730046321148
-0.5666666666666668,0.7222222222222221,0.553320674792096
-0.5444444444444445,0.7222222222222221,0.5177581566524624
-0.5222222222222223,0.7222222222222221,0.4783310496002747
-0.5000000000000001,0.7222222222222221,0.43638770937225124
-0.47777777777777786,0.7222222222222221,0.3932327379577971
-0.4555555555555556,0.7222222222222221,0.3500846131422169
-0.43333333333333335,0.7222222222222221,0.3080363905219488
-0.4111111111111112,0.7222222222222221,0.2680206027762388
-0.38888888888888895,0.7222222222222221,0.23078122036482035
-0.3666666666666667,0.7222222222222221,0.196856139622968
-0.34444444444444455,0.7222222222222221,0.16657294228914174
-0.3222222222222223,0.7222222222222221,0.14005892045165078
-0.30000000000000004,0.7222222222222221,0.11726418279202105
-0.2777777777777778,0.7222222222222221,0.09799470994992424
-0.25555555555555565,0.7222222222222221,0.0819510068513984
-0.2333333333333334,0.7222222222222221,0.06876772253944045
-0.21111111111111114,0.7222222222222221,0.05805019586407914
-0.188888888888889,0.7222222222222221,0.049405051600323074
-0.16666666666666674,0.7222222222222221,0.042463347860784845
-0.1444444444444445,0.7222222222222221,0.036896034062055195
-0.12222222222222223,0.7222222222222221,0.03242241106228839
-0.10000000000000009,0.7222222222222221,0.02881282574933655
-0.07777777777777772,0.7222222222222221,0.025887030895197376
-0.05555555555555558,0.7222222222222221,0.023509607153739676
-0.03333333333333344,0.7222222222222221,0.021583690611843474
-0.011111111111111072,0.7222222222222221,0.02004405474615339
0.011111111111111072,0.7222222222222221,0.01885039361246679
0.033333333333333215,0.7222222222222221,0.01798144530803559
0.05555555555555558,0.7222222222222221,0.01743037440411576
0.07777777777777772,0.7222222222222221,0.017201603877098137
0.09999999999999987,0.7222222222222221,0.017309075047578504
0.12222222222222223,0.7222222222222221,0.017775755558598193
0.14444444444444438,0.7222222222222221,0.018634146840107012
0.16666666666666652,0.7222222222222221,0.019927583215092116
0.18888888888888888,0.7222222222222221,0.021712255517609993
0.21111111111111103,0.7222222222222221,0.02406008992136185
0.2333333333333334,0.7222222222222221,0.02706279348488845
0.25555555555555554,0.7222222222222221,0.030837446123131725
0.2777777777777777,0.7222222222222221,0.03553387513447991
0.30000000000000004,0.7222222222222221,0.04134361622122451
0.3222222222222222,0.7222222222222221,0.048509520993006414
0.34444444444444433,0.7222222222222221,0.057334075564192226
0.3666666666666667,0.7222222222222221,0.0681834100006309
0.38888888888888884,0.7222222222222221,0.08148306416879797
0.411111111111111,0.7222222222222221,0.09770115938442864
0.43333333333333335,0.7222222222222221,0.11731504391865154
0.4555555555555555,0.7222222222222221,0.14075900155285087
0.47777777777777786,0.7222222222222221,0.16835334576969765
0.5,0.7222222222222221,0.20021903433432942
0.5222222222222221,0.7222222222222221,0.23618638970012035
0.5444444444444445,0.7222222222222221,0.2757108370954325
0.5666666666666667,0.7222222222222221,0.3178117514949126
0.5888888888888888,0.7222222222222221,0.36105141868212665
0.6111111111111112,0.7222222222222221,0.4035688159381003
0.6333333333333333,0.7222222222222221,0.443176948867245
0.6555555555555554,0.7222222222222221,0.477523171281113
0.6777777777777778,0.7222222222222221,0.5043005260873478
0.7,0.7222222222222221,0.5214867766590869
0.7222222222222221,0.7222222222222221,0.5275790156864711
0.7444444444444445,0.7222222222222221,0.5217879730629393
0.7666666666666666,0.7222222222222221,0.504159007862547
0.788888888888889,0.7222222222222221,0.4755964844757532
0.8111111111111111,0.7222222222222221,0.43778337348220936
0.8333333333333333,0.7222222222222221,0.39300558927511714
0.8555555555555556,0.7222222222222221,0.34390704033488123
0.8777777777777778,0.7222222222222221,0.293212972664448
0.8999999999999999,0.7222222222222221,0.24346334633741692
0.922222222222222,0.7222222222222221,0.19679390367425081
0.9444444444444446,0.7222222222222221,0.15479148484531324
0.9666666666666668,0.7222222222222221,0.1184348935695643
0.9888888888888889,0.7222222222222221,0.08811689196080595
1.011111111111111,0.7222222222222221,0.06373015719607458
1.0333333333333332,0.7222222222222221,0.04479258244166436
1.0555555555555554,0.7222222222222221,0.030585864713289806
1.077777777777778,0.7222222222222221,0.020285055559729644
1.1,0.7222222222222221,0.013063760979706178

-1.1,0.7444444444444445,0.009326697304449566
-1.077777777777778,0.7444444444444445,0.014440411093274427
-1.0555555555555556,0.7444444444444445,0.021764053098847012
-1.0333333333333334,0.7444444444444445,0.03194400225578978
-1.0111111111111113,0.7444444444444445,0.04567948285420492
-0.9888888888888889,0.7444444444444445,0.06367089962042345
-0.9666666666666668,0.7444444444444445,0.08655010318880918
-0.9444444444444445,0.7444444444444445,0.11479777909555498
-0.9222222222222223,0.7444444444444445,0.14865696627818484
-0.9000000000000001,0.7444444444444445,0.188054605442946
-0.8777777777777779,0.7444444444444445,0.23254409424206998
-0.8555555555555556,0.7444444444444445,0.2812804712084705
-0.8333333333333335,0.7444444444444445,0.3330359671012131
-0.8111111111111111,0.7444444444444445,0.38625778626168344
-0.788888888888889,0.7444444444444445,0.43916322255208556
-0.7666666666666667,0.7444444444444445,0.48986102400595055
-0.7444444444444445,0.7444444444444445,0.5364837199235482
-0.7222222222222223,0.7444444444444445,0.577314411853002
-0.7000000000000001,0.7444444444444445,0.610893571128458
-0.6777777777777778,0.7444444444444445,0.6360961007632449
-0.6555555555555557,0.7444444444444445,0.6521750228575918
-0.6333333333333334,0.7444444444444445,0.6587740203231905
-0.6111111111111112,0.7444444444444445,0.6559152229860631
-0.5888888888888889,0.7444444444444445,0.6439702206573986
-0.5666666666666668,0.7444444444444445,0.6236213122574393
-0.5444444444444445,0.7444444444444445,0.5958172873722787
-0.5222222222222223,0.7444444444444445,0.5617249063704249
-0.5000000000000001,0.7444444444444445,0.5226750179358673
-0.47777777777777786,0.7444444444444445,0.4801017743353301
-0.4555555555555556,0.7444444444444445,0.43547477298175824
-0.43333333333333335,0.7444444444444445,0.3902265395064994
-0.4111111111111112,0.7444444444444445,0.3456805053901976
-0.38888888888888895,0.7444444444444445,0.3029864394617618
-0.3666666666666667,0.7444444444444445,0.2630704565492308
-0.34444444444444455,0.7444444444444445,0.22660512305055575
-0.3222222222222223,0.7444444444444445,0.19400225306811425
-0.30000000000000004,0.7444444444444445,0.1654275487078843
-0.2777777777777778,0.7444444444444445,0.1408331602701788
-0.25555555555555565,0.7444444444444445,0.12000219800772371
-0.2333333333333334,0.7444444444444445,0.10259852171173028
-0.21111111111111114,0.7444444444444445,0.08821568430227268
-0.188888888888889,0.7444444444444445,0.07642033851813082
-0.16666666666666674,0.7444444444444445,0.06678723462647466
-0.1444444444444445,0.7444444444444445,0.05892468461852609
-0.12222222222222223,0.7444444444444445,0.05249074078046965
-0.10000000000000009,0.7444444444444445,0.04720122095847639
-0.07777777777777772,0.7444444444444445,0.04283115485287765
-0.05555555555555558,0.7444444444444445,0.039211355200691356
-0.03333333333333344,0.7444444444444445,0.036221770620438055
-0.011111111111111072,0.7444444444444445,0.033783143054779974
0.011111111111111072,0.7444444444444445,0.03184830366132456
0.033333333333333215,0.7444444444444445,0.030394190910285245
0.05555555555555558,0.7444444444444445,0.029415355688022827
0.07777777777777772,0.7444444444444445,0.02891934840796376
0.09999999999999987,0.7444444444444445,0.028924014067511133
0.12222222222222223,0.7444444444444445,0.029456424465124826
0.14444444444444438,0.7444444444444445,0.030553018377618528
0.16666666666666652,0.7444444444444445,0.032260535146490465
0.18888888888888888,0.7444444444444445,0.03463750203007533
0.21111111111111103,0.7444444444444445,0.037756306942375174
0.2333333333333334,0.7444444444444445,0.04170614944441384
0.25555555555555554,0.7444444444444445,0.04659728438248637
0.2777777777777777,0.7444444444444445,0.05256683004221391
0.30000000000000004,0.7444444444444445,0.05978592374664121
0.3222222222222222,0.7444444444444445,0.06846717140353478
0.34444444444444433,0.7444444444444445,0.07887026518778904
0.3666666666666667,0.7444444444444445,0.09130256886244446
0.38888888888888884,0.7444444444444445,0.10611072405155757
0.411111111111111,0.7444444444444445,0.12365927964042865
0.43333333333333335,0.7444444444444445,0.14429330304833082
0.4555555555555555,0.7444444444444445,0.1682840564814259
0.47777777777777786,0.7444444444444445,0.19576003597019834
0.5,0.7444444444444445,0.2266296102907961
0.5222222222222221,0.7444444444444445,0.2605055063812965
0.5444444444444445,0.7444444444444445,0.29664458730091103
0.5666666666666667,0.7444444444444445,0.33391778691468293
0.5888888888888888,0.7444444444444445,0.3708238463794108
0.6111111111111112,0.7444444444444445,0.40555615452399724
0.6333333333333333,0.7444444444444445,0.4361246557884971
0.6555555555555554,0.7444444444444445,0.4605253519480088
0.6777777777777778,0.7444444444444445,0.47694002390228935
0.7,0.7444444444444445,0.48394055357193544
0.7222222222222221,0.7444444444444445,0.4806677582310534
0.7444444444444445,0.7444444444444445,0.46695551887895165
0.7666666666666666,0.7444444444444445,0.4433776714484426
0.788888888888889,0.7444444444444445,0.41120676503585823
0.8111111111111111,0.7444444444444445,0.37228823642871267
0.8333333333333333,0.7444444444444445,0.3288478475957813
0.8555555555555556,0.7444444444444445,0.28326131991877546
0.8777777777777778,0.7444444444444445,0.2378205911862691
0.8999999999999999,0.7444444444444445,0.19452993698977178
0.922222222222222,0.7444444444444445,0.15495783516889192
0.9444444444444446,0.7444444444444445,0.12015882863246666
0.9666666666666668,0.7444444444444445,0.09066654755793563
0.9888888888888889,0.7444444444444445,0.06654737903707224
1.011111111111111,0.7444444444444445,0.04749626890302602
1.0333333333333332,0.7444444444444445,0.03295290869833385
1.0555555555555554,0.7444444444444445,0.02221793018675562
1.077777777777778,0.7444444444444445,0.014553503670618946
1.1,0.7444444444444445,0.00925918280203738

-1.1,0.7666666666666666,0.006576892359891778
-1.077777777777778,0.7666666666666666,0.010323993222072224
-1.0555555555555556,0.7666666666666666,0.015782171604854418
-1.0333333333333334,0.7666666666666666,0.023505324603368453
-1.0111111111111113,0.7666666666666666,0.03412291981958657
-0.9888888888888889,0.7666666666666666,0.04830794711214747
-0.9666666666666668,0.7666666666666666,0.06672796374114336
-0.9444444444444445,0.7666666666666666,0.08998108994745495
-0.9222222222222223,0.7666666666666666,0.11852199776124102
-0.9000000000000001,0.7666666666666666,0.1525859228064217
-0.8777777777777779,0.7666666666666666,0.19212077139722697
-0.8555555555555556,0.7666666666666666,0.23673782628863332
-0.8333333333333335,0.7666666666666666,0.2856899961812193
-0.8111111111111111,0.7666666666666666,0.33788308315854715
-0.788888888888889,0.7666666666666666,0.39192074524841464
-0.7666666666666667,0.7666666666666666,0.44617870947009797
-0.7444444444444445,0.7666666666666666,0.4988995172821856
-0.7222222222222223,0.7666666666666666,0.5482966709451826
-0.7000000000000001,0.7666666666666666,0.5926570221403121
-0.6777777777777778,0.7666666666666666,0.6304324460400268
-0.6555555555555557,0.7666666666666666,0.6603154522490013
-0.6333333333333334,0.7666666666666666,0.681297165402152
-0.6111111111111112,0.7666666666666666,0.6927088409786267
-0.5888888888888889,0.7666666666666666,0.6942489979056002
-0.5666666666666668,0.7666666666666666,0.6859973236023518
-0.5444444444444445,0.7666666666666666,0.6684144677384192
-0.5222222222222223,0.7666666666666666,0.6423248836950867
-0.5000000000000001,0.7666666666666666,0.6088791861551203
-0.47777777777777786,0.7666666666666666,0.5694937644238818
-0.4555555555555556,0.7666666666666666,0.5257685439020414
-0.43333333333333335,0.7666666666666666,0.4793879873451036
-0.4111111111111112,0.7666666666666666,0.4320143918368188
-0.38888888888888895,0.7666666666666666,0.38518500478670414
-0.3666666666666667,0.7666666666666666,0.34022464595525004
-0.34444444444444455,0.7666666666666666,0.29818327891626156
-0.3222222222222223,0.7666666666666666,0.2598039133666659
-0.30000000000000004,0.7666666666666666,0.22552138398814384
-0.2777777777777778,0.7666666666666666,0.19548808867677714
-0.25555555555555565,0.7666666666666666,0.1696195887247451
-0.2333333333333334,0.7666666666666666,0.14765153238092615
-0.21111111111111114,0.7666666666666666,0.12919961770471433
-0.188888888888889,0.7666666666666666,0.11381582656675261
-0.16666666666666674,0.7666666666666666,0.10103631661625104
-0.1444444444444445,0.7666666666666666,0.09041855603961123
-0.12222222222222223,0.7666666666666666,0.08156711327922575
-0.10000000000000009,0.7666666666666666,0.07414879761487263
-0.07777777777777772,0.7666666666666666,0.0678986177965707
-0.05555555555555558,0.7666666666666666,0.06261842453046182
-0.03333333333333344,0.7666666666666666,0.058170273915602595
-0.011111111111111072,0.7666666666666666,0.05446657705341437
0.011111111111111072,0.7666666666666666,0.05145899762255372
0.033333333333333215,0.7666666666666666,0.0491277980792363
0.05555555555555558,0.7666666666666666,0.047472904355285034
0.07777777777777772,0.7666666666666666,0.04650739851828428
0.09999999999999987,0.7666666666666666,0.046253555853396945
0.12222222222222223,0.7666666666666666,0.04674104410652693
0.14444444444444438,0.7666666666666666,0.04800661133793361
0.16666666666666652,0.7666666666666666,0.05009456431166715
0.18888888888888888,0.7666666666666666,0.05305756481160657
0.21111111111111103,0.7666666666666666,0.05695765364084969
0.2333333333333334,0.7666666666666666,0.061867800772150525
0.25555555555555554,0.7666666666666666,0.06787449987472789
0.2777777777777777,0.7666666666666666,0.07508181885074422
0.30000000000000004,0.7666666666666666,0.08361679419401176
0.3222222222222222,0.7666666666666666,0.09363513821379348
0.34444444444444433,0.7666666666666666,0.10532508027164031
0.3666666666666667,0.7666666666666666,0.11890609205462271
0.38888888888888884,0.7666666666666666,0.1346186486331641
0.411111111111111,0.7666666666666666,0.1527014432861801
0.43333333333333335,0.7666666666666666,0.17335387268196997
0.4555555555555555,0.7666666666666666,0.19668417312927966
0.47777777777777786,0.7666666666666666,0.22264704890472473
0.5,0.7666666666666666,0.2509784173065754
0.5222222222222221,0.7666666666666666,0.2811381983580798
0.5444444444444445,0.7666666666666666,0.31227400309065845
0.5666666666666667,0.7666666666666666,0.34321831826012117
0.5888888888888888,0.7666666666666666,0.37252884251435653
0.6111111111111112,0.7666666666666666,0.39857599025913654
0.6333333333333333,0.7666666666666666,0.41967386287545416
0.6555555555555554,0.7666666666666666,0.4342424452827469
0.6777777777777778,0.7666666666666666,0.4409811397907847
0.7,0.7666666666666666,0.439028839947347
0.7222222222222221,0.7666666666666666,0.42808506926553014
0.7444444444444445,0.7666666666666666,0.4084709504246841
0.7666666666666666,0.7666666666666666,0.3811175094995967
0.788888888888889,0.7666666666666666,0.3474805146768948
0.8111111111111111,0.7666666666666666,0.30939334556934384
0.8333333333333333,0.7666666666666666,0.26887968697091164
0.8555555555555556,0.7666666666666666,0.22795395370658228
0.8777777777777778,0.7666666666666666,0.1884380705846751
0.8999999999999999,0.7666666666666666,0.15181861254070803
0.922222222222222,0.7666666666666666,0.11915962908305797
0.9444444444444446,0.7666666666666666,0.09107584518535732
0.9666666666666668,0.7666666666666666,0.06776071589722822
0.9888888888888889,0.7666666666666666,0.04905603417419776
1.011111111111111,0.7666666666666666,0.034545666078031084
1.0333333333333332,0.7666666666666666,0.023655733248186026
1.0555555555555554,0.7666666666666666,0.015746499515578147
1.077777777777778,0.7666666666666666,0.010186090075807683
1.1,0.7666666666666666,0.006401562993280976

-1.1,0.788888888888889,0.00454375938830506
-1.077777777777778,0.788888888888889,0.007233164734191087
-1.0555555555555556,0.788888888888889,0.011218033391888739
-1.0333333333333334,0.788888888888889,0.01695799850383535
-1.0111111111111113,0.788888888888889,0.024998102347041178
-0.9888888888888889,0.788888888888889,0.03595261042999903
-0.9666666666666668,0.788888888888889,0.05047457486586337
-0.9444444444444445,0.788888888888889,0.06921073965691125
-0.9222222222222223,0.788888888888889,0.09274372778400078
-0.9000000000000001,0.788888888888889,0.12152602906391441
-0.8777777777777779,0.788888888888889,0.15581258180556057
-0.8555555555555556,0.788888888888889,0.19560013021865377
-0.8333333333333335,0.788888888888889,0.2405815832800468
-0.8111111111111111,0.788888888888889,0.2901221231423176
-0.788888888888889,0.788888888888889,0.34326102488720533
-0.7666666666666667,0.788888888888889,0.39873964965801156
-0.7444444444444445,0.788888888888889,0.4550526961137991
-0.7222222222222223,0.788888888888889,0.5105173659724846
-0.7000000000000001,0.788888888888889,0.5633541461432019
-0.6777777777777778,0.788888888888889,0.6117734508698344
-0.6555555555555557,0.788888888888889,0.6540638725995114
-0.6333333333333334,0.788888888888889,0.6886793622335735
-0.6111111111111112,0.788888888888889,0.7143233869932332
-0.5888888888888889,0.788888888888889,0.7300274722448887
-0.5666666666666668,0.788888888888889,0.7352196576303313
-0.5444444444444445,0.788888888888889,0.7297760982945222
-0.5222222222222223,0.788888888888889,0.714047526844931
-0.5000000000000001,0.788888888888889,0.688852691213465
-0.47777777777777786,0.788888888888889,0.6554337677108644
-0.4555555555555556,0.788888888888889,0.6153738383692596
-0.43333333333333335,0.788888888888889,0.5704827199495224
-0.4111111111111112,0.788888888888889,0.5226631644102026
-0.38888888888888895,0.788888888888889,0.47377318344591013
-0.3666666666666667,0.788888888888889,0.425500985691355
-0.34444444444444455,0.788888888888889,0.37926659025226317
-0.3222222222222223,0.788888888888889,0.336159271367933
-0.30000000000000004,0.788888888888889,0.2969138567744766
-0.2777777777777778,0.788888888888889,0.2619229802362343
-0.25555555555555565,0.788888888888889,0.23127786962356717
-0.2333333333333334,0.788888888888889,0.20482780216762567
-0.21111111111111114,0.788888888888889,0.18224803066229694
-0.188888888888889,0.788888888888889,0.1631073252645666
-0.16666666666666674,0.788888888888889,0.14692856353382264
-0.1444444444444445,0.788888888888889,0.13323831369980468
-0.12222222222222223,0.788888888888889,0.12160357251316055
-0.10000000000000009,0.788888888888889,0.11165550452441045
-0.07777777777777772,0.788888888888889,0.10310119437283488
-0.05555555555555558,0.788888888888889,0.09572520372465843
-0.03333333333333344,0.788888888888889,0.08938325269152593
-0.011111111111111072,0.788888888888889,0.08399067174991667
0.011111111111111072,0.788888888888889,0.07950835715338138
0.033333333333333215,0.788888888888889,0.0759287430729622
0.05555555555555558,0.788888888888889,0.07326375499980453
0.07777777777777772,0.788888888888889,0.07153590384784402
0.09999999999999987,0.788888888888889,0.070772784264923
0.12222222222222223,0.788888888888889,0.07100446335093497
0.14444444444444438,0.788888888888889,0.07226277005182324
0.16666666666666652,0.788888888888889,0.07458141626709812
0.18888888888888888,0.788888888888889,0.0779961763120705
0.21111111111111103,0.788888888888889,0.08254488883391732
0.2333333333333334,0.788888888888889,0.08826761485740821
0.25555555555555554,0.788888888888889,0.09520765241864663
0.2777777777777777,0.788888888888889,0.1034140722390902
0.30000000000000004,0.788888888888889,0.11294589662849508
0.3222222222222222,0.788888888888889,0.12387704101340846
0.34444444444444433,0.788888888888889,0.1362998956749858
0.3666666666666667,0.788888888888889,0.15032432220228287
0.38888888888888884,0.788888888888889,0.1660683312830082
0.411111111111111,0.788888888888889,0.18363720340904835
0.43333333333333335,0.788888888888889,0.20308952541994124
0.4555555555555555,0.788888888888889,0.22439144771994998
0.47777777777777786,0.788888888888889,0.24736397378582176
0.5,0.788888888888889,0.27163153665420076
0.5222222222222221,0.788888888888889,0.29658261105018524
0.5444444444444445,0.788888888888889,0.321353823314438
0.5666666666666667,0.788888888888889,0.344847386828825
0.5888888888888888,0.788888888888889,0.3657875801156854
0.6111111111111112,0.788888888888889,0.3828158143502439
0.6333333333333333,0.788888888888889,0.39461657106035025
0.6555555555555554,0.788888888888889,0.40005952080178536
0.6777777777777778,0.788888888888889,0.3983380249984345
0.7,0.788888888888889,0.3890823581587717
0.7222222222222221,0.788888888888889,0.372428180516229
0.7444444444444445,0.788888888888889,0.3490269893854223
0.7666666666666666,0.788888888888889,0.31999446548264127
0.788888888888889,0.788888888888889,0.28680300082109966
0.8111111111111111,0.788888888888889,0.25113406751583683
0.8333333333333333,0.788888888888889,0.214712462422798
0.8555555555555556,0.788888888888889,0.17914654183912596
0.8777777777777778,0.788888888888889,0.14579606961049502
0.8999999999999999,0.788888888888889,0.11568302632022429
0.922222222222222,0.788888888888889,0.08945225567166848
0.9444444444444446,0.788888888888889,0.06738009541447407
0.9666666666666668,0.788888888888889,0.04942193639957714
0.9888888888888889,0.788888888888889,0.03528518876790204
1.011111111111111,0.788888888888889,0.02451284183482844
1.0333333333333332,0.788888888888889,0.016564353721707562
1.0555555555555554,0.788888888888889,0.010884115690138337
1.077777777777778,0.788888888888889,0.006952084346690826
1.1,0.788888888888889,0.004315318518149681

-1.1,0.8111111111111111,0.003074484283352732
-1.077777777777778,0.8111111111111111,0.0049644726319717
-1.0555555555555556,0.8111111111111111,0.007813206000328055
-1.0333333333333334,0.8111111111111111,0.011990542951848005
-1.0111111111111113,0.8111111111111111,0.017951889741341865
-0.9888888888888889,0.8111111111111111,0.026233851824866376
-0.9666666666666668,0.8111111111111111,0.03743898317126003
-0.9444444444444445,0.8111111111111111,0.05220792926177711
-0.9222222222222223,0.8111111111111111,0.07117875145902644
-0.9000000000000001,0.8111111111111111,0.09493513279381621
-0.8777777777777779,0.8111111111111111,0.12394716844720796
-0.8555555555555556,0.8111111111111111,0.1585101142204962
-0.8333333333333335,0.8111111111111111,0.19868739542802175
-0.8111111111111111,0.8111111111111111,0.24426410878284674
-0.788888888888889,0.8111111111111111,0.2947161814543725
-0.7666666666666667,0.8111111111111111,0.34919857767397955
-0.7444444444444445,0.8111111111111111,0.4065539749932921
-0.7222222222222223,0.8111111111111111,0.4653417201470421
-0.7000000000000001,0.8111111111111111,0.523885981941713
-0.6777777777777778,0.8111111111111111,0.5803418394553057
-0.6555555555555557,0.8111111111111111,0.6327781589832507
-0.6333333333333334,0.8111111111111111,0.6792758380498268
-0.6111111111111112,0.8111111111111111,0.7180386873017626
-0.5888888888888889,0.8111111111111111,0.747511634849111
-0.5666666666666668,0.8111111111111111,0.766497460979305
-0.5444444444444445,0.8111111111111111,0.7742599184130005
-0.5222222222222223,0.8111111111111111,0.7705992106684233
-0.5000000000000001,0.8111111111111111,0.7558865776255806
-0.47777777777777786,0.8111111111111111,0.7310487077770828
-0.4555555555555556,0.8111111111111111,0.6974994437037527
-0.43333333333333335,0.8111111111111111,0.6570244370792592
-0.4111111111111112,0.8111111111111111,0.611632160029796
-0.38888888888888895,0.8111111111111111,0.5633901307838325
-0.3666666666666667,0.8111111111111111,0.5142670886267702
-0.34444444444444455,0.8111111111111111,0.46599982884014635
-0.3222222222222223,0.8111111111111111,0.41999815082208314
-0.30000000000000004,0.8111111111111111,0.37729428774284207
-0.2777777777777778,0.8111111111111111,0.3385359622982729
-0.25555555555555565,0.8111111111111111,0.30401633343561635
-0.2333333333333334,0.8111111111111111,0.2737304765170904
-0.21111111111111114,0.8111111111111111,0.24744687501907167
-0.188888888888889,0.8111111111111111,0.22478327745896665
-0.16666666666666674,0.8111111111111111,0.2052784151320844
-0.1444444444444445,0.8111111111111111,0.18845367193096552
-0.12222222222222223,0.8111111111111111,0.17386124644797996
-0.10000000000000009,0.8111111111111111,0.16111736716380803
-0.07777777777777772,0.8111111111111111,0.1499207048674967
-0.05555555555555558,0.8111111111111111,0.1400573912693075
-0.03333333333333344,0.8111111111111111,0.13139509018859308
-0.011111111111111072,0.8111111111111111,0.12386935376599932
0.011111111111111072,0.8111111111111111,0.11746590467610751
0.033333333333333215,0.8111111111111111,0.1122023782158248
0.05555555555555558,0.8111111111111111,0.10811239318390933
0.07777777777777772,0.8111111111111111,0.10523371429220413
0.09999999999999987,0.8111111111111111,0.10360098279308824
0.12222222222222223,0.8111111111111111,0.1032423503053598
0.14444444444444438,0.8111111111111111,0.10417863191219107
0.16666666666666652,0.8111111111111111,0.10642344243014225
0.18888888888888888,0.8111111111111111,0.10998316524965564
0.21111111111111103,0.8111111111111111,0.11485634054931695
0.2333333333333334,0.8111111111111111,0.12103286295633106
0.25555555555555554,0.8111111111111111,0.12849393815717874
0.2777777777777777,0.8111111111111111,0.13721381130718083
0.30000000000000004,0.8111111111111111,0.14716372755526896
0.3222222222222222,0.8111111111111111,0.15831748587565056
0.34444444444444433,0.8111111111111111,0.17065657967448292
0.3666666666666667,0.8111111111111111,0.18417172985422897
0.38888888888888884,0.8111111111111111,0.19885712143766504
0.411111111111111,0.8111111111111111,0.21469427331051358
0.43333333333333335,0.8111111111111111,0.23162436246754606
0.4555555555555555,0.8111111111111111,0.24951077720996898
0.47777777777777786,0.8111111111111111,0.26809709575958696
0.5,0.8111111111111111,0.28696872093090153
0.5222222222222221,0.8111111111111111,0.3055281386496532
0.5444444444444445,0.8111111111111111,0.3229934937572372
0.5666666666666667,0.8111111111111111,0.338427581943593
0.5888888888888888,0.8111111111111111,0.35079965840056343
0.6111111111111112,0.8111111111111111,0.35907640547762487
0.6333333333333333,0.8111111111111111,0.36233213740641984
0.6555555555555554,0.8111111111111111,0.3598631978856326
0.6777777777777778,0.8111111111111111,0.3512887815449175
0.7,0.8111111111111111,0.33662093988877245
0.7222222222222221,0.8111111111111111,0.31629051687416393
0.7444444444444445,0.8111111111111111,0.29112261513925397
0.7666666666666666,0.8111111111111111,0.26226361933550224
0.788888888888889,0.8111111111111111,0.23107005295759214
0.8111111111111111,0.8111111111111111,0.1989758568308373
0.8333333333333333,0.8111111111111111,0.1673577267655407
0.8555555555555556,0.8111111111111111,0.1374173925862619
0.8777777777777778,0.8111111111111111,0.11009552153223161
0.8999999999999999,0.8111111111111111,0.08602541395403124
0.922222222222222,0.8111111111111111,0.06552738449077289
0.9444444444444446,0.8111111111111111,0.04863824538996776
0.9666666666666668,0.8111111111111111,0.03516580937365035
0.9888888888888889,0.8111111111111111,0.024756376271636946
1.011111111111111,0.8111111111111111,0.016963680629516833
1.0333333333333332,0.8111111111111111,0.011310162132046626
1.0555555555555554,0.8111111111111111,0.007334807410838364
1.077777777777778,0.8111111111111111,0.0046253161768621915
1.1,0.8111111111111111,0.002835274075108451

-1.1,0.8333333333333333,0.002036774045170239
-1.077777777777778,0.8333333333333333,0.0033367227908666377
-1.0555555555555556,0.8333333333333333,0.005329992962903736
-1.0333333333333334,0.8333333333333333,0.008305442744703163
-1.0111111111111113,0.8333333333333333,0.012631023264261104
-0.9888888888888889,0.8333333333333333,0.018757440216024247
-0.9666666666666668,0.8333333333333333,0.027214317086888505
-0.9444444444444445,0.8333333333333333,0.038596632616565825
-0.9222222222222223,0.8333333333333333,0.05353995645869775
-0.9000000000000001,0.8333333333333333,0.07268419417178537
-0.8777777777777779,0.8333333333333333,0.09662701572790218
-0.8555555555555556,0.8333333333333333,0.12586962485717135
-0.8333333333333335,0.8333333333333333,0.16075874371012217
-0.8111111111111111,0.8333333333333333,0.20142941516632326
-0.788888888888889,0.8333333333333333,0.24775338986050338
-0.7666666666666667,0.8333333333333333,0.2992975810801222
-0.7444444444444445,0.8333333333333333,0.35529659842410083
-0.7222222222222223,0.8333333333333333,0.41464299086838086
-0.7000000000000001,0.8333333333333333,0.4758986732933748
-0.6777777777777778,0.8333333333333333,0.5373309254766893
-0.6555555555555557,0.8333333333333333,0.5969758855328688
-0.6333333333333334,0.8333333333333333,0.6527310028835938
-0.6111111111111112,0.8333333333333333,0.7024749929274728
-0.5888888888888889,0.8333333333333333,0.7442094227192068
-0.5666666666666668,0.8333333333333333,0.7762107876671905
-0.5444444444444445,0.8333333333333333,0.7971770669513254
-0.5222222222222223,0.8333333333333333,0.8063498257650941
-0.5000000000000001,0.8333333333333333,0.803593311540313
-0.47777777777777786,0.8333333333333333,0.7894162835265378
-0.4555555555555556,0.8333333333333333,0.7649300815879435
-0.43333333333333335,0.8333333333333333,0.7317462091867651
-0.4111111111111112,0.8333333333333333,0.6918263486762911
-0.38888888888888895,0.8333333333333333,0.6473050657441055
-0.3666666666666667,0.8333333333333333,0.6003088941575729
-0.34444444444444455,0.8333333333333333,0.5527944384467871
-0.3222222222222223,0.8333333333333333,0.5064231356615895
-0.30000000000000004,0.8333333333333333,0.46248281939540137
-0.2777777777777778,0.8333333333333333,0.4218580917139884
-0.25555555555555565,0.8333333333333333,0.3850444636367171
-0.2333333333333334,0.8333333333333333,0.3521964323106912
-0.21111111111111114,0.8333333333333333,0.3231975043894272
-0.188888888888889,0.8333333333333333,0.2977403199627011
-0.16666666666666674,0.8333333333333333,0.27540671484997786
-0.1444444444444445,0.8333333333333333,0.2557399385078704
-0.12222222222222223,0.8333333333333333,0.2383036901785546
-0.10000000000000009,0.8333333333333333,0.22272485426029792
-0.07777777777777772,0.8333333333333333,0.20871879331078264
-0.05555555555555558,0.8333333333333333,0.19609788466637781
-0.03333333333333344,0.8333333333333333,0.18476568094338303
-0.011111111111111072,0.8333333333333333,0.17470049062266893
0.011111111111111072,0.8333333333333333,0.16593304890659047
0.033333333333333215,0.8333333333333333,0.15852303691703193
0.05555555555555558,0.8333333333333333,0.1525384340631585
0.07777777777777772,0.8333333333333333,0.148040226368316
0.09999999999999987,0.8333333333333333,0.14507322881322024
0.12222222222222223,0.8333333333333333,0.14366218552945534
0.14444444444444438,0.8333333333333333,0.14381128916883676
0.16666666666666652,0.8333333333333333,0.14550501490141088
0.18888888888888888,0.8333333333333333,0.1487086557740815
0.21111111111111103,0.8333333333333333,0.15336792206844616
0.2333333333333334,0.8333333333333333,0.15940804826321148
0.25555555555555554,0.8333333333333333,0.16673363868835625
0.2777777777777777,0.8333333333333333,0.1752306648057789
0.30000000000000004,0.8333333333333333,0.18477146538210704
0.3222222222222222,0.8333333333333333,0.19522238954490426
0.34444444444444433,0.8333333333333333,0.20645219674998197
0.3666666666666667,0.8333333333333333,0.21833800431567515
0.38888888888888884,0.8333333333333333,0.23076501909767616
0.411111111111111,0.8333333333333333,0.24361693659102132
0.43333333333333335,0.8333333333333333,0.25675585363650016
0.4555555555555555,0.8333333333333333,0.2699935135844853
0.47777777777777786,0.8333333333333333,0.28305898304156546
0.5,0.8333333333333333,0.29557051761501146
0.5222222222222221,0.8333333333333333,0.30702051839593475
0.5444444444444445,0.8333333333333333,0.31678153217939387
0.5666666666666667,0.8333333333333333,0.32413813492076304
0.5888888888888888,0.8333333333333333,0.3283447494735107
0.6111111111111112,0.8333333333333333,0.32870393986010055
0.6333333333333333,0.8333333333333333,0.32465470070677926
0.6555555555555554,0.8333333333333333,0.31585690407083894
0.6777777777777778,0.8333333333333333,0.302257260771836
0.7,0.8333333333333333,0.2841242653201166
0.7222222222222221,0.8333333333333333,0.26204435148582234
0.7444444444444445,0.8333333333333333,0.23687800137830164
0.7666666666666666,0.8333333333333333,0.20968149308127051
0.788888888888889,0.8333333333333333,0.18160586859181882
0.8111111111111111,0.8333333333333333,0.15378830554928144
0.8333333333333333,0.8333333333333333,0.12725167527579084
0.8555555555555556,0.8333333333333333,0.10282567556923528
0.8777777777777778,0.8333333333333333,0.0810982399932125
0.8999999999999999,0.8333333333333333,0.062400119274416514
0.922222222222222,0.8333333333333333,0.04681991595204231
0.9444444444444446,0.8333333333333333,0.03424253849314179
0.9666666666666668,0.8333333333333333,0.02440168490527631
0.9888888888888889,0.8333333333333333,0.0169366883842683
1.011111111111111,0.8333333333333333,0.011445505332075152
1.0333333333333332,0.8333333333333333,0.007528148410979006
1.0555555555555554,0.8333333333333333,0.004817731585481839
1.077777777777778,0.8333333333333333,0.002998873831916113
1.1,0.8333333333333333,0.001815099241729102

-1.1,0.8555555555555556,0.0013205756578764255
-1.077777777777778,0.8555555555555556,0.002195276377439028
-1.0555555555555556,0.8555555555555556,0.003559672627203179
-1.0333333333333334,0.8555555555555556,0.005632837240207514
-1.0111111111111113,0.8555555555555556,0.008702637492492563
-0.9888888888888889,0.8555555555555556,0.013134102498431888
-0.9666666666666668,0.8555555555555556,0.019373312986046744
-0.9444444444444445,0.8555555555555556,0.02794460528167487
-0.9222222222222223,0.8555555555555556,0.03943907546932523
-0.9000000000000001,0.8555555555555556,0.05449291278656235
-0.8777777777777779,0.8555555555555556,0.07375494088650696
-0.8555555555555556,0.8555555555555556,0.09784378892777759
-0.8333333333333335,0.8555555555555556,0.12729620270812242
-0.8111111111111111,0.8555555555555556,0.16250901040764523
-0.788888888888889,0.8555555555555556,0.20367812461449664
-0.7666666666666667,0.8555555555555556,0.2507387373457394
-0.7444444444444445,0.8555555555555556,0.30331165578445113
-0.7222222222222223,0.8555555555555556,0.3606616072905207
-0.7000000000000001,0.8555555555555556,0.42167422703700397
-0.6777777777777778,0.8555555555555556,0.48485899490715806
-0.6555555555555557,0.8555555555555556,0.5483850416574207
-0.6333333333333334,0.8555555555555556,0.6101548590052015
-0.6111111111111112,0.8555555555555556,0.6679170977178694
-0.5888888888888889,0.8555555555555556,0.7194139122979358
-0.5666666666666668,0.8555555555555556,0.7625515038243023
-0.5444444444444445,0.8555555555555556,0.7955760666980601
-0.5222222222222223,0.8555555555555556,0.8172330215912812
-0.5000000000000001,0.8555555555555556,0.8268867664050471
-0.47777777777777786,0.8555555555555556,0.8245819909606069
-0.4555555555555556,0.8555555555555556,0.8110355521628574
-0.43333333333333335,0.8555555555555556,0.7875585298506514
-0.4111111111111112,0.8555555555555556,0.7559191297664278
-0.38888888888888895,0.8555555555555556,0.71816614983715
-0.3666666666666667,0.8555555555555556,0.6764378663510214
-0.34444444444444455,0.8555555555555556,0.6327815348960496
-0.3222222222222223,0.8555555555555556,0.5890045557044898
-0.30000000000000004,0.8555555555555556,0.546571076361045
-0.2777777777777778,0.8555555555555556,0.5065493136122489
-0.25555555555555565,0.8555555555555556,0.46960706364997473
-0.2333333333333334,0.8555555555555556,0.43604709875867387
-0.21111111111111114,0.8555555555555556,0.4058709798794398
-0.188888888888889,0.8555555555555556,0.3788590445977789
-0.16666666666666674,0.8555555555555556,0.3546552654377922
-0.1444444444444445,0.8555555555555556,0.33284751515221767
-0.12222222222222223,0.8555555555555556,0.31303593439851163
-0.10000000000000009,0.8555555555555556,0.294884321506292
-0.07777777777777772,0.8555555555555556,0.2781517615816529
-0.05555555555555558,0.8555555555555556,0.26270414208602716
-0.03333333333333344,0.8555555555555556,0.24850767439290933
-0.011111111111111072,0.8555555555555556,0.23560874055944098
0.011111111111111072,0.8555555555555556,0.22410585991916063
0.033333333333333215,0.8555555555555556,0.21411993359323073
0.05555555555555558,0.8555555555555556,0.20576805480237204
0.07777777777777772,0.8555555555555556,0.19914430721660464
0.09999999999999987,0.8555555555555556,0.19430865049488677
0.12222222222222223,0.8555555555555556,0.19128286542234466
0.14444444444444438,0.8555555555555556,0.19005114889110222
0.16666666666666652,0.8555555555555556,0.190562587388253
0.18888888888888888,0.8555555555555556,0.1927333426043629
0.21111111111111103,0.8555555555555556,0.19644762198097146
0.2333333333333334,0.8555555555555556,0.20155789291989065
0.25555555555555554,0.8555555555555556,0.20788583458274806
0.2777777777777777,0.8555555555555556,0.2152258302355456
0.30000000000000004,0.8555555555555556,0.22335223137261173
0.3222222222222222,0.8555555555555556,0.232030293168034
0.34444444444444433,0.8555555555555556,0.2410289803846664
0.3666666666666667,0.8555555555555556,0.2501323552699665
0.38888888888888884,0.8555555555555556,0.25914559877169485
0.411111111111111,0.8555555555555556,0.26789232611837316
0.43333333333333335,0.8555555555555556,0.2762018185735464
0.4555555555555555,0.8555555555555556,0.28388772987813843
0.47777777777777786,0.8555555555555556,0.29072296387871754
0.5,0.8555555555555556,0.29641779546513347
0.5222222222222221,0.8555555555555556,0.30060906917106706
0.5444444444444445,0.8555555555555556,0.3028670069026469
0.5666666666666667,0.8555555555555556,0.30272290373024385
0.5888888888888888,0.8555555555555556,0.2997164622656331
0.6111111111111112,0.8555555555555556,0.29345676687980976
0.6333333333333333,0.8555555555555556,0.28368708455465513
0.6555555555555554,0.8555555555555556,0.27034175938730937
0.6777777777777778,0.8555555555555556,0.2535839723292047
0.7,0.8555555555555556,0.2338160422882185
0.7222222222222221,0.8555555555555556,0.2116586760057444
0.7444444444444445,0.8555555555555556,0.1879011382003933
0.7666666666666666,0.8555555555555556,0.16342952147080952
0.788888888888889,0.8555555555555556,0.13914404116190324
0.8111111111111111,0.8555555555555556,0.11587780540395085
0.8333333333333333,0.8555555555555556,0.09432858570799103
0.8555555555555556,0.8555555555555556,0.07501208151642245
0.8777777777777778,0.8555555555555556,0.058240835079597
0.8999999999999999,0.8555555555555556,0.044128339893393285
0.922222222222222,0.8555555555555556,0.03261397432981187
0.9444444444444446,0.8555555555555556,0.023501871621511135
0.9666666666666668,0.8555555555555556,0.016505980492986634
0.9888888888888889,0.8555555555555556,0.01129423504125689
1.011111111111111,0.8555555555555556,0.00752649238517551
1.0333333333333332,0.8555555555555556,0.004883132302658885
1.0555555555555554,0.8555555555555556,0.0030833970608930912
1.077777777777778,0.8555555555555556,0.0018942854500951217
1.1,0.8555555555555556,0.0011319077141502814

-1.1,0.8777777777777778,0.000837627658774963
-1.077777777777778,0.8777777777777778,0.0014131209703363637
-1.0555555555555556,0.8777777777777778,0.0023262621796261928
-1.0333333333333334,0.8777777777777778,0.003738438166499696
-1.0111111111111113,0.8777777777777778,0.005867910652310391
-0.9888888888888889,0.8777777777777778,0.009000284645091212
-0.9666666666666668,0.8777777777777778,0.013496896443427876
-0.9444444444444445,0.8777777777777778,0.019799251531393006
-0.9222222222222223,0.8777777777777778,0.028427477320226595
-0.9000000000000001,0.8777777777777778,0.039970811425636785
-0.8777777777777779,0.8777777777777778,0.05506844657428663
-0.8555555555555556,0.8777777777777778,0.07437958609403574
-0.8333333333333335,0.8777777777777778,0.09854229749602149
-0.8111111111111111,0.8777777777777778,0.12812166396317393
-0.788888888888889,0.8777777777777778,0.16354883912044496
-0.7666666666666667,0.8777777777777778,0.20505396123787378
-0.7444444444444445,0.8777777777777778,0.2525975253862603
-0.7222222222222223,0.8777777777777778,0.3058067003079974
-0.7000000000000001,0.8777777777777778,0.3639249728585959
-0.6777777777777778,0.8777777777777778,0.4257849181509242
-0.6555555555555557,0.8777777777777778,0.4898141325353685
-0.6333333333333334,0.8777777777777778,0.5540827048720574
-0.6111111111111112,0.8777777777777778,0.6163965711637776
-0.5888888888888889,0.8777777777777778,0.6744347873205978
-0.5666666666666668,0.8777777777777778,0.7259209942481609
-0.5444444444444445,0.8777777777777778,0.7688116604999218
-0.5222222222222223,0.8777777777777778,0.8014779628075014
-0.5000000000000001,0.8777777777777778,0.822856140596689
-0.47777777777777786,0.8777777777777778,0.8325438528713569
-0.4555555555555556,0.8777777777777778,0.8308273680469944
-0.43333333333333335,0.8777777777777778,0.8186350228152117
-0.4111111111111112,0.8777777777777778,0.7974240844857574
-0.38888888888888895,0.8777777777777778,0.7690184161807802
-0.3666666666666667,0.8777777777777778,0.7354210266469582
-0.34444444444444455,0.8777777777777778,0.6986274888966206
-0.3222222222222223,0.8777777777777778,0.660463362594336
-0.30000000000000004,0.8777777777777778,0.6224623034168822
-0.2777777777777778,0.8777777777777778,0.5857933279641125
-0.25555555555555565,0.8777777777777778,0.5512376586830636
-0.2333333333333334,0.8777777777777778,0.5192091786143554
-0.21111111111111114,0.8777777777777778,0.48980848754808093
-0.188888888888889,0.8777777777777778,0.4628988035891531
-0.16666666666666674,0.8777777777777778,0.438191929354364
-0.1444444444444445,0.8777777777777778,0.4153335202690319
-0.12222222222222223,0.8777777777777778,0.3939784829367042
-0.10000000000000009,0.8777777777777778,0.3738493477388215
-0.07777777777777772,0.8777777777777778,0.35477296598217684
-0.05555555555555558,0.8777777777777778,0.3366939079484541
-0.03333333333333344,0.8777777777777778,0.3196662621573894
-0.011111111111111072,0.8777777777777778,0.3038286303340208
0.011111111111111072,0.8777777777777778,0.28936929269337586
0.033333333333333215,0.8777777777777778,0.27648922086186767
0.05555555555555558,0.8777777777777778,0.26536965987402156
0.07777777777777772,0.8777777777777778,0.25614869797836987
0.09999999999999987,0.8777777777777778,0.248908303972742
0.12222222222222223,0.8777777777777778,0.24367059419237902
0.14444444444444438,0.8777777777777778,0.24040030721681221
0.16666666666666652,0.8777777777777778,0.23900996661045648
0.18888888888888888,0.8777777777777778,0.23936492752727506
0.21111111111111103,0.8777777777777778,0.24128701032436783
0.2333333333333334,0.8777777777777778,0.24455711957786871
0.25555555555555554,0.8777777777777778,0.24891853071852363
0.2777777777777777,0.8777777777777778,0.2540829625563714
0.30000000000000004,0.8777777777777778,0.25974097589557626
0.3222222222222222,0.8777777777777778,0.2655767965463126
0.34444444444444433,0.8777777777777778,0.2712857997291042
0.3666666666666667,0.8777777777777778,0.2765912490557382
0.38888888888888884,0.8777777777777778,0.2812561091965112
0.411111111111111,0.8777777777777778,0.2850862963725112
0.43333333333333335,0.8777777777777778,0.2879236508542158
0.4555555555555555,0.8777777777777778,0.28962979138530237
0.47777777777777786,0.8777777777777778,0.29006503034895875
0.5,0.8777777777777778,0.2890687243315581
0.5222222222222221,0.8777777777777778,0.28644800867145503
0.5444444444444445,0.8777777777777778,0.2819804692937604
0.5666666666666667,0.8777777777777778,0.27543318249381865
0.5888888888888888,0.8777777777777778,0.26659647370685263
0.6111111111111112,0.8777777777777778,0.25532677611951987
0.6333333333333333,0.8777777777777778,0.241590155976046
0.6555555555555554,0.8777777777777778,0.22549714961244335
0.6777777777777778,0.8777777777777778,0.2073207708459144
0.7,0.8777777777777778,0.18749261013336643
0.7222222222222221,0.8777777777777778,0.16657614139529736
0.7444444444444445,0.8777777777777778,0.14522072214502682
0.7666666666666666,0.8777777777777778,0.12410335620110494
0.788888888888889,0.8777777777777778,0.10386734213676056
0.8111111111111111,0.8777777777777778,0.08506709215977777
0.8333333333333333,0.8777777777777778,0.06812676099911853
0.8555555555555556,0.8777777777777778,0.0533173608663236
0.8777777777777778,0.8777777777777778,0.040753501443918365
0.8999999999999999,0.8777777777777778,0.030407580386894863
0.922222222222222,0.8777777777777778,0.022136808491429082
0.9444444444444446,0.8777777777777778,0.015717243926900628
0.9666666666666668,0.8777777777777778,0.010879057510634364
0.9888888888888889,0.8777777777777778,0.007338299350625646
1.011111111111111,0.8777777777777778,0.004822064251337605
1.0333333333333332,0.8777777777777778,0.003085708076732949
1.0555555555555554,0.8777777777777778,0.0019222830189618595
1.077777777777778,0.8777777777777778,0.0011654175613262819
1.1,0.8777777777777778,0.0006874052850096325

-1.1,0.8999999999999999,0.0005195210002015921
-1.077777777777778,0.8999999999999999,0.000889546233687724
-1.0555555555555556,0.8999999999999999,0.0014867248047010998
-1.0333333333333334,0.8999999999999999,0.0024265520027043036
-1.0111111111111113,0.8999999999999999,0.0038694875794292025
-0.9888888888888889,0.8999999999999999,0.006031664581270797
-0.9666666666666668,0.8999999999999999,0.009195218688804498
-0.9444444444444445,0.8999999999999999,0.01371684148431556
-0.9222222222222223,0.8999999999999999,0.02003281072168821
-0.9000000000000001,0.8999999999999999,0.028658496250640677
-0.8777777777777779,0.8999999999999999,0.04018023062300596
-0.8555555555555556,0.8999999999999999,0.055237512578500444
-0.8333333333333335,0.8999999999999999,0.07449382771469636
-0.8111111111111111,0.8999999999999999,0.09859498969561901
-0.788888888888889,0.8999999999999999,0.1281149174668517
-0.7666666666666667,0.8999999999999999,0.16349026556073784
-0.7444444444444445,0.8999999999999999,0.20494736454532111
-0.7222222222222223,0.8999999999999999,0.2524274224762108
-0.7000000000000001,0.8999999999999999,0.3055185788211035
-0.6777777777777778,0.8999999999999999,0.36340561733275223
-0.6555555555555557,0.8999999999999999,0.42484915198824236
-0.6333333333333334,0.8999999999999999,0.4882050910718302
-0.6111111111111112,0.8999999999999999,0.5514916042985147
-0.5888888888888889,0.8999999999999999,0.6125046655072088
-0.5666666666666668,0.8999999999999999,0.6689752642412332
-0.5444444444444445,0.8999999999999999,0.7187530415964749
-0.5222222222222223,0.8999999999999999,0.7599943136302858
-0.5000000000000001,0.8999999999999999,0.7913290442809959
-0.47777777777777786,0.8999999999999999,0.8119825439959172
-0.4555555555555556,0.8999999999999999,0.8218336704890904
-0.43333333333333335,0.8999999999999999,0.8214010649842872
-0.4111111111111112,0.8999999999999999,0.8117604576203922
-0.38888888888888895,0.8999999999999999,0.7944068467604232
-0.3666666666666667,0.8999999999999999,0.7710831401664726
-0.34444444444444455,0.8999999999999999,0.7436002036124801
-0.3222222222222223,0.8999999999999999,0.7136719222329598
-0.30000000000000004,0.8999999999999999,0.6827837111573299
-0.2777777777777778,0.8999999999999999,0.6521055558517391
-0.25555555555555565,0.8999999999999999,0.6224529608236018
-0.2333333333333334,0.8999999999999999,0.5942926229570534
-0.21111111111111114,0.8999999999999999,0.5677850077041301
-0.188888888888889,0.8999999999999999,0.5428533521773601
-0.16666666666666674,0.8999999999999999,0.5192675394718526
-0.1444444444444445,0.8999999999999999,0.4967312863224071
-0.12222222222222223,0.8999999999999999,0.4749618816488484
-0.10000000000000009,0.8999999999999999,0.45375332563125
-0.07777777777777772,0.8999999999999999,0.4330163052348328
-0.05555555555555558,0.8999999999999999,0.4127920117412995
-0.03333333333333344,0.8999999999999999,0.3932409900672254
-0.011111111111111072,0.8999999999999999,0.3746122406006506
0.011111111111111072,0.8999999999999999,0.35720072658635094
0.033333333333333215,0.8999999999999999,0.3413025142547815
0.05555555555555558,0.8999999999999999,0.3271757405920853
0.07777777777777772,0.8999999999999999,0.31501285347194885
0.09999999999999987,0.8999999999999999,0.3049259932200707
0.12222222222222223,0.8999999999999999,0.29694405451176276
0.14444444444444438,0.8999999999999999,0.2910177636769027
0.16666666666666652,0.8999999999999999,0.2870284579718313
0.18888888888888888,0.8999999999999999,0.2847970643442297
0.21111111111111103,0.8999999999999999,0.28409153185479497
0.2333333333333334,0.8999999999999999,0.28463295492983287
0.25555555555555554,0.8999999999999999,0.286102138627993
0.2777777777777777,0.8999999999999999,0.288148913901642
0.30000000000000004,0.8999999999999999,0.29040593995587355
0.3222222222222222,0.8999999999999999,0.29250721357394144
0.34444444444444433,0.8999999999999999,0.2941095319046833
0.3666666666666667,0.8999999999999999,0.2949134031399822
0.38888888888888884,0.8999999999999999,0.2946790422752727
0.411111111111111,0.8999999999999999,0.293233573686198
0.43333333333333335,0.8999999999999999,0.29046742439788764
0.4555555555555555,0.8999999999999999,0.2863206894419257
0.47777777777777786,0.8999999999999999,0.28076316400149726
0.5,0.8999999999999999,0.2737738236629259
0.5222222222222221,0.8999999999999999,0.26532605292067296
0.5444444444444445,0.8999999999999999,0.25538360394704307
0.5666666666666667,0.8999999999999999,0.24390942369705398
0.5888888888888888,0.8999999999999999,0.23088591215119644
0.6111111111111112,0.8999999999999999,0.21634188396307505
0.6333333333333333,0.8999999999999999,0.20037941428895412
0.6555555555555554,0.8999999999999999,0.1831934018360379
0.6777777777777778,0.8999999999999999,0.16507812311881848
0.7,0.8999999999999999,0.1464178562422421
0.7222222222222221,0.8999999999999999,0.1276620802376602
0.7444444444444445,0.8999999999999999,0.10928897012049148
0.7666666666666666,0.8999999999999999,0.09176318831036899
0.788888888888889,0.8999999999999999,0.07549487625622527
0.8111111111111111,0.8999999999999999,0.06080618622250016
0.8333333333333333,0.8999999999999999,0.04790991348191365
0.8555555555555556,0.8999999999999999,0.036902294175994416
0.8777777777777778,0.8999999999999999,0.02776943006963201
0.8999999999999999,0.8999999999999999,0.020404643985340382
0.922222222222222,0.8999999999999999,0.014632736866195978
0.9444444444444446,0.8999999999999999,0.010236743648439826
0.9666666666666668,0.8999999999999999,0.006983268172595121
0.9888888888888889,0.8999999999999999,0.004643545960373474
1.011111111111111,0.8999999999999999,0.0030086969511630168
1.0333333333333332,0.8999999999999999,0.001898874542964612
1.0555555555555554,0.8999999999999999,0.0011669734359058442
1.077777777777778,0.8999999999999999,0.0006981284702732135
1.1,0.8999999999999999,0.00040643064803196413

-1.1,0.922222222222222,0.00031491766381731335
-1.077777777777778,0.922222222222222,0.0005472876218688179
-1.0555555555555556,0.922222222222222,0.000928679699153993
-1.0333333333333334,0.922222222222222,0.0015393829063223613
-1.0111111111111113,0.922222222222222,0.0024938081694861787
-0.9888888888888889,0.922222222222222,0.003950264370877187
-0.9666666666666668,0.922222222222222,0.0061214088457949185
-0.9444444444444445,0.922222222222222,0.009284451916759397
-0.9222222222222223,0.922222222222222,0.013789791218622824
-0.9000000000000001,0.922222222222222,0.020066345852592357
-0.8777777777777779,0.922222222222222,0.028621500553412633
-0.8555555555555556,0.922222222222222,0.04003332026462036
-0.8333333333333335,0.922222222222222,0.05493264467328334
-0.8111111111111111,0.922222222222222,0.07397294096075588
-0.788888888888889,0.922222222222222,0.09778652910711319
-0.7666666666666667,0.922222222222222,0.12692714374986566
-0.7444444444444445,0.922222222222222,0.161800843315798
-0.7222222222222223,0.922222222222222,0.20258995469128666
-0.7000000000000001,0.922222222222222,0.2491777483444954
-0.6777777777777778,0.922222222222222,0.3010842973936743
-0.6555555555555557,0.922222222222222,0.3574256848431088
-0.6333333333333334,0.922222222222222,0.41690853386739674
-0.6111111111111112,0.922222222222222,0.4778691088133846
-0.5888888888888889,0.922222222222222,0.538360836011681
-0.5666666666666668,0.922222222222222,0.5962865981530201
-0.5444444444444445,0.922222222222222,0.6495638597146055
-0.5222222222222223,0.922222222222222,0.6963033710471064
-0.5000000000000001,0.922222222222222,0.7349777150729728
-0.47777777777777786,0.922222222222222,0.7645556670439346
-0.4555555555555556,0.922222222222222,0.7845826750347068
-0.43333333333333335,0.922222222222222,0.7951960476821378
-0.4111111111111112,0.922222222222222,0.7970739613292774
-0.38888888888888895,0.922222222222222,0.7913279056132572
-0.3666666666666667,0.922222222222222,0.779356455723344
-0.34444444444444455,0.922222222222222,0.7626827219720312
-0.3222222222222223,0.922222222222222,0.7427979540775154
-0.30000000000000004,0.922222222222222,0.7210301299186526
-0.2777777777777778,0.922222222222222,0.6984502920932575
-0.25555555555555565,0.922222222222222,0.6758225425491292
-0.2333333333333334,0.922222222222222,0.6535973423724541
-0.21111111111111114,0.922222222222222,0.6319428706118246
-0.188888888888889,0.922222222222222,0.6108058214784344
-0.16666666666666674,0.922222222222222,0.5899909216974369
-0.1444444444444445,0.922222222222222,0.5692473555327223
-0.12222222222222223,0.922222222222222,0.5483501569483155
-0.10000000000000009,0.922222222222222,0.5271656963877485
-0.07777777777777772,0.922222222222222,0.5056929334532568
-0.05555555555555558,0.922222222222222,0.48407612615294165
-0.03333333333333344,0.922222222222222,0.46258966598139306
-0.011111111111111072,0.922222222222222,0.4416006324716327
0.011111111111111072,0.922222222222222,0.4215183201272263
0.033333333333333215,0.922222222222222,0.4027414276263501
0.05555555555555558,0.922222222222222,0.385612498024148
0.07777777777777772,0.922222222222222,0.3703860226274637
0.09999999999999987,0.922222222222222,0.35721243861501367
0.12222222222222223,0.922222222222222,0.3461363359892704
0.14444444444444438,0.922222222222222,0.33710458211246064
0.16666666666666652,0.922222222222222,0.32997926909246533
0.18888888888888888,0.922222222222222,0.32455126988418465
0.21111111111111103,0.922222222222222,0.3205521522975297
0.2333333333333334,0.922222222222222,0.3176644234529266
0.25555555555555554,0.922222222222222,0.3155317850259572
0.2777777777777777,0.922222222222222,0.31377174674568536
0.30000000000000004,0.922222222222222,0.31199240635811926
0.3222222222222222,0.922222222222222,0.309813669682332
0.34444444444444433,0.922222222222222,0.30689117785793113
0.3666666666666667,0.922222222222222,0.30293942748893155
0.38888888888888884,0.922222222222222,0.297749686016579
0.411111111111111,0.922222222222222,0.2911987500148102
0.43333333333333335,0.922222222222222,0.2832463854587238
0.4555555555555555,0.922222222222222,0.2739219792516481
0.47777777777777786,0.922222222222222,0.26330372136204333
0.5,0.922222222222222,0.25149563184184065
0.5222222222222221,0.922222222222222,0.23860826881538522
0.5444444444444445,0.922222222222222,0.22474778985190488
0.5666666666666667,0.922222222222222,0.21001552558125938
0.5888888888888888,0.922222222222222,0.19451712705754376
0.6111111111111112,0.922222222222222,0.17837759588400137
0.6333333333333333,0.922222222222222,0.1617568800019888
0.6555555555555554,0.922222222222222,0.1448606173030366
0.6777777777777778,0.922222222222222,0.12794196386000362
0.7,0.922222222222222,0.11129278592005892
0.7222222222222221,0.922222222222222,0.09522514008490918
0.7444444444444445,0.922222222222222,0.08004622707485642
0.7666666666666666,0.922222222222222,0.06603137121506848
0.788888888888889,0.922222222222222,0.05339982086027579
0.8111111111111111,0.922222222222222,0.04229735122594958
0.8333333333333333,0.922222222222222,0.03278808522698203
0.8555555555555556,0.922222222222222,0.02485606662873182
0.8777777777777778,0.922222222222222,0.01841537014234183
0.8999999999999999,0.922222222222222,0.013326265667902683
0.922222222222222,0.922222222222222,0.009414354838117735
0.9444444444444446,0.922222222222222,0.006489671855552768
0.9666666666666668,0.922222222222222,0.00436334158890329
0.9888888888888889,0.922222222222222,0.0028602840171007226
1.011111111111111,0.922222222222222,0.0018274007858408543
1.0333333333333332,0.922222222222222,0.0011374805824102823
1.0555555555555554,0.922222222222222,0.0006896013581196245
1.077777777777778,0.922222222222222,0.0004070619297470303
1.1,0.922222222222222,0.00023388380984651488

-1.1,0.9444444444444446,0.00018646314364316664
-1.077777777777778,0.9444444444444446,0.0003288998802263934
-1.0555555555555556,0.9444444444444446,0.0005666184995376955
-1.0333333333333334,0.9444444444444446,0.0009538285199812149
-1.0111111111111113,0.9444444444444446,0.0015696539584345126
-0.9888888888888889,0.9444444444444446,0.002526370725396351
-0.9666666666666668,0.9444444444444446,0.003978846353583019
-0.9444444444444445,0.9444444444444446,0.006134663525483974
-0.9222222222222223,0.9444444444444446,0.009264035270944075
-0.9000000000000001,0.9444444444444446,0.013708182341372941
-0.8777777777777779,0.9444444444444446,0.019884375735797558
-0.8555555555555556,0.9444444444444446,0.02828541040201463
-0.8333333333333335,0.9444444444444446,0.03947096768064845
-0.8111111111111111,0.9444444444444446,0.05404828514171264
-0.788888888888889,0.9444444444444446,0.07263995972701327
-0.7666666666666667,0.9444444444444446,0.09583774414466249
-0.7444444444444445,0.9444444444444446,0.12414298015960605
-0.7222222222222223,0.9444444444444446,0.15789682606098784
-0.7000000000000001,0.9444444444444446,0.19720643286811237
-0.6777777777777778,0.9444444444444446,0.24187618837037392
-0.6555555555555557,0.9444444444444446,0.2913553322098862
-0.6333333333333334,0.9444444444444446,0.3447138150026938
-0.6111111111111112,0.9444444444444446,0.4006565470578973
-0.5888888888888889,0.9444444444444446,0.4575818951495255
-0.5666666666666668,0.9444444444444446,0.5136838049860307
-0.5444444444444445,0.9444444444444446,0.5670892978864789
-0.5222222222222223,0.9444444444444446,0.6160158749852397
-0.5000000000000001,0.9444444444444446,0.6589282780230118
-0.47777777777777786,0.9444444444444446,0.6946725034357883
-0.4555555555555556,0.9444444444444446,0.7225675963409173
-0.43333333333333335,0.9444444444444446,0.7424422138835055
-0.4111111111111112,0.9444444444444446,0.75461193150694
-0.38888888888888895,0.9444444444444446,0.7598028289409148
-0.3666666666666667,0.9444444444444446,0.7590349959582935
-0.34444444444444455,0.9444444444444446,0.753484668837152
-0.3222222222222223,0.9444444444444446,0.7443450448499747
-0.30000000000000004,0.9444444444444446,0.7327036974474973
-0.2777777777777778,0.9444444444444446,0.7194499578267095
-0.25555555555555565,0.9444444444444446,0.7052199783279196
-0.2333333333333334,0.9444444444444446,0.6903816214837599
-0.21111111111111114,0.9444444444444446,0.6750565202311078
-0.188888888888889,0.9444444444444446,0.6591728197341529
-0.16666666666666674,0.9444444444444446,0.6425391522222805
-0.1444444444444445,0.9444444444444446,0.6249282741711855
-0.12222222222222223,0.9444444444444446,0.6061577366251697
-0.10000000000000009,0.9444444444444446,0.5861554242848952
-0.07777777777777772,0.9444444444444446,0.5650002022118082
-0.05555555555555558,0.9444444444444446,0.5429322517181644
-0.03333333333333344,0.9444444444444446,0.5203333093344299
-0.011111111111111072,0.9444444444444446,0.4976827063343857
0.011111111111111072,0.9444444444444446,0.47549938932595753
0.033333333333333215,0.9444444444444446,0.4542818507499702
0.05555555555555558,0.9444444444444446,0.4344567368239511
0.07777777777777772,0.9444444444444446,0.41634335896309566
0.09999999999999987,0.9444444444444446,0.40013663378909414
0.12222222222222223,0.9444444444444446,0.3859065642888171
0.14444444444444438,0.9444444444444446,0.3736094204116036
0.16666666666666652,0.9444444444444446,0.3631048314049418
0.18888888888888888,0.9444444444444446,0.3541739191651936
0.21111111111111103,0.9444444444444446,0.3465357085754439
0.2333333333333334,0.9444444444444446,0.33986144452892597
0.25555555555555554,0.9444444444444446,0.33378829515706104
0.2777777777777777,0.9444444444444446,0.32793468385202057
0.30000000000000004,0.9444444444444446,0.3219190163272517
0.3222222222222222,0.9444444444444446,0.31538208877428386
0.34444444444444433,0.9444444444444446,0.30801151805190485
0.3666666666666667,0.9444444444444446,0.2995648162406638
0.38888888888888884,0.9444444444444446,0.2898868871511879
0.411111111111111,0.9444444444444446,0.27891815026168987
0.43333333333333335,0.9444444444444446,0.26669119655254775
0.4555555555555555,0.9444444444444446,0.2533164145232099
0.47777777777777786,0.9444444444444446,0.23895963977726528
0.5,0.9444444444444446,0.2238167527813998
0.5222222222222221,0.9444444444444446,0.2080906695263563
0.5444444444444445,0.9444444444444446,0.19197516996344546
0.5666666666666667,0.9444444444444446,0.1756478190784929
0.5888888888888888,0.9444444444444446,0.1592715593438687
0.6111111111111112,0.9444444444444446,0.14300221344057634
0.6333333333333333,0.9444444444444446,0.12699779152174717
0.6555555555555554,0.9444444444444446,0.11142544378933555
0.6777777777777778,0.9444444444444446,0.0964630159513716
0.7,0.9444444444444446,0.08229400579685701
0.7222222222222221,0.9444444444444446,0.06909669253210475
0.7444444444444445,0.9444444444444446,0.05702977484447732
0.7666666666666666,0.9444444444444446,0.04621765933354051
0.788888888888889,0.9444444444444446,0.03673849066681109
0.8111111111111111,0.9444444444444446,0.02861724268561235
0.8333333333333333,0.9444444444444446,0.021824984403503094
0.8555555555555556,0.9444444444444446,0.01628413978265209
0.8777777777777778,0.9444444444444446,0.011878480182064935
0.8999999999999999,0.9444444444444446,0.00846592408317222
0.922222222222222,0.9444444444444446,0.0058920385775146945
0.9444444444444446,0.9444444444444446,0.0040023868604420485
0.9666666666666668,0.9444444444444446,0.0026524062637370066
0.9888888888888889,0.9444444444444446,0.0017141589354114804
1.011111111111111,0.9444444444444446,0.0010799136923738833
1.0333333333333332,0.9444444444444446,0.0006629829715474264
1.0555555555555554,0.9444444444444446,0.00039650507798431834
1.077777777777778,0.9444444444444446,0.0002309367972549922
1.1,0.9444444444444446,0.00013095019074331677

-1.1,0.9666666666666668,0.00010777987803295929
-1.077777777777778,0.9666666666666668,0.00019294967866529422
-1.0555555555555556,0.9666666666666668,0.0003374589806877734
-1.0333333333333334,0.9666666666666668,0.0005768476897898397
-1.0111111111111113,0.9666666666666668,0.0009641860775281306
-0.9888888888888889,0.9666666666666668,0.0015765873451067949
-0.9666666666666668,0.9666666666666668,0.0025230723883172632
-0.9444444444444445,0.9666666666666668,0.003953563998162882
-0.9222222222222223,0.9666666666666668,0.0060684860847775345
-0.9000000000000001,0.9666666666666668,0.00912804956027292
-0.8777777777777779,0.9666666666666668,0.013459836671671131
-0.8555555555555556,0.9666666666666668,0.019462795411692775
-0.8333333333333335,0.9666666666666668,0.02760531173605971
-0.8111111111111111,0.9666666666666668,0.038414774530533546
-0.788888888888889,0.9666666666666668,0.05245616385290423
-0.7666666666666667,0.9666666666666668,0.07029786829577075
-0.7444444444444445,0.9666666666666668,0.09246432209548477
-0.7222222222222223,0.9666666666666668,0.1193771771279078
-0.7000000000000001,0.9666666666666668,0.1512894204483778
-0.6777777777777778,0.9666666666666668,0.18821969886677495
-0.6555555555555557,0.9666666666666668,0.2298964759299924
-0.6333333333333334,0.9666666666666668,0.2757227668562426
-0.6111111111111112,0.9666666666666668,0.3247713992991442
-0.5888888888888889,0.9666666666666668,0.37581767779810493
-0.5666666666666668,0.9666666666666668,0.42741115313338257
-0.5444444444444445,0.9666666666666668,0.47798168143981057
-0.5222222222222223,0.9666666666666668,0.525968373374408
-0.5000000000000001,0.9666666666666668,0.5699548800175004
-0.47777777777777786,0.9666666666666668,0.6087920715385309
-0.4555555555555556,0.9666666666666668,0.6416903051142959
-0.43333333333333335,0.9666666666666668,0.6682680882840122
-0.4111111111111112,0.9666666666666668,0.688551098240904
-0.38888888888888895,0.9666666666666668,0.7029236603530352
-0.3666666666666667,0.9666666666666668,0.7120421663976851
-0.34444444444444455,0.9666666666666668,0.7167250678124922
-0.3222222222222223,0.9666666666666668,0.7178362365027448
-0.30000000000000004,0.9666666666666668,0.7161776877305799
-0.2777777777777778,0.9666666666666668,0.7124046128137507
-0.25555555555555565,0.9666666666666668,0.7069713812262512
-0.2333333333333334,0.9666666666666668,0.700112548426178
-0.21111111111111114,0.9666666666666668,0.6918584952061542
-0.188888888888889,0.9666666666666668,0.6820813107048579
-0.16666666666666674,0.9666666666666668,0.6705629521751749
-0.1444444444444445,0.9666666666666668,0.6570747480647122
-0.12222222222222223,0.9666666666666668,0.6414554335822391
-0.10000000000000009,0.9666666666666668,0.6236747968892359
-0.07777777777777772,0.9666666666666668,0.6038722126290127
-0.05555555555555558,0.9666666666666668,0.5823638570930083
-0.03333333333333344,0.9666666666666668,0.5596184801239015
-0.011111111111111072,0.9666666666666668,0.5362078358938825
0.011111111111111072,0.9666666666666668,0.5127426083572489
0.033333333333333215,0.9666666666666668,0.4898066389848143
0.05555555555555558,0.9666666666666668,0.467901057051208
0.07777777777777772,0.9666666666666668,0.44740610684757953
0.09999999999999987,0.9666666666666668,0.42856339443324626
0.12222222222222223,0.9666666666666668,0.411476509350234
0.14444444444444438,0.9666666666666668,0.39612477231532484
0.16666666666666652,0.9666666666666668,0.3823837994840152
0.18888888888888888,0.9666666666666668,0.3700474908886855
0.21111111111111103,0.9666666666666668,0.3588482227804166
0.2333333333333334,0.9666666666666668,0.3484745011846782
0.25555555555555554,0.9666666666666668,0.33858726213522106
0.2777777777777777,0.9666666666666668,0.32883684330647944
0.30000000000000004,0.9666666666666668,0.3188822686432573
0.3222222222222222,0.9666666666666668,0.3084131331104064
0.34444444444444433,0.9666666666666668,0.29717258235383553
0.3666666666666667,0.9666666666666668,0.2849783112712055
0.38888888888888884,0.9666666666666668,0.27173775399269545
0.411111111111111,0.9666666666666668,0.2574540582841199
0.43333333333333335,0.9666666666666668,0.24222100994362636
0.4555555555555555,0.9666666666666668,0.22620738615764466
0.47777777777777786,0.9666666666666668,0.20963358491667367
0.5,0.9666666666666668,0.1927450650404751
0.5222222222222221,0.9666666666666668,0.17578761044484267
0.5444444444444445,0.9666666666666668,0.15898857128763885
0.5666666666666667,0.9666666666666668,0.14254633976400266
0.5888888888888888,0.9666666666666668,0.12662801263779144
0.6111111111111112,0.9666666666666668,0.11137318456756343
0.6333333333333333,0.9666666666666668,0.09690065447759956
0.6555555555555554,0.9666666666666668,0.08331473603899546
0.6777777777777778,0.9666666666666668,0.07070871189838163
0.7,0.9666666666666668,0.059164367968535365
0.7222222222222221,0.9666666666666668,0.04874800169117063
0.7444444444444445,0.9666666666666668,0.039504399096972495
0.7666666666666666,0.9666666666666668,0.03145078115310265
0.788888888888889,0.9666666666666668,0.024572601907503593
0.8111111111111111,0.9666666666666668,0.01882248359578289
0.8333333333333333,0.9666666666666668,0.014122737011958571
0.8555555555555556,0.9666666666666668,0.010371090234302424
0.8777777777777778,0.9666666666666668,0.007448631174659939
0.8999999999999999,0.9666666666666668,0.005228663728554033
0.922222222222222,0.9666666666666668,0.003585191485961516
0.9444444444444446,0.9666666666666668,0.0024000086263349578
0.9666666666666668,0.9666666666666668,0.0015677841335825255
0.9888888888888889,0.9666666666666668,0.0009989563857287047
1.011111111111111,0.9666666666666668,0.0006206173195958519
1.0333333333333332,0.9666666666666668,0.0003758048341792575
1.0555555555555554,0.9666666666666668,0.0002217262513826503
1.077777777777778,0.9666666666666668,0.00012742429997004306
1.1,0.9666666666666668,7.130810841564524e-05

-1.1,0.9888888888888889,6.078103051171612e-05
-1.077777777777778,0.9888888888888889,0.00011042821664129157
-1.0555555555555556,0.9888888888888889,0.00019604979549982357
-1.0333333333333334,0.9888888888888889,0.00034026306543053885
-1.0111111111111113,0.9888888888888889,0.0005775831266178702
-0.9888888888888889,0.9888888888888889,0.0009592981565507317
-0.9666666666666668,0.9888888888888889,0.0015596108541747651
-0.9444444444444445,0.9888888888888889,0.0024830131974933173
-0.9222222222222223,0.9888888888888889,0.0038726427855521103
-0.9000000000000001,0.9888888888888889,0.0059190542720594244
-0.8777777777777779,0.9888888888888889,0.008868430777526257
-0.8555555555555556,0.9888888888888889,0.013028785390108528
-0.8333333333333335,0.9888888888888889,0.01877222776025169
-0.8111111111111111,0.9888888888888889,0.02653100806075254
-0.788888888888889,0.9888888888888889,0.03678495740991368
-0.7666666666666667,0.9888888888888889,0.050038300283061436
-0.7444444444444445,0.9888888888888889,0.06678477765394662
-0.7222222222222223,0.9888888888888889,0.08746165768174859
-0.7000000000000001,0.9888888888888889,0.11239543135779562
-0.6777777777777778,0.9888888888888889,0.14174449138479253
-0.6555555555555557,0.9888888888888889,0.1754463645764326
-0.6333333333333334,0.9888888888888889,0.2131784732149413
-0.6111111111111112,0.9888888888888889,0.2543413246525417
-0.5888888888888889,0.9888888888888889,0.29807107628654983
-0.5666666666666668,0.9888888888888889,0.34328460137150457
-0.5444444444444445,0.9888888888888889,0.38875499521294504
-0.5222222222222223,0.9888888888888889,0.433209874043238
-0.5000000000000001,0.9888888888888889,0.47544005582295806
-0.47777777777777786,0.9888888888888889,0.5144034504471079
-0.4555555555555556,0.9888888888888889,0.5493090150548968
-0.43333333333333335,0.9888888888888889,0.5796685907587144
-0.4111111111111112,0.9888888888888889,0.6053097476059425
-0.38888888888888895,0.9888888888888889,0.6263492614997513
-0.3666666666666667,0.9888888888888889,0.6431331172419877
-0.34444444444444455,0.9888888888888889,0.6561537226894664
-0.3222222222222223,0.9888888888888889,0.6659575755940823
-0.30000000000000004,0.9888888888888889,0.6730568328040543
-0.2777777777777778,0.9888888888888889,0.6778565162512638
-0.25555555555555565,0.9888888888888889,0.6806061335692951
-0.2333333333333334,0.9888888888888889,0.6813809146942595
-0.21111111111111114,0.9888888888888889,0.6800940386770091
-0.188888888888889,0.9888888888888889,0.6765372899079286
-0.16666666666666674,0.9888888888888889,0.6704436654509032
-0.1444444444444445,0.9888888888888889,0.6615619091307653
-0.12222222222222223,0.9888888888888889,0.6497304554107884
-0.10000000000000009,0.9888888888888889,0.6349376792076431
-0.07777777777777772,0.9888888888888889,0.6173573110585401
-0.05555555555555558,0.9888888888888889,0.597352410259518
-0.03333333333333344,0.9888888888888889,0.5754475677652517
-0.011111111111111072,0.9888888888888889,0.5522755069027511
0.011111111111111072,0.9888888888888889,0.5285092118457931
0.033333333333333215,0.9888888888888889,0.504792798065998
0.05555555555555558,0.9888888888888889,0.4816831086010511
0.07777777777777772,0.9888888888888889,0.4596100858984062
0.09999999999999987,0.9888888888888889,0.43885872179452434
0.12222222222222223,0.9888888888888889,0.4195704554153378
0.14444444444444438,0.9888888888888889,0.401758563500882
0.16666666666666652,0.9888888888888889,0.3853309568742466
0.18888888888888888,0.9888888888888889,0.3701146787852658
0.21111111111111103,0.9888888888888889,0.3558785538994998
0.2333333333333334,0.9888888888888889,0.34235290311444927
0.25555555555555554,0.9888888888888889,0.32924717473579523
0.2777777777777777,0.9888888888888889,0.31626723118575417
0.30000000000000004,0.9888888888888889,0.30313376132894615
0.3222222222222222,0.9888888888888889,0.28960211634615207
0.34444444444444433,0.9888888888888889,0.27548229859893997
0.3666666666666667,0.9888888888888889,0.2606564716137788
0.38888888888888884,0.9888888888888889,0.24509073402996404
0.411111111111111,0.9888888888888889,0.22883830824766246
0.43333333333333335,0.9888888888888889,0.21203269964918792
0.4555555555555555,0.9888888888888889,0.19487141114665335
0.47777777777777786,0.9888888888888889,0.17759284919304263
0.5,0.9888888888888889,0.1604505007052567
0.5222222222222221,0.9888888888888889,0.1436888544846217
0.5444444444444445,0.9888888888888889,0.12752478834913353
0.5666666666666667,0.9888888888888889,0.11213651757421715
0.5888888888888888,0.9888888888888889,0.097660234576285
0.6111111111111112,0.9888888888888889,0.08419285750789833
0.6333333333333333,0.9888888888888889,0.07179829511600229
0.6555555555555554,0.9888888888888889,0.06051449933785971
0.6777777777777778,0.9888888888888889,0.05035919561750997
0.7,0.9888888888888889,0.04133322860755806
0.7222222222222221,0.9888888888888889,0.03342154880712591
0.7444444444444445,0.9888888888888889,0.026592675269195145
0.7666666666666666,0.9888888888888889,0.020797834504370363
0.788888888888889,0.9888888888888889,0.015970896121360142
0.8111111111111111,0.9888888888888889,0.012029827072274273
0.8333333333333333,0.9888888888888889,0.008879851945474238
0.8555555555555556,0.9888888888888889,0.006418011729696604
0.8777777777777778,0.9888888888888889,0.004538479492252347
0.8999999999999999,0.9888888888888889,0.0031378685300215915
0.922222222222222,0.9888888888888889,0.0021198412124777363
0.9444444444444446,0.9888888888888889,0.001398535033772067
0.9666666666666668,0.9888888888888889,0.0009005887073053289
0.9888888888888889,0.9888888888888889,0.0005658039100701385
1.011111111111111,0.9888888888888889,0.0003466677265327161
1.0333333333333332,0.9888888888888889,0.00020706485045625525
1.0555555555555554,0.9888888888888889,0.00012053009647580148
1.077777777777778,0.9888888888888889,6.835058171738759e-05
1.1,0.9888888888888889,3.774997126303589e-05

-1.1,1.011111111111111,3.3420668577390745e-05
-1.077777777777778,1.011111111111111,6.161558751089762e-05
-1.0555555555555556,1.011111111111111,0.00011102818690841784
-1.0333333333333334,1.011111111111111,0.00019562490021320035
-1.0111111111111113,1.011111111111111,0.00033716553432903984
-0.9888888888888889,1.011111111111111,0.0005686778440994605
-0.9666666666666668,1.011111111111111,0.0009389927611258573
-0.9444444444444445,1.011111111111111,0.001518409935972821
-0.9222222222222223,1.011111111111111,0.0024054191883850265
-0.9000000000000001,1.011111111111111,0.003734175018162129
-0.8777777777777779,1.011111111111111,0.005682101270290742
-0.8555555555555556,1.011111111111111,0.008476603833822123
-0.8333333333333335,1.011111111111111,0.012399434719648422
-0.8111111111111111,1.011111111111111,0.017786865547110252
-0.788888888888889,1.011111111111111,0.02502361855598937
-0.7666666666666667,1.011111111111111,0.03452862227350345
-0.7444444444444445,1.011111111111111,0.04673125362425249
-0.7222222222222223,1.011111111111111,0.06203788607470566
-0.7000000000000001,1.011111111111111,0.08079025283397014
-0.6777777777777778,1.011111111111111,0.10321915763257718
-0.6555555555555557,1.011111111111111,0.1293990500148326
-0.6333333333333334,1.011111111111111,0.15921042647607592
-0.6111111111111112,1.011111111111111,0.192317403992688
-0.5888888888888889,1.011111111111111,0.22816675354392127
-0.5666666666666668,1.011111111111111,0.26601208079416405
-0.5444444444444445,1.011111111111111,0.30496298982048287
-0.5222222222222223,1.011111111111111,0.3440546408334546
-0.5000000000000001,1.011111111111111,0.3823290529530329
-0.47777777777777786,1.011111111111111,0.4189167785712285
-0.4555555555555556,1.011111111111111,0.4531069149323984
-0.43333333333333335,1.011111111111111,0.4843950781146462
-0.4111111111111112,1.011111111111111,0.5125026299595189
-0.38888888888888895,1.011111111111111,0.5373653105822852
-0.3666666666666667,1.011111111111111,0.5590944227245797
-0.34444444444444455,1.011111111111111,0.5779178361261939
-0.3222222222222223,1.011111111111111,0.5941106662334696
-0.30000000000000004,1.011111111111111,0.6079263351940398
-0.2777777777777778,1.011111111111111,0.6195380499258082
-0.25555555555555565,1.011111111111111,0.6289989301171696
-0.2333333333333334,1.011111111111111,0.6362264445597977
-0.21111111111111114,1.011111111111111,0.6410136577789725
-0.188888888888889,1.011111111111111,0.6430661333281531
-0.16666666666666674,1.011111111111111,0.6420593613730826
-0.1444444444444445,1.011111111111111,0.6377077513925564
-0.12222222222222223,1.011111111111111,0.6298333768882114
-0.10000000000000009,1.011111111111111,0.6184217414435549
-0.07777777777777772,1.011111111111111,0.6036535581140168
-0.05555555555555558,1.011111111111111,0.5859059246867789
-0.03333333333333344,1.011111111111111,0.5657224868354886
-0.011111111111111072,1.011111111111111,0.5437586471782425
0.011111111111111072,1.011111111111111,0.520712825898432
0.033333333333333215,1.011111111111111,0.49725685804718567
0.05555555555555558,1.011111111111111,0.47397739196816846
0.07777777777777772,1.011111111111111,0.45133624907511355
0.09999999999999987,1.011111111111111,0.42965250462075955
0.12222222222222223,1.011111111111111,0.4091041640679446
0.14444444444444438,1.011111111111111,0.3897440103500398
0.16666666666666652,1.011111111111111,0.37152305046494954
0.18888888888888888,1.011111111111111,0.354315806789043
0.21111111111111103,1.011111111111111,0.3379437502399522
0.2333333333333334,1.011111111111111,0.32219553348824426
0.25555555555555554,1.011111111111111,0.306844552098106
0.2777777777777777,1.011111111111111,0.2916652655203736
0.30000000000000004,1.011111111111111,0.276449560158797
0.3222222222222222,1.011111111111111,0.2610234790080071
0.34444444444444433,1.011111111111111,0.2452633378820618
0.3666666666666667,1.011111111111111,0.22910912671757425
0.38888888888888884,1.011111111111111,0.21257260389751517
0.411111111111111,1.011111111111111,0.19573787022195027
0.43333333333333335,1.011111111111111,0.17875340995991215
0.4555555555555555,1.011111111111111,0.16181628361767367
0.47777777777777786,1.011111111111111,0.14515084524480704
0.5,1.011111111111111,0.1289855183116035
0.5222222222222221,1.011111111111111,0.11353144620884593
0.5444444444444445,1.011111111111111,0.09896617068988138
0.5666666666666667,1.011111111111111,0.08542412001924808
0.5888888888888888,1.011111111111111,0.07299404947628504
0.6111111111111112,1.011111111111111,0.06172215182709074
0.6333333333333333,1.011111111111111,0.051618701594771325
0.6555555555555554,1.011111111111111,0.04266594579427909
0.6777777777777778,1.011111111111111,0.034825403463418975
0.7,1.011111111111111,0.02804352684282948
0.7222222222222221,1.011111111111111,0.022255505202948948
0.7444444444444445,1.011111111111111,0.01738761664606384
0.7666666666666666,1.011111111111111,0.013358834058643231
0.788888888888889,1.011111111111111,0.010082375974184613
0.8111111111111111,1.011111111111111,0.007467658715595204
0.8333333333333333,1.011111111111111,0.0054227856358565665
0.8555555555555556,1.011111111111111,0.003857421678069593
0.8777777777777778,1.011111111111111,0.002685722124488081
0.8999999999999999,1.011111111111111,0.0018289367673500747
0.922222222222222,1.011111111111111,0.0012173756162574688
0.9444444444444446,1.011111111111111,0.0007915558069524199
0.9666666666666668,1.011111111111111,0.0005025020496381197
0.9888888888888889,1.011111111111111,0.00031130403077373706
1.011111111111111,1.011111111111111,0.00018811946983673423
1.0333333333333332,1.011111111111111,0.00011084444415955654
1.0555555555555554,1.011111111111111,6.366041179727264e-05
1.077777777777778,1.011111111111111,3.5625183023565086e-05
1.1,1.011111111111111,1.9419774397245305e-05

-1.1,1.0333333333333332,1.7906345150377308e-05
-1.077777777777778,1.0333333333333332,3.3495963739323904e-05
-1.0555555555555556,1.0333333333333332,6.125284937939375e-05
-1.0333333333333334,1.0333333333333332,0.00010954200016565056
-1.0111111111111113,1.0333333333333332,0.00019165666892785057
-0.9888888888888889,1.0333333333333332,0.00032818404425989656
-0.9666666666666668,1.0333333333333332,0.000550189621574847
-0.9444444444444445,1.0333333333333332,0.0009033302259106855
-0.9222222222222223,1.0333333333333332,0.0014529198913414024
-0.9000000000000001,1.0333333333333332,0.002289820752520676
-0.8777777777777779,1.0333333333333332,0.003536801256213368
-0.8555555555555556,1.0333333333333332,0.0053546983390079135
-0.8333333333333335,1.0333333333333332,0.00794736408897132
-0.8111111111111111,1.0333333333333332,0.01156402833823171
-0.788888888888889,1.0333333333333332,0.01649745946804146
-0.7666666666666667,1.0333333333333332,0.02307627662478166
-0.7444444444444445,1.0333333333333332,0.03165008174894728
-0.7222222222222223,1.0333333333333332,0.04256682901687265
-0.7000000000000001,1.0333333333333332,0.0561430408393188
-0.6777777777777778,1.0333333333333332,0.07262899945470327
-0.6555555555555557,1.0333333333333332,0.09217263855535508
-0.6333333333333334,1.0333333333333332,0.11478716335601236
-0.6111111111111112,1.0333333333333332,0.14032803180315243
-0.5888888888888889,1.0333333333333332,0.16848449571147023
-0.5666666666666668,1.0333333333333332,0.1987892811874453
-0.5444444444444445,1.0333333333333332,0.23064731837856509
-0.5222222222222223,1.0333333333333332,0.263381151939705
-0.5000000000000001,1.0333333333333332,0.29628744964847803
-0.47777777777777786,1.0333333333333332,0.32869662552801837
-0.4555555555555556,1.0333333333333332,0.3600266210584265
-0.43333333333333335,1.0333333333333332,0.3898226372580431
-0.4111111111111112,1.0333333333333332,0.41777695239314167
-0.38888888888888895,1.0333333333333332,0.4437263744606922
-0.3666666666666667,1.0333333333333332,0.467628613938586
-0.34444444444444455,1.0333333333333332,0.4895221725543035
-0.3222222222222223,1.0333333333333332,0.5094766932280237
-0.30000000000000004,1.0333333333333332,0.5275418857870612
-0.2777777777777778,1.0333333333333332,0.5437031862252898
-0.25555555555555565,1.0333333333333332,0.5578514003832779
-0.2333333333333334,1.0333333333333332,0.5697718645056797
-0.21111111111111114,1.0333333333333332,0.5791561627495128
-0.188888888888889,1.0333333333333332,0.5856361969176098
-0.16666666666666674,1.0333333333333332,0.5888366018056223
-0.1444444444444445,1.0333333333333332,0.5884376781370254
-0.12222222222222223,1.0333333333333332,0.5842380585254063
-0.10000000000000009,1.0333333333333332,0.5762052317469885
-0.07777777777777772,1.0333333333333332,0.5645035416862809
-0.05555555555555558,1.0333333333333332,0.5494933801875439
-0.03333333333333344,1.0333333333333332,0.5317011769355932
-0.011111111111111072,1.0333333333333332,0.5117659376174534
0.011111111111111072,1.0333333333333332,0.4903727842794874
0.033333333333333215,1.0333333333333332,0.4681859194720352
0.05555555555555558,1.0333333333333332,0.44579226456350846
0.07777777777777772,1.0333333333333332,0.4236633089345298
0.09999999999999987,1.0333333333333332,0.4021377734841468
0.12222222222222223,1.0333333333333332,0.38142306485614197
0.14444444444444438,1.0333333333333332,0.36161036858579026
0.16666666666666652,1.0333333333333332,0.34269712316869805
0.18888888888888888,1.0333333333333332,0.3246113462434183
0.21111111111111103,1.0333333333333332,0.30723416313147445
0.2333333333333334,1.0333333333333332,0.2904190599805648
0.25555555555555554,1.0333333333333332,0.27400811999567193
0.2777777777777777,1.0333333333333332,0.25784638200382315
0.30000000000000004,1.0333333333333332,0.24179541893044856
0.3222222222222222,1.0333333333333332,0.2257464952537885
0.34444444444444433,1.0333333333333332,0.20963262937587365
0.3666666666666667,1.0333333333333332,0.19343800494612265
0.38888888888888884,1.0333333333333332,0.1772028081355709
0.411111111111111,1.0333333333333332,0.16102189758959792
0.43333333333333335,1.0333333333333332,0.1450366882311483
0.4555555555555555,1.0333333333333332,0.12942097748210224
0.47777777777777786,1.0333333333333332,0.1143627564738747
0.5,1.0333333333333332,0.10004492319217904
0.5222222222222221,1.0333333333333332,0.08662798194616297
0.5444444444444445,1.0333333333333332,0.0742372359871202
0.5666666666666667,1.0333333333333332,0.06295585449227328
0.5888888888888888,1.0333333333333332,0.052823873706196366
0.6111111111111112,1.0333333333333332,0.04384205169904033
0.6333333333333333,1.0333333333333332,0.03597881137049904
0.6555555555555554,1.0333333333333332,0.029178373568513136
0.6777777777777778,1.0333333333333332,0.023368518444417136
0.7,1.0333333333333332,0.01846701657784652
0.7222222222222221,1.0333333333333332,0.014386410734699779
0.7444444444444445,1.0333333333333332,0.011037323148834731
0.7666666666666666,1.0333333333333332,0.00833072394111315
0.788888888888889,1.0333333333333332,0.006179629887654424
0.8111111111111111,1.0333333333333332,0.00450057965552459
0.8333333333333333,1.0333333333333332,0.0032150450733326847
0.8555555555555556,1.0333333333333332,0.00225076855524187
0.8777777777777778,1.0333333333333332,0.001542912491996619
0.8999999999999999,1.0333333333333332,0.0010348795877230647
0.922222222222222,1.0333333333333332,0.0006786989449591307
0.9444444444444446,1.0333333333333332,0.0004349427526371578
0.9666666666666668,1.0333333333333332,0.00027221333675621074
0.9888888888888889,1.0333333333333332,0.0001662982657926239
1.011111111111111,1.0333333333333332,9.912134586342892e-05
1.0333333333333332,1.0333333333333332,5.761917343386269e-05
1.0555555555555554,1.0333333333333332,3.2653004701834964e-05
1.077777777777778,1.0333333333333332,1.8033744422156044e-05
1.1,1.0333333333333332,9.703264049929388e-06

-1.1,1.0555555555555554,9.34266180170913e-06
-1.077777777777778,1.0555555555555554,1.7729722643507126e-05
-1.0555555555555556,1.0555555555555554,3.2896503465762046e-05
-1.0333333333333334,1.0555555555555554,5.970013210860471e-05
-1.0111111111111113,1.0555555555555554,0.00010600665093529921
-0.9888888888888889,1.0555555555555554,0.00018423321043493438
-0.9666666666666668,1.0555555555555554,0.00031348133389955254
-0.9444444444444445,1.0555555555555554,0.0005223734461340363
-0.9222222222222223,1.0555555555555554,0.0008526595033199958
-0.9000000000000001,1.0555555555555554,0.001363567613837223
-0.8777777777777779,1.0555555555555554,0.0021367199426543604
-0.8555555555555556,1.0555555555555554,0.003281219170180677
-0.8333333333333335,1.0555555555555554,0.0049382434734495315
-0.8111111111111111,1.0555555555555554,0.007284204960301912
-0.788888888888889,1.0555555555555554,0.010531290737244056
-0.7666666666666667,1.0555555555555554,0.014924104370107357
-0.7444444444444445,1.0555555555555554,0.02073125497868046
-0.7222222222222223,1.0555555555555554,0.02823118137138907
-0.7000000000000001,1.0555555555555554,0.03769227815216783
-0.6777777777777778,1.0555555555555554,0.04934845422114535
-0.6555555555555557,1.0555555555555554,0.06337244367261413
-0.6333333333333334,1.0555555555555554,0.07985025375662873
-0.6111111111111112,1.0555555555555554,0.09876077459673953
-0.5888888888888889,1.0555555555555554,0.11996451814590225
-0.5666666666666668,1.0555555555555554,0.14320454399539473
-0.5444444444444445,1.0555555555555554,0.16812090519304856
-0.5222222222222223,1.0555555555555554,0.19427767145537933
-0.5000000000000001,1.0555555555555554,0.22119921372149373
-0.47777777777777786,1.0555555555555554,0.24841050370407539
-0.4555555555555556,1.0555555555555554,0.2754751756652008
-0.43333333333333335,1.0555555555555554,0.3020252909024383
-0.4111111111111112,1.0555555555555554,0.3277781204256475
-0.38888888888888895,1.0555555555555554,0.3525375116495958
-0.3666666666666667,1.0555555555555554,0.3761800381074032
-0.34444444444444455,1.0555555555555554,0.3986286282899235
-0.3222222222222223,1.0555555555555554,0.4198183342647802
-0.30000000000000004,1.0555555555555554,0.4396601312018001
-0.2777777777777778,1.0555555555555554,0.4580090977501807
-0.25555555555555565,1.0555555555555554,0.47464303675950315
-0.2333333333333334,1.0555555555555554,0.489256538098683
-0.21111111111111114,1.0555555555555554,0.5014735860975562
-0.188888888888889,1.0555555555555554,0.5108790451142576
-0.16666666666666674,1.0555555555555554,0.5170659097263212
-0.1444444444444445,1.0555555555555554,0.5196916274376622
-0.12222222222222223,1.0555555555555554,0.5185339676218361
-0.10000000000000009,1.0555555555555554,0.5135357901717382
-0.07777777777777772,1.0555555555555554,0.5048293409536602
-0.05555555555555558,1.0555555555555554,0.4927343965309994
-0.03333333333333344,1.0555555555555554,0.4777299234484133
-0.011111111111111072,1.0555555555555554,0.46040450614618905
0.011111111111111072,1.0555555555555554,0.44139506431214626
0.033333333333333215,1.0555555555555554,0.42132515252020847
0.05555555555555558,1.0555555555555554,0.4007530543329903
0.07777777777777772,1.0555555555555554,0.3801365020624056
0.09999999999999987,1.0555555555555554,0.35981637800714783
0.12222222222222223,1.0555555555555554,0.34001756367507907
0.14444444444444438,1.0555555555555554,0.3208622705447463
0.16666666666666652,1.0555555555555554,0.30239017102439486
0.18888888888888888,1.0555555555555554,0.2845802755567824
0.21111111111111103,1.0555555555555554,0.26737115451500915
0.2333333333333334,1.0555555555555554,0.25067802162305575
0.25555555555555554,1.0555555555555554,0.23440674283688057
0.2777777777777777,1.0555555555555554,0.21846565358559153
0.30000000000000004,1.0555555555555554,0.20277610917146835
0.3222222222222222,1.0555555555555554,0.18728215520010574
0.34444444444444433,1.0555555555555554,0.171958923242883
0.3666666666666667,1.0555555555555554,0.15681869156156356
0.38888888888888884,1.0555555555555554,0.141913284693121
0.411111111111111,1.0555555555555554,0.12733175161249413
0.43333333333333335,1.0555555555555554,0.11319300914938148
0.4555555555555555,1.0555555555555554,0.09963414906745155
0.47777777777777786,1.0555555555555554,0.08679607195149365
0.5,1.0555555555555554,0.07480872525232178
0.5222222222222221,1.0555555555555554,0.06377829435814934
0.5444444444444445,1.0555555555555554,0.05377820761288917
0.5666666666666667,1.0555555555555554,0.04484492714045548
0.5888888888888888,1.0555555555555554,0.03697847732394455
0.6111111111111112,1.0555555555555554,0.030146794777586642
0.6333333333333333,1.0555555555555554,0.024292469407671484
0.6555555555555554,1.0555555555555554,0.01934035263409157
0.6777777777777778,1.0555555555555554,0.01520476964724163
0.7,1.0555555555555554,0.011795535112444829
0.7222222222222221,1.0555555555555554,0.009022464012789557
0.7444444444444445,1.0555555555555554,0.00679845789293341
0.7666666666666666,1.0555555555555554,0.005041467103504627
0.788888888888889,1.0555555555555554,0.0036756854102423494
0.8111111111111111,1.0555555555555554,0.0026322736512966326
0.8333333333333333,1.0555555555555554,0.001849798443672018
0.8555555555555556,1.0555555555555554,0.0012744651137956862
0.8777777777777778,1.0555555555555554,0.000860153223690303
0.8999999999999999,1.0555555555555554,0.0005682365428631514
0.922222222222222,1.0555555555555554,0.00036717808446623605
0.9444444444444446,1.0555555555555554,0.00023191803842452987
0.9666666666666668,1.0555555555555554,0.00014310154255335773
0.9888888888888889,1.0555555555555554,8.621287390723767e-05
1.011111111111111,1.0555555555555554,5.0688121139428675e-05
1.0333333333333332,1.0555555555555554,2.907066172959512e-05
1.0555555555555554,1.0555555555555554,1.625716079684709e-05
1.077777777777778,1.0555555555555554,8.861716237692943e-06
1.1,1.0555555555555554,4.706850721696868e-06

-1.1,1.077777777777778,4.743877668977753e-06
-1.077777777777778,1.077777777777778,9.131356560939914e-06
-1.0555555555555556,1.077777777777778,1.7187297847891956e-05
-1.0333333333333334,1.077777777777778,3.16445200958094e-05
-1.0111111111111113,1.077777777777778,5.7009436455826046e-05
-0.9888888888888889,1.077777777777778,0.00010052610081039607
-0.9666666666666668,1.077777777777778,0.00017354284931101418
-0.9444444444444445,1.077777777777778,0.000293376940147799
-0.9222222222222223,1.077777777777778,0.0004857523029410075
-0.9000000000000001,1.077777777777778,0.0007878336364036584
-0.8777777777777779,1.077777777777778,0.0012517861767225638
-0.8555555555555556,1.077777777777778,0.0019486485596053075
-0.8333333333333335,1.077777777777778,0.0029721203428034007
-0.8111111111111111,1.077777777777778,0.004441655732652271
-0.788888888888889,1.077777777777778,0.006504060414107689
-0.7666666666666667,1.077777777777778,0.00933266772230586
-0.7444444444444445,1.077777777777778,0.01312319324861421
-0.7222222222222223,1.077777777777778,0.018085597080962194
-0.7000000000000001,1.077777777777778,0.024431754686369555
-0.6777777777777778,1.077777777777778,0.032359431523082176
-0.6555555555555557,1.077777777777778,0.042033882660049135
-0.6333333333333334,1.077777777777778,0.053569196641106424
-0.6111111111111112,1.077777777777778,0.06701206668001944
-0.5888888888888889,1.077777777777778,0.08233079906789624
-0.5666666666666668,1.077777777777778,0.09941192105141505
-0.5444444444444445,1.077777777777778,0.11806571506349468
-0.5222222222222223,1.077777777777778,0.13804052572918057
-0.5000000000000001,1.077777777777778,0.1590440465571079
-0.47777777777777786,1.077777777777778,0.18076836162200072
-0.4555555555555556,1.077777777777778,0.2029146431498493
-0.43333333333333335,1.077777777777778,0.22521331672811465
-0.4111111111111112,1.077777777777778,0.24743623840725024
-0.38888888888888895,1.077777777777778,0.2693988202955755
-0.3666666666666667,1.077777777777778,0.2909517940234489
-0.34444444444444455,1.077777777777778,0.31196408087784805
-0.3222222222222223,1.077777777777778,0.3322997722774711
-0.30000000000000004,1.077777777777778,0.35179335075589646
-0.2777777777777778,1.077777777777778,0.37022791815546735
-0.25555555555555565,1.077777777777778,0.3873212749893566
-0.2333333333333334,1.077777777777778,0.4027240996902043
-0.21111111111111114,1.077777777777778,0.4160330681012952
-0.188888888888889,1.077777777777778,0.4268194717773956
-0.16666666666666674,1.077777777777778,0.43467091242693534
-0.1444444444444445,1.077777777777778,0.4392404818267585
-0.12222222222222223,1.077777777777778,0.44029529101116516
-0.10000000000000009,1.077777777777778,0.4377551704963693
-0.07777777777777772,1.077777777777778,0.43171343345732516
-0.05555555555555558,1.077777777777778,0.4224347971912823
-0.03333333333333344,1.077777777777778,0.41033020643514995
-0.011111111111111072,1.077777777777778,0.39591316095350243
0.011111111111111072,1.077777777777778,0.37974584870186734
0.033333333333333215,1.077777777777778,0.36238490861509526
0.05555555555555558,1.077777777777778,0.34433569233526695
0.07777777777777772,1.077777777777778,0.32602095143410625
0.09999999999999987,1.077777777777778,0.30776599657949705
0.12222222222222223,1.077777777777778,0.28979875118653114
0.14444444444444438,1.077777777777778,0.2722606724661479
0.16666666666666652,1.077777777777778,0.25522362688085576
0.18888888888888888,1.077777777777778,0.2387083268235
0.21111111111111103,1.077777777777778,0.22270133000939032
0.2333333333333334,1.077777777777778,0.20716922711561245
0.25555555555555554,1.077777777777778,0.1920699638285245
0.2777777777777777,1.077777777777778,0.17736196814844862
0.30000000000000004,1.077777777777778,0.1630118483590796
0.3222222222222222,1.077777777777778,0.14900105599314867
0.34444444444444433,1.077777777777778,0.1353313406568083
0.3666666666666667,1.077777777777778,0.12202833891041537
0.38888888888888884,1.077777777777778,0.10914244916535756
0.411111111111111,1.077777777777778,0.09674634137966179
0.43333333333333335,1.077777777777778,0.0849289891545211
0.4555555555555555,1.077777777777778,0.07378682882572589
0.47777777777777786,1.077777777777778,0.06341331735300809
0.5,1.077777777777778,0.05388856243453372
0.5222222222222221,1.077777777777778,0.04527070370315462
0.5444444444444445,1.077777777777778,0.037590330609995476
0.5666666666666667,1.077777777777778,0.03084855260820314
0.5888888888888888,1.077777777777778,0.02501858883414586
0.6111111111111112,1.077777777777778,0.02005012051552028
0.6333333333333333,1.077777777777778,0.015875290884115597
0.6555555555555554,1.077777777777778,0.012415187342104176
0.6777777777777778,1.077777777777778,0.009585846938210725
0.7,1.077777777777778,0.007303176803019633
0.7222222222222221,1.077777777777778,0.005486552014989226
0.7444444444444445,1.077777777777778,0.004061149075178085
0.7666666666666666,1.077777777777778,0.002959247797226038
0.788888888888889,1.077777777777778,0.002120790078927158
0.8111111111111111,1.077777777777778,0.0014934544546355902
0.8333333333333333,1.077777777777778,0.0010324347586047366
0.8555555555555556,1.077777777777778,0.0007000372986885664
0.8777777777777778,1.077777777777778,0.000465156031976277
0.8999999999999999,1.077777777777778,0.0003026559696281743
0.922222222222222,1.077777777777778,0.0001926869281034777
0.9444444444444446,1.077777777777778,0.00011995340765954968
0.9666666666666668,1.077777777777778,7.297267395514667e-05
0.9888888888888889,1.077777777777778,4.33560033318923e-05
1.011111111111111,1.077777777777778,2.5145250824092796e-05
1.0333333333333332,1.077777777777778,1.4229106723445022e-05
1.0555555555555554,1.077777777777778,7.852904663728792e-06
1.077777777777778,1.077777777777778,4.225198774907945e-06
1.1,1.077777777777778,2.2155232885936854e-06

-1.1,1.1,2.342736262374741e-06
-1.077777777777778,1.1,4.5730827306402274e-06
-1.0555555555555556,1.1,8.729789611355566e-06
-1.0333333333333334,1.1,1.630199154566055e-05
-1.0111111111111113,1.1,2.9787987381234925e-05
-0.9888888888888889,1.1,5.327369034447498e-05
-0.9666666666666668,1.1,9.327116925356652e-05
-0.9444444444444445,1.1,0.0001598896960684813
-0.9222222222222223,1.1,0.0002684052105789695
-0.9000000000000001,1.1,0.0004412681268930261
-0.8777777777777779,1.1,0.0007105359152419161
-0.8555555555555556,1.1,0.0011206300022995929
-0.8333333333333335,1.1,0.0017311960806702606
-0.8111111111111111,1.1,0.0026197026045324113
-0.788888888888889,1.1,0.0038832669822033957
-0.7666666666666667,1.1,0.005639089522075675
-0.7444444444444445,1.1,0.008022848143242212
-0.7222222222222223,1.1,0.011184508793803014
-0.7000000000000001,1.1,0.015281268914677097
-0.6777777777777778,1.1,0.020467773471248056
-0.6555555555555557,1.1,0.026884278655811056
-0.6333333333333334,1.1,0.034643991826542625
-0.6111111111111112,1.1,0.043821255094091766
-0.5888888888888889,1.1,0.054442423687036674
-0.5666666666666668,1.1,0.06648111122680536
-0.5444444444444445,1.1,0.07985889918819862
-0.5222222222222223,1.1,0.09445170548423439
-0.5000000000000001,1.1,0.11010094602085381
-0.47777777777777786,1.1,0.1266276371868488
-0.4555555555555556,1.1,0.14384691364601646
-0.43333333333333335,1.1,0.16158024521351902
-0.4111111111111112,1.1,0.17966298285946955
-0.38888888888888895,1.1,0.19794567343006347
-0.3666666666666667,1.1,0.2162886887993833
-0.34444444444444455,1.1,0.23455092009695347
-0.3222222222222223,1.1,0.25257442040494227
-0.30000000000000004,1.1,0.27016781857522004
-0.2777777777777778,1.1,0.2870919789956558
-0.25555555555555565,1.1,0.30305163539250435
-0.2333333333333334,1.1,0.31769642462833414
-0.21111111111111114,1.1,0.33063372217643977
-0.188888888888889,1.1,0.3414538604752307
-0.16666666666666674,1.1,0.349765843586641
-0.1444444444444445,1.1,0.35523900693114185
-0.12222222222222223,1.1,0.3576439123550954
-0.10000000000000009,1.1,0.35688487195518576
-0.07777777777777772,1.1,0.35301737372437936
-0.05555555555555558,1.1,0.34624635067095527
-0.03333333333333344,1.1,0.3369051081222091
-0.011111111111111072,1.1,0.3254187647106366
0.011111111111111072,1.1,0.31225912832999453
0.033333333333333215,1.1,0.29789917931770793
0.05555555555555558,1.1,0.28277452807705133
0.07777777777777772,1.1,0.26725676785175145
0.09999999999999987,1.1,0.25164043013789134
0.12222222222222223,1.1,0.23614225634259245
0.14444444444444438,1.1,0.22090947738451355
0.16666666666666652,1.1,0.20603305689981397
0.18888888888888888,1.1,0.19156226817532865
0.21111111111111103,1.1,0.17751810290484116
0.2333333333333334,1.1,0.16390432654248244
0.25555555555555554,1.1,0.15071607281455898
0.2777777777777777,1.1,0.13794647884099448
0.30000000000000004,1.1,0.12559197939248062
0.3222222222222222,1.1,0.11365663515271669
0.34444444444444433,1.1,0.10215547243460639
0.3666666666666667,1.1,0.09111646873089892
0.38888888888888884,1.1,0.08058068201469894
0.411111111111111,1.1,0.07060015412871964
0.43333333333333335,1.1,0.06123358333883141
0.4555555555555555,1.1,0.052540240164283096
0.47777777777777786,1.1,0.044573035191255696
0.5,1.1,0.037371891781641756
0.5222222222222221,1.1,0.030958546494772483
0.5444444444444445,1.1,0.02533360097713119
0.5666666666666667,1.1,0.02047617051644754
0.5888888888888888,1.1,0.016345955229078904
0.6111111111111112,1.1,0.012887138375718244
0.6333333333333333,1.1,0.01003328591385433
0.6555555555555554,1.1,0.007712406986913227
0.6777777777777778,1.1,0.005851496812377331
0.7,1.1,0.004380141843023927
0.7222222222222221,1.1,0.003233035940038894
0.7444444444444445,1.1,0.0023514701939517787
0.7666666666666666,1.1,0.001683986804823453
0.788888888888889,1.1,0.0011864307725449506
0.8111111111111111,1.1,0.0008216151301752746
0.8333333333333333,1.1,0.0005587661984666634
0.8555555555555556,1.1,0.00037286061385864353
0.8777777777777778,1.1,0.00024392141135064435
0.8999999999999999,1.1,0.00015631164619695916
0.922222222222222,1.1,9.804908452432033e-05
0.9444444444444446,1.1,6.015929085067744e-05
0.9666666666666668,1.1,3.6081842105883075e-05
0.9888888888888889,1.1,2.1141928872354528e-05
1.011111111111111,1.1,1.2095831014508196e-05
1.0333333333333332,1.1,6.753799629429675e-06
1.0555555555555554,1.1,3.678641920785891e-06
1.077777777777778,1.1,1.9537861237380774e-06
1.1,1.1,1.0114770908919474e-06


==> csv_files/vanilla_carp_vmf_kde.csv <==
x,prob
-3.141592653589793,0.15314375610711803
-3.1354507324684056,0.15307821413382003
-3.129308811347018,0.1530238465203101
-3.12316689022563,0.15298042362402814
-3.1170249691042424,0.15294769994992397
-3.110883047982855,0.15292541468120613
-3.1047411268614673,0.15291329220113012
-3.0985992057400793,0.1529110426044741
-3.0924572846186917,0.15291836219766533
-3.086315363497304,0.1529349339868379
-3.0801734423759166,0.15296042815341898
-3.0740315212545286,0.15299450251715693
-3.067889600133141,0.15303680298681394
-3.0617476790117535,0.15308696399904922
-3.055605757890366,0.15314460894631046
-3.049463836768978,0.1532093505948305
-3.0433219156475904,0.15328079149409216
-3.037179994526203,0.15335852437936864
-3.0310380734048152,0.15344213256917755
-3.0248961522834272,0.1535311903596898
-3.0187542311620397,0.15362526341831922
-3.012612310040652,0.15372390917887602
-3.0064703889192645,0.15382667724079838
-3.0003284677978765,0.15393310977508104
-2.994186546676489,0.15404274193959452
-2.9880446255551014,0.15415510230653565
-2.981902704433714,0.15426971330476483
-2.975760783312326,0.15438609167977332
-2.9696188621909383,0.15450374897397867
-2.9634769410695507,0.15462219202997202
-2.957335019948163,0.15474092351923954
-2.951193098826775,0.1548594424987438
-2.9450511777053876,0.15497724499759474
-2.938909256584,0.15509382463584845
-2.9327673354626125,0.1552086732772615
-2.9266254143412245,0.15532128171758966
-2.920483493219837,0.15543114040976075
-2.9143415720984494,0.15553774022697192
-2.908199650977062,0.1556405732644612
-2.902057729855674,0.15573913368039138
-2.8959158087342862,0.15583291857595175
-2.8897738876128987,0.15592142891444755
-2.883631966491511,0.15600417047879384
-2.8774900453701235,0.15608065486647815
-2.8713481242487355,0.15615040052069637
-2.865206203127348,0.1562129337960052
-2.8590642820059604,0.15626779005647998
-2.8529223608845724,0.1563145148040079
-2.846780439763185,0.15635266483400603
-2.8406385186417973,0.1563818094155118
-2.8344965975204097,0.1564015314922725
-2.828354676399022,0.15641142890115048
-2.822212755277634,0.15641111560386642
-2.8160708341562466,0.156400222927833
-2.809928913034859,0.15637840081157853
-2.8037869919134715,0.15634531905003182
-2.7976450707920835,0.15630066853473915
-2.791503149670696,0.15624416248390663
-2.7853612285493083,0.15617553765701533
-2.779219307427921,0.15609455554863957
-2.7730773863065328,0.15600100355601035
-2.766935465185145,0.15589469611481277
-2.7607935440637577,0.15577547579768083
-2.75465162294237,0.15564321436986486
-2.748509701820982,0.15549781379658623
-2.7423677806995945,0.15533920719667058
-2.736225859578207,0.1551673597371563
-2.7300839384568194,0.15498226946371513
-2.7239420173354314,0.15478396806188907
-2.717800096214044,0.15457252154435125
-2.7116581750926563,0.15434803085962417
-2.7055162539712687,0.1541106324179482
-2.6993743328498807,0.15386049853027411
-2.693232411728493,0.15359783775666389
-2.6870904906071056,0.15332289516071176
-2.680948569485718,0.15303595246695204
-2.6748066483643305,0.152737328118588
-2.6686647272429425,0.15242737723326494
-2.662522806121555,0.15210649145501104
-2.6563808850001673,0.15177509870088254
-2.6502389638787793,0.15143366280127396
-2.6440970427573918,0.1510826830332813
-2.637955121636004,0.15072269354694304
-2.6318132005146166,0.15035426268461732
-2.625671279393229,0.1499779921941918
-2.619529358271841,0.14959451633725135
-2.6133874371504535,0.14920450089375975
-2.607245516029066,0.1488086420652264
-2.601103594907678,0.1484076652787392
-2.5949616737862904,0.14800232389464038
-2.588819752664903,0.14759339782100148
-2.5826778315435153,0.14718169203841897
-2.5765359104221277,0.14676803503899577
-2.5703939893007397,0.14635327718369964
-2.564252068179352,0.14593828898259037
-2.5581101470579646,0.14552395930268702
-2.5519682259365766,0.14511119350850046
-2.545826304815189,0.14470091154048328
-2.5396843836938015,0.14429404593685016
-2.533542462572414,0.1438915398043954
-2.5274005414510263,0.14349434474407793
-2.5212586203296383,0.1431034187372618
-2.5151166992082508,0.14271972399858704
-2.508974778086863,0.14234422480150435
-2.502832856965475,0.14197788528253946
-2.4966909358440876,0.1416216672303546
-2.4905490147227,0.1412765278656498
-2.4844070936013125,0.14094341761789816
-2.478265172479925,0.14062327790483056
-2.4721232513585374,0.14031703892048622
-2.4659813302371494,0.14002561743752168
-2.459839409115762,0.13974991462932637
-2.4536974879943743,0.13949081391732662
-2.4475555668729863,0.13924917884867746
-2.4414136457515987,0.13902585100934237
-2.435271724630211,0.1388216479773438
-2.4291298035088236,0.13863736132074292
-2.422987882387436,0.1384737546446659
-2.416845961266048,0.13833156169144792
-2.4107040401446604,0.13821148449771103
-2.404562119023273,0.1381141916119331
-2.398420197901885,0.13804031637580208
-2.3922782767804973,0.13799045527238635
-2.3861363556591098,0.13796516634388953
-2.379994434537722,0.1379649676814978
-2.3738525134163346,0.13799033598957136
-2.3677105922949466,0.13804170522618295
-2.361568671173559,0.1381194653217627
-2.3554267500521715,0.13822396097737585
-2.3492848289307835,0.1383554905439365
-2.343142907809396,0.1385143049834478
-2.3370009866880084,0.13870060691316033
-2.330859065566621,0.1389145497333529
-2.3247171444452333,0.13915623683926784
-2.3185752233238452,0.1394257209175742
-2.3124333022024577,0.13972300332758883
-2.30629138108107,0.14004803356735676
-2.300149459959682,0.14040070882457814
-2.2940075388382946,0.14078087361227096
-2.287865617716907,0.14118831948897426
-2.2817236965955194,0.1416227848632266
-2.275581775474132,0.14208395488199888
-2.269439854352744,0.1425714614027165
-2.2632979332313563,0.14308488304847555
-2.2571560121099687,0.14362374534603845
-2.2510140909885807,0.144187520946183
-2.244872169867193,0.14477562992598003
-2.2387302487458056,0.14538744017258218
-2.232588327624418,0.1460222678481189
-2.2264464065030305,0.1466793779353134
-2.220304485381643,0.14735798486345988
-2.214162564260255,0.14805725321442348
-2.2080206431388674,0.14877629850835458
-2.20187872201748,0.1495141880688323
-2.195736800896092,0.15026994196717727
-2.1895948797747042,0.15104253404569384
-2.1834529586533167,0.15183089301961936
-2.177311037531929,0.15263390365756474
-2.1711691164105416,0.15345040804023663
-2.1650271952891535,0.1542792068972218
-2.158885274167766,0.15511906102160097
-2.1527433530463784,0.155968692762131
-2.1466014319249904,0.15682678759269505
-2.140459510803603,0.15769199575866996
-2.1343175896822153,0.15856293399979496
-2.1281756685608277,0.15943818734904494
-2.12203374743944,0.16031631100691926
-2.115891826318052,0.1611958322904478
-2.1097499051966646,0.16207525265608974
-2.1036079840752766,0.16295304979556308
-2.097466062953889,0.16382767980348423
-2.0913241418325015,0.1646975794155286
-2.085182220711114,0.16556116831563453
-2.0790402995897264,0.16641685151057262
-2.072898378468339,0.1672630217699859
-2.0667564573469512,0.16809806212977924
-2.0606145362255632,0.16892034845649007
-2.0544726151041757,0.16972825207002212
-2.0483306939827877,0.17052014242185687
-2.0421887728614,0.17129438982558076
-2.0360468517400125,0.17204936823628605
-2.029904930618625,0.172783458075109
-2.0237630094972374,0.17349504909487418
-2.01762108837585,0.1741825432825125
-2.011479167254462,0.17484435779361768
-2.0053372461330743,0.17547892791420142
-1.9991953250116865,0.176084710044406
-1.993053403890299,0.17666018469863098
-1.9869114827689112,0.17720385951623974
-1.9807695616475236,0.17771427227671913
-1.9746276405261358,0.1781899939128919
-1.9684857194047483,0.17862963151550912
-1.9623437982833605,0.17903183132229974
-1.956201877161973,0.1793952816843117
-1.9500599560405851,0.17971871600216
-1.9439180349191976,0.18000091562459355
-1.9377761137978098,0.18024071270161157
-1.9316341926764222,0.1804369929842042
-1.9254922715550344,0.18058869856265866
-1.9193503504336469,0.18069483053526866
-1.913208429312259,0.1807544515992092
-1.9070665081908715,0.18076668855529268
-1.9009245870694838,0.18073073471831247
-1.8947826659480962,0.18064585222469823
-1.8886407448267084,0.18051137422926564
-1.8824988237053208,0.18032670698293607
-1.876356902583933,0.18009133178342995
-1.8702149814625455,0.179804806791107
-1.8640730603411577,0.1794667687023318
-1.8579311392197702,0.17907693427299148
-1.8517892180983824,0.17863510168507313
-1.8456472969769948,0.1781411517495378
-1.839505375855607,0.1775950489390875
-1.8333634547342195,0.17699684224482648
-1.827221533612832,0.17634666585125602
-1.8210796124914441,0.17564473962452176
-1.8149376913700566,0.17489136940934155
-1.8087957702486688,0.17408694713059356
-1.8026538491272812,0.17323195069612007
-1.7965119280058934,0.17232694369791493
-1.7903700068845059,0.17137257490950167
-1.784228085763118,0.17036957757797247
-1.7780861646417305,0.16931876850984842
-1.7719442435203427,0.16822104695062803
-1.7658023223989552,0.1670773932586195
-1.7596604012775674,0.1658888673743895
-1.7535184801561798,0.164656607087914
-1.747376559034792,0.16338182610627391
-1.7412346379134045,0.16206581192549807
-1.7350927167920167,0.16070992351091726
-1.7289507956706291,0.15931558879114893
-1.7228088745492414,0.1578843019715767
-1.7166669534278538,0.15641762067392626
-1.710525032306466,0.15491716290925148
-1.7043831111850785,0.15338460389234634
-1.6982411900636907,0.1518216727062627
-1.6920992689423031,0.15023014882626104
-1.6859573478209153,0.148611858513126
-1.6798154266995278,0.14696867108635317
-1.67367350557814,0.14530249508824222
-1.6675315844567524,0.14361527435042162
-1.6613896633353646,0.14190898397476795
-1.655247742213977,0.14018562624107608
-1.6491058210925893,0.1384472264541697
-1.6429638999712017,0.13669582874342928
-1.636821978849814,0.13493349182793332
-1.6306800577284264,0.13316228476058053
-1.6245381366070386,0.13138428266465943
-1.618396215485651,0.12960156247638116
-1.6122542943642633,0.1278161987068667
-1.6061123732428757,0.12603025923700253
-1.599970452121488,0.12424580115843033
-1.5938285310001004,0.12246486667373331
-1.5876866098787126,0.12068947906861016
-1.581544688757325,0.11892163876850319
-1.5754027676359372,0.11716331949175712
-1.5692608465145497,0.11541646451094623
-1.563118925393162,0.11368298303350652
-1.5569770042717743,0.11196474671226571
-1.5508350831503868,0.11026358629586501
-1.544693162028999,0.10858128842842683
-1.5385512409076114,0.10691959260714227
-1.5324093197862236,0.10528018830573042
-1.526267398664836,0.10366471227097449
-1.5201254775434483,0.10207474599875518
-1.5139835564220607,0.10051181339520308
-1.507841635300673,0.09897737862776458
-1.5016997141792854,0.09747284417014403
-1.4955577930578976,0.09599954904423402
-1.48941587193651,0.09455876726130065
-1.4832739508151223,0.0931517064638366
-1.4771320296937347,0.09177950676865501
-1.470990108572347,0.09044323981096117
-1.4648481874509593,0.08914390798832339
-1.4587062663295716,0.08788244390266453
-1.452564345208184,0.08665970999762428
-1.4464224240867962,0.08547649838789444
-1.4402805029654087,0.08433353087642113
-1.4341385818440209,0.08323145915468687
-1.4279966607226333,0.08217086518065421
-1.4218547396012455,0.08115226172835517
-1.415712818479858,0.08017609310256632
-1.4095708973584702,0.07924273601150704
-1.4034289762370826,0.07835250059005236
-1.3972870551156948,0.07750563156555101
-1.3911451339943073,0.07670230955799877
-1.3850032128729195,0.0759426525060241
-1.378861291751532,0.07522671720991052
-1.3727193706301442,0.07455450098269699
-1.3665774495087566,0.07392594340027432
-1.3604355283873688,0.07334092814132051
-1.3542936072659812,0.07279928490790112
-1.3481516861445935,0.0723007914175904
-1.342009765023206,0.07184517545805202
-1.3358678439018181,0.07143211699514648
-1.3297259227804306,0.07106125032580617
-1.3235840016590428,0.07073216626713628
-1.3174420805376552,0.0704444143734554
-1.3113001594162674,0.07019750517328162
-1.3051582382948799,0.06999091241859619
-1.2990163171734923,0.06982407533907013
-1.2928743960521045,0.06969640089432093
-1.286732474930717,0.0696072660176673
-1.2805905538093292,0.06955601984527125
-1.2744486326879416,0.06954198592498997
-1.2683067115665538,0.06956446439970532
-1.2621647904451663,0.06962273416034818
-1.2560228693237785,0.06971605496428873
-1.249880948202391,0.06984366951521419
-1.2437390270810031,0.07000480550106225
-1.2375971059596156,0.07019867758701605
-1.2314551848382278,0.0704244893609915
-1.2253132637168402,0.07068143522945879
-1.2191713425954525,0.07096870226183183
-1.213029421474065,0.0712854719820309
-1.2068875003526771,0.07163092210617253
-1.2007455792312896,0.07200422822566294
-1.1946036581099018,0.0724045654352683
-1.1884617369885142,0.07283110990600138
-1.1823198158671264,0.07328304040290243
-1.1761778947457389,0.07375953974799783
-1.170035973624351,0.07425979622889675
-1.1638940525029635,0.0747830049536284
-1.1577521313815757,0.07532836915243644
-1.1516102102601882,0.07589510142732751
-1.1454682891388004,0.0764824249502226
-1.1393263680174126,0.07708957461058205
-1.133184446896025,0.07771579811336893
-1.1270425257746375,0.07836035702818368
-1.12090060465325,0.0790225277903464
-1.114758683531862,0.07970160265462387
-1.1086167624104744,0.0803968906021999
-1.1024748412890868,0.08110771820137175
-1.0963329201676992,0.08183343042232163
-1.0901909990463112,0.08257339140617204
-1.0840490779249237,0.08332698518837721
-1.077907156803536,0.0840936163763472
-1.0717652356821485,0.08487271078103471
-1.0656233145607605,0.085663716002055
-1.059481393439373,0.0864661019657461
-1.0533394723179854,0.08727936141542361
-1.0471975511965979,0.0881030103529353
-1.0410556300752103,0.08893658843048717
-1.0349137089538223,0.0897796592915893
-1.0287717878324347,0.09063181085986442
-1.0226298667110472,0.09149265557437444
-1.0164879455896596,0.09236183057005323
-1.0103460244682716,0.09323899780178851
-1.004204103346884,0.0941238441106754
-0.9980621822254965,0.09501608123096823
-0.9919202611041089,0.09591544573628616
-0.9857783399827209,0.09682169892368694
-0.9796364188613333,0.09773462663430675
-0.9734944977399458,0.09865403900937646
-0.9673525766185582,0.09957977018056313
-0.9612106554971702,0.10051167789375343
-0.9550687343757827,0.10144964306558614
-0.9489268132543951,0.1023935692722613
-0.9427848921330075,0.10334338217039114
-0.9366429710116195,0.10429902884992537
-0.930501049890232,0.10526047711946421
-0.9243591287688444,0.10622771472457782
-0.9182172076474568,0.1072007485000658
-0.9120752865260688,0.10817960345742456
-0.9059333654046813,0.1091643218091312
-0.8997914442832937,0.11015496193170486
-0.8936495231619062,0.11115159726985883
-0.8875076020405182,0.11215431518441714
-0.8813656809191306,0.113163215747023
-0.875223759797743,0.11417841048502049
-0.8690818386763555,0.11520002108023236
-0.8629399175549675,0.11622817802569295
-0.8567979964335799,0.11726301924471293
-0.8506560753121923,0.1183046886769575
-0.8445141541908048,0.11935333483650035
-0.8383722330694168,0.12040910934707888
-0.8322303119480292,0.12147216546000923
-0.8260883908266416,0.1225426565604305
-0.8199464697052541,0.12362073466772162
-0.8138045485838661,0.12470654893608432
-0.8076626274624785,0.12580024416139488
-0.801520706341091,0.1269019593005077
-0.7953787852197034,0.12801182600923083
-0.7892368640983154,0.12912996720520098
-0.7830949429769278,0.13025649566184733
-0.7769530218555403,0.13139151263956458
-0.7708111007341527,0.13253510656009934
-0.7646691796127651,0.1336873517300096
-0.7585272584913771,0.13484830711886645
-0.7523853373699896,0.13601801519764486
-0.746243416248602,0.13719650084249144
-0.7401014951272145,0.13838377030876334
-0.7339595740058265,0.13957981027990699
-0.7278176528844389,0.14078458699538932
-0.7216757317630513,0.14199804546151282
-0.7155338106416638,0.14322010874853214
-0.7093918895202758,0.14445067737706216
-0.7032499683988882,0.1456896287963124
-0.6971080472775006,0.1469368169562171
-0.6909661261561131,0.14819207197504336
-0.6848242050347251,0.14945519990357126
-0.6786822839133375,0.15072598258643663
-0.67254036279195,0.15200417762072685
-0.6663984416705624,0.15328951841141286
-0.6602565205491744,0.15458171432270412
-0.6541145994277868,0.1558804509239172
-0.6479726783063993,0.15718539032796913
-0.6418307571850117,0.1584961716201328
-0.6356888360636237,0.15981241137424398
-0.6295469149422361,0.16113370425311374
-0.6234049938208486,0.1624596236894931
-0.617263072699461,0.16378972264354932
-0.611121151578073,0.16512353443246108
-0.6049792304566854,0.1664605736274116
-0.5988373093352979,0.16780033701296818
-0.5926953882139103,0.16914230460357568
-0.5865534670925223,0.17048594071167117
-0.5804115459711348,0.17183069506174034
-0.5742696248497472,0.17317600394449065
-0.5681277037283596,0.17452129140520514
-0.5619857826069716,0.17586597046027505
-0.5558438614855841,0.1772094443358777
-0.5497019403641965,0.17855110772277655
-0.543560019242809,0.17989034804126702
-0.5374180981214209,0.1812265467103792
-0.5312761770000334,0.18255908041556898
-0.5251342558786458,0.18388732236928937
-0.5189923347572583,0.18521064355902145
-0.5128504136358707,0.18652841397757058
-0.5067084925144827,0.18784000383068433
-0.5005665713930951,0.1891447847173283
-0.49442465027170757,0.19044213077826247
-0.48828272915032,0.19173141980888372
-0.482140808028932,0.1930120343326497
-0.47599888690754444,0.19428336263175935
-0.4698569657861569,0.19554479973214123
-0.4637150446647693,0.19679574834018662
-0.4575731235433813,0.19803561972905698
-0.45143120242199375,0.19926383457279084
-0.4452892813006062,0.20047982372683662
-0.4391473601792186,0.20168302895402637
-0.4330054390578306,0.20287290359540205
-0.42686351793644306,0.20404891318568305
-0.4207215968150555,0.20521053601353806
-0.41457967569366794,0.20635726362717782
-0.40843775457227993,0.20748860128613017
-0.40229583345089237,0.20860406836037848
-0.3961539123295048,0.20970319867835088
-0.39001199120811725,0.21078554082552267
-0.38387007008672924,0.21185065839565526
-0.3777281489653417,0.21289813019692266
-0.3715862278439541,0.21392755041538336
-0.36544430672256656,0.21493852873842925
-0.35930238560117855,0.21593069044099497
-0.353160464479791,0.21690367643742975
-0.34701854335840343,0.2178571433020272
-0.34087662223701587,0.2187907632612693
-0.33473470111562786,0.21970422416087865
-0.3285927799942403,0.22059722941077983
-0.32245085887285274,0.22146949791105214
-0.3163089377514652,0.2223207639619097
-0.3101670166300772,0.22315077716067952
-0.3040250955086896,0.22395930228865227
-0.29788317438730205,0.2247461191905699
-0.2917412532659145,0.22551102264937953
-0.2855993321445265,0.2262538222587327
-0.2794574110231389,0.22697434229554095
-0.27331548990175136,0.22767242159471948
-0.2671735687803638,0.22834791342805502
-0.2610316476589758,0.22900068538893265
-0.25488972653758823,0.2296306192844453
-0.24874780541620067,0.2302376110361929
-0.2426058842948131,0.23082157059085687
-0.23646396317342555,0.23138242184141594
-0.23032204205203755,0.23192010255964518
-0.22418012093064998,0.23243456434032153
-0.21803819980926242,0.2329257725573439
-0.21189627868787486,0.23339370633176384
-0.20575435756648686,0.23383835851152043
-0.1996124364450993,0.23425973566247663
-0.19347051532371173,0.2346578580701708
-0.18732859420232417,0.23503275975151824
-0.18118667308093617,0.23538448847553609
-0.1750447519595486,0.2357131057920144
-0.16890283083816104,0.2360186870669131
-0.16276090971677348,0.23630132152314293
-0.15661898859538548,0.23656111228527463
-0.15047706747399792,0.2367981764266213
-0.14433514635261036,0.2370126450170558
-0.1381932252312228,0.23720466316985173
-0.1320513041098348,0.2373743900857803
-0.12590938298844723,0.23752199909264887
-0.11976746186705967,0.23764767767843545
-0.1136255407456721,0.23775162751615234
-0.1074836196242841,0.23783406447856303
-0.10134169850289654,0.23789521864087904
-0.09519977738150898,0.23793533426957428
-0.08905785626012142,0.23795466979547647
-0.08291593513873341,0.23795349776932548
-0.07677401401734585,0.23793210479802585
-0.07063209289595829,0.2378907914598681
-0.06449017177457073,0.23782987219704274
-0.05834825065318272,0.2377496751838333
-0.05220632953179516,0.23765054216893514
-0.0460644084104076,0.237532828290417
-0.03992248728902004,0.2373969018619173
-0.03378056616763203,0.2372431441287419
-0.02763864504624447,0.23707194899261388
-0.02149672392485691,0.23688372270390995
-0.015354802803469347,0.2366788835203073
-0.009212881682081342,0.23645786133085506
-0.0030709605606937806,0.23622109724458148
0.0030709605606937806,0.23596904314284547
0.009212881682081342,0.23570216119474213
0.015354802803468903,0.2354209233349794
0.02149672392485691,0.23512581070374997
0.02763864504624447,0.2348173130482368
0.03378056616763203,0.2344959280855086
0.03992248728901959,0.23416216082668204
0.0460644084104076,0.23381652286235557
0.05220632953179516,0.23345953160945196
0.05834825065318272,0.23309170951974156
0.06449017177457028,0.2327135832504659
0.07063209289595829,0.2323256827976242
0.07677401401734585,0.23192854059264625
0.08291593513873341,0.23152269056333058
0.08905785626012097,0.23110866716009773
0.09519977738150898,0.23068700434878026
0.10134169850289654,0.2302582345713481
0.1074836196242841,0.2298228876761557
0.11362554074567166,0.2293814898194839
0.11976746186705967,0.22893456234034587
0.12590938298844723,0.2284826206107239
0.1320513041098348,0.22802617286360577
0.13819322523122235,0.22756571900139358
0.14433514635261036,0.22710174938746594
0.15047706747399792,0.2266347436238774
0.15661898859538548,0.22616516931838743
0.16276090971677304,0.2256934808442156
0.16890283083816104,0.22522011809611722
0.1750447519595486,0.22474550524657302
0.18118667308093617,0.2242700495060729
0.18732859420232373,0.22379413989165664
0.19347051532371173,0.2233181460080461
0.1996124364450993,0.22284241684586192
0.20575435756648686,0.22236727960156713
0.21189627868787442,0.22189303852390943
0.21803819980926242,0.22141997379175166
0.22418012093064998,0.22094834042827463
0.23032204205203755,0.2204783672566138
0.2364639631734251,0.22001025590204734
0.2426058842948131,0.2195441798458823
0.24874780541620067,0.21908028353619471
0.25488972653758823,0.21861868156055803
0.2610316476589758,0.21815945788584953
0.26717356878036336,0.21770266517014739
0.27331548990175136,0.2172483241516289
0.2794574110231389,0.21679642311924402
0.2855993321445265,0.21634691746977494
0.29174125326591405,0.21589972935569743
0.29788317438730205,0.21545474742803167
0.3040250955086896,0.21501182667811428
0.3101670166300772,0.21457078838193652
0.31630893775146474,0.21413142015037517
0.32245085887285274,0.21369347608829645
0.3285927799942403,0.2132566770651417
0.33473470111562786,0.21282071109919887
0.3408766222370154,0.21238523385734323
0.34701854335840343,0.2119498692715784
0.353160464479791,0.21151421027324124
0.35930238560117855,0.21107781964524253
0.3654443067225661,0.21064023099221507
0.3715862278439541,0.210200949827915
0.3777281489653417,0.20975945477869753
0.38387007008672924,0.2093151989013449
0.3900119912081168,0.20886761111298305
0.3961539123295048,0.20841609773027694
0.40229583345089237,0.2079600441145474
0.40843775457227993,0.20749881641891393
0.4145796756936675,0.2070317634330346
0.4207215968150555,0.2065582185204909
0.42686351793644306,0.2060775016433607
0.4330054390578306,0.20558892146802996
0.4391473601792182,0.20509177754582755
0.4452892813006062,0.20458536256162282
0.45143120242199375,0.20406896464310703
0.4575731235433813,0.20354186972309415
0.46371504466476887,0.2030033639468212
0.4698569657861569,0.20245273611591005
0.47599888690754444,0.20188928016037103
0.482140808028932,0.2013122976297862
0.48828272915031956,0.20072110019461212
0.49442465027170757,0.20011501214838398
0.5005665713930951,0.19949337290149122
0.5067084925144827,0.19885553945712806
0.5128504136358703,0.19820088886000362
0.5189923347572583,0.19752882060842114
0.5251342558786458,0.19683875902041145
0.5312761770000334,0.19613015554472507
0.5374180981214209,0.1954024910076553
0.5435600192428085,0.1946552777868765
0.5497019403641965,0.19388806190373956
0.5558438614855841,0.19310042502576602
0.5619857826069716,0.19229198637142478
0.5681277037283592,0.19146240450965651
0.5742696248497472,0.19061137904703038
0.5804115459711348,0.18973865219587174
0.5865534670925223,0.18884401021718455
0.5926953882139099,0.18792728473271286
0.5988373093352979,0.18698835390102456
0.6049792304566854,0.18602714345307156
0.611121151578073,0.18504362758326517
0.6172630726994606,0.18403782969271382
0.6234049938208486,0.1830098229818857
0.6295469149422361,0.18195973089059195
0.6356888360636237,0.1808877273838176
0.6418307571850113,0.17979403708257197
0.6479726783063993,0.17867893523956685
0.6541145994277868,0.17754274756016822
0.6602565205491744,0.1763858498696959
0.666398441670562,0.17520866762876802
0.67254036279195,0.17401167529898992
0.6786822839133375,0.17279539556188195
0.6848242050347251,0.17156039839450776
0.6909661261561126,0.1703073000058204
0.6971080472775006,0.16903676163826423
0.7032499683988882,0.16774948823967498
0.7093918895202758,0.16644622701098746
0.7155338106416633,0.16512776583570568
0.7216757317630513,0.16379493159749492
0.7278176528844389,0.16244858839263382
0.7339595740058265,0.1610896356444014
0.740101495127214,0.15971900612678328
0.746243416248602,0.1583376639051442
0.7523853373699896,0.15694660220174933
0.7585272584913771,0.15554684119420453
0.7646691796127647,0.1541394257550481
0.7708111007341527,0.15272542314083654
0.7769530218555403,0.15130592063915282
0.7830949429769278,0.14988202318200392
0.7892368640983154,0.1484548509340847
0.795378785219703,0.1470255368643525
0.801520706341091,0.14559522430929375
0.8076626274624785,0.14416506453616648
0.8138045485838661,0.14273621431436787
0.8199464697052536,0.14130983350292012
0.8260883908266416,0.13988708266186778
0.8322303119480292,0.13846912069516532
0.8383722330694168,0.13705710253238004
0.8445141541908043,0.13565217685626724
0.8506560753121923,0.1342554838829733
0.8567979964335799,0.1328681532013059
0.8629399175549679,0.13149130167716933
0.8690818386763555,0.13012603142890802
0.875223759797743,0.12877342787892404
0.8813656809191306,0.12743455788654853
0.8875076020405182,0.12611046796674327
0.8936495231619057,0.12480218259879662
0.8997914442832933,0.1235107026287566
0.9059333654046808,0.12223700376891347
0.9120752865260693,0.12098203519721076
0.9182172076474568,0.11974671825902439
0.9243591287688444,0.11853194527330667
0.930501049890232,0.11733857844465638
0.9366429710116195,0.11616744888243029
0.9427848921330071,0.11501935572757861
0.9489268132543947,0.11389506538745403
0.9550687343757822,0.11279531087841733
0.9612106554971707,0.11172079127564559
0.9673525766185582,0.11067217126914027
0.9734944977399458,0.10965008082453126
0.9796364188613333,0.10865511494689317
0.9857783399827209,0.10768783354541049
0.9919202611041085,0.10674876139637494
0.998062182225496,0.10583838820165464
1.0042041033468836,0.10495716873945006
1.010346024468272,0.1041055231038453
1.0164879455896596,0.10328383702937598
1.0226298667110472,0.10249246229656701
1.0287717878324347,0.10173171721415028
1.0349137089538223,0.10100188717344545
1.0410556300752098,0.10030322527018866
1.0471975511965974,0.09963595298891527
1.053339472317985,0.09900026094485014
1.0594813934393725,0.0983963096781301
1.065623314560761,0.09782423049508036
1.0717652356821485,0.09728412635118769
1.077907156803536,0.09677607277036078
1.0840490779249237,0.096300118795043
1.0901909990463112,0.09585628796173931
1.0963329201676988,0.09544457929654611
1.1024748412890863,0.09506496832532099
1.108616762410474,0.09471740809320664
1.1147586835318624,0.09440183018832123
1.12090060465325,0.09411814576455359
1.1270425257746375,0.09386624655854754
1.133184446896025,0.09364600589613178
1.1393263680174126,0.09345727968364277
1.1454682891388002,0.09329990737980186
1.1516102102601877,0.09317371294404049
1.1577521313815753,0.09307850575741901
1.1638940525029637,0.09301408151255249
1.1700359736243513,0.09298022306924228
1.1761778947457389,0.09297670127280916
1.1823198158671264,0.09300327573243679
1.188461736988514,0.09305969555715482
1.1946036581099015,0.09314570004742327
1.200745579231289,0.09326101934061777
1.2068875003526767,0.09340537500906056
1.2130294214740651,0.09357848060958843
1.2191713425954527,0.09378004218399931
1.2253132637168402,0.09400975871006832
1.2314551848382278,0.0942673225031691
1.2375971059596154,0.09455241956888105
1.243739027081003,0.09486472990729672
1.2498809482023905,0.09520392777007236
1.256022869323778,0.09556968187158134
1.2621647904451665,0.09596165555583586
1.268306711566554,0.09637950692113133
1.2744486326879416,0.09682288890464628
1.2805905538093292,0.0972914493294839
1.2867324749307167,0.09778483091688314
1.2928743960521043,0.0983026712665427
1.2990163171734919,0.09884460280819739
1.3051582382948794,0.09941025272775816
1.3113001594162679,0.09999924287147453
1.3174420805376554,0.10061118963169884
1.323584001659043,0.10124570381792979
1.3297259227804306,0.10190239051687625
1.3358678439018181,0.10258084894532736
1.3420097650232057,0.1032806722996234
1.3481516861445932,0.10400144760550784
1.3542936072659808,0.10474275557209546
1.3604355283873684,0.10550417045361903
1.3665774495087568,0.1062852599225162
1.3727193706301444,0.10708558495729019
1.378861291751532,0.107904699748425
1.3850032128729195,0.1087421516254524
1.391145133994307,0.10959748100806675
1.3972870551156946,0.1104702213839537
1.4034289762370822,0.11135989931574973
1.4095708973584697,0.11226603447927941
1.4157128184798582,0.11318813973492886
1.4218547396012458,0.11412572123370877
1.4279966607226333,0.1150782785592434
1.4341385818440209,0.11604530490658674
1.4402805029654084,0.11702628729843022
1.446422424086796,0.11802070683891602
1.4525643452081836,0.11902803900491758
1.4587062663295711,0.12004775397429414
1.4648481874509596,0.121079316990272
1.4709901085723471,0.12212218876075281
1.4771320296937347,0.12317582589100849
1.4832739508151223,0.1242396813478801
1.4894158719365098,0.12531320495327983
1.4955577930578974,0.12639584390448208
1.501699714179285,0.12748704331839766
1.5078416353006725,0.12858624679675254
1.513983556422061,0.12969289700884037
1.5201254775434485,0.13080643628829192
1.526267398664836,0.13192630724010673
1.5324093197862236,0.13305195335401662
1.5385512409076112,0.13418281962011488
1.5446931620289988,0.13531835314257423
1.5508350831503863,0.13645800374720313
1.5569770042717739,0.1376012245785501
1.5631189253931623,0.13874747268226315
1.56926084651455,0.1398962095684432
1.5754027676359375,0.1410469017518037
1.581544688757325,0.14219902126455225
1.5876866098787126,0.14335204613805771
1.5938285310001001,0.14450546084954746
1.5999704521214877,0.14565875673029585
1.6061123732428753,0.1468114323320172
1.6122542943642628,0.1479629937484633
1.6183962154856513,0.14911295488954227
1.6245381366070388,0.15026083770562224
1.6306800577284264,0.15140617236006157
1.636821978849814,0.15254849734840265
1.6429638999712015,0.15368735956309318
1.649105821092589,0.15482231430303925
1.6552477422139766,0.1559529252277517
1.6613896633353642,0.15707876425632042
1.6675315844567526,0.15819941141192864
1.6736735055781402,0.15931445461310598
1.6798154266995278,0.160423489413407
1.6859573478209153,0.16152611869168274
1.692099268942303,0.16262195229559392
1.6982411900636905,0.16371060664148118
1.704383111185078,0.16479170427415774
1.7105250323064656,0.16586487339062742
1.716666953427854,0.16692974733213967
1.7228088745492416,0.16798596404937854
1.7289507956706291,0.16903316554593967
1.7350927167920167,0.17007099730556566
1.7412346379134043,0.17109910770889916
1.7473765590347918,0.1721171474457549
1.7535184801561794,0.17312476892911072
1.759660401277567,0.17412162571717948
1.7658023223989554,0.17510737195002415
1.771944243520343,0.17608166180724247
1.7780861646417305,0.177044148993255
1.784228085763118,0.1779944862566811
1.7903700068845056,0.17893232495019654
1.7965119280058932,0.17985731463711205
1.8026538491272808,0.18076910275071092
1.8087957702486683,0.18166733431212725
1.8149376913700568,0.1825516517122407
1.8210796124914443,0.18342169456270627
1.827221533612832,0.1842770996208344
1.8333634547342195,0.1851175007925828
1.839505375855607,0.18594252921743198
1.8456472969769946,0.1867518134383806
1.8517892180983822,0.18754497965972577
1.8579311392197697,0.18832165209469157
1.8640730603411573,0.18908145340433657
1.8702149814625457,0.1898240052285137
1.8763569025839333,0.19054892880897903
1.8824988237053208,0.19125584570405746
1.8886407448267084,0.19194437859356542
1.894782665948096,0.19261415217199035
1.9009245870694835,0.19326479412721545
1.907066508190871,0.19389593620138026
1.9132084293122587,0.19450721532977552
1.919350350433647,0.19509827485299827
1.9254922715550347,0.19566876579693895
1.9316341926764222,0.1962183482145494
1.9377761137978098,0.1967466925827421
1.9439180349191973,0.1972534812472156
1.950059956040585,0.1977384099074832
1.9562018771619725,0.19820118913390797
1.96234379828336,0.19864154590812522
1.9684857194047485,0.1990592251778627
1.974627640526136,0.19945399141685174
1.9807695616475236,0.19982563018026925
1.9869114827689112,0.200173949645952
1.9930534038902987,0.20049878213149536
1.9991953250116863,0.20079998557727838
2.005337246133074,0.20107744498545777
2.0114791672544614,0.20133107380503557
2.01762108837585,0.20156081525323669
2.0237630094972374,0.20176664356362964
2.029904930618625,0.201948565151684
2.0360468517400125,0.20210661968878454
2.0421887728614,0.20224088107610763
2.0483306939827877,0.20235145831021287
2.0544726151041752,0.20243849623270596
2.060614536225563,0.2025021761568853
2.0667564573469512,0.20254271636489113
2.072898378468339,0.20256037246953104
2.0790402995897264,0.20255543763564846
2.085182220711114,0.20252824265663458
2.0913241418325015,0.20247915588244964
2.097466062953889,0.20240858299631148
2.1036079840752766,0.2023169666380259
2.109749905196664,0.20220478587276566
2.1158918263180517,0.20207255550494907
2.12203374743944,0.2019208252377218
2.1281756685608277,0.2017501786793954
2.1343175896822153,0.20156123219904484
2.140459510803603,0.20135463363430378
2.1466014319249904,0.20113106085521917
2.152743353046378,0.20089122018882746
2.1588852741677655,0.20063584470989185
2.165027195289153,0.200365692403985
2.1711691164105416,0.2000815442098143
2.177311037531929,0.1997842019483585
2.1834529586533167,0.19947448614701319
2.1895948797747042,0.19915323376752878
2.195736800896092,0.19882129584705407
2.2018787220174794,0.19847953506208296
2.208020643138867,0.19812882322552547
2.2141625642602545,0.19777003872749313
2.220304485381643,0.19740406393069931
2.2264464065030305,0.19703178253162273
2.232588327624418,0.1966540768987722
2.2387302487458056,0.19627182539951624
2.244872169867193,0.19588589972700496
2.2510140909885807,0.19549716223871763
2.2571560121099683,0.19510646331810869
2.263297933231356,0.19471463877070896
2.2694398543527443,0.19432250726586442
2.275581775474132,0.19393086783505956
2.2817236965955194,0.1935404974374889
2.287865617716907,0.1931521486031985
2.2940075388382946,0.19276654716373215
2.300149459959682,0.19238439007978134
2.3062913810810697,0.1920063433748576
2.3124333022024572,0.19163304018348828
2.3185752233238457,0.19126507892187963
2.3247171444452333,0.19090302158839922
2.330859065566621,0.1905473922006136
2.3370009866880084,0.19019867537496776
2.343142907809396,0.1898573150545285
2.3492848289307835,0.18952371338952412
2.355426750052171,0.18919822977471587
2.3615686711735586,0.18888118004692148
2.367710592294946,0.18857283584529708
2.3738525134163346,0.1882734241362581
2.379994434537722,0.18798312690420313
2.3861363556591098,0.18770208100848365
2.3922782767804973,0.18743037820635736
2.398420197901885,0.18716806534096062
2.4045621190232724,0.18691514469265183
2.41070404014466,0.1866715744914105
2.4168459612660476,0.18643726958732487
2.422987882387436,0.18621210227557794
2.4291298035088236,0.18599590327173732
2.435271724630211,0.18578846283257802
2.4414136457515987,0.18558953201712425
2.4475555668729863,0.18539882408207561
2.453697487994374,0.18521601600530163
2.4598394091157614,0.18504075013063834
2.465981330237149,0.18487263592680173
2.4721232513585374,0.18471125185285728
2.478265172479925,0.1845561473223374
2.4844070936013125,0.18440684475779434
2.4905490147227,0.1842628417273079
2.4966909358440876,0.1841236131542352
2.502832856965475,0.1839886135912994
2.5089747780868628,0.1838572795499578
2.5151166992082503,0.183729031875875
2.5212586203296388,0.18360327816124802
2.5274005414510263,0.18347941518468716
2.533542462572414,0.18335683136935296
2.5396843836938015,0.18323490925008004
2.545826304815189,0.1831130279402833
2.5519682259365766,0.1829905655895446
2.558110147057964,0.18286690182290846
2.5642520681793517,0.18274142015308342
2.57039398930074,0.18261351035693993
2.5765359104221277,0.18248257080792357
2.5826778315435153,0.18234801075625623
2.588819752664903,0.18220925254907977
2.5949616737862904,0.18206573378300459
2.601103594907678,0.1819169093818572
2.6072455160290655,0.18176225359277565
2.613387437150453,0.18160126189417744
2.6195293582718415,0.1814334528095214
2.625671279393229,0.18125836962119618
2.6318132005146166,0.1810755819793022
2.637955121636004,0.1808846874005353
2.6440970427573918,0.18068531265284088
2.6502389638787793,0.18047711502197708
2.656380885000167,0.1802597834566039
2.6625228061215545,0.18003303958900296
2.668664727242942,0.17979663862902814
2.6748066483643305,0.17955037012938266
2.680948569485718,0.17929405862082168
2.6870904906071056,0.17902756411637905
2.693232411728493,0.17875078248422094
2.6993743328498807,0.17846364568922324
2.7055162539712683,0.17816612190386735
2.711658175092656,0.17785821548953407
2.7178000962140434,0.177539966849756
2.723942017335432,0.17721145215745854
2.7300839384568194,0.1768727829586776
2.736225859578207,0.17652410565568716
2.7423677806995945,0.17616560087290126
2.748509701820982,0.17579748270932646
2.7546516229423696,0.17541999788173862
2.760793544063757,0.17503342476313202
2.7669354651851448,0.174638072321345
2.773077386306533,0.17423427896309662
2.779219307427921,0.173822411288979
2.7853612285493083,0.17340286276523117
2.791503149670696,0.17297605231837823
2.7976450707920835,0.1725424228590479
2.803786991913471,0.17210243974147688
2.8099289130348586,0.17165658916539248
2.816070834156246,0.17120537652709353
2.8222127552776346,0.17074932472666762
2.828354676399022,0.17028897243836058
2.8344965975204097,0.1698248723511593
2.8406385186417973,0.16935758938667075
2.846780439763185,0.16888769890135807
2.8529223608845724,0.16841578488015213
2.85906428200596,0.16794243812837595
2.8652062031273475,0.16746825446880972
2.871348124248736,0.16699383295058554
2.8774900453701235,0.16651977407642915
2.883631966491511,0.166046678054569
2.8897738876128987,0.16557514308140606
2.8959158087342862,0.16510576366078533
2.902057729855674,0.1646391289654319
2.9081996509770613,0.16417582124581315
2.914341572098449,0.16371641429136582
2.9204834932198365,0.1632614719486827
2.926625414341225,0.16281154670089248
2.9327673354626125,0.16236717831208894
2.938909256584,0.16192889254027287
2.9450511777053876,0.16149719992186914
2.951193098826775,0.16107259463046572
2.9573350199481627,0.16065555341200427
2.9634769410695503,0.16024653459822571
2.969618862190938,0.15984597719975013
2.9757607833123263,0.1594543000797423
2.981902704433714,0.15907190120869283
2.9880446255551014,0.15869915700042708
2.994186546676489,0.15833642172904497
3.0003284677978765,0.15798402702609562
3.006470388919264,0.1576422814569052
3.0126123100406517,0.15731147017460403
3.0187542311620392,0.156991854650048
3.0248961522834277,0.15668367247549153
3.0310380734048152,0.15638713723956052
3.037179994526203,0.15610243847077923
3.0433219156475904,0.1558297416466458
3.049463836768978,0.15556918826500749
3.0556057578903655,0.15532089597427992
3.061747679011753,0.15508495875887063
3.0678896001331406,0.1548614471760157
3.074031521254529,0.15465040864011748
3.0801734423759166,0.15445186775058
3.086315363497304,0.15426582665907973
3.0924572846186917,0.15409226547218197
3.0985992057400793,0.1539311426852164
3.104741126861467,0.15378239564335983
3.1108830479828544,0.15364594102593784
3.117024969104242,0.15352167535005296
3.1231668902256304,0.15340947548976722
3.129308811347018,0.1533091992072184
3.1354507324684056,0.15322068569222275
3.141592653589793,0.15314375610711803

